Approximating two value functions instead of one: towards characterizing a new family of Deep Reinforcement Learning algorithms

This paper makes one step forward towards characterizing a new family of \textit{model-free} Deep Reinforcement Learning (DRL) algorithms. The aim of these algorithms is to jointly learn an approximation of the state-value function ($V$), alongside an approximation of the state-action value function ($Q$). Our analysis starts with a thorough study of the Deep Quality-Value Learning (DQV) algorithm, a DRL algorithm which has been shown to outperform popular techniques such as Deep-Q-Learning (DQN) and Double-Deep-Q-Learning (DDQN) \cite{sabatelli2018deep}. Intending to investigate why DQV's learning dynamics allow this algorithm to perform so well, we formulate a set of research questions which help us characterize a new family of DRL algorithms. Among our results, we present some specific cases in which DQV's performance can get harmed and introduce a novel \textit{off-policy} DRL algorithm, called DQV-Max, which can outperform DQV. We then study the behavior of the $V$ and $Q$ functions that are learned by DQV and DQV-Max and show that both algorithms might perform so well on several DRL test-beds because they are less prone to suffer from the overestimation bias of the $Q$ function.

==> logs/boxing_results.csv <==
episodes,DQV,DQN,DDQN,DQV-Max
0,-22.3402353593,-10.9930103319,-16.0172204891,-14.5548570072
1,-21.9685775129,-11.8468868762,-15.1650610855,-13.7600216308
2,-21.4143852723,-13.2798522104,-13.5631663224,-12.566401953
3,-20.9912058792,-14.8380760515,-11.4688113479,-11.4745664196
4,-21.0294417111,-16.0371278662,-9.2569521523,-10.769686064
5,-21.7420354445,-16.4927886287,-7.2700917925,-10.4251245948
6,-23.0996645343,-16.0114512653,-5.6939839956,-10.2410311608
7,-24.7961391189,-14.6460757742,-4.5727197551,-10.0444445221
8,-26.3605333986,-12.7290684472,-3.8887430842,-9.7857471285
9,-27.3734287979,-10.8188374531,-3.6016028547,-9.5263920097
10,-27.6413930863,-9.5037110823,-3.6382777413,-9.3801617352
11,-27.2194463143,-9.1303425045,-3.8943443462,-9.4483788462
12,-26.3245759556,-9.6265682695,-4.2819275114,-9.7586144402
13,-25.257475707,-10.5601517857,-4.7706281762,-10.2247367615
14,-24.3612671128,-11.3902405577,-5.375596411,-10.6789205167
15,-23.9471400868,-11.749395051,-6.1104818469,-10.979320546
16,-24.1508996433,-11.5859652345,-6.9399316744,-11.1062428736
17,-24.8188611239,-11.1262264651,-7.7626399659,-11.1569046214
18,-25.5576526225,-10.7111909313,-8.4212722736,-11.2498304009
19,-25.9575174106,-10.6031017433,-8.7369320211,-11.4176317756
20,-25.8167625001,-10.8476137819,-8.5915636236,-11.5690715107
21,-25.1992342401,-11.2668540106,-8.0155936863,-11.5481891297
22,-24.2970479527,-11.5846715752,-7.1997198006,-11.2626512098
23,-23.2512837428,-11.6179895091,-6.4041365652,-10.8074026272
24,-22.0879617123,-11.4137418752,-5.8490416084,-10.4875123775
25,-20.7751708405,-11.2387531183,-5.6689312778,-10.6920493212
26,-19.3083355703,-11.4072049301,-5.9253849775,-11.6844189568
27,-17.7458611671,-12.0516487508,-6.624694054,-13.4512127603
28,-16.212083416,-13.0064885895,-7.7184479437,-15.7031994211
29,-14.8956804592,-13.8945953875,-9.0962661066,-18.0197395193
30,-14.0265626226,-14.3645801247,-10.5768315275,-20.0176053183
31,-13.7938080781,-14.2929355263,-11.9254106657,-21.4417537216
32,-14.2306803038,-13.8113734519,-12.9237723593,-22.1658795363
33,-15.1510358094,-13.1712660249,-13.4536033247,-22.1700741268
34,-16.1978218965,-12.5736065247,-13.5086784487,-21.5391648186
35,-16.9949714259,-12.0893184546,-13.1271163942,-20.4498454181
36,-17.3037593731,-11.6863507159,-12.3610073123,-19.1182443432
37,-17.0684737686,-11.3157026315,-11.3422336482,-17.7443725921
38,-16.3398303039,-10.9722281248,-10.3231230201,-16.4909258694
39,-15.1705694704,-10.712978709,-9.5620296822,-15.4783010555
40,-13.5878790536,-10.6260082102,-9.1383807694,-14.7572196358
41,-11.6518815852,-10.7772624388,-8.9087435563,-14.2805123013
42,-9.5104762542,-11.1602278941,-8.6850868727,-13.9278025089
43,-7.3847170096,-11.6825644933,-8.4630660686,-13.5759643195
44,-5.4912367049,-12.1923678033,-8.4590016141,-13.1650178932
45,-3.972628798,-12.536620151,-8.9259446727,-12.713296789
46,-2.8819772017,-12.6216208809,-9.9426790213,-12.2846626277
47,-2.2258660055,-12.4481606995,-11.3752408232,-11.9428383732
48,-2.0138250051,-12.0913194607,-13.0152740076,-11.7215755874
49,-2.2754112045,-11.6516182095,-14.7070662547,-11.6154782824
50,-3.0285777534,-11.2275464521,-16.3386670782,-11.5710534523
51,-4.2022409909,-10.915658163,-17.7744455469,-11.4974444638
52,-5.5672353219,-10.807207548,-18.8672788259,-11.3155549629
53,-6.7584398669,-10.959779366,-19.5234097405,-11.0321145198
54,-7.42097789,-11.3760977111,-19.7029028103,-10.7732967745
55,-7.3912789908,-12.0018620273,-19.3497135256,-10.7296653596
56,-6.7704564517,-12.7288676829,-18.4063264648,-11.036512918
57,-5.8415081167,-13.3881397048,-16.9534192569,-11.6845336848
58,-4.9251106739,-13.7816299519,-15.3091057717,-12.5338707421
59,-4.2687141719,-13.7723317727,-13.9359804305,-13.4126899971
60,-3.9953313646,-13.3772412044,-13.1970359187,-14.190438262
61,-4.0934570477,-12.7827656446,-13.1477747233,-14.7632223409
62,-4.4435980499,-12.2460492085,-13.5024486673,-15.0020407009
63,-4.8719871005,-11.9527222959,-13.756107261,-14.7794852352
64,-5.2082515763,-11.9284632434,-13.4008387765,-14.0980211467
65,-5.324515035,-12.067664283,-12.1810170579,-13.1822950125
66,-5.1812714604,-12.2328624115,-10.2765016366,-12.3981916627
67,-4.873694707,-12.3339307879,-8.2592280356,-12.0182086007
68,-4.6130812402,-12.3309308671,-6.7969604373,-12.0286177605
69,-4.6018803422,-12.2049996509,-6.3014248677,-12.1597717429
70,-4.8659217276,-11.9640046009,-6.7736560621,-12.1197094014
71,-5.1930703927,-11.6938194793,-7.892556495,-11.8089395985
72,-5.2601215072,-11.603648002,-9.203289351,-11.3283014907
73,-4.864645324,-11.9831134719,-10.282286107,-10.8149015523
74,-4.0854426939,-13.0517322807,-10.8746500565,-10.3068856698
75,-3.2534966469,-14.7752714279,-10.9838483719,-9.7609594772
76,-2.7652235736,-16.7733236992,-10.867199031,-9.1589093475
77,-2.8677282455,-18.4099781042,-10.8758840529,-8.5717933012
78,-3.5430034054,-19.0594138298,-11.2338273767,-8.1243368693
79,-4.5275183905,-18.4132737084,-11.9096408196,-7.9160135185
80,-5.4429890491,-16.6542790342,-12.652516895,-7.9660516346
81,-5.9664377086,-14.3814673227,-13.1452631508,-8.2026245936
82,-5.9490171435,-12.3229421005,-13.1782588537,-8.4764496925
83,-5.4290649424,-10.9983769119,-12.745301278,-8.6053528199
84,-4.5619805638,-10.5250650691,-12.0193817845,-8.4566556043
85,-3.5434771339,-10.6678060768,-11.2217425286,-8.0263079296
86,-2.5679940834,-11.0520036065,-10.4813767143,-7.4472649311
87,-1.8016513159,-11.3698935188,-9.7999839037,-6.906242449
88,-1.3593931019,-11.4664576511,-9.1383787949,-6.5450268477
89,-1.2920865455,-11.3296779607,-8.5308284827,-6.4111147738
90,-1.585448809,-11.0622690509,-8.1283652125,-6.4748297145
91,-2.1549381238,-10.861219532,-8.1218488961,-6.6684299042
92,-2.861425115,-10.9710983041,-8.6050561286,-6.918985465
93,-3.5709475446,-11.5932537062,-9.4858321987,-7.1529384573
94,-4.2385028839,-12.7737357393,-10.5377907811,-7.2867777899
95,-4.9173892576,-14.3206827723,-11.5315874846,-7.2281412233
96,-5.657757513,-15.8125526651,-12.3311925582,-6.9074996192
97,-6.376513054,-16.7498090896,-12.8729575616,-6.3298601865
98,-6.8268362582,-16.796311279,-13.1347134274,-5.5859414649
99,-6.7061673183,-15.9486598123,-13.1643499955,-4.7993471378
100,-5.8317907709,-14.506570415,-13.095809705,-4.0532642006
101,-4.2720601501,-12.8849394706,-13.0362285667,-3.3714431499
102,-2.3429298388,-11.4314997009,-12.9124092302,-2.7631218891
103,-0.4620871841,-10.3658841569,-12.47209346,-2.2731935225
104,1.0533885469,-9.8052001094,-11.4941377184,-1.9835545374
105,2.1072544881,-9.7800023433,-10.0096802524,-1.9676287956
106,2.7790807188,-10.1981025395,-8.321233884,-2.2544248106
107,3.1795447991,-10.813118534,-6.8151228712,-2.8264140371
108,3.3446119039,-11.2802706641,-5.7531486525,-3.6250033862
109,3.2507739143,-11.3052661291,-5.2080859312,-4.5289232736
110,2.9069672855,-10.7985724512,-5.1341401821,-5.3452439748
111,2.4140147134,-9.9225801066,-5.4406641326,-5.8512732485
112,1.9362554845,-8.9968043022,-6.0117995381,-5.8839930089
113,1.6159257703,-8.3330285128,-6.7009189031,-5.4031578173
114,1.5033611004,-8.1131977832,-7.3558800995,-4.4909668168
115,1.5535005728,-8.3662847536,-7.8499458016,-3.3114370291
116,1.6612344456,-9.0101017657,-8.0986245745,-2.0781853072
117,1.7020748375,-9.8897239929,-8.0620496328,-1.0341659231
118,1.5703357614,-10.7957642521,-7.7746941035,-0.4045951173
119,1.2238289361,-11.504282996,-7.3669549067,-0.3164746787
120,0.7090562837,-11.8531774531,-7.0343243545,-0.7410468721
121,0.1396367243,-11.8007908637,-6.9486451366,-1.5180730226
122,-0.3609155466,-11.4152614487,-7.1891038027,-2.439164713
123,-0.7024776973,-10.8128722089,-7.742309465,-3.3127858238
124,-0.831325437,-10.1126419007,-8.5659272351,-3.9803267121
125,-0.7214294751,-9.4208763918,-9.6328030741,-4.3207031926
126,-0.3746595154,-8.8155087613,-10.8859377819,-4.2875617927
127,0.1760576907,-8.3380802954,-12.1422565696,-3.9468985083
128,0.865463096,-8.0184588331,-13.0816852002,-3.4633550891
129,1.5979995406,-7.9042599494,-13.4060648205,-3.0338981184
130,2.2515619188,-8.0264548867,-13.0538997149,-2.801352231
131,2.6950273399,-8.3196419016,-12.2366143875,-2.7909014082
132,2.8279806365,-8.5998852684,-11.240908794,-2.9085921878
133,2.6251828915,-8.6708246643,-10.2069485507,-3.019111626
134,2.1630532716,-8.4773208453,-9.1228469955,-3.0594553669
135,1.6050785671,-8.1518291385,-8.0160929208,-3.0884433689
136,1.1541026758,-7.8936045731,-7.1124811011,-3.2109383602
137,0.986024108,-7.7824821823,-6.7708055712,-3.4506003755
138,1.174090567,-7.6957966394,-7.2404458152,-3.6987152233
139,1.6468644626,-7.4091372657,-8.4499544492,-3.776039405
140,2.2389407103,-6.8015544518,-9.9994258103,-3.542318318
141,2.8223905794,-5.9999870447,-11.3518276337,-2.9615169268
142,3.4002289521,-5.3341568906,-12.0676251933,-2.1020856526
143,4.054602332,-5.1397308859,-11.9306761648,-1.0905522335
144,4.7941793574,-5.561550467,-10.9687700165,-0.0568990436
145,5.4832935343,-6.4861626457,-9.4466490724,0.9108495082
146,5.9521830695,-7.6285859905,-7.8421985393,1.7733428865
147,6.1532660198,-8.7000400035,-6.7254621662,2.509357486
148,6.16628207,-9.5471070779,-6.5217726067,3.0739942214
149,6.046846004,-10.1753601704,-7.2911048667,3.3899691134
150,5.7314074564,-10.6514929704,-8.6998422146,3.3865913089
151,5.1320396321,-10.9951976292,-10.2168279072,3.0447075797
152,4.3024765752,-11.1750937863,-11.40449155,2.404634011
153,3.4694432158,-11.2050024407,-12.0973584975,1.5320974384
154,2.895008229,-11.2004809977,-12.3970424235,0.4937110187
155,2.7235090007,-11.3068746598,-12.5657674795,-0.6256008647
156,2.9532423706,-11.5629571409,-12.922354363,-1.6722912011
157,3.5094428269,-11.8424449283,-13.7318746688,-2.4146401904
158,4.3083821974,-11.9214273409,-15.0647790719,-2.603084061
159,5.2524791641,-11.6028756679,-16.701008283,-2.0793599586
160,6.1980877194,-10.8061007323,-18.1991696722,-0.8557044949
161,6.9654740527,-9.6010567784,-19.109800727,0.8784669378
162,7.4245505836,-8.1869229051,-19.161879501,2.8024299411
163,7.5895209062,-6.8313585989,-18.302119364,4.5317203016
164,7.6299708961,-5.7852688867,-16.6438125239,5.7142866388
165,7.7561539505,-5.2188937679,-14.4417038046,6.1587687306
166,8.0540044533,-5.1929249669,-12.0918101725,5.9159717052
167,8.4074715805,-5.636401465,-10.0622688096,5.2335505286
168,8.5863135002,-6.3301153213,-8.7292815596,4.4001013127
169,8.4370935836,-6.9441482423,-8.220359651,3.6249202059
170,8.0161616739,-7.1749415542,-8.3774585258,3.0404656387
171,7.5556815331,-6.9250407738,-8.8407151714,2.7730906659
172,7.3031912693,-6.3828668232,-9.2125916394,2.9537590319
173,7.3564159898,-5.9181795284,-9.2229774459,3.6251556492
174,7.5991995149,-5.8521457064,-8.8287680449,4.6490420929
175,7.7794395606,-6.2674207778,-8.1941635196,5.720735334
176,7.6827266132,-6.9799107055,-7.5702181651,6.5094555099
177,7.3008557184,-7.6745432248,-7.1400767642,6.8206705142
178,6.8621253372,-8.0987947357,-6.9183417637,6.6786697711
179,6.6806091036,-8.190420665,-6.7566565847,6.2703543067
180,6.9384134509,-8.0775358437,-6.4776798722,5.8023180247
181,7.5678533303,-7.9755862952,-6.0615491077,5.3702227711
182,8.314244364,-8.059953357,-5.7266218447,4.9373193625
183,8.8949970096,-8.388826735,-5.8050597573,4.4098827712
184,9.1399870184,-8.8955991529,-6.4853603801,3.745115489
185,9.0300476994,-9.4241947688,-7.6405710095,3.0120772176
186,8.6617753961,-9.7725514474,-8.8934735411,2.3828077087
187,8.2027974801,-9.7437024741,-9.856322766,2.0590161001
188,7.8641788743,-9.2247206743,-10.3307991976,2.1682960572
189,7.8410363054,-8.2689919616,-10.3232479133,2.6795705449
190,8.193530817,-7.1297557071,-9.9281550403,3.3901007714
191,8.7475939316,-6.1905571539,-9.2406951875,4.0180956675
192,9.1536692361,-5.8089795129,-8.3662211808,4.3600380439
193,9.1286019235,-6.1468748341,-7.4497751369,4.4158588088
194,8.6955467573,-7.0770284528,-6.6523370869,4.385062266
195,8.1765044591,-8.2307533128,-6.0987141771,4.5394858487
196,7.9162093494,-9.1634686954,-5.8525903943,5.0662651717
197,7.9968570096,-9.5623270911,-5.9214876927,5.9889101961
198,8.2190186363,-9.3794810132,-6.2670988203,7.1829756854
199,8.348875363,-8.8211333946,-6.8328722338,8.4303722888
200,8.3681381175,-8.2051380092,-7.6034766213,9.4770207016
201,8.476032032,-7.7830445428,-8.6218232019,10.1005959986
202,8.8655437252,-7.6280943555,-9.9073671191,10.1763510857
203,9.513332253,-7.6309429322,-11.3148966962,9.7181724633
204,10.1865738117,-7.5863014328,-12.4887341559,8.8862173866
205,10.6513932028,-7.3215203362,-13.0166240009,7.9600024386
206,10.8984074385,-6.8032993569,-12.6723744031,7.2616995554
207,11.1854966695,-6.1613078146,-11.5507987276,7.0069336902
208,11.8538379256,-5.6081033109,-9.9959981794,7.1588953033
209,13.0553252913,-5.3045744706,-8.4252588049,7.4396481593
210,14.6277764601,-5.2652151711,-7.205888014,7.558098944
211,16.2075607452,-5.3637668752,-6.6247468196,7.4863768123
212,17.4634770789,-5.4244516036,-6.8615186137,7.539790752
213,18.2242663782,-5.3316811591,-7.9024495272,8.1635103586
214,18.4393268105,-5.0805677307,-9.4488352251,9.5792750036
215,18.0916217634,-4.7591358974,-10.9630751775,11.5544296258
216,17.2106529142,-4.4914865429,-11.8821854342,13.4630684892
217,15.945724388,-4.3836859612,-11.8679573034,14.6279063248
218,14.553997072,-4.4812162772,-10.9390295999,14.7308785756
219,13.2592919556,-4.7408521847,-9.4281101299,14.0100556596
220,12.1228580504,-5.0322669048,-7.8258583267,13.0984239782
221,11.0617137742,-5.1922020907,-6.597608018,12.6308020565
222,9.9824094595,-5.1149588589,-6.0353017516,12.9019338149
223,8.9027181558,-4.8207326946,-6.1824269597,13.7663739041
224,7.969302106,-4.454352971,-6.86291895,14.7642482242
225,7.3917364359,-4.22361763,-7.7863153408,15.3743638369
226,7.3270238683,-4.3194492666,-8.660677702,15.2866624992
227,7.7924293379,-4.8516149449,-9.2600764152,14.5705729637
228,8.669085442,-5.8018066218,-9.4425649837,13.6280172276
229,9.7908894127,-7.0106617375,-9.1677675303,12.9498080501
230,11.0281164785,-8.2155338055,-8.5303570075,12.8343587174
231,12.2656029735,-9.1358706874,-7.7616872735,13.2533951803
232,13.3353036169,-9.5697085797,-7.1485227594,13.9333873268
233,14.0427279287,-9.4699385204,-6.9031384504,14.5550285272
234,14.3192178903,-8.972240266,-7.0741758889,14.9289944225
235,14.3479597952,-8.3522084591,-7.5547066569,15.0414660632
236,14.5330882985,-7.8931337957,-8.1490660392,14.9773935137
237,15.316884003,-7.7356737924,-8.6303142688,14.8139044499
238,16.9716239499,-7.8103449539,-8.7857907492,14.5683748988
239,19.4582943689,-7.895753866,-8.4943774694,14.2296011832
240,22.3943973245,-7.7531253134,-7.8261331226,13.8558053564
241,25.150122578,-7.2531765504,-7.0540660537,13.6425724405
242,27.0542101616,-6.4403378521,-6.5181150153,13.8491055864
243,27.6491999603,-5.5111381825,-6.434359887,14.6171487601
244,26.9010933949,-4.7203951389,-6.8170882192,15.8547706106
245,25.25213678,-4.2650936977,-7.5414542382,17.3249646422
246,23.447014785,-4.2117103911,-8.4476491532,18.8295692288
247,22.1879628653,-4.4985022442,-9.3823658753,20.2612847663
248,21.7928859969,-4.9777197984,-10.2048295368,21.4880762961
249,22.1084913903,-5.4628717936,-10.8107775417,22.2684639597
250,22.7357271037,-5.7695490063,-11.1480550488,22.3752073593
251,23.3458645208,-5.7736592219,-11.1803624123,21.8338403235
252,23.8140169113,-5.4724584178,-10.844743759,20.9883820603
253,24.1207702721,-4.9957390739,-10.0761941224,20.2667748981
254,24.221185924,-4.5353946717,-8.8849682437,19.8438593612
255,24.0451656058,-4.2421809635,-7.4115836426,19.5316914002
256,23.5790635478,-4.1734144145,-5.8931631125,19.0033525328
257,22.9245260346,-4.2982114597,-4.5792363358,18.1247881113
258,22.2838859623,-4.5231768324,-3.6688413472,17.0847197888
259,21.8886798379,-4.7203386633,-3.2755413268,16.2357352229
260,21.8955912554,-4.7789726382,-3.3798233679,15.8361213937
261,22.2794580492,-4.6667519721,-3.7817181965,15.9061579012
262,22.8104762699,-4.4520875678,-4.1452800592,16.2640895764
263,23.175547068,-4.2585606784,-4.1810213172,16.6659741749
264,23.181476132,-4.1724680983,-3.8453200691,16.9355767796
265,22.8682409273,-4.1641353624,-3.3676766554,17.023301418
266,22.4582919073,-4.091837303,-3.0618455476,16.9722014098
267,22.2204035107,-3.8082414907,-3.0757754375,16.8448382058
268,22.3882776422,-3.2915227974,-3.2958681326,16.6837217128
269,23.1211140174,-2.6840064089,-3.4532821909,16.5405733136
270,24.4248107989,-2.1892591073,-3.3198464551,16.549511084
271,26.0588345552,-1.9240476153,-2.8296369706,16.9403307284
272,27.5788784724,-1.8553045753,-2.0707854641,17.9160575899
273,28.5725669983,-1.8656255046,-1.2080916901,19.453030984
274,28.9265728256,-1.8646613701,-0.4272478601,21.2031626223
275,28.8881489273,-1.8563432738,0.0818802184,22.6612322698
276,28.8686703806,-1.9314520627,0.1673354648,23.4971488771
277,29.1644715106,-2.2018849638,-0.2265303079,23.7883599165
278,29.7963435502,-2.7152880996,-1.0311443559,23.9485406158
279,30.5447780791,-3.3933145202,-2.0955972999,24.3972265349
280,31.1072947764,-4.0402395999,-3.2455624819,25.2272117971
281,31.2466951349,-4.4296993466,-4.2961673022,26.1084699047
282,30.8562043332,-4.4346157956,-5.0560537062,26.503001644
283,29.9456742986,-4.1186956202,-5.3886109685,26.0303735048
284,28.6226711978,-3.7248048468,-5.3060231677,24.7225856308
285,27.0990881999,-3.5494426441,-4.9842789835,23.0104483396
286,25.6762634345,-3.7644402799,-4.6573330717,21.5016082431
287,24.6671372342,-4.2901368797,-4.4757707988,20.7116446195
288,24.2926500658,-4.8131862928,-4.4508793143,20.9004739182
289,24.6041828599,-4.9591794778,-4.5061661784,22.0532727351
290,25.4625894335,-4.5152034682,-4.562951006,23.9443369278
291,26.5776484617,-3.5492048145,-4.5875226366,26.2051686877
292,27.6411120979,-2.3523314358,-4.5902568453,28.3951277809
293,28.5140071671,-1.2651900435,-4.600727786,30.1006094141
294,29.347700555,-0.5153977584,-4.6430041759,31.0659861496
295,30.4791786229,-0.1516064227,-4.7117438253,31.3014355916
296,32.1092633872,-0.0715128365,-4.749077189,31.0664975007
297,34.0079452148,-0.0997763179,-4.6633041763,30.70292024
298,35.5484138786,-0.0864707463,-4.4012545985,30.4048641916
299,36.0989973977,0.0092523783,-4.0328484192,30.102123392
300,35.4643861554,0.0989226289,-3.7544533293,29.5688690721
301,34.0290193064,0.0328522949,-3.7755573556,28.6660861219
302,32.5379101557,-0.2784437814,-4.1671875126,27.5164634246
303,31.7071791195,-0.7809748559,-4.7932703935,26.4396860212
304,31.8731887032,-1.3053932004,-5.3839346298,25.7246434575
305,32.8622707026,-1.6806329894,-5.6850757296,25.4727882574
306,34.1685792492,-1.84255088,-5.5861058996,25.6444018344
307,35.3726684548,-1.8561024247,-5.1415062143,26.1957924753
308,36.4572362952,-1.8456961501,-4.4949400933,27.1335752142
309,37.7106946334,-1.8967614532,-3.769939369,28.4742577269
310,39.2985503858,-2.004715656,-3.0134321833,30.1958381709
311,40.9576013786,-2.100607849,-2.2212220888,32.2145608171
312,42.1355700818,-2.120090649,-1.4063774708,34.3356177615
313,42.420584807,-2.0408784154,-0.6471358748,36.2122466306
314,41.8127490139,-1.8678018641,-0.0783011364,37.4314071987
315,40.6293394868,-1.6068145414,0.1768066574,37.7020160047
316,39.2277760523,-1.2799244108,0.0996511361,36.9756491253
317,37.8197641938,-0.9567378284,-0.1852037142,35.3960890054
318,36.4631806944,-0.7518746546,-0.465022012,33.1911810462
319,35.1429416508,-0.7811817969,-0.553687491,30.6509381847
320,33.8633984884,-1.1255053908,-0.3726356607,28.1403355799
321,32.7176366302,-1.8031819744,0.0521080689,26.0352297904
322,31.885979555,-2.7378591349,0.6462421001,24.5970843536
323,31.5198672938,-3.7327830138,1.3342630257,23.9223723096
324,31.5717351737,-4.5299612568,2.0406503708,24.0179058799
325,31.7573707784,-4.9569188035,2.6533540584,24.8728927084
326,31.7418479937,-5.0458917333,3.0043028556,26.396264343
327,31.4325518416,-4.9823019189,2.9126285429,28.2783181613
328,31.1173851779,-4.9195310696,2.2776047036,29.9861011357
329,31.3178703982,-4.8358688215,1.1579103092,31.0304283144
330,32.4490623338,-4.5704561917,-0.2326783537,31.3348852853
331,34.5549294838,-3.9951345529,-1.6042945681,31.3620587088
332,37.3080168073,-3.1558946666,-2.6830433138,31.7852144134
333,40.2432411195,-2.2621320639,-3.2621271413,32.9385649086
334,42.9879147417,-1.5507186927,-3.2227164514,34.5238103683
335,45.2932721458,-1.1585074321,-2.5593251991,35.8402831283
336,46.9154767848,-1.0895676588,-1.4080700121,36.3245748992
337,47.5965875571,-1.250687272,-0.0387121329,35.9217661851
338,47.2527980709,-1.4949835279,1.2183052681,35.046504738
339,46.1796487529,-1.6582654683,2.1012798074,34.2630931255
340,44.980335827,-1.6163069104,2.5361794685,33.9859480919
341,44.1865840767,-1.3578274253,2.6462484949,34.3618180559
342,43.8798131803,-1.0049870873,2.6267644058,35.2840926816
343,43.6739890644,-0.7328520691,2.5734350412,36.4607746118
344,43.0535106462,-0.6552319799,2.4199414669,37.5028328279
345,41.7476667226,-0.7732552487,2.0341406593,38.0501423534
346,39.8639397434,-1.012145665,1.3740327796,37.9152463877
347,37.7679487572,-1.2844676336,0.5440972237,37.1766107636
348,35.8823567466,-1.5318114611,-0.2738694934,36.141140702
349,34.5078079599,-1.7360348761,-0.9268488461,35.1809050683
350,33.7059803457,-1.9043456564,-1.3176993116,34.5270573511
351,33.2910293019,-2.0259899569,-1.3587418017,34.1514042837
352,32.9600430975,-2.0311342335,-0.9348946472,33.7897567502
353,32.4959775301,-1.8085119662,0.048417558,33.0700621119
354,31.897425315,-1.2858505986,1.5393551886,31.6897077857
355,31.3764065652,-0.5044531079,3.2472690786,29.5964359777
356,31.2756059954,0.3824829605,4.6986144053,27.0860704432
357,31.9476384813,1.1881867831,5.4483748365,24.7181019441
358,33.5693466892,1.7966126017,5.3182231912,23.0527746023
359,35.9384000721,2.2219971179,4.4910134372,22.3821053831
360,38.4340749195,2.5838243058,3.3863960207,22.6523996238
361,40.2751402357,3.002067126,2.4179478983,23.5818603682
362,40.9330023272,3.4947233538,1.8039768769,24.822209018
363,40.3903284064,3.9645678659,1.5344199559,26.0488937699
364,39.0535081067,4.2972333601,1.4784169928,27.0244645719
365,37.453544761,4.4604111117,1.5303080525,27.6759529686
366,35.9792613067,4.5069547184,1.7021560387,28.1075371142
367,34.7999982501,4.4776239231,2.0974589251,28.477016714
368,33.9571613898,4.317220573,2.7892659335,28.8382646511
369,33.466160244,3.8912548186,3.6841205177,29.1420469585
370,33.3399059824,3.0818947801,4.4913354711,29.412793636
371,33.54168561,1.8865409483,4.8351558832,29.910502048
372,33.9628777581,0.4555465334,4.4436844317,31.0636182277
373,34.473072116,-0.9498306318,3.2870088971,33.1730280947
374,35.0113045124,-2.0572720636,1.605404396,36.1160145333
375,35.6317133473,-2.6913537295,-0.1617420372,39.2732070514
376,36.4520852463,-2.8303910926,-1.5128274337,41.7793561985
377,37.5458099743,-2.5960173616,-2.0681390978,42.9466305209
378,38.8539497557,-2.2047998485,-1.7435243191,42.6091468061
379,40.136775573,-1.8960386409,-0.7947705089,41.2114782478
380,40.9892696104,-1.8388104393,0.3275717258,39.6016615976
381,40.9929035929,-2.0519874007,1.2182315079,38.6114785248
382,39.9956165821,-2.3891322702,1.6715729341,38.6211772331
383,38.3162024108,-2.6157273382,1.6802810233,39.3832060266
384,36.6366039516,-2.5314647296,1.3642115044,40.2393126501
385,35.6276048008,-2.0671286576,0.9194390785,40.5816066076
386,35.6074086399,-1.3013860856,0.5731051892,40.2170572253
387,36.4826291083,-0.4077270321,0.4890381662,39.3875671351
388,37.9376463317,0.4411817742,0.6505336573,38.5012838501
389,39.6616366127,1.1454853237,0.8285427195,37.8322280172
390,41.4679378976,1.6757964696,0.7179175133,37.3950175947
391,43.2851463639,2.0199175031,0.1674898806,37.0256341488
392,45.062610766,2.149306713,-0.6648217345,36.5605350919
393,46.6361853321,2.0508782548,-1.3550460934,35.9834142798
394,47.6684618345,1.7667499248,-1.4495640577,35.4413740273
395,47.7840603033,1.3742082563,-0.7392973014,35.1050904815
396,46.8420577133,0.9302073102,0.6068124713,35.0066487858
397,45.09822505,0.459731036,2.1296292564,35.0106515317
398,43.0805849658,0.011534993,3.3230596883,34.9758052814
399,41.2862634873,-0.2989060501,3.8646960359,34.9267250913
400,39.9797713913,-0.3340525271,3.7082127484,35.0267125989
401,39.2033584515,-0.0316457272,3.0299449317,35.3723810228
402,38.8998060382,0.543261288,2.1020461467,35.8586840105
403,39.0120950155,1.2381339404,1.1741210615,36.2519222061
404,39.5300461549,1.9001833911,0.4096971731,36.3595074954
405,40.4732312195,2.437386197,-0.112770578,36.1144614953
406,41.8095131787,2.8290019058,-0.3566389856,35.5502672659
407,43.36715724,3.1039229184,-0.3020959452,34.7594790415
408,44.8235279038,3.3142790512,0.0246408447,33.8887214183
409,45.8015044297,3.5088706473,0.5213958888,33.1383727154
410,46.0205239348,3.7126022677,1.0657180276,32.7383273238
411,45.4330635638,3.9182706138,1.6370698926,32.912167865
412,44.2625706331,4.0890957815,2.3775022972,33.8186141595
413,42.9160130798,4.1682364148,3.4642479263,35.4548768641
414,41.8047093397,4.0960009543,4.8723245684,37.575728373
415,41.1854285286,3.8481793321,6.2715727411,39.7420793665
416,41.0981728023,3.485070817,7.1999681804,41.5137552938
417,41.3871623465,3.1711389439,7.3738122421,42.6496072103
418,41.7521875083,3.1174367091,6.8695096084,43.1735554009
419,41.8490766201,3.4539412889,6.0420250063,43.2817477407
420,41.4568184128,4.113676182,5.296767599,43.1871651815
421,40.6218789987,4.8410489182,4.8914006618,42.9890097381
422,39.6421366612,5.3462362032,4.878180213,42.631253298
423,38.8797045527,5.4964153044,5.1543267844,41.9701718149
424,38.5789292024,5.3842105916,5.5344394834,40.9372303342
425,38.7928789887,5.241058108,5.7874844758,39.6705044988
426,39.423444773,5.2921248461,5.6903952469,38.5018215075
427,40.2797152311,5.6678304282,5.1304685045,37.7747276222
428,41.1442963554,6.3829404666,4.2069490379,37.6342451813
429,41.8585479023,7.3419780719,3.2196226759,37.9217583238
430,42.3928061584,8.351875692,2.5318810668,38.2508255074
431,42.8393822175,9.169474194,2.4070059088,38.2314291013
432,43.3053338189,9.5971220056,2.9345651955,37.7222066101
433,43.7995973748,9.5735262948,4.0459346623,36.9466737446
434,44.1802009681,9.1818383836,5.5427486571,36.3733707748
435,44.2100260423,8.5643772884,7.1112953699,36.421402316
436,43.6826163575,7.8166057337,8.3741557466,37.178741231
437,42.5582319711,6.9672601876,9.0179606587,38.3248999169
438,41.020980378,6.0538647301,8.9423734231,39.3029853429
439,39.3874797163,5.1944867281,8.3109162574,39.6268315608
440,37.9114532141,4.5567274199,7.4663050108,39.141808024
441,36.6718838842,4.2555909678,6.7756265363,38.0824296892
442,35.6582433304,4.2951242391,6.5146904377,36.9326358746
443,34.9492389179,4.6112720367,6.8158473552,36.2021067529
444,34.7537458892,5.1365304597,7.6341637598,36.2467265637
445,35.2116937331,5.8012482992,8.7381015494,37.1808208561
446,36.1725927717,6.4886277251,9.7757729723,38.8763693066
447,37.1925206308,7.0420828052,10.4142299346,41.0176861389
448,37.828790974,7.3549710177,10.4652929867,43.2057166866
449,37.9647889935,7.4648630879,9.9004704153,45.0544598636
450,37.8772494153,7.5453022236,8.781042046,46.2567705738
451,37.9934162121,7.7953814516,7.2125508253,46.6000174472
452,38.5670648575,8.3094143274,5.3890689764,45.9688847822
453,39.5461176578,9.0066014906,3.6400951795,44.3806179913
454,40.6820958747,9.6499163475,2.3589411082,42.0609127412
455,41.7381568698,9.9551343185,1.8348021565,39.4673168629
456,42.5826354655,9.751388863,2.1215578576,37.1844479332
457,43.128413193,9.1036284602,3.0594716139,35.7050250337
458,43.2535431345,8.3002866024,4.3966038086,35.2292571598
459,42.8400686513,7.6925295813,5.888498208,35.5995610817
460,41.914981481,7.4985092408,7.3194665594,36.413896592
461,40.7130601907,7.7005021748,8.4910233783,37.2353891525
462,39.5648351747,8.0875643581,9.2335960487,37.7847543573
463,38.6885998703,8.3876291041,9.4581099705,38.0070467423
464,38.0814199751,8.396488659,9.2182413657,38.0004727215
465,37.5973516483,8.0489861697,8.7348312806,37.8797747209
466,37.109255002,7.4247373905,8.3054934096,37.6658744179
467,36.5977799811,6.7108937311,8.1193147004,37.2557988016
468,36.134196536,6.1350524039,8.1153494837,36.4915462801
469,35.812579459,5.8903228146,8.0546085576,35.2989331606
470,35.7169615415,6.0854822126,7.7681099947,33.824250395
471,35.9343473555,6.7333209828,7.3538147889,32.4185211134
472,36.5604087382,7.7498621127,7.1213125573,31.4541541115
473,37.6617441147,8.9390492528,7.3489943417,31.1407409411
474,39.2095936893,10.0081670365,8.0838791567,31.504275041
475,41.0291191289,10.6551884886,9.1444957868,32.4987451999
476,42.8027395059,10.7066330985,10.2632246548,34.0615907879
477,44.1447261987,10.2093874287,11.2219774856,36.0533751268
478,44.7613411187,9.4111576599,11.90309892,38.2375014618
479,44.5982314869,8.6646959051,12.28775418,40.403165974
480,43.8470486085,8.3310123323,12.4333475043,42.4777880955
481,42.7850429399,8.693982638,12.4159927881,44.4284385125
482,41.6150658011,9.8630926031,12.2460204852,46.0487513743
483,40.4617651015,11.6825106703,11.8498045424,46.9492831462
484,39.4903004712,13.7187088175,11.1830291299,46.8493532094
485,38.948587325,15.3681973986,10.3757615345,45.8779123305
486,39.032214759,16.063624348,9.738446081,44.5250644883
487,39.7076206762,15.5225650317,9.59304284,43.2750394811
488,40.6697701429,13.9341845394,10.0660036792,42.3057756496
489,41.4908911599,11.9404124504,10.9921980215,41.5265192233
490,41.8272788498,10.3344651096,11.9837695184,40.8410308954
491,41.558483206,9.6239054573,12.621602008,40.3169831762
492,40.8044343065,9.7755479411,12.6861143878,40.1166040158
493,39.8679594641,10.3460656653,12.3095923332,40.3144247607
494,39.1306890636,10.8750210554,11.9204428426,40.8030191059
495,38.9282059344,11.1875128089,11.9696304168,41.343891235
496,39.4327763718,11.3978952355,12.5950902735,41.6890703288
497,40.5841946166,11.6849743917,13.4927263051,41.6748385383
498,42.1098426499,12.0994375631,14.1051883369,41.2554332467
499,43.6097782737,12.5526347719,14.0084632712,40.5023093823
500,44.6893850025,12.9216390286,13.2031299387,39.575300601
501,45.1135278649,13.1224029463,12.0949582586,38.6535764296
502,44.9281231759,13.0838576129,11.198886606,37.8228276899
503,44.4467560801,12.7220246337,10.8114473706,37.0135444471
504,44.0457635686,11.9939524172,10.8727774689,36.0535948918
505,43.9152580741,10.998450884,11.0651875068,34.8476966301
506,43.9532335381,9.9934216016,11.0317994246,33.5227904247
507,43.8724965527,9.2741796262,10.6016107031,32.4140327155
508,43.402558347,8.9888970778,9.9085932137,31.8760617154
509,42.4483100331,9.0552235424,9.3229868748,32.0731451063
510,41.1514262535,9.2593990285,9.191545226,32.9261711724
511,39.8691799835,9.4509921744,9.5805833502,34.2332038085
512,39.0627747052,9.6601999103,10.2666160495,35.8049229386
513,39.1166825095,10.0377226394,10.9886533463,37.4780087946
514,40.1601247481,10.6865550967,11.7077598999,39.0235087153
515,42.0031141861,11.5413822236,12.5997896676,40.1147479057
516,44.2185412065,12.3986920231,13.7999289046,40.4539626119
517,46.3174672401,13.0568632921,15.1560787933,39.9573813527
518,47.919843188,13.4344739748,16.2174149446,38.8202220929
519,48.8470746794,13.576155087,16.4836066377,37.3865071805
520,49.1227000624,13.5772356653,15.7152506114,35.946530504
521,48.9044736671,13.5156871178,14.0894250538,34.6543288905
522,48.3605624145,13.4392071968,12.1044274771,33.6166003341
523,47.5198608285,13.3870862301,10.3459673135,33.0184975941
524,46.1968680534,13.4010806993,9.2768823064,33.1116848573
525,44.1208010391,13.5186324631,9.1131085363,34.0570210773
526,41.2536254936,13.75796011,9.7567362178,35.7423842359
527,38.0553576508,14.1077724851,10.8140354785,37.7485977584
528,35.4046109842,14.5342114959,11.7626773648,39.481743134
529,34.1704288923,14.9861537675,12.2495032344,40.414150067
530,34.7480505335,15.3995046573,12.3061162405,40.3170413442
531,36.8816899845,15.7259216674,12.2859314652,39.3920807824
532,39.8202227438,15.9963148526,12.5348129428,38.2098471106
533,42.6413695628,16.3663279529,13.0855299127,37.4446384337
534,44.5740625422,17.0456100479,13.6443213007,37.5303536734
535,45.2373992367,18.1101230775,13.8593295627,38.4529208222
536,44.7181266644,19.3626585646,13.624709196,39.7987068744
537,43.4500294157,20.4030735139,13.1575923169,40.9915385477
538,41.9611629953,20.8825001193,12.8082648317,41.5620522958
539,40.6495367352,20.760604028,12.7776382158,41.3338935048
540,39.7160248259,20.3673986839,12.9691131328,40.4889010132
541,39.2380744859,20.2379300004,13.0972459235,39.5074929617
542,39.2825930514,20.8058014247,12.9506154522,38.9823498237
543,39.9362626374,22.1264695804,12.5671228968,39.3356294961
544,41.2079623896,23.8068706389,12.1551453027,40.5560584227
545,42.8907086869,25.2087251167,11.8729831078,42.1307065197
546,44.5569541633,25.8103007394,11.7055580977,43.2776491783
547,45.7496113118,25.4798079706,11.5612966848,43.4063545135
548,46.2228779282,24.4994129906,11.4564714967,42.5104659014
549,46.0247391588,23.3469148197,11.5917060377,41.1987416929
550,45.3694512466,22.4257185527,12.2521122344,40.3104654758
551,44.4632644636,21.9109190499,13.6141427543,40.3831813577
552,43.4613753808,21.7732729098,15.5806584393,41.3468480791
553,42.5767937146,21.9057501333,17.7260312921,42.6414432454
554,42.1660294693,22.2288949416,19.3797073002,43.6430192239
555,42.6058116678,22.7104616132,19.8744764072,44.0755022711
556,43.9801633928,23.3035654656,18.9059509877,44.1010337008
557,45.85380269,23.8883305509,16.8066271304,44.0658287819
558,47.4206721622,24.3018547054,14.5049343446,44.1701746162
559,47.9953446506,24.4426009322,13.1030550088,44.3478149702
560,47.457649023,24.3462147119,13.2617198477,44.4184981248
561,46.2728513318,24.1730691727,14.8027150012,44.3048875102
562,45.0830865843,24.1179759726,16.8271396514,44.0956887009
563,44.2360892148,24.3278936102,18.2882685048,43.9220648434
564,43.6354397791,24.852212011,18.6132009626,43.7856533162
565,42.9883423594,25.6210333853,17.966102602,43.5217190119
566,42.1996789826,26.4153300952,17.0608720981,42.939695144
567,41.5519743269,26.8749653023,16.7330193375,42.016965084
568,41.5059062398,26.6377242097,17.5191462608,40.9691523457
569,42.2925241426,25.5864511345,19.4333831455,40.1550114793
570,43.6526893015,24.0025064158,21.9794272359,39.8904978411
571,44.9548786914,22.4362092234,24.3573370262,40.282941963
572,45.6049914903,21.3637651268,25.7710191092,41.1348724389
573,45.4141459622,20.9184347185,25.7319808408,41.953078002
574,44.6467946088,20.8906324419,24.2629567387,42.1241889127
575,43.7626318151,20.926270247,21.8817136351,41.2375727533
576,43.1199708887,20.7620987689,19.3389658289,39.375249353
577,42.8698981002,20.4004484293,17.2745907666,37.1353399391
578,43.0438636487,20.1505873418,16.0294418263,35.316477722
579,43.6610869966,20.4757759778,15.7028087746,34.4721027963
580,44.7415163083,21.6867410719,16.2980229049,34.6266372355
581,46.2526714375,23.6900487287,17.7840757464,35.3164243283
582,48.0495306614,25.9998474579,20.0433306827,35.9163411049
583,49.847754471,28.0129456456,22.8042126383,36.0409633998
584,51.2209869658,29.3363933084,25.6360745891,35.7675272201
585,51.6896749224,29.9407828884,28.0136770679,35.5670223066
586,50.9153963205,30.062140189,29.4836371277,35.9810746711
587,48.9235217066,29.9780533357,29.8830505858,37.2682849133
588,46.1767703318,29.859389464,29.4658512952,39.2260478896
589,43.4014416294,29.7981901343,28.8225624985,41.2817901855
590,41.2340897426,29.9195652461,28.5870500818,42.7818037666
591,39.9118318044,30.3753090174,29.0932463938,43.317289654
592,39.2381239526,31.17012469,30.1911839604,42.8934733877
593,38.8514585347,32.0111229844,31.3565233616,41.8646713307
594,38.5619390921,32.4071379434,32.0567767564,40.7017471289
595,38.4782940109,31.9795374312,32.0899588474,39.7665180534
596,38.8339348935,30.7158442902,31.633913666,39.1924746134
597,39.7306572985,28.9523501245,31.0119502445,38.8828560841
598,41.0569794687,27.1614137737,30.4625831229,38.587769345
599,42.6133851763,25.7511690703,30.1391455642,38.0307188567
600,44.2399755637,24.9946758242,30.2134091309,37.0563698522
601,45.798815474,25.0502174248,30.8243749412,35.7347004106
602,47.0902167637,25.9830576113,31.8666195468,34.356425959
603,47.8844350155,27.7399069537,32.8732635965,33.3206192839
604,48.0406992489,30.0903289687,33.208402282,32.9764244724
605,47.5922188027,32.6134911534,32.4526295418,33.5124865696
606,46.7158646755,34.8248506614,30.7014573663,34.9124246715
607,45.6903358348,36.397889272,28.5502716725,36.9822809156
608,44.8528060332,37.3070403773,26.7955065902,39.4211509469
609,44.4857531429,37.7371475549,26.0464995058,41.9281387947
610,44.6391863622,37.8387694303,26.4170888267,44.3052697329
611,45.0519217602,37.5723144691,27.4378193498,46.4879627901
612,45.3133134129,36.7990227761,28.2551657189,48.446391908
613,45.1351395085,35.4943478489,28.0844922698,50.0183993038
614,44.5120312027,33.8554860423,26.7006422367,50.8393364222
615,43.7065865055,32.210634979,24.6265200511,50.4940951424
616,43.138536655,30.8402614214,22.8699157657,48.8028824743
617,43.2414356637,29.8729375202,22.3583394372,46.0205768714
618,44.2595500265,29.3206896747,23.4614351422,42.7854514447
619,46.0810885218,29.1933144553,25.8907673477,39.8639193461
620,48.2755701372,29.5692220832,28.9567041519,37.8673066731
621,50.3611999007,30.5340451711,31.9308228345,37.0685456064
622,52.0729102688,32.0441121713,34.2709271655,37.3567242095
623,53.387958129,33.8546604452,35.6624169907,38.3253948475
624,54.3084212444,35.6037915393,35.9977652776,39.4774919462
625,54.6715445734,36.9817709125,35.3778809983,40.4609161673
626,54.1819182846,37.8419407278,34.0782730122,41.1747841507
627,52.6615862819,38.183861777,32.4147410764,41.6985917004
628,50.2893827867,38.0789899877,30.6074785848,42.1536767597
629,47.6062403419,37.6230162418,28.7746737231,42.635985797
630,45.2640010383,36.9233171087,27.0522111669,43.2230154668
631,43.6972284406,36.0712139794,25.6724134226,43.9435438372
632,42.9870700503,35.1209987137,24.9111046974,44.7012460667
633,42.9658577463,34.1244093956,24.9902792101,45.2579435297
634,43.4309923044,33.179642214,26.0456153979,45.3529830844
635,44.2416423851,32.394213083,28.116497932,44.8839535931
636,45.2618434817,31.7703807914,31.038682821,43.9938810791
637,46.2816442687,31.1801403591,34.3101584935,43.0072609187
638,47.0652184074,30.5230624297,37.1378789004,42.2584140732
639,47.5259532318,29.9342168883,38.726601777,41.9340608656
640,47.8413137444,29.817766704,38.6146558201,42.0097443223
641,48.3323675437,30.6299029042,36.8072170078,42.3017492259
642,49.1587028458,32.5649311931,33.7197646362,42.6039951183
643,50.1119763539,35.3744509794,30.0636570746,42.8312250876
644,50.7269369232,38.4399486693,26.7317234196,43.0652512202
645,50.5914329715,41.0361979347,24.594308631,43.4528794976
646,49.5495103662,42.6304649328,24.1962609584,44.0316443224
647,47.6835915514,43.0664329856,25.5088968442,44.6396807704
648,45.2408676669,42.5865619333,27.9196882757,44.9901255713
649,42.6574003591,41.7118347654,30.5013624672,44.8412786351
650,40.5796436119,41.0311899117,32.4379233257,44.1442081605
651,39.6604914012,40.9574586779,33.3483198816,43.0749057783
652,40.1717230953,41.5454155432,33.3501232702,41.9496993064
653,41.7543419858,42.4707903305,32.8460773321,41.0658799994
654,43.5803986948,43.2126239536,32.2381411324,40.5746208653
655,44.8480164193,43.3557944703,31.7810906481,40.4655859651
656,45.235598803,42.8131512788,31.6232619556,40.6506828814
657,44.9718185298,41.8084019917,31.8490712937,41.0250109977
658,44.5302702723,40.6516673909,32.3598955053,41.4369598932
659,44.2538416976,39.5167259951,32.7535770812,41.6374134454
660,44.2076974325,38.3968815167,32.4484358617,41.3228083377
661,44.3023176975,37.2142289807,31.0884294266,40.2725039756
662,44.4598000896,35.9247075309,28.878550155,38.4725915602
663,44.6395301094,34.5273733902,26.4963814691,36.140210038
664,44.7679721051,33.0430444564,24.6411570943,33.653960907
665,44.7270464313,31.5577990363,23.5984080777,31.4439570856
666,44.4341937082,30.2768520584,23.1642458575,29.8824891429
667,43.9183036898,29.4586049412,22.9134918128,29.2013591445
668,43.3283887326,29.2350073608,22.5693401889,29.460737808
669,42.8784414137,29.501241888,22.1967300744,30.5661213515
670,42.7579423081,29.9978615105,22.088629787,32.3178991742
671,43.057425002,30.491584035,22.4361012232,34.4712553301
672,43.7703426874,30.8960862911,23.0845912368,36.7949777378
673,44.8621126807,31.2585894474,23.6208832363,39.1091791086
674,46.2741435019,31.6592017132,23.7468428237,41.2670070041
675,47.8215379919,32.125207462,23.5804754673,43.1067214654
676,49.0946114198,32.615100376,23.6265564091,44.4387723386
677,49.5880995068,33.064735869,24.4542820075,45.1158640922
678,49.0375736649,33.4367327519,26.3773284893,45.1447086956
679,47.6643139079,33.7226841279,29.3191871194,44.7494950118
680,46.0829635734,33.8994437744,32.8327364749,44.3303736812
681,44.9353343711,33.8938182897,36.2052088646,44.3095054837
682,44.5689037263,33.6027102106,38.6243858056,44.9280703383
683,44.9717157783,32.9839794583,39.4613478786,46.0804599316
684,45.9269199763,32.1537782107,38.5531805371,47.3015871594
685,47.2009309183,31.410201189,36.3147849101,47.9517879036
686,48.6319888892,31.1030284865,33.5434091221,47.5184996003
687,50.0914281056,31.4077456064,31.0449090737,45.8707017128
688,51.3850183908,32.1675878523,29.3052217673,43.3395206547
689,52.1899521278,32.9862671982,28.4018736224,40.6077135007
690,52.1261219597,33.5338269424,28.1349782579,38.4535456825
691,50.9771456978,33.8255320982,28.2137954245,37.4239523492
692,48.9246205202,34.2078291749,28.3524915173,37.5995229577
693,46.5546077495,35.0523522396,28.2553656664,38.6234069782
694,44.5508922226,36.4393737383,27.6136904604,39.9716045448
695,43.2934292269,38.1117911462,26.2143220519,41.2479233721
696,42.7012902061,39.6946432312,24.0930987605,42.2544029539
697,42.4482334307,40.954777306,21.5815827853,42.8670063835
698,42.2829864211,41.8844917717,19.2003056161,42.9067180755
699,42.150515876,42.5702072425,17.4982493695,42.1869062518
700,42.0845313658,43.0013616842,16.9477224641,40.6997296788
701,42.1073152988,43.0393924063,17.8960411427,38.7704465489
702,42.272957671,42.6006728252,20.47447634,37.0196835389
703,42.7196246302,41.860298646,24.45685164,36.1004376857
704,43.5724931165,41.1913572562,29.1722288392,36.3585179128
705,44.7672149071,40.857447328,33.6498015432,37.6270806235
706,46.0021641411,40.762847674,36.9996294236,39.3063679369
707,46.8824019675,40.5741113387,38.834371407,40.6876561276
708,47.1371936895,40.0769741158,39.3957641666,41.3165804289
709,46.7376992951,39.3923268387,39.3176030932,41.1878027467
710,45.8901436346,38.8167018821,39.1853547891,40.6713646519
711,44.9507665829,38.4864715508,39.2323041833,40.2443577423
712,44.3137858901,38.2390009195,39.3425034717,40.2035540398
713,44.2762260065,37.8100025448,39.3046276042,40.5550009725
714,44.9260123294,37.1624366687,39.0703559189,41.1204774086
715,46.119655173,36.6120795624,38.7954389093,41.7259764467
716,47.5707151235,36.6255251831,38.6475374221,42.2904248074
717,48.9657695943,37.4693866291,38.6065925996,42.8030297766
718,50.0234179418,39.0036846264,38.4537765199,43.2650775171
719,50.52576349,40.7552260428,37.9736133845,43.6817404933
720,50.3784447395,42.1600974279,37.1765089237,44.0698927062
721,49.6770693862,42.7976758095,36.336798376,44.4475254955
722,48.6766907503,42.5307782456,35.8033140668,44.8198692992
723,47.6534009669,41.5472003534,35.7370154461,45.191690616
724,46.7711101978,40.2660205827,35.9742086562,45.5944476074
725,46.076793402,39.120141335,36.1510926431,46.0635377769
726,45.5863137147,38.3113544034,35.9810344596,46.5668713795
727,45.3234482492,37.7335272111,35.4539714868,46.9586801548
728,45.264536323,37.1126364991,34.784111069,47.0221874572
729,45.3096863543,36.2546915881,34.2032212499,46.5599832962
730,45.4096298012,35.1891498789,33.819792324,45.4641203804
731,45.7145486105,34.1465627491,33.6603342569,43.7499077268
732,46.5230835998,33.4166370166,33.7468844435,41.5814699848
733,47.9790188195,33.1979088254,34.0562328884,39.2849783231
734,49.8071291439,33.5132781356,34.4271793461,37.2817560804
735,51.3648318356,34.2129202594,34.6371559619,35.9555810188
736,51.9834758608,35.0798156274,34.6405871794,35.5334161117
737,51.3207818862,35.9627709865,34.6993549263,36.0577948398
738,49.4816467099,36.8301329917,35.1790312801,37.4095528063
739,46.9332714553,37.7004548133,36.2006685055,39.334479239
740,44.3573666525,38.5366530231,37.5108267223,41.4992265633
741,42.5056205998,39.2409816998,38.6689456209,43.5995907286
742,42.0057290959,39.7417391306,39.3086981855,45.4347529402
743,43.1141849487,40.0601610385,39.2081664619,46.8647252669
744,45.5289012584,40.2735490382,38.2490186315,47.7101567565
745,48.4364399521,40.4404431991,36.4754865987,47.7694053023
746,50.8411878597,40.5767356712,34.2084810342,46.9901090285
747,52.0355258008,40.710761085,32.011253487,45.6356035523
748,51.9097649715,40.906771051,30.3990979368,44.2266396968
749,50.891559301,41.1820099023,29.5234438841,43.2835720182
750,49.6027354428,41.3809964844,29.1378157988,43.0818047274
751,48.5161833009,41.1900768322,28.9069656225,43.5934212512
752,47.8604745325,40.3421345849,28.7744447826,44.5676554232
753,47.7161124572,38.878543335,29.0459262404,45.6188783906
754,48.1021308686,37.2332762134,30.0918802646,46.3038396461
755,48.9173046268,36.0523319446,31.9362429294,46.2373588371
756,49.8747162368,35.8359255406,34.0768772344,45.2469662256
757,50.594978471,36.6243355822,35.6887878297,43.4847110641
758,50.7993051185,37.9519299175,36.0275784254,41.4005917433
759,50.4044060481,39.1505622618,34.7970336986,39.6041354508
760,49.4458516622,39.813499022,32.3348716008,38.6767072895
761,47.9823327366,40.0538186003,29.5462011302,38.981512136
762,46.1458206478,40.3217950606,27.5494260379,40.4992759746
763,44.247657514,40.9375388433,27.1133776199,42.7629492161
764,42.7049833402,41.752717583,28.2141279833,44.9853203329
765,41.7525062166,42.2459348491,30.0367916784,46.3780878977
766,41.2084484319,41.9467493153,31.4707163666,46.5048746808
767,40.5885708083,40.817502036,31.7721162627,45.4509368065
768,39.5222454085,39.2525233309,30.9332829568,43.726673956
769,38.1270242208,37.7360954702,29.5513755936,42.0047394975
770,37.0159926539,36.4834276515,28.3549616047,40.8501854106
771,36.9236531263,35.3745215228,27.7422528018,40.5460240863
772,38.2374945548,34.1820224491,27.6371308884,41.0301338221
773,40.7713913349,32.8418197405,27.7153577006,41.9828776643
774,43.9187745237,31.5406110579,27.7946017014,43.0492880754
775,47.0113739451,30.6026574827,28.0704623699,44.0498503521
776,49.5807504035,30.3066624675,28.981477894,45.007457532
777,51.3828862815,30.7474856661,30.831481428,45.9707468519
778,52.3016885171,31.781543917,33.4823719939,46.8226861402
779,52.3459522193,33.080801994,36.3822667862,47.2797384973
780,51.7313058649,34.2976809992,38.8607966301,47.0935515376
781,50.8700512056,35.2390540473,40.4337087732,46.2789387656
782,50.2063011615,35.932619709,40.890639592,45.1625236798
783,50.0003290307,36.5295478597,40.2105403313,44.1987807305
784,50.2333505951,37.1612221207,38.5316525302,43.7053611443
785,50.6580745504,37.8742775887,36.2577150284,43.7085672156
786,50.9414147858,38.6765029586,34.1422880843,43.9867154631
787,50.8440760439,39.5992775046,33.0991992792,44.2246403108
788,50.3776506547,40.6794771031,33.743586292,44.1564917568
789,49.8290205938,41.8671807582,35.9783487398,43.6331921677
790,49.5812786023,42.9483057374,39.0026784362,42.6478538059
791,49.8153505273,43.5949252833,41.7787755732,41.3534657386
792,50.3466389319,43.5444685457,43.5975545387,40.0515384589
793,50.7902343357,42.7783756767,44.3355917501,39.1002122517
794,50.8960813315,41.5360256439,44.3251707232,38.7454357163
795,50.7269909013,40.1510879933,44.0353925186,38.9542657142
796,50.5314556868,38.8707596782,43.7818248607,39.3957379029
797,50.4950558332,37.8113941446,43.5778580578,39.63238516
798,50.6303688223,37.020372902,43.19755563,39.4139950159
799,50.8501159145,36.5340532337,42.4328850474,38.8474970941
800,51.0746099006,36.3825203845,41.3505937362,38.3035391747
801,51.2802355917,36.5717244061,40.3228138589,38.1360259727
802,51.4792930355,37.0798720144,39.7988946921,38.4462943567
803,51.6638926527,37.8490723816,40.0177788534,39.0381790291
804,51.7738088739,38.7682736872,40.8609041885,39.5846063694
805,51.7032767939,39.6620177816,41.8975924207,39.8659059089
806,51.3464956123,40.342047122,42.5998680527,39.9404688054
807,50.6566625807,40.7062574841,42.5951900394,40.1116162076
808,49.6921183215,40.8086278041,41.8133142589,40.6964179945
809,48.6132750241,40.7992326992,40.4358600776,41.7627089955
810,47.6009789122,40.7666391475,38.7535240355,43.0412447658
811,46.7665459314,40.6427167124,37.0837275644,44.0864222172
812,46.1508336352,40.291099086,35.759104179,44.5483639275
813,45.8032693644,39.6998797241,35.0565593289,44.3490493371
814,45.8116506475,39.0741265726,35.0512445175,43.6683195609
815,46.2218783236,38.734370429,35.5502006288,42.7952679471
816,46.9568363592,38.9296973396,36.2337227977,42.004256788
817,47.8629454518,39.7118310043,36.8996864431,41.5396780307
818,48.8275187254,40.920116213,37.5883252757,41.6591522359
819,49.8017616351,42.2595289494,38.466127893,42.5912293353
820,50.7303551782,43.4290292614,39.5871200542,44.3468919589
821,51.4945312033,44.2349257438,40.7679687175,46.5380640775
822,51.917874799,44.6362823006,41.6925789159,48.4471735984
823,51.8145098825,44.7096925346,42.1255147839,49.3877827786
824,51.073582529,44.5593315677,42.0025331873,49.1051902304
825,49.7761924585,44.2038508283,41.3418812557,47.8705439117
826,48.2599165064,43.5108942852,40.1763903732,46.2293222742
827,47.0010943109,42.2601631285,38.6382758645,44.6565602399
828,46.3627674641,40.3484854222,37.0990305674,43.4165429088
829,46.4160171886,37.9871405457,36.0785992088,42.6254785778
830,46.9942331895,35.6862403124,35.9029238687,42.3148017536
831,47.8955296244,33.9763313723,36.3826484571,42.3817960099
832,49.0076418354,33.07176679,36.8594683881,42.5434243616
833,50.2845573122,32.7578033686,36.6279748796,42.4475374119
834,51.6676688929,32.6079836433,35.4222899406,41.9249014064
835,53.0343829883,32.3461574459,33.5996638261,41.1492357349
836,54.2000737092,32.0605922703,31.9160493202,40.5490558883
837,54.9596342146,32.0981992726,31.0937797311,40.5345112031
838,55.160630498,32.7610841512,31.5152382921,41.2628756173
839,54.7550676484,34.0695557632,33.186285363,42.5751349069
840,53.8032686664,35.7630825691,35.836758161,44.088914388
841,52.4283483788,37.473853789,38.9715722406,45.3542055689
842,50.771302793,38.9004627399,41.8777461335,46.0146445637
843,48.9750704538,39.8568175198,43.7595675663,45.9291182328
844,47.2092565272,40.2510889444,44.0457687295,45.2164587903
845,45.7195742378,40.0982467504,42.6645902926,44.1876534487
846,44.83105907,39.5809048736,40.0615030079,43.1965849434
847,44.8555713339,39.0493567521,36.9536429318,42.4883770867
848,45.9412163631,38.8943609189,34.0241934118,42.1194887995
849,47.9602161734,39.3495324575,31.745858605,41.9643246037
850,50.5379967412,40.3590170131,30.3660907449,41.7966689914
851,53.1982430155,41.574847633,29.943615789,41.3971365028
852,55.5215137802,42.4991470261,30.3741712294,40.6367136794
853,57.2339047053,42.7034185556,31.3801669147,39.5257519036
854,58.189474614,42.0190930094,32.5582781576,38.2399057705
855,58.3076585401,40.6032170114,33.5267430748,37.0864571587
856,57.564859664,38.865937099,34.1130283273,36.3892250976
857,56.0751229537,37.3248447594,34.4398632177,36.3343985645
858,54.16144511,36.4455791491,34.8156849254,36.8820015884
859,52.2936119459,36.4916841561,35.4919057413,37.805925687
860,50.8989007916,37.4237945366,36.4873996186,38.8148103413
861,50.1663427207,38.9157819384,37.6221495299,39.6611360629
862,49.9958963203,40.5085819323,38.6958032223,40.2033129855
863,50.1111088967,41.8220541009,39.6183133567,40.4483782713
864,50.2738354367,42.7082905438,40.3637263292,40.5353629824
865,50.436116843,43.263849598,40.8808830644,40.5956802197
866,50.6973330609,43.7009191165,41.1211630539,40.5626601886
867,51.1020766226,44.1430001004,41.153574428,40.1621335094
868,51.4975902877,44.4786381172,41.1806951365,39.1730378071
869,51.6218341579,44.404102857,41.3621013445,37.7328931476
870,51.3651029262,43.6417927979,41.6067953066,36.3493836732
871,50.9119624827,42.1539502225,41.5660747168,35.5700769815
872,50.585107444,40.1939022336,40.8828422746,35.623630098
873,50.5198964285,38.1856174205,39.5117605921,36.3465813496
874,50.5148900261,36.5782169756,37.853507027,37.3844092571
875,50.2167347267,35.7561102538,36.5550724345,38.4392622787
876,49.4344208758,35.9548988513,36.0987570315,39.3786673464
877,48.2779787546,37.1268069746,36.4621586865,40.1914686811
878,47.0501893046,38.8229369986,37.123098989,40.90227645
879,46.0774769872,40.2752350157,37.4379341989,41.5392455209
880,45.6307266216,40.7507128972,37.1212877104,42.1623218875
881,45.9005731579,39.9927369575,36.4493556765,42.8803532543
882,46.9272515662,38.4162546473,36.0292195925,43.7819223467
883,48.514460059,36.8704755991,36.321367729,44.8068985343
884,50.2570724256,36.1304389819,37.2959551036,45.6748718439
885,51.7093127404,36.4733677294,38.4811378611,45.9956810469
886,52.5945092952,37.5977010905,39.3268944835,45.4984189408
887,52.8960378531,38.8818274147,39.5647400411,44.2161064833
888,52.7766830021,39.7741053022,39.2793221318,42.4880241044
889,52.3849372272,40.0765464027,38.6933198202,40.8113078796
890,51.720546646,39.9838572336,37.9243818487,39.6597481169
891,50.6664026833,39.8863673146,36.9745261151,39.3416809183
892,49.1553182352,40.0882138303,35.9290254363,39.9129613562
893,47.323022269,40.63514121,35.0712209718,41.1669052601
894,45.5278595453,41.3514454805,34.7400064627,42.7503222089
895,44.2214419671,42.0166325485,35.0821550598,44.3602085977
896,43.7693143112,42.5212553703,35.9652552878,45.8492025265
897,44.2940100441,42.8882957387,37.1006026018,47.1813608478
898,45.5990814696,43.1799958221,38.2117632867,48.3236509222
899,47.1990997194,43.4159104093,39.1068352759,49.2062424241
900,48.4984080759,43.5864137115,39.6843246491,49.7660658312
901,49.0987286511,43.7154632849,39.94390385,49.9944153677
902,49.0395699412,43.8720891834,39.9788458799,49.9314086625
903,48.739511133,44.0830602503,39.900015905,49.6409909091
904,48.6203917461,44.2318381276,39.71213831,49.1983394232
905,48.766560752,44.0853824644,39.29586113,48.694496595
906,48.9325594348,43.4749225852,38.5472067167,48.2142321829
907,48.8691629586,42.4873367258,37.5632600057,47.8003776394
908,48.5905141317,41.4485535085,36.7044406121,47.4462611298
909,48.3186362392,40.6777614695,36.4153190878,47.1339804585
910,48.2283299393,40.2167406038,36.9250984032,46.8875199278
911,48.2889434113,39.8044153586,38.042749296,46.7907367306
912,48.3509715853,39.1326653183,39.1996225108,46.9517663808
913,48.3629367441,38.1474559813,39.7353149256,47.4307862151
914,48.4878104561,37.1146065057,39.27500216,48.1809290815
915,49.0011161737,36.3951011501,37.9527111285,49.0428289649
916,50.0448529419,36.15553871,36.3041631205,49.7806657968
917,51.4575378858,36.2642482733,34.8748789732,50.1416451329
918,52.8477104339,36.4391035458,33.844322426,49.9294906461
919,53.8147770583,36.4779582938,32.9912202729,49.1279553924
920,54.1321587065,36.3750580682,32.0070549142,48.0220414901
921,53.7817152518,36.2749135895,30.8790705785,47.1762689954
922,52.9194278753,36.3558257826,30.0110149997,47.1699906619
923,51.8514972711,36.7430537841,30.0041846645,48.2241493067
924,50.9604220563,37.5089956423,31.2737682972,50.0104257696
925,50.5225146512,38.7180162211,33.7793719452,51.8041369584
926,50.4950303898,40.4384070121,37.0058939724,52.8540092368
927,50.502304258,42.6483799567,40.1883886545,52.7046266317
928,50.0715835007,45.0641707043,42.6245515759,51.3098220545
929,48.9794161714,47.0823352647,43.9161702619,48.9740367309
930,47.4413425451,47.9817207486,44.0828673133,46.2290237556
931,46.0097565708,47.3011995824,43.524318045,43.7071968194
932,45.2331056953,45.0969861489,42.8248802424,42.0002661945
933,45.3148883732,41.8933479806,42.4026362871,41.4959688995
934,46.0193385041,38.4111599344,42.2101003965,42.2323218939
935,46.8835993779,35.3071076261,41.786677558,43.8690700137
936,47.5425659653,33.0611192575,40.7132997692,45.8174591944
937,47.9165619615,31.9533434558,39.0377282242,47.4818347529
938,48.1692857859,32.0414507212,37.2357457477,48.4838879148
939,48.546792488,33.1230446525,35.7885306057,48.7742138185
940,49.2227639019,34.7710497266,34.9008524912,48.5975230739
941,50.1913957487,36.4873193579,34.6450557674,48.3306525812
942,51.2358374729,37.8982513307,35.2157058674,48.2613499195
943,52.0256437,38.8581129499,36.854561131,48.4256609912
944,52.3267196018,39.3987765911,39.4704789408,48.6004392988
945,52.1650492183,39.6131619441,42.4164020865,48.4726320811
946,51.7636066064,39.5810865988,44.7377382424,47.8713397592
947,51.3118119013,39.3555789775,45.7104570131,46.893744327
948,50.8016123919,38.9715849791,45.2403618204,45.85747138
949,50.1040327765,38.4546412404,43.8428632532,45.1138297081
950,49.1880654968,37.8372877192,42.2624566153,44.8633417441
951,48.2518716381,37.1935812725,41.0166751173,45.0923155147
952,47.6199224903,36.6612140742,40.1865553048,45.6584369249
953,47.5062258748,36.4033501168,39.5413152079,46.4540697359
954,47.8414778343,36.5091491088,38.8635750386,47.5083544189
955,48.3066146816,36.8769764005,38.1934423484,48.9341382338
956,48.5091182246,37.1875556681,37.8119640827,50.7498095602
957,48.1920556325,37.0386974981,37.9915394075,52.7315272707
958,47.4010990437,36.2075395079,38.7428595484,54.4263452268
959,46.5623791499,34.8426719974,39.7783341422,55.343015676
960,46.3458597585,33.3988509406,40.7260741851,55.2054748155
961,47.2902374888,32.347991954,41.3917040764,54.113147538
962,49.3718224317,31.9171674917,41.8581870764,52.4843702369
963,51.902993629,32.0619998416,42.366022439,50.8041976796
964,53.9379029602,32.6318176532,43.1212759333,49.356437664
965,54.9211578696,33.5283228075,44.1943085676,48.1416111362
966,55.0196196569,34.7144177216,45.5565075671,47.0040082133
967,54.851794084,36.1244525688,47.1578334887,45.8105676151
968,54.8755949805,37.6011346423,48.9545755199,44.529910046
969,55.015581145,38.9590980157,50.8637436575,43.2071930051
970,54.8209801137,40.103670919,52.7068708356,41.943919956
971,53.9397565417,41.0686501619,54.2043677747,40.8950287355
972,52.4304745106,41.9109840846,55.0561863849,40.2653346212
973,50.7094371347,42.5909917491,55.0794557524,40.2612868446
974,49.2711224711,42.9694364091,54.329007555,41.0044174807
975,48.4618615489,42.9177454169,53.0845151687,42.4503817582
976,48.3730447742,42.4184639356,51.6770806018,44.3637718471
977,48.8388582401,41.5810252732,50.2676842978,46.3963537908
978,49.5204033118,40.6004374073,48.7850556545,48.2273883642
979,50.1085833712,39.6889766363,47.0854340315,49.6696165019
980,50.5430967253,38.996409936,45.1565065934,50.6594791558
981,51.0508949673,38.5517661975,43.1553223568,51.1851081951
982,51.8987941921,38.2695641012,41.3061121609,51.2639222345
983,53.0576322745,38.0287193544,39.8436420667,51.0013577181
984,54.1045572932,37.7679013417,39.0538722966,50.6425999421
985,54.4969227372,37.5278974922,39.2424363977,50.4977110992
986,53.9867458788,37.4097096958,40.5128299825,50.7719086402
987,52.8096685675,37.4731852011,42.5384771283,51.4223622832
988,51.5314178259,37.6624147772,44.5966242492,52.1735410549
989,50.7243298641,37.8242372927,45.881983171,52.6696062693


==> logs/boxing_results.txt <==
episodes	DQV	DQN	DDQN	DQV-Max
0	-22.3402353593	-10.9930103319	-16.0172204891	-14.5548570072
1	-21.9685775129	-11.8468868762	-15.1650610855	-13.7600216308
2	-21.4143852723	-13.2798522104	-13.5631663224	-12.566401953
3	-20.9912058792	-14.8380760515	-11.4688113479	-11.4745664196
4	-21.0294417111	-16.0371278662	-9.2569521523	-10.769686064
5	-21.7420354445	-16.4927886287	-7.2700917925	-10.4251245948
6	-23.0996645343	-16.0114512653	-5.6939839956	-10.2410311608
7	-24.7961391189	-14.6460757742	-4.5727197551	-10.0444445221
8	-26.3605333986	-12.7290684472	-3.8887430842	-9.7857471285
9	-27.3734287979	-10.8188374531	-3.6016028547	-9.5263920097
10	-27.6413930863	-9.5037110823	-3.6382777413	-9.3801617352
11	-27.2194463143	-9.1303425045	-3.8943443462	-9.4483788462
12	-26.3245759556	-9.6265682695	-4.2819275114	-9.7586144402
13	-25.257475707	-10.5601517857	-4.7706281762	-10.2247367615
14	-24.3612671128	-11.3902405577	-5.375596411	-10.6789205167
15	-23.9471400868	-11.749395051	-6.1104818469	-10.979320546
16	-24.1508996433	-11.5859652345	-6.9399316744	-11.1062428736
17	-24.8188611239	-11.1262264651	-7.7626399659	-11.1569046214
18	-25.5576526225	-10.7111909313	-8.4212722736	-11.2498304009
19	-25.9575174106	-10.6031017433	-8.7369320211	-11.4176317756
20	-25.8167625001	-10.8476137819	-8.5915636236	-11.5690715107
21	-25.1992342401	-11.2668540106	-8.0155936863	-11.5481891297
22	-24.2970479527	-11.5846715752	-7.1997198006	-11.2626512098
23	-23.2512837428	-11.6179895091	-6.4041365652	-10.8074026272
24	-22.0879617123	-11.4137418752	-5.8490416084	-10.4875123775
25	-20.7751708405	-11.2387531183	-5.6689312778	-10.6920493212
26	-19.3083355703	-11.4072049301	-5.9253849775	-11.6844189568
27	-17.7458611671	-12.0516487508	-6.624694054	-13.4512127603
28	-16.212083416	-13.0064885895	-7.7184479437	-15.7031994211
29	-14.8956804592	-13.8945953875	-9.0962661066	-18.0197395193
30	-14.0265626226	-14.3645801247	-10.5768315275	-20.0176053183
31	-13.7938080781	-14.2929355263	-11.9254106657	-21.4417537216
32	-14.2306803038	-13.8113734519	-12.9237723593	-22.1658795363
33	-15.1510358094	-13.1712660249	-13.4536033247	-22.1700741268
34	-16.1978218965	-12.5736065247	-13.5086784487	-21.5391648186
35	-16.9949714259	-12.0893184546	-13.1271163942	-20.4498454181
36	-17.3037593731	-11.6863507159	-12.3610073123	-19.1182443432
37	-17.0684737686	-11.3157026315	-11.3422336482	-17.7443725921
38	-16.3398303039	-10.9722281248	-10.3231230201	-16.4909258694
39	-15.1705694704	-10.712978709	-9.5620296822	-15.4783010555
40	-13.5878790536	-10.6260082102	-9.1383807694	-14.7572196358
41	-11.6518815852	-10.7772624388	-8.9087435563	-14.2805123013
42	-9.5104762542	-11.1602278941	-8.6850868727	-13.9278025089
43	-7.3847170096	-11.6825644933	-8.4630660686	-13.5759643195
44	-5.4912367049	-12.1923678033	-8.4590016141	-13.1650178932
45	-3.972628798	-12.536620151	-8.9259446727	-12.713296789
46	-2.8819772017	-12.6216208809	-9.9426790213	-12.2846626277
47	-2.2258660055	-12.4481606995	-11.3752408232	-11.9428383732
48	-2.0138250051	-12.0913194607	-13.0152740076	-11.7215755874
49	-2.2754112045	-11.6516182095	-14.7070662547	-11.6154782824
50	-3.0285777534	-11.2275464521	-16.3386670782	-11.5710534523
51	-4.2022409909	-10.915658163	-17.7744455469	-11.4974444638
52	-5.5672353219	-10.807207548	-18.8672788259	-11.3155549629
53	-6.7584398669	-10.959779366	-19.5234097405	-11.0321145198
54	-7.42097789	-11.3760977111	-19.7029028103	-10.7732967745
55	-7.3912789908	-12.0018620273	-19.3497135256	-10.7296653596
56	-6.7704564517	-12.7288676829	-18.4063264648	-11.036512918
57	-5.8415081167	-13.3881397048	-16.9534192569	-11.6845336848
58	-4.9251106739	-13.7816299519	-15.3091057717	-12.5338707421
59	-4.2687141719	-13.7723317727	-13.9359804305	-13.4126899971
60	-3.9953313646	-13.3772412044	-13.1970359187	-14.190438262
61	-4.0934570477	-12.7827656446	-13.1477747233	-14.7632223409
62	-4.4435980499	-12.2460492085	-13.5024486673	-15.0020407009
63	-4.8719871005	-11.9527222959	-13.756107261	-14.7794852352
64	-5.2082515763	-11.9284632434	-13.4008387765	-14.0980211467
65	-5.324515035	-12.067664283	-12.1810170579	-13.1822950125
66	-5.1812714604	-12.2328624115	-10.2765016366	-12.3981916627
67	-4.873694707	-12.3339307879	-8.2592280356	-12.0182086007
68	-4.6130812402	-12.3309308671	-6.7969604373	-12.0286177605
69	-4.6018803422	-12.2049996509	-6.3014248677	-12.1597717429
70	-4.8659217276	-11.9640046009	-6.7736560621	-12.1197094014
71	-5.1930703927	-11.6938194793	-7.892556495	-11.8089395985
72	-5.2601215072	-11.603648002	-9.203289351	-11.3283014907
73	-4.864645324	-11.9831134719	-10.282286107	-10.8149015523
74	-4.0854426939	-13.0517322807	-10.8746500565	-10.3068856698
75	-3.2534966469	-14.7752714279	-10.9838483719	-9.7609594772
76	-2.7652235736	-16.7733236992	-10.867199031	-9.1589093475
77	-2.8677282455	-18.4099781042	-10.8758840529	-8.5717933012
78	-3.5430034054	-19.0594138298	-11.2338273767	-8.1243368693
79	-4.5275183905	-18.4132737084	-11.9096408196	-7.9160135185
80	-5.4429890491	-16.6542790342	-12.652516895	-7.9660516346
81	-5.9664377086	-14.3814673227	-13.1452631508	-8.2026245936
82	-5.9490171435	-12.3229421005	-13.1782588537	-8.4764496925
83	-5.4290649424	-10.9983769119	-12.745301278	-8.6053528199
84	-4.5619805638	-10.5250650691	-12.0193817845	-8.4566556043
85	-3.5434771339	-10.6678060768	-11.2217425286	-8.0263079296
86	-2.5679940834	-11.0520036065	-10.4813767143	-7.4472649311
87	-1.8016513159	-11.3698935188	-9.7999839037	-6.906242449
88	-1.3593931019	-11.4664576511	-9.1383787949	-6.5450268477
89	-1.2920865455	-11.3296779607	-8.5308284827	-6.4111147738
90	-1.585448809	-11.0622690509	-8.1283652125	-6.4748297145
91	-2.1549381238	-10.861219532	-8.1218488961	-6.6684299042
92	-2.861425115	-10.9710983041	-8.6050561286	-6.918985465
93	-3.5709475446	-11.5932537062	-9.4858321987	-7.1529384573
94	-4.2385028839	-12.7737357393	-10.5377907811	-7.2867777899
95	-4.9173892576	-14.3206827723	-11.5315874846	-7.2281412233
96	-5.657757513	-15.8125526651	-12.3311925582	-6.9074996192
97	-6.376513054	-16.7498090896	-12.8729575616	-6.3298601865
98	-6.8268362582	-16.796311279	-13.1347134274	-5.5859414649
99	-6.7061673183	-15.9486598123	-13.1643499955	-4.7993471378
100	-5.8317907709	-14.506570415	-13.095809705	-4.0532642006
101	-4.2720601501	-12.8849394706	-13.0362285667	-3.3714431499
102	-2.3429298388	-11.4314997009	-12.9124092302	-2.7631218891
103	-0.4620871841	-10.3658841569	-12.47209346	-2.2731935225
104	1.0533885469	-9.8052001094	-11.4941377184	-1.9835545374
105	2.1072544881	-9.7800023433	-10.0096802524	-1.9676287956
106	2.7790807188	-10.1981025395	-8.321233884	-2.2544248106
107	3.1795447991	-10.813118534	-6.8151228712	-2.8264140371
108	3.3446119039	-11.2802706641	-5.7531486525	-3.6250033862
109	3.2507739143	-11.3052661291	-5.2080859312	-4.5289232736
110	2.9069672855	-10.7985724512	-5.1341401821	-5.3452439748
111	2.4140147134	-9.9225801066	-5.4406641326	-5.8512732485
112	1.9362554845	-8.9968043022	-6.0117995381	-5.8839930089
113	1.6159257703	-8.3330285128	-6.7009189031	-5.4031578173
114	1.5033611004	-8.1131977832	-7.3558800995	-4.4909668168
115	1.5535005728	-8.3662847536	-7.8499458016	-3.3114370291
116	1.6612344456	-9.0101017657	-8.0986245745	-2.0781853072
117	1.7020748375	-9.8897239929	-8.0620496328	-1.0341659231
118	1.5703357614	-10.7957642521	-7.7746941035	-0.4045951173
119	1.2238289361	-11.504282996	-7.3669549067	-0.3164746787
120	0.7090562837	-11.8531774531	-7.0343243545	-0.7410468721
121	0.1396367243	-11.8007908637	-6.9486451366	-1.5180730226
122	-0.3609155466	-11.4152614487	-7.1891038027	-2.439164713
123	-0.7024776973	-10.8128722089	-7.742309465	-3.3127858238
124	-0.831325437	-10.1126419007	-8.5659272351	-3.9803267121
125	-0.7214294751	-9.4208763918	-9.6328030741	-4.3207031926
126	-0.3746595154	-8.8155087613	-10.8859377819	-4.2875617927
127	0.1760576907	-8.3380802954	-12.1422565696	-3.9468985083
128	0.865463096	-8.0184588331	-13.0816852002	-3.4633550891
129	1.5979995406	-7.9042599494	-13.4060648205	-3.0338981184
130	2.2515619188	-8.0264548867	-13.0538997149	-2.801352231
131	2.6950273399	-8.3196419016	-12.2366143875	-2.7909014082
132	2.8279806365	-8.5998852684	-11.240908794	-2.9085921878
133	2.6251828915	-8.6708246643	-10.2069485507	-3.019111626
134	2.1630532716	-8.4773208453	-9.1228469955	-3.0594553669
135	1.6050785671	-8.1518291385	-8.0160929208	-3.0884433689
136	1.1541026758	-7.8936045731	-7.1124811011	-3.2109383602
137	0.986024108	-7.7824821823	-6.7708055712	-3.4506003755
138	1.174090567	-7.6957966394	-7.2404458152	-3.6987152233
139	1.6468644626	-7.4091372657	-8.4499544492	-3.776039405
140	2.2389407103	-6.8015544518	-9.9994258103	-3.542318318
141	2.8223905794	-5.9999870447	-11.3518276337	-2.9615169268
142	3.4002289521	-5.3341568906	-12.0676251933	-2.1020856526
143	4.054602332	-5.1397308859	-11.9306761648	-1.0905522335
144	4.7941793574	-5.561550467	-10.9687700165	-0.0568990436
145	5.4832935343	-6.4861626457	-9.4466490724	0.9108495082
146	5.9521830695	-7.6285859905	-7.8421985393	1.7733428865
147	6.1532660198	-8.7000400035	-6.7254621662	2.509357486
148	6.16628207	-9.5471070779	-6.5217726067	3.0739942214
149	6.046846004	-10.1753601704	-7.2911048667	3.3899691134
150	5.7314074564	-10.6514929704	-8.6998422146	3.3865913089
151	5.1320396321	-10.9951976292	-10.2168279072	3.0447075797
152	4.3024765752	-11.1750937863	-11.40449155	2.404634011
153	3.4694432158	-11.2050024407	-12.0973584975	1.5320974384
154	2.895008229	-11.2004809977	-12.3970424235	0.4937110187
155	2.7235090007	-11.3068746598	-12.5657674795	-0.6256008647
156	2.9532423706	-11.5629571409	-12.922354363	-1.6722912011
157	3.5094428269	-11.8424449283	-13.7318746688	-2.4146401904
158	4.3083821974	-11.9214273409	-15.0647790719	-2.603084061
159	5.2524791641	-11.6028756679	-16.701008283	-2.0793599586
160	6.1980877194	-10.8061007323	-18.1991696722	-0.8557044949
161	6.9654740527	-9.6010567784	-19.109800727	0.8784669378
162	7.4245505836	-8.1869229051	-19.161879501	2.8024299411
163	7.5895209062	-6.8313585989	-18.302119364	4.5317203016
164	7.6299708961	-5.7852688867	-16.6438125239	5.7142866388
165	7.7561539505	-5.2188937679	-14.4417038046	6.1587687306
166	8.0540044533	-5.1929249669	-12.0918101725	5.9159717052
167	8.4074715805	-5.636401465	-10.0622688096	5.2335505286
168	8.5863135002	-6.3301153213	-8.7292815596	4.4001013127
169	8.4370935836	-6.9441482423	-8.220359651	3.6249202059
170	8.0161616739	-7.1749415542	-8.3774585258	3.0404656387
171	7.5556815331	-6.9250407738	-8.8407151714	2.7730906659
172	7.3031912693	-6.3828668232	-9.2125916394	2.9537590319
173	7.3564159898	-5.9181795284	-9.2229774459	3.6251556492
174	7.5991995149	-5.8521457064	-8.8287680449	4.6490420929
175	7.7794395606	-6.2674207778	-8.1941635196	5.720735334
176	7.6827266132	-6.9799107055	-7.5702181651	6.5094555099
177	7.3008557184	-7.6745432248	-7.1400767642	6.8206705142
178	6.8621253372	-8.0987947357	-6.9183417637	6.6786697711
179	6.6806091036	-8.190420665	-6.7566565847	6.2703543067
180	6.9384134509	-8.0775358437	-6.4776798722	5.8023180247
181	7.5678533303	-7.9755862952	-6.0615491077	5.3702227711
182	8.314244364	-8.059953357	-5.7266218447	4.9373193625
183	8.8949970096	-8.388826735	-5.8050597573	4.4098827712
184	9.1399870184	-8.8955991529	-6.4853603801	3.745115489
185	9.0300476994	-9.4241947688	-7.6405710095	3.0120772176
186	8.6617753961	-9.7725514474	-8.8934735411	2.3828077087
187	8.2027974801	-9.7437024741	-9.856322766	2.0590161001
188	7.8641788743	-9.2247206743	-10.3307991976	2.1682960572
189	7.8410363054	-8.2689919616	-10.3232479133	2.6795705449
190	8.193530817	-7.1297557071	-9.9281550403	3.3901007714
191	8.7475939316	-6.1905571539	-9.2406951875	4.0180956675
192	9.1536692361	-5.8089795129	-8.3662211808	4.3600380439
193	9.1286019235	-6.1468748341	-7.4497751369	4.4158588088
194	8.6955467573	-7.0770284528	-6.6523370869	4.385062266
195	8.1765044591	-8.2307533128	-6.0987141771	4.5394858487
196	7.9162093494	-9.1634686954	-5.8525903943	5.0662651717
197	7.9968570096	-9.5623270911	-5.9214876927	5.9889101961
198	8.2190186363	-9.3794810132	-6.2670988203	7.1829756854
199	8.348875363	-8.8211333946	-6.8328722338	8.4303722888
200	8.3681381175	-8.2051380092	-7.6034766213	9.4770207016
201	8.476032032	-7.7830445428	-8.6218232019	10.1005959986
202	8.8655437252	-7.6280943555	-9.9073671191	10.1763510857
203	9.513332253	-7.6309429322	-11.3148966962	9.7181724633
204	10.1865738117	-7.5863014328	-12.4887341559	8.8862173866
205	10.6513932028	-7.3215203362	-13.0166240009	7.9600024386
206	10.8984074385	-6.8032993569	-12.6723744031	7.2616995554
207	11.1854966695	-6.1613078146	-11.5507987276	7.0069336902
208	11.8538379256	-5.6081033109	-9.9959981794	7.1588953033
209	13.0553252913	-5.3045744706	-8.4252588049	7.4396481593
210	14.6277764601	-5.2652151711	-7.205888014	7.558098944
211	16.2075607452	-5.3637668752	-6.6247468196	7.4863768123
212	17.4634770789	-5.4244516036	-6.8615186137	7.539790752
213	18.2242663782	-5.3316811591	-7.9024495272	8.1635103586
214	18.4393268105	-5.0805677307	-9.4488352251	9.5792750036
215	18.0916217634	-4.7591358974	-10.9630751775	11.5544296258
216	17.2106529142	-4.4914865429	-11.8821854342	13.4630684892
217	15.945724388	-4.3836859612	-11.8679573034	14.6279063248
218	14.553997072	-4.4812162772	-10.9390295999	14.7308785756
219	13.2592919556	-4.7408521847	-9.4281101299	14.0100556596
220	12.1228580504	-5.0322669048	-7.8258583267	13.0984239782
221	11.0617137742	-5.1922020907	-6.597608018	12.6308020565
222	9.9824094595	-5.1149588589	-6.0353017516	12.9019338149
223	8.9027181558	-4.8207326946	-6.1824269597	13.7663739041
224	7.969302106	-4.454352971	-6.86291895	14.7642482242
225	7.3917364359	-4.22361763	-7.7863153408	15.3743638369
226	7.3270238683	-4.3194492666	-8.660677702	15.2866624992
227	7.7924293379	-4.8516149449	-9.2600764152	14.5705729637
228	8.669085442	-5.8018066218	-9.4425649837	13.6280172276
229	9.7908894127	-7.0106617375	-9.1677675303	12.9498080501
230	11.0281164785	-8.2155338055	-8.5303570075	12.8343587174
231	12.2656029735	-9.1358706874	-7.7616872735	13.2533951803
232	13.3353036169	-9.5697085797	-7.1485227594	13.9333873268
233	14.0427279287	-9.4699385204	-6.9031384504	14.5550285272
234	14.3192178903	-8.972240266	-7.0741758889	14.9289944225
235	14.3479597952	-8.3522084591	-7.5547066569	15.0414660632
236	14.5330882985	-7.8931337957	-8.1490660392	14.9773935137
237	15.316884003	-7.7356737924	-8.6303142688	14.8139044499
238	16.9716239499	-7.8103449539	-8.7857907492	14.5683748988
239	19.4582943689	-7.895753866	-8.4943774694	14.2296011832
240	22.3943973245	-7.7531253134	-7.8261331226	13.8558053564
241	25.150122578	-7.2531765504	-7.0540660537	13.6425724405
242	27.0542101616	-6.4403378521	-6.5181150153	13.8491055864
243	27.6491999603	-5.5111381825	-6.434359887	14.6171487601
244	26.9010933949	-4.7203951389	-6.8170882192	15.8547706106
245	25.25213678	-4.2650936977	-7.5414542382	17.3249646422
246	23.447014785	-4.2117103911	-8.4476491532	18.8295692288
247	22.1879628653	-4.4985022442	-9.3823658753	20.2612847663
248	21.7928859969	-4.9777197984	-10.2048295368	21.4880762961
249	22.1084913903	-5.4628717936	-10.8107775417	22.2684639597
250	22.7357271037	-5.7695490063	-11.1480550488	22.3752073593
251	23.3458645208	-5.7736592219	-11.1803624123	21.8338403235
252	23.8140169113	-5.4724584178	-10.844743759	20.9883820603
253	24.1207702721	-4.9957390739	-10.0761941224	20.2667748981
254	24.221185924	-4.5353946717	-8.8849682437	19.8438593612
255	24.0451656058	-4.2421809635	-7.4115836426	19.5316914002
256	23.5790635478	-4.1734144145	-5.8931631125	19.0033525328
257	22.9245260346	-4.2982114597	-4.5792363358	18.1247881113
258	22.2838859623	-4.5231768324	-3.6688413472	17.0847197888
259	21.8886798379	-4.7203386633	-3.2755413268	16.2357352229
260	21.8955912554	-4.7789726382	-3.3798233679	15.8361213937
261	22.2794580492	-4.6667519721	-3.7817181965	15.9061579012
262	22.8104762699	-4.4520875678	-4.1452800592	16.2640895764
263	23.175547068	-4.2585606784	-4.1810213172	16.6659741749
264	23.181476132	-4.1724680983	-3.8453200691	16.9355767796
265	22.8682409273	-4.1641353624	-3.3676766554	17.023301418
266	22.4582919073	-4.091837303	-3.0618455476	16.9722014098
267	22.2204035107	-3.8082414907	-3.0757754375	16.8448382058
268	22.3882776422	-3.2915227974	-3.2958681326	16.6837217128
269	23.1211140174	-2.6840064089	-3.4532821909	16.5405733136
270	24.4248107989	-2.1892591073	-3.3198464551	16.549511084
271	26.0588345552	-1.9240476153	-2.8296369706	16.9403307284
272	27.5788784724	-1.8553045753	-2.0707854641	17.9160575899
273	28.5725669983	-1.8656255046	-1.2080916901	19.453030984
274	28.9265728256	-1.8646613701	-0.4272478601	21.2031626223
275	28.8881489273	-1.8563432738	0.0818802184	22.6612322698
276	28.8686703806	-1.9314520627	0.1673354648	23.4971488771
277	29.1644715106	-2.2018849638	-0.2265303079	23.7883599165
278	29.7963435502	-2.7152880996	-1.0311443559	23.9485406158
279	30.5447780791	-3.3933145202	-2.0955972999	24.3972265349
280	31.1072947764	-4.0402395999	-3.2455624819	25.2272117971
281	31.2466951349	-4.4296993466	-4.2961673022	26.1084699047
282	30.8562043332	-4.4346157956	-5.0560537062	26.503001644
283	29.9456742986	-4.1186956202	-5.3886109685	26.0303735048
284	28.6226711978	-3.7248048468	-5.3060231677	24.7225856308
285	27.0990881999	-3.5494426441	-4.9842789835	23.0104483396
286	25.6762634345	-3.7644402799	-4.6573330717	21.5016082431
287	24.6671372342	-4.2901368797	-4.4757707988	20.7116446195
288	24.2926500658	-4.8131862928	-4.4508793143	20.9004739182
289	24.6041828599	-4.9591794778	-4.5061661784	22.0532727351
290	25.4625894335	-4.5152034682	-4.562951006	23.9443369278
291	26.5776484617	-3.5492048145	-4.5875226366	26.2051686877
292	27.6411120979	-2.3523314358	-4.5902568453	28.3951277809
293	28.5140071671	-1.2651900435	-4.600727786	30.1006094141
294	29.347700555	-0.5153977584	-4.6430041759	31.0659861496
295	30.4791786229	-0.1516064227	-4.7117438253	31.3014355916
296	32.1092633872	-0.0715128365	-4.749077189	31.0664975007
297	34.0079452148	-0.0997763179	-4.6633041763	30.70292024
298	35.5484138786	-0.0864707463	-4.4012545985	30.4048641916
299	36.0989973977	0.0092523783	-4.0328484192	30.102123392
300	35.4643861554	0.0989226289	-3.7544533293	29.5688690721
301	34.0290193064	0.0328522949	-3.7755573556	28.6660861219
302	32.5379101557	-0.2784437814	-4.1671875126	27.5164634246
303	31.7071791195	-0.7809748559	-4.7932703935	26.4396860212
304	31.8731887032	-1.3053932004	-5.3839346298	25.7246434575
305	32.8622707026	-1.6806329894	-5.6850757296	25.4727882574
306	34.1685792492	-1.84255088	-5.5861058996	25.6444018344
307	35.3726684548	-1.8561024247	-5.1415062143	26.1957924753
308	36.4572362952	-1.8456961501	-4.4949400933	27.1335752142
309	37.7106946334	-1.8967614532	-3.769939369	28.4742577269
310	39.2985503858	-2.004715656	-3.0134321833	30.1958381709
311	40.9576013786	-2.100607849	-2.2212220888	32.2145608171
312	42.1355700818	-2.120090649	-1.4063774708	34.3356177615
313	42.420584807	-2.0408784154	-0.6471358748	36.2122466306
314	41.8127490139	-1.8678018641	-0.0783011364	37.4314071987
315	40.6293394868	-1.6068145414	0.1768066574	37.7020160047
316	39.2277760523	-1.2799244108	0.0996511361	36.9756491253
317	37.8197641938	-0.9567378284	-0.1852037142	35.3960890054
318	36.4631806944	-0.7518746546	-0.465022012	33.1911810462
319	35.1429416508	-0.7811817969	-0.553687491	30.6509381847
320	33.8633984884	-1.1255053908	-0.3726356607	28.1403355799
321	32.7176366302	-1.8031819744	0.0521080689	26.0352297904
322	31.885979555	-2.7378591349	0.6462421001	24.5970843536
323	31.5198672938	-3.7327830138	1.3342630257	23.9223723096
324	31.5717351737	-4.5299612568	2.0406503708	24.0179058799
325	31.7573707784	-4.9569188035	2.6533540584	24.8728927084
326	31.7418479937	-5.0458917333	3.0043028556	26.396264343
327	31.4325518416	-4.9823019189	2.9126285429	28.2783181613
328	31.1173851779	-4.9195310696	2.2776047036	29.9861011357
329	31.3178703982	-4.8358688215	1.1579103092	31.0304283144
330	32.4490623338	-4.5704561917	-0.2326783537	31.3348852853
331	34.5549294838	-3.9951345529	-1.6042945681	31.3620587088
332	37.3080168073	-3.1558946666	-2.6830433138	31.7852144134
333	40.2432411195	-2.2621320639	-3.2621271413	32.9385649086
334	42.9879147417	-1.5507186927	-3.2227164514	34.5238103683
335	45.2932721458	-1.1585074321	-2.5593251991	35.8402831283
336	46.9154767848	-1.0895676588	-1.4080700121	36.3245748992
337	47.5965875571	-1.250687272	-0.0387121329	35.9217661851
338	47.2527980709	-1.4949835279	1.2183052681	35.046504738
339	46.1796487529	-1.6582654683	2.1012798074	34.2630931255
340	44.980335827	-1.6163069104	2.5361794685	33.9859480919
341	44.1865840767	-1.3578274253	2.6462484949	34.3618180559
342	43.8798131803	-1.0049870873	2.6267644058	35.2840926816
343	43.6739890644	-0.7328520691	2.5734350412	36.4607746118
344	43.0535106462	-0.6552319799	2.4199414669	37.5028328279
345	41.7476667226	-0.7732552487	2.0341406593	38.0501423534
346	39.8639397434	-1.012145665	1.3740327796	37.9152463877
347	37.7679487572	-1.2844676336	0.5440972237	37.1766107636
348	35.8823567466	-1.5318114611	-0.2738694934	36.141140702
349	34.5078079599	-1.7360348761	-0.9268488461	35.1809050683
350	33.7059803457	-1.9043456564	-1.3176993116	34.5270573511
351	33.2910293019	-2.0259899569	-1.3587418017	34.1514042837
352	32.9600430975	-2.0311342335	-0.9348946472	33.7897567502
353	32.4959775301	-1.8085119662	0.048417558	33.0700621119
354	31.897425315	-1.2858505986	1.5393551886	31.6897077857
355	31.3764065652	-0.5044531079	3.2472690786	29.5964359777
356	31.2756059954	0.3824829605	4.6986144053	27.0860704432
357	31.9476384813	1.1881867831	5.4483748365	24.7181019441
358	33.5693466892	1.7966126017	5.3182231912	23.0527746023
359	35.9384000721	2.2219971179	4.4910134372	22.3821053831
360	38.4340749195	2.5838243058	3.3863960207	22.6523996238
361	40.2751402357	3.002067126	2.4179478983	23.5818603682
362	40.9330023272	3.4947233538	1.8039768769	24.822209018
363	40.3903284064	3.9645678659	1.5344199559	26.0488937699
364	39.0535081067	4.2972333601	1.4784169928	27.0244645719
365	37.453544761	4.4604111117	1.5303080525	27.6759529686
366	35.9792613067	4.5069547184	1.7021560387	28.1075371142
367	34.7999982501	4.4776239231	2.0974589251	28.477016714
368	33.9571613898	4.317220573	2.7892659335	28.8382646511
369	33.466160244	3.8912548186	3.6841205177	29.1420469585
370	33.3399059824	3.0818947801	4.4913354711	29.412793636
371	33.54168561	1.8865409483	4.8351558832	29.910502048
372	33.9628777581	0.4555465334	4.4436844317	31.0636182277
373	34.473072116	-0.9498306318	3.2870088971	33.1730280947
374	35.0113045124	-2.0572720636	1.605404396	36.1160145333
375	35.6317133473	-2.6913537295	-0.1617420372	39.2732070514
376	36.4520852463	-2.8303910926	-1.5128274337	41.7793561985
377	37.5458099743	-2.5960173616	-2.0681390978	42.9466305209
378	38.8539497557	-2.2047998485	-1.7435243191	42.6091468061
379	40.136775573	-1.8960386409	-0.7947705089	41.2114782478
380	40.9892696104	-1.8388104393	0.3275717258	39.6016615976
381	40.9929035929	-2.0519874007	1.2182315079	38.6114785248
382	39.9956165821	-2.3891322702	1.6715729341	38.6211772331
383	38.3162024108	-2.6157273382	1.6802810233	39.3832060266
384	36.6366039516	-2.5314647296	1.3642115044	40.2393126501
385	35.6276048008	-2.0671286576	0.9194390785	40.5816066076
386	35.6074086399	-1.3013860856	0.5731051892	40.2170572253
387	36.4826291083	-0.4077270321	0.4890381662	39.3875671351
388	37.9376463317	0.4411817742	0.6505336573	38.5012838501
389	39.6616366127	1.1454853237	0.8285427195	37.8322280172
390	41.4679378976	1.6757964696	0.7179175133	37.3950175947
391	43.2851463639	2.0199175031	0.1674898806	37.0256341488
392	45.062610766	2.149306713	-0.6648217345	36.5605350919
393	46.6361853321	2.0508782548	-1.3550460934	35.9834142798
394	47.6684618345	1.7667499248	-1.4495640577	35.4413740273
395	47.7840603033	1.3742082563	-0.7392973014	35.1050904815
396	46.8420577133	0.9302073102	0.6068124713	35.0066487858
397	45.09822505	0.459731036	2.1296292564	35.0106515317
398	43.0805849658	0.011534993	3.3230596883	34.9758052814
399	41.2862634873	-0.2989060501	3.8646960359	34.9267250913
400	39.9797713913	-0.3340525271	3.7082127484	35.0267125989
401	39.2033584515	-0.0316457272	3.0299449317	35.3723810228
402	38.8998060382	0.543261288	2.1020461467	35.8586840105
403	39.0120950155	1.2381339404	1.1741210615	36.2519222061
404	39.5300461549	1.9001833911	0.4096971731	36.3595074954
405	40.4732312195	2.437386197	-0.112770578	36.1144614953
406	41.8095131787	2.8290019058	-0.3566389856	35.5502672659
407	43.36715724	3.1039229184	-0.3020959452	34.7594790415
408	44.8235279038	3.3142790512	0.0246408447	33.8887214183
409	45.8015044297	3.5088706473	0.5213958888	33.1383727154
410	46.0205239348	3.7126022677	1.0657180276	32.7383273238
411	45.4330635638	3.9182706138	1.6370698926	32.912167865
412	44.2625706331	4.0890957815	2.3775022972	33.8186141595
413	42.9160130798	4.1682364148	3.4642479263	35.4548768641
414	41.8047093397	4.0960009543	4.8723245684	37.575728373
415	41.1854285286	3.8481793321	6.2715727411	39.7420793665
416	41.0981728023	3.485070817	7.1999681804	41.5137552938
417	41.3871623465	3.1711389439	7.3738122421	42.6496072103
418	41.7521875083	3.1174367091	6.8695096084	43.1735554009
419	41.8490766201	3.4539412889	6.0420250063	43.2817477407
420	41.4568184128	4.113676182	5.296767599	43.1871651815
421	40.6218789987	4.8410489182	4.8914006618	42.9890097381
422	39.6421366612	5.3462362032	4.878180213	42.631253298
423	38.8797045527	5.4964153044	5.1543267844	41.9701718149
424	38.5789292024	5.3842105916	5.5344394834	40.9372303342
425	38.7928789887	5.241058108	5.7874844758	39.6705044988
426	39.423444773	5.2921248461	5.6903952469	38.5018215075
427	40.2797152311	5.6678304282	5.1304685045	37.7747276222
428	41.1442963554	6.3829404666	4.2069490379	37.6342451813
429	41.8585479023	7.3419780719	3.2196226759	37.9217583238
430	42.3928061584	8.351875692	2.5318810668	38.2508255074
431	42.8393822175	9.169474194	2.4070059088	38.2314291013
432	43.3053338189	9.5971220056	2.9345651955	37.7222066101
433	43.7995973748	9.5735262948	4.0459346623	36.9466737446
434	44.1802009681	9.1818383836	5.5427486571	36.3733707748
435	44.2100260423	8.5643772884	7.1112953699	36.421402316
436	43.6826163575	7.8166057337	8.3741557466	37.178741231
437	42.5582319711	6.9672601876	9.0179606587	38.3248999169
438	41.020980378	6.0538647301	8.9423734231	39.3029853429
439	39.3874797163	5.1944867281	8.3109162574	39.6268315608
440	37.9114532141	4.5567274199	7.4663050108	39.141808024
441	36.6718838842	4.2555909678	6.7756265363	38.0824296892
442	35.6582433304	4.2951242391	6.5146904377	36.9326358746
443	34.9492389179	4.6112720367	6.8158473552	36.2021067529
444	34.7537458892	5.1365304597	7.6341637598	36.2467265637
445	35.2116937331	5.8012482992	8.7381015494	37.1808208561
446	36.1725927717	6.4886277251	9.7757729723	38.8763693066
447	37.1925206308	7.0420828052	10.4142299346	41.0176861389
448	37.828790974	7.3549710177	10.4652929867	43.2057166866
449	37.9647889935	7.4648630879	9.9004704153	45.0544598636
450	37.8772494153	7.5453022236	8.781042046	46.2567705738
451	37.9934162121	7.7953814516	7.2125508253	46.6000174472
452	38.5670648575	8.3094143274	5.3890689764	45.9688847822
453	39.5461176578	9.0066014906	3.6400951795	44.3806179913
454	40.6820958747	9.6499163475	2.3589411082	42.0609127412
455	41.7381568698	9.9551343185	1.8348021565	39.4673168629
456	42.5826354655	9.751388863	2.1215578576	37.1844479332
457	43.128413193	9.1036284602	3.0594716139	35.7050250337
458	43.2535431345	8.3002866024	4.3966038086	35.2292571598
459	42.8400686513	7.6925295813	5.888498208	35.5995610817
460	41.914981481	7.4985092408	7.3194665594	36.413896592
461	40.7130601907	7.7005021748	8.4910233783	37.2353891525
462	39.5648351747	8.0875643581	9.2335960487	37.7847543573
463	38.6885998703	8.3876291041	9.4581099705	38.0070467423
464	38.0814199751	8.396488659	9.2182413657	38.0004727215
465	37.5973516483	8.0489861697	8.7348312806	37.8797747209
466	37.109255002	7.4247373905	8.3054934096	37.6658744179
467	36.5977799811	6.7108937311	8.1193147004	37.2557988016
468	36.134196536	6.1350524039	8.1153494837	36.4915462801
469	35.812579459	5.8903228146	8.0546085576	35.2989331606
470	35.7169615415	6.0854822126	7.7681099947	33.824250395
471	35.9343473555	6.7333209828	7.3538147889	32.4185211134
472	36.5604087382	7.7498621127	7.1213125573	31.4541541115
473	37.6617441147	8.9390492528	7.3489943417	31.1407409411
474	39.2095936893	10.0081670365	8.0838791567	31.504275041
475	41.0291191289	10.6551884886	9.1444957868	32.4987451999
476	42.8027395059	10.7066330985	10.2632246548	34.0615907879
477	44.1447261987	10.2093874287	11.2219774856	36.0533751268
478	44.7613411187	9.4111576599	11.90309892	38.2375014618
479	44.5982314869	8.6646959051	12.28775418	40.403165974
480	43.8470486085	8.3310123323	12.4333475043	42.4777880955
481	42.7850429399	8.693982638	12.4159927881	44.4284385125
482	41.6150658011	9.8630926031	12.2460204852	46.0487513743
483	40.4617651015	11.6825106703	11.8498045424	46.9492831462
484	39.4903004712	13.7187088175	11.1830291299	46.8493532094
485	38.948587325	15.3681973986	10.3757615345	45.8779123305
486	39.032214759	16.063624348	9.738446081	44.5250644883
487	39.7076206762	15.5225650317	9.59304284	43.2750394811
488	40.6697701429	13.9341845394	10.0660036792	42.3057756496
489	41.4908911599	11.9404124504	10.9921980215	41.5265192233
490	41.8272788498	10.3344651096	11.9837695184	40.8410308954
491	41.558483206	9.6239054573	12.621602008	40.3169831762
492	40.8044343065	9.7755479411	12.6861143878	40.1166040158
493	39.8679594641	10.3460656653	12.3095923332	40.3144247607
494	39.1306890636	10.8750210554	11.9204428426	40.8030191059
495	38.9282059344	11.1875128089	11.9696304168	41.343891235
496	39.4327763718	11.3978952355	12.5950902735	41.6890703288
497	40.5841946166	11.6849743917	13.4927263051	41.6748385383
498	42.1098426499	12.0994375631	14.1051883369	41.2554332467
499	43.6097782737	12.5526347719	14.0084632712	40.5023093823
500	44.6893850025	12.9216390286	13.2031299387	39.575300601
501	45.1135278649	13.1224029463	12.0949582586	38.6535764296
502	44.9281231759	13.0838576129	11.198886606	37.8228276899
503	44.4467560801	12.7220246337	10.8114473706	37.0135444471
504	44.0457635686	11.9939524172	10.8727774689	36.0535948918
505	43.9152580741	10.998450884	11.0651875068	34.8476966301
506	43.9532335381	9.9934216016	11.0317994246	33.5227904247
507	43.8724965527	9.2741796262	10.6016107031	32.4140327155
508	43.402558347	8.9888970778	9.9085932137	31.8760617154
509	42.4483100331	9.0552235424	9.3229868748	32.0731451063
510	41.1514262535	9.2593990285	9.191545226	32.9261711724
511	39.8691799835	9.4509921744	9.5805833502	34.2332038085
512	39.0627747052	9.6601999103	10.2666160495	35.8049229386
513	39.1166825095	10.0377226394	10.9886533463	37.4780087946
514	40.1601247481	10.6865550967	11.7077598999	39.0235087153
515	42.0031141861	11.5413822236	12.5997896676	40.1147479057
516	44.2185412065	12.3986920231	13.7999289046	40.4539626119
517	46.3174672401	13.0568632921	15.1560787933	39.9573813527
518	47.919843188	13.4344739748	16.2174149446	38.8202220929
519	48.8470746794	13.576155087	16.4836066377	37.3865071805
520	49.1227000624	13.5772356653	15.7152506114	35.946530504
521	48.9044736671	13.5156871178	14.0894250538	34.6543288905
522	48.3605624145	13.4392071968	12.1044274771	33.6166003341
523	47.5198608285	13.3870862301	10.3459673135	33.0184975941
524	46.1968680534	13.4010806993	9.2768823064	33.1116848573
525	44.1208010391	13.5186324631	9.1131085363	34.0570210773
526	41.2536254936	13.75796011	9.7567362178	35.7423842359
527	38.0553576508	14.1077724851	10.8140354785	37.7485977584
528	35.4046109842	14.5342114959	11.7626773648	39.481743134
529	34.1704288923	14.9861537675	12.2495032344	40.414150067
530	34.7480505335	15.3995046573	12.3061162405	40.3170413442
531	36.8816899845	15.7259216674	12.2859314652	39.3920807824
532	39.8202227438	15.9963148526	12.5348129428	38.2098471106
533	42.6413695628	16.3663279529	13.0855299127	37.4446384337
534	44.5740625422	17.0456100479	13.6443213007	37.5303536734
535	45.2373992367	18.1101230775	13.8593295627	38.4529208222
536	44.7181266644	19.3626585646	13.624709196	39.7987068744
537	43.4500294157	20.4030735139	13.1575923169	40.9915385477
538	41.9611629953	20.8825001193	12.8082648317	41.5620522958
539	40.6495367352	20.760604028	12.7776382158	41.3338935048
540	39.7160248259	20.3673986839	12.9691131328	40.4889010132
541	39.2380744859	20.2379300004	13.0972459235	39.5074929617
542	39.2825930514	20.8058014247	12.9506154522	38.9823498237
543	39.9362626374	22.1264695804	12.5671228968	39.3356294961
544	41.2079623896	23.8068706389	12.1551453027	40.5560584227
545	42.8907086869	25.2087251167	11.8729831078	42.1307065197
546	44.5569541633	25.8103007394	11.7055580977	43.2776491783
547	45.7496113118	25.4798079706	11.5612966848	43.4063545135
548	46.2228779282	24.4994129906	11.4564714967	42.5104659014
549	46.0247391588	23.3469148197	11.5917060377	41.1987416929
550	45.3694512466	22.4257185527	12.2521122344	40.3104654758
551	44.4632644636	21.9109190499	13.6141427543	40.3831813577
552	43.4613753808	21.7732729098	15.5806584393	41.3468480791
553	42.5767937146	21.9057501333	17.7260312921	42.6414432454
554	42.1660294693	22.2288949416	19.3797073002	43.6430192239
555	42.6058116678	22.7104616132	19.8744764072	44.0755022711
556	43.9801633928	23.3035654656	18.9059509877	44.1010337008
557	45.85380269	23.8883305509	16.8066271304	44.0658287819
558	47.4206721622	24.3018547054	14.5049343446	44.1701746162
559	47.9953446506	24.4426009322	13.1030550088	44.3478149702
560	47.457649023	24.3462147119	13.2617198477	44.4184981248
561	46.2728513318	24.1730691727	14.8027150012	44.3048875102
562	45.0830865843	24.1179759726	16.8271396514	44.0956887009
563	44.2360892148	24.3278936102	18.2882685048	43.9220648434
564	43.6354397791	24.852212011	18.6132009626	43.7856533162
565	42.9883423594	25.6210333853	17.966102602	43.5217190119
566	42.1996789826	26.4153300952	17.0608720981	42.939695144
567	41.5519743269	26.8749653023	16.7330193375	42.016965084
568	41.5059062398	26.6377242097	17.5191462608	40.9691523457
569	42.2925241426	25.5864511345	19.4333831455	40.1550114793
570	43.6526893015	24.0025064158	21.9794272359	39.8904978411
571	44.9548786914	22.4362092234	24.3573370262	40.282941963
572	45.6049914903	21.3637651268	25.7710191092	41.1348724389
573	45.4141459622	20.9184347185	25.7319808408	41.953078002
574	44.6467946088	20.8906324419	24.2629567387	42.1241889127
575	43.7626318151	20.926270247	21.8817136351	41.2375727533
576	43.1199708887	20.7620987689	19.3389658289	39.375249353
577	42.8698981002	20.4004484293	17.2745907666	37.1353399391
578	43.0438636487	20.1505873418	16.0294418263	35.316477722
579	43.6610869966	20.4757759778	15.7028087746	34.4721027963
580	44.7415163083	21.6867410719	16.2980229049	34.6266372355
581	46.2526714375	23.6900487287	17.7840757464	35.3164243283
582	48.0495306614	25.9998474579	20.0433306827	35.9163411049
583	49.847754471	28.0129456456	22.8042126383	36.0409633998
584	51.2209869658	29.3363933084	25.6360745891	35.7675272201
585	51.6896749224	29.9407828884	28.0136770679	35.5670223066
586	50.9153963205	30.062140189	29.4836371277	35.9810746711
587	48.9235217066	29.9780533357	29.8830505858	37.2682849133
588	46.1767703318	29.859389464	29.4658512952	39.2260478896
589	43.4014416294	29.7981901343	28.8225624985	41.2817901855
590	41.2340897426	29.9195652461	28.5870500818	42.7818037666
591	39.9118318044	30.3753090174	29.0932463938	43.317289654
592	39.2381239526	31.17012469	30.1911839604	42.8934733877
593	38.8514585347	32.0111229844	31.3565233616	41.8646713307
594	38.5619390921	32.4071379434	32.0567767564	40.7017471289
595	38.4782940109	31.9795374312	32.0899588474	39.7665180534
596	38.8339348935	30.7158442902	31.633913666	39.1924746134
597	39.7306572985	28.9523501245	31.0119502445	38.8828560841
598	41.0569794687	27.1614137737	30.4625831229	38.587769345
599	42.6133851763	25.7511690703	30.1391455642	38.0307188567
600	44.2399755637	24.9946758242	30.2134091309	37.0563698522
601	45.798815474	25.0502174248	30.8243749412	35.7347004106
602	47.0902167637	25.9830576113	31.8666195468	34.356425959
603	47.8844350155	27.7399069537	32.8732635965	33.3206192839
604	48.0406992489	30.0903289687	33.208402282	32.9764244724
605	47.5922188027	32.6134911534	32.4526295418	33.5124865696
606	46.7158646755	34.8248506614	30.7014573663	34.9124246715
607	45.6903358348	36.397889272	28.5502716725	36.9822809156
608	44.8528060332	37.3070403773	26.7955065902	39.4211509469
609	44.4857531429	37.7371475549	26.0464995058	41.9281387947
610	44.6391863622	37.8387694303	26.4170888267	44.3052697329
611	45.0519217602	37.5723144691	27.4378193498	46.4879627901
612	45.3133134129	36.7990227761	28.2551657189	48.446391908
613	45.1351395085	35.4943478489	28.0844922698	50.0183993038
614	44.5120312027	33.8554860423	26.7006422367	50.8393364222
615	43.7065865055	32.210634979	24.6265200511	50.4940951424
616	43.138536655	30.8402614214	22.8699157657	48.8028824743
617	43.2414356637	29.8729375202	22.3583394372	46.0205768714
618	44.2595500265	29.3206896747	23.4614351422	42.7854514447
619	46.0810885218	29.1933144553	25.8907673477	39.8639193461
620	48.2755701372	29.5692220832	28.9567041519	37.8673066731
621	50.3611999007	30.5340451711	31.9308228345	37.0685456064
622	52.0729102688	32.0441121713	34.2709271655	37.3567242095
623	53.387958129	33.8546604452	35.6624169907	38.3253948475
624	54.3084212444	35.6037915393	35.9977652776	39.4774919462
625	54.6715445734	36.9817709125	35.3778809983	40.4609161673
626	54.1819182846	37.8419407278	34.0782730122	41.1747841507
627	52.6615862819	38.183861777	32.4147410764	41.6985917004
628	50.2893827867	38.0789899877	30.6074785848	42.1536767597
629	47.6062403419	37.6230162418	28.7746737231	42.635985797
630	45.2640010383	36.9233171087	27.0522111669	43.2230154668
631	43.6972284406	36.0712139794	25.6724134226	43.9435438372
632	42.9870700503	35.1209987137	24.9111046974	44.7012460667
633	42.9658577463	34.1244093956	24.9902792101	45.2579435297
634	43.4309923044	33.179642214	26.0456153979	45.3529830844
635	44.2416423851	32.394213083	28.116497932	44.8839535931
636	45.2618434817	31.7703807914	31.038682821	43.9938810791
637	46.2816442687	31.1801403591	34.3101584935	43.0072609187
638	47.0652184074	30.5230624297	37.1378789004	42.2584140732
639	47.5259532318	29.9342168883	38.726601777	41.9340608656
640	47.8413137444	29.817766704	38.6146558201	42.0097443223
641	48.3323675437	30.6299029042	36.8072170078	42.3017492259
642	49.1587028458	32.5649311931	33.7197646362	42.6039951183
643	50.1119763539	35.3744509794	30.0636570746	42.8312250876
644	50.7269369232	38.4399486693	26.7317234196	43.0652512202
645	50.5914329715	41.0361979347	24.594308631	43.4528794976
646	49.5495103662	42.6304649328	24.1962609584	44.0316443224
647	47.6835915514	43.0664329856	25.5088968442	44.6396807704
648	45.2408676669	42.5865619333	27.9196882757	44.9901255713
649	42.6574003591	41.7118347654	30.5013624672	44.8412786351
650	40.5796436119	41.0311899117	32.4379233257	44.1442081605
651	39.6604914012	40.9574586779	33.3483198816	43.0749057783
652	40.1717230953	41.5454155432	33.3501232702	41.9496993064
653	41.7543419858	42.4707903305	32.8460773321	41.0658799994
654	43.5803986948	43.2126239536	32.2381411324	40.5746208653
655	44.8480164193	43.3557944703	31.7810906481	40.4655859651
656	45.235598803	42.8131512788	31.6232619556	40.6506828814
657	44.9718185298	41.8084019917	31.8490712937	41.0250109977
658	44.5302702723	40.6516673909	32.3598955053	41.4369598932
659	44.2538416976	39.5167259951	32.7535770812	41.6374134454
660	44.2076974325	38.3968815167	32.4484358617	41.3228083377
661	44.3023176975	37.2142289807	31.0884294266	40.2725039756
662	44.4598000896	35.9247075309	28.878550155	38.4725915602
663	44.6395301094	34.5273733902	26.4963814691	36.140210038
664	44.7679721051	33.0430444564	24.6411570943	33.653960907
665	44.7270464313	31.5577990363	23.5984080777	31.4439570856
666	44.4341937082	30.2768520584	23.1642458575	29.8824891429
667	43.9183036898	29.4586049412	22.9134918128	29.2013591445
668	43.3283887326	29.2350073608	22.5693401889	29.460737808
669	42.8784414137	29.501241888	22.1967300744	30.5661213515
670	42.7579423081	29.9978615105	22.088629787	32.3178991742
671	43.057425002	30.491584035	22.4361012232	34.4712553301
672	43.7703426874	30.8960862911	23.0845912368	36.7949777378
673	44.8621126807	31.2585894474	23.6208832363	39.1091791086
674	46.2741435019	31.6592017132	23.7468428237	41.2670070041
675	47.8215379919	32.125207462	23.5804754673	43.1067214654
676	49.0946114198	32.615100376	23.6265564091	44.4387723386
677	49.5880995068	33.064735869	24.4542820075	45.1158640922
678	49.0375736649	33.4367327519	26.3773284893	45.1447086956
679	47.6643139079	33.7226841279	29.3191871194	44.7494950118
680	46.0829635734	33.8994437744	32.8327364749	44.3303736812
681	44.9353343711	33.8938182897	36.2052088646	44.3095054837
682	44.5689037263	33.6027102106	38.6243858056	44.9280703383
683	44.9717157783	32.9839794583	39.4613478786	46.0804599316
684	45.9269199763	32.1537782107	38.5531805371	47.3015871594
685	47.2009309183	31.410201189	36.3147849101	47.9517879036
686	48.6319888892	31.1030284865	33.5434091221	47.5184996003
687	50.0914281056	31.4077456064	31.0449090737	45.8707017128
688	51.3850183908	32.1675878523	29.3052217673	43.3395206547
689	52.1899521278	32.9862671982	28.4018736224	40.6077135007
690	52.1261219597	33.5338269424	28.1349782579	38.4535456825
691	50.9771456978	33.8255320982	28.2137954245	37.4239523492
692	48.9246205202	34.2078291749	28.3524915173	37.5995229577
693	46.5546077495	35.0523522396	28.2553656664	38.6234069782
694	44.5508922226	36.4393737383	27.6136904604	39.9716045448
695	43.2934292269	38.1117911462	26.2143220519	41.2479233721
696	42.7012902061	39.6946432312	24.0930987605	42.2544029539
697	42.4482334307	40.954777306	21.5815827853	42.8670063835
698	42.2829864211	41.8844917717	19.2003056161	42.9067180755
699	42.150515876	42.5702072425	17.4982493695	42.1869062518
700	42.0845313658	43.0013616842	16.9477224641	40.6997296788
701	42.1073152988	43.0393924063	17.8960411427	38.7704465489
702	42.272957671	42.6006728252	20.47447634	37.0196835389
703	42.7196246302	41.860298646	24.45685164	36.1004376857
704	43.5724931165	41.1913572562	29.1722288392	36.3585179128
705	44.7672149071	40.857447328	33.6498015432	37.6270806235
706	46.0021641411	40.762847674	36.9996294236	39.3063679369
707	46.8824019675	40.5741113387	38.834371407	40.6876561276
708	47.1371936895	40.0769741158	39.3957641666	41.3165804289
709	46.7376992951	39.3923268387	39.3176030932	41.1878027467
710	45.8901436346	38.8167018821	39.1853547891	40.6713646519
711	44.9507665829	38.4864715508	39.2323041833	40.2443577423
712	44.3137858901	38.2390009195	39.3425034717	40.2035540398
713	44.2762260065	37.8100025448	39.3046276042	40.5550009725
714	44.9260123294	37.1624366687	39.0703559189	41.1204774086
715	46.119655173	36.6120795624	38.7954389093	41.7259764467
716	47.5707151235	36.6255251831	38.6475374221	42.2904248074
717	48.9657695943	37.4693866291	38.6065925996	42.8030297766
718	50.0234179418	39.0036846264	38.4537765199	43.2650775171
719	50.52576349	40.7552260428	37.9736133845	43.6817404933
720	50.3784447395	42.1600974279	37.1765089237	44.0698927062
721	49.6770693862	42.7976758095	36.336798376	44.4475254955
722	48.6766907503	42.5307782456	35.8033140668	44.8198692992
723	47.6534009669	41.5472003534	35.7370154461	45.191690616
724	46.7711101978	40.2660205827	35.9742086562	45.5944476074
725	46.076793402	39.120141335	36.1510926431	46.0635377769
726	45.5863137147	38.3113544034	35.9810344596	46.5668713795
727	45.3234482492	37.7335272111	35.4539714868	46.9586801548
728	45.264536323	37.1126364991	34.784111069	47.0221874572
729	45.3096863543	36.2546915881	34.2032212499	46.5599832962
730	45.4096298012	35.1891498789	33.819792324	45.4641203804
731	45.7145486105	34.1465627491	33.6603342569	43.7499077268
732	46.5230835998	33.4166370166	33.7468844435	41.5814699848
733	47.9790188195	33.1979088254	34.0562328884	39.2849783231
734	49.8071291439	33.5132781356	34.4271793461	37.2817560804
735	51.3648318356	34.2129202594	34.6371559619	35.9555810188
736	51.9834758608	35.0798156274	34.6405871794	35.5334161117
737	51.3207818862	35.9627709865	34.6993549263	36.0577948398
738	49.4816467099	36.8301329917	35.1790312801	37.4095528063
739	46.9332714553	37.7004548133	36.2006685055	39.334479239
740	44.3573666525	38.5366530231	37.5108267223	41.4992265633
741	42.5056205998	39.2409816998	38.6689456209	43.5995907286
742	42.0057290959	39.7417391306	39.3086981855	45.4347529402
743	43.1141849487	40.0601610385	39.2081664619	46.8647252669
744	45.5289012584	40.2735490382	38.2490186315	47.7101567565
745	48.4364399521	40.4404431991	36.4754865987	47.7694053023
746	50.8411878597	40.5767356712	34.2084810342	46.9901090285
747	52.0355258008	40.710761085	32.011253487	45.6356035523
748	51.9097649715	40.906771051	30.3990979368	44.2266396968
749	50.891559301	41.1820099023	29.5234438841	43.2835720182
750	49.6027354428	41.3809964844	29.1378157988	43.0818047274
751	48.5161833009	41.1900768322	28.9069656225	43.5934212512
752	47.8604745325	40.3421345849	28.7744447826	44.5676554232
753	47.7161124572	38.878543335	29.0459262404	45.6188783906
754	48.1021308686	37.2332762134	30.0918802646	46.3038396461
755	48.9173046268	36.0523319446	31.9362429294	46.2373588371
756	49.8747162368	35.8359255406	34.0768772344	45.2469662256
757	50.594978471	36.6243355822	35.6887878297	43.4847110641
758	50.7993051185	37.9519299175	36.0275784254	41.4005917433
759	50.4044060481	39.1505622618	34.7970336986	39.6041354508
760	49.4458516622	39.813499022	32.3348716008	38.6767072895
761	47.9823327366	40.0538186003	29.5462011302	38.981512136
762	46.1458206478	40.3217950606	27.5494260379	40.4992759746
763	44.247657514	40.9375388433	27.1133776199	42.7629492161
764	42.7049833402	41.752717583	28.2141279833	44.9853203329
765	41.7525062166	42.2459348491	30.0367916784	46.3780878977
766	41.2084484319	41.9467493153	31.4707163666	46.5048746808
767	40.5885708083	40.817502036	31.7721162627	45.4509368065
768	39.5222454085	39.2525233309	30.9332829568	43.726673956
769	38.1270242208	37.7360954702	29.5513755936	42.0047394975
770	37.0159926539	36.4834276515	28.3549616047	40.8501854106
771	36.9236531263	35.3745215228	27.7422528018	40.5460240863
772	38.2374945548	34.1820224491	27.6371308884	41.0301338221
773	40.7713913349	32.8418197405	27.7153577006	41.9828776643
774	43.9187745237	31.5406110579	27.7946017014	43.0492880754
775	47.0113739451	30.6026574827	28.0704623699	44.0498503521
776	49.5807504035	30.3066624675	28.981477894	45.007457532
777	51.3828862815	30.7474856661	30.831481428	45.9707468519
778	52.3016885171	31.781543917	33.4823719939	46.8226861402
779	52.3459522193	33.080801994	36.3822667862	47.2797384973
780	51.7313058649	34.2976809992	38.8607966301	47.0935515376
781	50.8700512056	35.2390540473	40.4337087732	46.2789387656
782	50.2063011615	35.932619709	40.890639592	45.1625236798
783	50.0003290307	36.5295478597	40.2105403313	44.1987807305
784	50.2333505951	37.1612221207	38.5316525302	43.7053611443
785	50.6580745504	37.8742775887	36.2577150284	43.7085672156
786	50.9414147858	38.6765029586	34.1422880843	43.9867154631
787	50.8440760439	39.5992775046	33.0991992792	44.2246403108
788	50.3776506547	40.6794771031	33.743586292	44.1564917568
789	49.8290205938	41.8671807582	35.9783487398	43.6331921677
790	49.5812786023	42.9483057374	39.0026784362	42.6478538059
791	49.8153505273	43.5949252833	41.7787755732	41.3534657386
792	50.3466389319	43.5444685457	43.5975545387	40.0515384589
793	50.7902343357	42.7783756767	44.3355917501	39.1002122517
794	50.8960813315	41.5360256439	44.3251707232	38.7454357163
795	50.7269909013	40.1510879933	44.0353925186	38.9542657142
796	50.5314556868	38.8707596782	43.7818248607	39.3957379029
797	50.4950558332	37.8113941446	43.5778580578	39.63238516
798	50.6303688223	37.020372902	43.19755563	39.4139950159
799	50.8501159145	36.5340532337	42.4328850474	38.8474970941
800	51.0746099006	36.3825203845	41.3505937362	38.3035391747
801	51.2802355917	36.5717244061	40.3228138589	38.1360259727
802	51.4792930355	37.0798720144	39.7988946921	38.4462943567
803	51.6638926527	37.8490723816	40.0177788534	39.0381790291
804	51.7738088739	38.7682736872	40.8609041885	39.5846063694
805	51.7032767939	39.6620177816	41.8975924207	39.8659059089
806	51.3464956123	40.342047122	42.5998680527	39.9404688054
807	50.6566625807	40.7062574841	42.5951900394	40.1116162076
808	49.6921183215	40.8086278041	41.8133142589	40.6964179945
809	48.6132750241	40.7992326992	40.4358600776	41.7627089955
810	47.6009789122	40.7666391475	38.7535240355	43.0412447658
811	46.7665459314	40.6427167124	37.0837275644	44.0864222172
812	46.1508336352	40.291099086	35.759104179	44.5483639275
813	45.8032693644	39.6998797241	35.0565593289	44.3490493371
814	45.8116506475	39.0741265726	35.0512445175	43.6683195609
815	46.2218783236	38.734370429	35.5502006288	42.7952679471
816	46.9568363592	38.9296973396	36.2337227977	42.004256788
817	47.8629454518	39.7118310043	36.8996864431	41.5396780307
818	48.8275187254	40.920116213	37.5883252757	41.6591522359
819	49.8017616351	42.2595289494	38.466127893	42.5912293353
820	50.7303551782	43.4290292614	39.5871200542	44.3468919589
821	51.4945312033	44.2349257438	40.7679687175	46.5380640775
822	51.917874799	44.6362823006	41.6925789159	48.4471735984
823	51.8145098825	44.7096925346	42.1255147839	49.3877827786
824	51.073582529	44.5593315677	42.0025331873	49.1051902304
825	49.7761924585	44.2038508283	41.3418812557	47.8705439117
826	48.2599165064	43.5108942852	40.1763903732	46.2293222742
827	47.0010943109	42.2601631285	38.6382758645	44.6565602399
828	46.3627674641	40.3484854222	37.0990305674	43.4165429088
829	46.4160171886	37.9871405457	36.0785992088	42.6254785778
830	46.9942331895	35.6862403124	35.9029238687	42.3148017536
831	47.8955296244	33.9763313723	36.3826484571	42.3817960099
832	49.0076418354	33.07176679	36.8594683881	42.5434243616
833	50.2845573122	32.7578033686	36.6279748796	42.4475374119
834	51.6676688929	32.6079836433	35.4222899406	41.9249014064
835	53.0343829883	32.3461574459	33.5996638261	41.1492357349
836	54.2000737092	32.0605922703	31.9160493202	40.5490558883
837	54.9596342146	32.0981992726	31.0937797311	40.5345112031
838	55.160630498	32.7610841512	31.5152382921	41.2628756173
839	54.7550676484	34.0695557632	33.186285363	42.5751349069
840	53.8032686664	35.7630825691	35.836758161	44.088914388
841	52.4283483788	37.473853789	38.9715722406	45.3542055689
842	50.771302793	38.9004627399	41.8777461335	46.0146445637
843	48.9750704538	39.8568175198	43.7595675663	45.9291182328
844	47.2092565272	40.2510889444	44.0457687295	45.2164587903
845	45.7195742378	40.0982467504	42.6645902926	44.1876534487
846	44.83105907	39.5809048736	40.0615030079	43.1965849434
847	44.8555713339	39.0493567521	36.9536429318	42.4883770867
848	45.9412163631	38.8943609189	34.0241934118	42.1194887995
849	47.9602161734	39.3495324575	31.745858605	41.9643246037
850	50.5379967412	40.3590170131	30.3660907449	41.7966689914
851	53.1982430155	41.574847633	29.943615789	41.3971365028
852	55.5215137802	42.4991470261	30.3741712294	40.6367136794
853	57.2339047053	42.7034185556	31.3801669147	39.5257519036
854	58.189474614	42.0190930094	32.5582781576	38.2399057705
855	58.3076585401	40.6032170114	33.5267430748	37.0864571587
856	57.564859664	38.865937099	34.1130283273	36.3892250976
857	56.0751229537	37.3248447594	34.4398632177	36.3343985645
858	54.16144511	36.4455791491	34.8156849254	36.8820015884
859	52.2936119459	36.4916841561	35.4919057413	37.805925687
860	50.8989007916	37.4237945366	36.4873996186	38.8148103413
861	50.1663427207	38.9157819384	37.6221495299	39.6611360629
862	49.9958963203	40.5085819323	38.6958032223	40.2033129855
863	50.1111088967	41.8220541009	39.6183133567	40.4483782713
864	50.2738354367	42.7082905438	40.3637263292	40.5353629824
865	50.436116843	43.263849598	40.8808830644	40.5956802197
866	50.6973330609	43.7009191165	41.1211630539	40.5626601886
867	51.1020766226	44.1430001004	41.153574428	40.1621335094
868	51.4975902877	44.4786381172	41.1806951365	39.1730378071
869	51.6218341579	44.404102857	41.3621013445	37.7328931476
870	51.3651029262	43.6417927979	41.6067953066	36.3493836732
871	50.9119624827	42.1539502225	41.5660747168	35.5700769815
872	50.585107444	40.1939022336	40.8828422746	35.623630098
873	50.5198964285	38.1856174205	39.5117605921	36.3465813496
874	50.5148900261	36.5782169756	37.853507027	37.3844092571
875	50.2167347267	35.7561102538	36.5550724345	38.4392622787
876	49.4344208758	35.9548988513	36.0987570315	39.3786673464
877	48.2779787546	37.1268069746	36.4621586865	40.1914686811
878	47.0501893046	38.8229369986	37.123098989	40.90227645
879	46.0774769872	40.2752350157	37.4379341989	41.5392455209
880	45.6307266216	40.7507128972	37.1212877104	42.1623218875
881	45.9005731579	39.9927369575	36.4493556765	42.8803532543
882	46.9272515662	38.4162546473	36.0292195925	43.7819223467
883	48.514460059	36.8704755991	36.321367729	44.8068985343
884	50.2570724256	36.1304389819	37.2959551036	45.6748718439
885	51.7093127404	36.4733677294	38.4811378611	45.9956810469
886	52.5945092952	37.5977010905	39.3268944835	45.4984189408
887	52.8960378531	38.8818274147	39.5647400411	44.2161064833
888	52.7766830021	39.7741053022	39.2793221318	42.4880241044
889	52.3849372272	40.0765464027	38.6933198202	40.8113078796
890	51.720546646	39.9838572336	37.9243818487	39.6597481169
891	50.6664026833	39.8863673146	36.9745261151	39.3416809183
892	49.1553182352	40.0882138303	35.9290254363	39.9129613562
893	47.323022269	40.63514121	35.0712209718	41.1669052601
894	45.5278595453	41.3514454805	34.7400064627	42.7503222089
895	44.2214419671	42.0166325485	35.0821550598	44.3602085977
896	43.7693143112	42.5212553703	35.9652552878	45.8492025265
897	44.2940100441	42.8882957387	37.1006026018	47.1813608478
898	45.5990814696	43.1799958221	38.2117632867	48.3236509222
899	47.1990997194	43.4159104093	39.1068352759	49.2062424241
900	48.4984080759	43.5864137115	39.6843246491	49.7660658312
901	49.0987286511	43.7154632849	39.94390385	49.9944153677
902	49.0395699412	43.8720891834	39.9788458799	49.9314086625
903	48.739511133	44.0830602503	39.900015905	49.6409909091
904	48.6203917461	44.2318381276	39.71213831	49.1983394232
905	48.766560752	44.0853824644	39.29586113	48.694496595
906	48.9325594348	43.4749225852	38.5472067167	48.2142321829
907	48.8691629586	42.4873367258	37.5632600057	47.8003776394
908	48.5905141317	41.4485535085	36.7044406121	47.4462611298
909	48.3186362392	40.6777614695	36.4153190878	47.1339804585
910	48.2283299393	40.2167406038	36.9250984032	46.8875199278
911	48.2889434113	39.8044153586	38.042749296	46.7907367306
912	48.3509715853	39.1326653183	39.1996225108	46.9517663808
913	48.3629367441	38.1474559813	39.7353149256	47.4307862151
914	48.4878104561	37.1146065057	39.27500216	48.1809290815
915	49.0011161737	36.3951011501	37.9527111285	49.0428289649
916	50.0448529419	36.15553871	36.3041631205	49.7806657968
917	51.4575378858	36.2642482733	34.8748789732	50.1416451329
918	52.8477104339	36.4391035458	33.844322426	49.9294906461
919	53.8147770583	36.4779582938	32.9912202729	49.1279553924
920	54.1321587065	36.3750580682	32.0070549142	48.0220414901
921	53.7817152518	36.2749135895	30.8790705785	47.1762689954
922	52.9194278753	36.3558257826	30.0110149997	47.1699906619
923	51.8514972711	36.7430537841	30.0041846645	48.2241493067
924	50.9604220563	37.5089956423	31.2737682972	50.0104257696
925	50.5225146512	38.7180162211	33.7793719452	51.8041369584
926	50.4950303898	40.4384070121	37.0058939724	52.8540092368
927	50.502304258	42.6483799567	40.1883886545	52.7046266317
928	50.0715835007	45.0641707043	42.6245515759	51.3098220545
929	48.9794161714	47.0823352647	43.9161702619	48.9740367309
930	47.4413425451	47.9817207486	44.0828673133	46.2290237556
931	46.0097565708	47.3011995824	43.524318045	43.7071968194
932	45.2331056953	45.0969861489	42.8248802424	42.0002661945
933	45.3148883732	41.8933479806	42.4026362871	41.4959688995
934	46.0193385041	38.4111599344	42.2101003965	42.2323218939
935	46.8835993779	35.3071076261	41.786677558	43.8690700137
936	47.5425659653	33.0611192575	40.7132997692	45.8174591944
937	47.9165619615	31.9533434558	39.0377282242	47.4818347529
938	48.1692857859	32.0414507212	37.2357457477	48.4838879148
939	48.546792488	33.1230446525	35.7885306057	48.7742138185
940	49.2227639019	34.7710497266	34.9008524912	48.5975230739
941	50.1913957487	36.4873193579	34.6450557674	48.3306525812
942	51.2358374729	37.8982513307	35.2157058674	48.2613499195
943	52.0256437	38.8581129499	36.854561131	48.4256609912
944	52.3267196018	39.3987765911	39.4704789408	48.6004392988
945	52.1650492183	39.6131619441	42.4164020865	48.4726320811
946	51.7636066064	39.5810865988	44.7377382424	47.8713397592
947	51.3118119013	39.3555789775	45.7104570131	46.893744327
948	50.8016123919	38.9715849791	45.2403618204	45.85747138
949	50.1040327765	38.4546412404	43.8428632532	45.1138297081
950	49.1880654968	37.8372877192	42.2624566153	44.8633417441
951	48.2518716381	37.1935812725	41.0166751173	45.0923155147
952	47.6199224903	36.6612140742	40.1865553048	45.6584369249
953	47.5062258748	36.4033501168	39.5413152079	46.4540697359
954	47.8414778343	36.5091491088	38.8635750386	47.5083544189
955	48.3066146816	36.8769764005	38.1934423484	48.9341382338
956	48.5091182246	37.1875556681	37.8119640827	50.7498095602
957	48.1920556325	37.0386974981	37.9915394075	52.7315272707
958	47.4010990437	36.2075395079	38.7428595484	54.4263452268
959	46.5623791499	34.8426719974	39.7783341422	55.343015676
960	46.3458597585	33.3988509406	40.7260741851	55.2054748155
961	47.2902374888	32.347991954	41.3917040764	54.113147538
962	49.3718224317	31.9171674917	41.8581870764	52.4843702369
963	51.902993629	32.0619998416	42.366022439	50.8041976796
964	53.9379029602	32.6318176532	43.1212759333	49.356437664
965	54.9211578696	33.5283228075	44.1943085676	48.1416111362
966	55.0196196569	34.7144177216	45.5565075671	47.0040082133
967	54.851794084	36.1244525688	47.1578334887	45.8105676151
968	54.8755949805	37.6011346423	48.9545755199	44.529910046
969	55.015581145	38.9590980157	50.8637436575	43.2071930051
970	54.8209801137	40.103670919	52.7068708356	41.943919956
971	53.9397565417	41.0686501619	54.2043677747	40.8950287355
972	52.4304745106	41.9109840846	55.0561863849	40.2653346212
973	50.7094371347	42.5909917491	55.0794557524	40.2612868446
974	49.2711224711	42.9694364091	54.329007555	41.0044174807
975	48.4618615489	42.9177454169	53.0845151687	42.4503817582
976	48.3730447742	42.4184639356	51.6770806018	44.3637718471
977	48.8388582401	41.5810252732	50.2676842978	46.3963537908
978	49.5204033118	40.6004374073	48.7850556545	48.2273883642
979	50.1085833712	39.6889766363	47.0854340315	49.6696165019
980	50.5430967253	38.996409936	45.1565065934	50.6594791558
981	51.0508949673	38.5517661975	43.1553223568	51.1851081951
982	51.8987941921	38.2695641012	41.3061121609	51.2639222345
983	53.0576322745	38.0287193544	39.8436420667	51.0013577181
984	54.1045572932	37.7679013417	39.0538722966	50.6425999421
985	54.4969227372	37.5278974922	39.2424363977	50.4977110992
986	53.9867458788	37.4097096958	40.5128299825	50.7719086402
987	52.8096685675	37.4731852011	42.5384771283	51.4223622832
988	51.5314178259	37.6624147772	44.5966242492	52.1735410549
989	50.7243298641	37.8242372927	45.881983171	52.6696062693


==> logs/boxing_value_layer_results.csv <==
episodes,DQV,Dueling-DQV-1st,Dueling-DQV-2nd,Dueling-DQV-3rd
0,-22.3402353593,-8.18,-10.36,-19.3
1,-21.9685775129,-7.92,-10.84,-19.32
2,-21.4143852723,-7.42,-10.98,-19.54
3,-20.9912058792,-7.22,-10.7,-19.42
4,-21.0294417111,-7.12,-10.86,-19.68
5,-21.7420354445,-6.94,-10.68,-20.52
6,-23.0996645343,-6.46,-11.44,-19.42
7,-24.7961391189,-7.34,-12.02,-19.82
8,-26.3605333986,-7.56,-11.6,-19.76
9,-27.3734287979,-7.56,-12.14,-19.2
10,-27.6413930863,-8.18,-12.38,-19.34
11,-27.2194463143,-8.18,-12.24,-18.96
12,-26.3245759556,-9.14,-12.46,-18.24
13,-25.257475707,-10.14,-12.36,-17.2
14,-24.3612671128,-10.02,-12.6,-17.02
15,-23.9471400868,-9.7,-12.54,-16.62
16,-24.1508996433,-9.6,-12.34,-16.8
17,-24.8188611239,-9.82,-12.7,-16.58
18,-25.5576526225,-10.68,-13.22,-16.3
19,-25.9575174106,-11.08,-13.62,-16.42
20,-25.8167625001,-11.76,-14.7,-16.18
21,-25.1992342401,-11.8,-14.7,-15.84
22,-24.2970479527,-12.16,-15.42,-15.3
23,-23.2512837428,-12,-16.12,-15.14
24,-22.0879617123,-12.5,-16.5,-14.48
25,-20.7751708405,-12.78,-16.66,-14.34
26,-19.3083355703,-13.02,-16.64,-13.86
27,-17.7458611671,-12.88,-16.8,-13.5
28,-16.212083416,-13.56,-16.84,-12.98
29,-14.8956804592,-13.66,-16.74,-13.12
30,-14.0265626226,-13.72,-16.44,-11.8
31,-13.7938080781,-14.08,-15.74,-12.06
32,-14.2306803038,-12.86,-15.04,-11.26
33,-15.1510358094,-12.66,-15.38,-10.38
34,-16.1978218965,-13.2,-14.48,-10.5
35,-16.9949714259,-13.52,-14.36,-9.32
36,-17.3037593731,-13.36,-14.44,-9.4
37,-17.0684737686,-12.78,-14.12,-9.3
38,-16.3398303039,-12.82,-13.86,-9.6
39,-15.1705694704,-12.68,-13.38,-10
40,-13.5878790536,-12.9,-13.64,-9.74
41,-11.6518815852,-13.02,-12.76,-9.42
42,-9.5104762542,-13,-12.28,-8.66
43,-7.3847170096,-13.16,-12.36,-7.96
44,-5.4912367049,-12.04,-11.5,-7.2
45,-3.972628798,-11.46,-10.46,-6.88
46,-2.8819772017,-11.28,-10.42,-7.14
47,-2.2258660055,-11.24,-10.14,-6.9
48,-2.0138250051,-11.26,-9.42,-6.8
49,-2.2754112045,-11.4,-9.7,-6.6
50,-3.0285777534,-11.6,-9.32,-6.14
51,-4.2022409909,-11.76,-8.66,-6.24
52,-5.5672353219,-11.82,-8.3,-5.84
53,-6.7584398669,-11.28,-8.48,-5.34
54,-7.42097789,-11.02,-7.98,-4.44
55,-7.3912789908,-11.02,-8.36,-4.56
56,-6.7704564517,-10.68,-7.88,-4.62
57,-5.8415081167,-11.14,-8.26,-5.18
58,-4.9251106739,-11.28,-8.04,-5.04
59,-4.2687141719,-10.94,-8.58,-4.86
60,-3.9953313646,-10.12,-8,-4.84
61,-4.0934570477,-9.92,-7.62,-4.02
62,-4.4435980499,-9.56,-7.92,-4.22
63,-4.8719871005,-8.92,-8.1,-4.1
64,-5.2082515763,-9.16,-8.02,-3.88
65,-5.324515035,-9.52,-7.9,-3.56
66,-5.1812714604,-9.28,-7.88,-3.42
67,-4.873694707,-9.32,-7.94,-3.56
68,-4.6130812402,-8.54,-7.94,-3.78
69,-4.6018803422,-9.52,-7.96,-3.7
70,-4.8659217276,-9.28,-7.76,-3.78
71,-5.1930703927,-9.3,-7.24,-3.18
72,-5.2601215072,-8.88,-6.52,-3.28
73,-4.864645324,-8.76,-6.94,-3.14
74,-4.0854426939,-8.38,-6.1,-2.72
75,-3.2534966469,-7.88,-6.14,-2.82
76,-2.7652235736,-8.02,-6.14,-2.64
77,-2.8677282455,-7.82,-6.28,-2.36
78,-3.5430034054,-8.1,-6.02,-2.68
79,-4.5275183905,-8.18,-6.22,-2.98
80,-5.4429890491,-8,-5.96,-3.02
81,-5.9664377086,-8.08,-5.92,-2.9
82,-5.9490171435,-7.6,-5.38,-2.66
83,-5.4290649424,-7.36,-5.46,-2.72
84,-4.5619805638,-7.42,-5.2,-2.64
85,-3.5434771339,-7.22,-5.42,-2.62
86,-2.5679940834,-7.22,-5.44,-2.58
87,-1.8016513159,-7.16,-5.26,-2.16
88,-1.3593931019,-6.74,-5.22,-1.78
89,-1.2920865455,-6.4,-5.3,-1.28
90,-1.585448809,-5.66,-4.9,-1.6
91,-2.1549381238,-5.4,-4.74,-1.5
92,-2.861425115,-5.34,-4.44,-1.78
93,-3.5709475446,-4.96,-4,-1.8
94,-4.2385028839,-4.6,-3.88,-1.84
95,-4.9173892576,-4.58,-4.04,-1.82
96,-5.657757513,-4.48,-3.88,-1.42
97,-6.376513054,-4.52,-3.88,-1.28
98,-6.8268362582,-3.92,-3.28,-1.18
99,-6.7061673183,-3.72,-3.72,-1.16
100,-5.8317907709,-3.4,-3.66,-1.14
101,-4.2720601501,-2.42,-3.28,-1.2
102,-2.3429298388,-2.4,-3.04,-1.4
103,-0.4620871841,-1.76,-2.66,-1.34
104,1.0533885469,-1.72,-2.56,-1.08
105,2.1072544881,-1.62,-2.4,-0.42
106,2.7790807188,-1.22,-2.48,-0.16
107,3.1795447991,-1.24,-2.58,0.08
108,3.3446119039,-1.1,-2.18,0.1
109,3.2507739143,-0.52,-1.96,0.18
110,2.9069672855,-0.46,-0.94,0.22
111,2.4140147134,-0.54,-0.86,0.34
112,1.9362554845,-0.56,-0.6,0.32
113,1.6159257703,-0.52,-0.54,0.24
114,1.5033611004,-0.48,-0.2,-0.16
115,1.5535005728,-0.74,-0.14,0.3
116,1.6612344456,-1.06,-0.1,0.42
117,1.7020748375,-0.48,-0.18,0.62
118,1.5703357614,-0.66,-0.06,1.26
119,1.2238289361,-0.5,-0.12,2.24
120,0.7090562837,0.34,0.06,2.7
121,0.1396367243,0.04,0,2.44
122,-0.3609155466,0.14,-0.18,2.66
123,-0.7024776973,-0.06,0.02,2.82
124,-0.831325437,0.08,0.44,2.76
125,-0.7214294751,-0.68,0.72,2.78
126,-0.3746595154,-0.66,0.78,3.06
127,0.1760576907,-0.58,1.02,3.24
128,0.865463096,-0.52,0.38,3.16
129,1.5979995406,-0.52,0.38,3.46
130,2.2515619188,-0.5,0.34,3.2
131,2.6950273399,-0.8,0.6,3.04
132,2.8279806365,-0.52,0.76,3.14
133,2.6251828915,-0.3,0.58,3.4
134,2.1630532716,-0.82,0.72,4.06
135,1.6050785671,-0.88,0.34,4.08
136,1.1541026758,-0.66,0.24,4.4
137,0.986024108,-0.48,0.52,4.7
138,1.174090567,-0.26,0.4,4.62
139,1.6468644626,-0.32,0.28,4.76
140,2.2389407103,-0.06,0.3,4.98
141,2.8223905794,0.28,0.74,5.58
142,3.4002289521,0,0.7,6.04
143,4.054602332,0.14,0.4,6.56
144,4.7941793574,0.78,0.58,5.86
145,5.4832935343,0.32,0.94,5.52
146,5.9521830695,0.74,1.24,5.6
147,6.1532660198,1.24,1.56,5.58
148,6.16628207,2.28,1.4,5.64
149,6.046846004,2.58,1.76,6.28
150,5.7314074564,3.1,1.66,7.02
151,5.1320396321,2.78,1.58,7.44
152,4.3024765752,2.42,1.7,7.38
153,3.4694432158,3,2.1,7.8
154,2.895008229,3.06,2.48,7.74
155,2.7235090007,2.66,2.8,7.88
156,2.9532423706,3.06,2.94,8.02
157,3.5094428269,3.08,3.18,8
158,4.3083821974,3.34,3.64,8.24
159,5.2524791641,4.12,3.66,8.04
160,6.1980877194,4.48,3.28,8.2
161,6.9654740527,4.74,3.46,8.72
162,7.4245505836,4.58,3.34,8.54
163,7.5895209062,4.26,3.78,8.74
164,7.6299708961,4.76,3.6,9.12
165,7.7561539505,4.78,3.56,9.22
166,8.0540044533,4.88,3.26,8.74
167,8.4074715805,4.84,3.44,9.3
168,8.5863135002,5.36,3.7,9.02
169,8.4370935836,4.8,3.66,8.78
170,8.0161616739,5.24,3.6,8.82
171,7.5556815331,5.68,3.52,8.86
172,7.3031912693,5.58,3.62,9.08
173,7.3564159898,5.22,3.76,9.44
174,7.5991995149,4.86,3.96,8.98
175,7.7794395606,4.88,4.2,8.88
176,7.6827266132,5.28,4.18,8.94
177,7.3008557184,5.74,4.28,9.4
178,6.8621253372,5.46,4.62,9.3
179,6.6806091036,5.56,4.54,9.22
180,6.9384134509,6.44,4.4,9.78
181,7.5678533303,6.34,4.26,10.1
182,8.314244364,6.3,4.32,10.34
183,8.8949970096,6.34,3.84,9.82
184,9.1399870184,6.08,4.52,10.18
185,9.0300476994,6.8,4.58,10.18
186,8.6617753961,7.02,4.56,9.4
187,8.2027974801,6.92,4.28,9.74
188,7.8641788743,7.82,4.6,10.12
189,7.8410363054,8.9,5.24,10.12
190,8.193530817,9.82,5.86,9.96
191,8.7475939316,10.2,5.86,10.38
192,9.1536692361,10.54,6.48,9.58
193,9.1286019235,10.76,6.58,9.24
194,8.6955467573,11.3,6.58,9.28
195,8.1765044591,10.92,6.72,10.4
196,7.9162093494,10.38,7.48,11.02
197,7.9968570096,10.3,6.98,11.84
198,8.2190186363,9.94,7.1,11.36
199,8.348875363,10.34,6.72,11.68
200,8.3681381175,10.4,6.94,12.5
201,8.476032032,9.8,7.3,13.04
202,8.8655437252,9.82,7.86,12.98
203,9.513332253,9.92,7.76,13.22
204,10.1865738117,10.08,8.14,14.32
205,10.6513932028,10,8.42,13.98
206,10.8984074385,10.12,8.64,13.62
207,11.1854966695,10.46,8.48,14.68
208,11.8538379256,10.66,8.78,15.22
209,13.0553252913,10.5,8.7,15.04
210,14.6277764601,10.28,9.3,16.08
211,16.2075607452,9.82,10.42,16.52
212,17.4634770789,10.42,10.76,16.7
213,18.2242663782,10.4,10.38,16.38
214,18.4393268105,9.04,10.4,16.56
215,18.0916217634,7.98,10.46,16.84
216,17.2106529142,7.58,10.32,16.92
217,15.945724388,8.52,9.7,17.78
218,14.553997072,9.34,9.62,17.88
219,13.2592919556,9.24,9.7,18.7
220,12.1228580504,9.52,9.8,17.98
221,11.0617137742,10.52,9.22,18.36
222,9.9824094595,11.14,10.22,17.3
223,8.9027181558,11.48,10.52,17.78
224,7.969302106,11.76,10.62,18.5
225,7.3917364359,11.62,10.66,17.74
226,7.3270238683,11.5,11.32,17.28
227,7.7924293379,11.86,10.66,18.04
228,8.669085442,12.28,10.84,19.04
229,9.7908894127,12.14,10.78,18.1
230,11.0281164785,12.4,10.98,17.96
231,12.2656029735,13.62,11.44,18.56
232,13.3353036169,13.78,11.86,18.34
233,14.0427279287,14.24,12.18,18.52
234,14.3192178903,15.26,11.74,19.4
235,14.3479597952,15.18,11.76,18.42
236,14.5330882985,15.08,11.24,18.4
237,15.316884003,15.16,11.1,19.18
238,16.9716239499,15.02,11.26,19.74
239,19.4582943689,15.42,11.36,20.24
240,22.3943973245,15.72,11.1,20.86
241,25.150122578,16.12,11.88,20.26
242,27.0542101616,15.7,12.24,20.04
243,27.6491999603,15.82,12.56,21.06
244,26.9010933949,15.44,12.56,21.2
245,25.25213678,15.58,12.96,22.02
246,23.447014785,15.92,13.24,21.72
247,22.1879628653,15.96,12.84,22.26
248,21.7928859969,16.36,12.9,22.9
249,22.1084913903,17,13.1,22.48
250,22.7357271037,17.58,13.4,23.54
251,23.3458645208,18.38,13,24.12
252,23.8140169113,18.22,13.86,23.78
253,24.1207702721,18.04,13.86,23.78
254,24.221185924,18.86,13.98,24.02
255,24.0451656058,19.02,14.3,24.9
256,23.5790635478,18.16,14.26,25.36
257,22.9245260346,18.16,14.34,24.98
258,22.2838859623,17.74,14.22,25.64
259,21.8886798379,17.66,14.76,24.8
260,21.8955912554,18.48,14.48,24.96
261,22.2794580492,18.78,14.18,24.76
262,22.8104762699,18.96,15,24.18
263,23.175547068,18.84,14.84,23.9
264,23.181476132,18.86,14.7,23.78
265,22.8682409273,19.3,14.82,24.06
266,22.4582919073,19.74,14.7,25.24
267,22.2204035107,19.68,14.54,24.98
268,22.3882776422,19.98,15.08,24.3
269,23.1211140174,20.8,15.38,24.14
270,24.4248107989,21.04,14.92,23.44
271,26.0588345552,21.24,14.56,23.86
272,27.5788784724,21.4,15.34,23.88
273,28.5725669983,22.24,15.46,23.84
274,28.9265728256,22.66,16,24.32
275,28.8881489273,23.14,16.6,24.34
276,28.8686703806,23.56,17.78,23.76
277,29.1644715106,24.5,16.94,23.8
278,29.7963435502,24.36,16.82,23.84
279,30.5447780791,24.68,17.12,24.1
280,31.1072947764,24.3,16.3,23.88
281,31.2466951349,25.26,16.62,24
282,30.8562043332,24.78,16.94,24.28
283,29.9456742986,25.4,17.38,24.28
284,28.6226711978,25.24,18.4,24.56
285,27.0990881999,24.68,18.9,24.66
286,25.6762634345,25.06,20.22,26.02
287,24.6671372342,25.2,20,25.76
288,24.2926500658,24.82,20.9,26.8
289,24.6041828599,25.08,21.18,26.84
290,25.4625894335,25.7,21.08,27.08
291,26.5776484617,26.2,21.4,27.6
292,27.6411120979,26.46,21.4,28.74
293,28.5140071671,25.64,21.38,29.2
294,29.347700555,26.4,21.52,29.88
295,30.4791786229,25.86,22.72,30.2
296,32.1092633872,25.64,23.5,30.04
297,34.0079452148,26.44,22.88,30.34
298,35.5484138786,25.76,22.26,29.52
299,36.0989973977,24.34,22.76,29.58
300,35.4643861554,24.46,22.32,28.64
301,34.0290193064,25.12,21.6,29.62
302,32.5379101557,25.2,22.5,29.94
303,31.7071791195,26.16,23.18,29.34
304,31.8731887032,25.22,23.5,30.46
305,32.8622707026,25.84,24.28,30.76
306,34.1685792492,24.9,24.46,30.26
307,35.3726684548,26,24.56,30.52
308,36.4572362952,26.66,24.34,30.88
309,37.7106946334,27.14,23.36,30.82
310,39.2985503858,26.82,23.32,32
311,40.9576013786,27.5,22.12,31.68
312,42.1355700818,27.72,22.2,32
313,42.420584807,28.2,22.42,31.92
314,41.8127490139,28.58,23.56,31.78
315,40.6293394868,28.32,24.1,31.02
316,39.2277760523,27.48,23.42,31.58
317,37.8197641938,28.2,23.76,30.38
318,36.4631806944,27.46,23.74,29.86
319,35.1429416508,27.16,23.66,30.3
320,33.8633984884,28.64,22.82,30.9
321,32.7176366302,28.4,22.98,31.08
322,31.885979555,28.22,22.98,31.06
323,31.5198672938,28.36,23.28,32.08
324,31.5717351737,28.6,22.14,32.7
325,31.7573707784,28.58,22.48,33.12
326,31.7418479937,27.5,21.86,33.44
327,31.4325518416,27.62,21.42,33.44
328,31.1173851779,27.1,21.62,34.02
329,31.3178703982,28.64,21.06,33.18
330,32.4490623338,29.28,21.4,33.26
331,34.5549294838,30.38,21.12,33.66
332,37.3080168073,30.58,21.5,34.02
333,40.2432411195,29.56,21.96,33.04
334,42.9879147417,28.78,21.76,33.92
335,45.2932721458,29,21.4,34.06
336,46.9154767848,29.38,21.96,33.74
337,47.5965875571,29.42,21.52,34.62
338,47.2527980709,30.28,20.7,34.22
339,46.1796487529,29.94,20.72,35.6
340,44.980335827,29.56,20.28,36.06
341,44.1865840767,29.66,21.2,34.54
342,43.8798131803,28.64,21.82,35.18
343,43.6739890644,29.18,21.74,35.8
344,43.0535106462,29.38,23,35.7
345,41.7476667226,28.18,22.9,35.86
346,39.8639397434,28.06,22.4,35.44
347,37.7679487572,27.38,23.48,35.64
348,35.8823567466,27.16,24.16,35.94
349,34.5078079599,27.9,24.26,35.64
350,33.7059803457,27.9,23.58,35.18
351,33.2910293019,28.24,25.02,34.58
352,32.9600430975,27.9,25.94,34.54
353,32.4959775301,27.8,26.1,33.84
354,31.897425315,27.12,25.94,33.76
355,31.3764065652,26.82,25.46,34.04
356,31.2756059954,26.62,25.82,34.24
357,31.9476384813,26.08,25.42,34.04
358,33.5693466892,25.72,26.02,35.48
359,35.9384000721,26.5,26.98,34.28
360,38.4340749195,26.94,28.34,33.94
361,40.2751402357,27.26,28.2,34.34
362,40.9330023272,26.7,28.3,33.86
363,40.3903284064,26.74,28.36,34.28
364,39.0535081067,27.06,27.14,33.76
365,37.453544761,27.68,28,34.1
366,35.9792613067,27.88,27.64,35.76
367,34.7999982501,28.68,27.84,36.24
368,33.9571613898,28.38,28.42,36.94
369,33.466160244,27.74,28.48,37.48
370,33.3399059824,29.22,29.22,37.12
371,33.54168561,29.14,30.14,37.68
372,33.9628777581,29.12,29.8,37.9
373,34.473072116,30.52,30.28,38.18
374,35.0113045124,29.8,30.74,38.4
375,35.6317133473,29.66,31.58,38.78
376,36.4520852463,29.68,31.08,38.94
377,37.5458099743,29.56,31.38,39.28
378,38.8539497557,29.96,31.64,39.1
379,40.136775573,29.3,32.12,39.04
380,40.9892696104,29.4,32.44,39.36
381,40.9929035929,29.32,32.06,39.76
382,39.9956165821,29.88,32.72,39.14
383,38.3162024108,31.08,32.6,38.3
384,36.6366039516,30.6,32.18,39.88
385,35.6276048008,30.44,31.44,39.5
386,35.6074086399,29.72,31.74,39.04
387,36.4826291083,30.16,32.34,39.04
388,37.9376463317,29.54,33.2,38.78
389,39.6616366127,29,33.7,38.38
390,41.4679378976,29.54,33.2,37.88
391,43.2851463639,30.28,33.4,36.78
392,45.062610766,30.92,32.48,36.44
393,46.6361853321,32.22,32.4,36.22
394,47.6684618345,32.6,31.2,35.36
395,47.7840603033,31.62,30.98,36.3
396,46.8420577133,32.02,30.72,36.84
397,45.09822505,32.18,30.6,37.46
398,43.0805849658,31.02,30.82,37.18
399,41.2862634873,31.2,31.58,37.12
400,39.9797713913,30.98,31.26,37.68
401,39.2033584515,30.48,31.12,36.76
402,38.8998060382,30.68,30.82,37.22
403,39.0120950155,30.94,31.1,38.22
404,39.5300461549,31.56,31.52,38.76
405,40.4732312195,31.02,31.74,38
406,41.8095131787,30.82,32.66,38.5
407,43.36715724,31.2,32.28,39.54
408,44.8235279038,30.84,32.5,39.2
409,45.8015044297,31.24,32.98,38.4
410,46.0205239348,31.28,33.62,39.48
411,45.4330635638,30.6,33.88,39.58
412,44.2625706331,30.68,35,40.38
413,42.9160130798,31.88,35.38,40.66
414,41.8047093397,32.36,35.82,40.24
415,41.1854285286,31.26,36.18,40.72
416,41.0981728023,30.78,36.3,41.12
417,41.3871623465,29.46,37.34,41.7
418,41.7521875083,28.88,37.08,41
419,41.8490766201,28.8,37.34,41.82
420,41.4568184128,29.24,37.2,41.06
421,40.6218789987,28.62,37,40.52
422,39.6421366612,28.9,37.28,39.76
423,38.8797045527,28.8,36.44,40.32
424,38.5789292024,29.56,35.66,40.54
425,38.7928789887,30.56,35.82,40.12
426,39.423444773,30.64,35.86,41.26
427,40.2797152311,31.06,35.72,40.42
428,41.1442963554,30.48,35.6,40.76
429,41.8585479023,30.7,35.7,41.9
430,42.3928061584,30.18,35.76,42.26
431,42.8393822175,30.22,34.5,42.6
432,43.3053338189,29.18,34.3,41.72
433,43.7995973748,28.84,33.88,42.8
434,44.1802009681,29.22,34,43.76
435,44.2100260423,30.02,34.24,42.74
436,43.6826163575,30.84,33.92,43.66
437,42.5582319711,31.04,33.98,42.66
438,41.020980378,30.4,34.24,42.36
439,39.3874797163,31.26,33.72,43.32
440,37.9114532141,31.62,34.46,42.94
441,36.6718838842,32.14,33.84,43.2
442,35.6582433304,32.48,33.12,42.18
443,34.9492389179,32.54,33.88,43.42
444,34.7537458892,32.92,33.88,42.84
445,35.2116937331,33.28,33.68,42.88
446,36.1725927717,33.92,34.4,42.42
447,37.1925206308,34.62,34.44,42.14
448,37.828790974,34.78,34.86,42.18
449,37.9647889935,35.02,35.96,41.86
450,37.8772494153,34.88,35.92,42.24
451,37.9934162121,35.44,35.58,42.52
452,38.5670648575,33.82,35.58,42.24
453,39.5461176578,33.8,36.06,42.68
454,40.6820958747,34.54,36.4,42.18
455,41.7381568698,35.24,36.54,42.58
456,42.5826354655,35.28,37.5,41.86
457,43.128413193,35.06,38.4,42.72
458,43.2535431345,34.7,38.9,42.4
459,42.8400686513,34.06,38.98,42.26
460,41.914981481,33.18,38.74,42.76
461,40.7130601907,32,38.68,42.34
462,39.5648351747,32.3,37.6,43.26
463,38.6885998703,31.94,37.26,44.78
464,38.0814199751,31.7,37.88,44.72
465,37.5973516483,32.24,37.56,45.16
466,37.109255002,32.02,38.42,45.62
467,36.5977799811,32.4,39.12,46.2
468,36.134196536,31.86,38.22,45.42
469,35.812579459,31.64,38.94,45.7
470,35.7169615415,31.06,39.38,46.68
471,35.9343473555,30.3,38.12,48.02
472,36.5604087382,29.3,37.54,48.92
473,37.6617441147,29.36,37.48,47.7
474,39.2095936893,29.24,37.92,47.86
475,41.0291191289,28.72,38.76,48.24
476,42.8027395059,28.68,40.02,47.38
477,44.1447261987,29.6,40.52,48.92
478,44.7613411187,29.88,39.84,47.76
479,44.5982314869,29.24,40.08,47.72
480,43.8470486085,30.06,40.04,47.82
481,42.7850429399,30.62,40.68,46.84
482,41.6150658011,31.36,40.74,46.68
483,40.4617651015,32.74,40.42,46.54
484,39.4903004712,32.72,40.8,45.7
485,38.948587325,33.26,40.94,45.56
486,39.032214759,34.1,41.82,46.36
487,39.7076206762,33.94,42.4,46.48
488,40.6697701429,34.06,41.4,46.2
489,41.4908911599,34.7,41.4,46.76
490,41.8272788498,34.52,41.38,46.58
491,41.558483206,34.82,41.26,46.1
492,40.8044343065,34.44,40.96,46.76
493,39.8679594641,35.58,41.66,47.52
494,39.1306890636,35.78,41.64,47.3
495,38.9282059344,35.36,42.44,46.2
496,39.4327763718,36.02,42.72,45.36
497,40.5841946166,36.16,42.9,45.2
498,42.1098426499,36.3,43.04,45.9
499,43.6097782737,35.48,42.58,46.16
500,44.6893850025,35.16,41.88,45.26
501,45.1135278649,35.12,41.3,45.34
502,44.9281231759,35.34,40.98,44.94
503,44.4467560801,34.8,41.38,45.58
504,44.0457635686,34.86,40.46,45.68
505,43.9152580741,34.44,40.2,45.52
506,43.9532335381,34.48,40.6,47.14
507,43.8724965527,35,40.24,46.48
508,43.402558347,34.84,40.24,46.34
509,42.4483100331,35.16,39.62,46.02
510,41.1514262535,35.76,38.14,46.08
511,39.8691799835,35.16,38.24,45.36
512,39.0627747052,35.62,38.82,45.14
513,39.1166825095,35.84,40.32,44.5
514,40.1601247481,34.22,40.28,43.98
515,42.0031141861,34.5,41.08,45.46
516,44.2185412065,34.62,41.26,45.5
517,46.3174672401,33.9,42.12,45.26
518,47.919843188,33.32,41.48,44.86
519,48.8470746794,33.42,40.94,45.54
520,49.1227000624,33.98,40.34,46.02
521,48.9044736671,34.28,41.28,46.8
522,48.3605624145,34.94,42.56,46.38
523,47.5198608285,35.1,42.62,46.52
524,46.1968680534,34.98,42.34,45.74
525,44.1208010391,35.48,42.9,46.44
526,41.2536254936,35.24,43.24,47.4
527,38.0553576508,36.56,42.96,47.44
528,35.4046109842,36.9,42.98,47.18
529,34.1704288923,37.22,43.4,47.52
530,34.7480505335,37.2,43.7,47.1
531,36.8816899845,37.3,42.58,46.16
532,39.8202227438,36.64,42.38,47.58
533,42.6413695628,35.6,42.9,46.68
534,44.5740625422,35.72,42.74,47.44
535,45.2373992367,34.6,44.14,47.66
536,44.7181266644,34.98,43.1,47.04
537,43.4500294157,34.2,41.88,46.88
538,41.9611629953,34.34,41.72,47.22
539,40.6495367352,35.2,42.4,46.6
540,39.7160248259,34.64,42.5,46.2
541,39.2380744859,34.02,43.12,45.32
542,39.2825930514,34.84,42.66,45.24
543,39.9362626374,34.74,42.86,45.14
544,41.2079623896,35.12,43.44,43.98
545,42.8907086869,35.06,43.92,44.96
546,44.5569541633,34.68,44.64,45.12
547,45.7496113118,33.84,44.26,45.38
548,46.2228779282,33.78,44.04,45.78
549,46.0247391588,34.66,43.52,47.34
550,45.3694512466,34.78,43.3,47.54
551,44.4632644636,35.7,43.56,46.48
552,43.4613753808,34.3,44.26,47
553,42.5767937146,33.82,44.08,47.58
554,42.1660294693,32.72,45.08,46.46
555,42.6058116678,32.62,44.72,47.28
556,43.9801633928,33.08,44.92,47.92
557,45.85380269,33.66,45.48,47.44
558,47.4206721622,33.26,45.06,48.54
559,47.9953446506,33.08,44.94,48.14
560,47.457649023,33.58,44.9,48.06
561,46.2728513318,35.06,45.46,49.44
562,45.0830865843,34.74,45.24,50.1
563,44.2360892148,34.96,44.38,50.4
564,43.6354397791,34.8,43.64,51.56
565,42.9883423594,34.16,42.34,50.48
566,42.1996789826,34.46,41.82,51.18
567,41.5519743269,35.1,41.46,51.28
568,41.5059062398,35.02,41.84,52.2
569,42.2925241426,34.32,41.7,52.6
570,43.6526893015,34.58,40.12,51.02
571,44.9548786914,35.06,39.9,51.36
572,45.6049914903,35.88,39.82,51.82
573,45.4141459622,35.72,41.04,51.5
574,44.6467946088,35.72,41.48,49.74
575,43.7626318151,35.94,41.52,49.74
576,43.1199708887,36.16,40.72,50.44
577,42.8698981002,36.56,40.22,50.12
578,43.0438636487,37.64,40.04,49.98
579,43.6610869966,37.82,39.24,51.04
580,44.7415163083,37.86,39.92,49.86
581,46.2526714375,36.94,39.72,49.22
582,48.0495306614,36.12,39.1,49.34
583,49.847754471,36.94,40.18,48.88
584,51.2209869658,37.56,41.04,49.4
585,51.6896749224,37.76,39.96,49.72
586,50.9153963205,37.36,40.5,49.66
587,48.9235217066,37.86,41.42,49.3
588,46.1767703318,37.44,41.58,47.9
589,43.4014416294,37.34,42.38,47.24
590,41.2340897426,37.84,42.54,47.84
591,39.9118318044,37.32,42.64,48.46
592,39.2381239526,36.2,43.22,47.96
593,38.8514585347,35.88,43.86,47.04
594,38.5619390921,36.36,43.62,46.72
595,38.4782940109,36.4,44.62,47.92
596,38.8339348935,35.72,44.1,46.86
597,39.7306572985,36.16,43.8,46.4
598,41.0569794687,35.78,42.78,47.56
599,42.6133851763,35.62,43.5,47.54
600,44.2399755637,35.28,43.28,48.26
601,45.798815474,35.2,42.54,48.48
602,47.0902167637,35.3,42.14,48.88
603,47.8844350155,35,42.2,49.36
604,48.0406992489,35.84,42.72,48.42
605,47.5922188027,35.44,41.54,50.02
606,46.7158646755,35.08,41.8,50.82
607,45.6903358348,35.22,42.4,50.82
608,44.8528060332,34.94,42.44,51.62
609,44.4857531429,34.62,41.78,52.74
610,44.6391863622,34.46,42.64,53.38
611,45.0519217602,34.62,42.4,52.74
612,45.3133134129,35,42.88,51.98
613,45.1351395085,34.92,43.02,52.9
614,44.5120312027,34.96,42.3,53.68
615,43.7065865055,35.8,42.46,52.68
616,43.138536655,36.9,42.16,52.16
617,43.2414356637,37.96,41.48,51.6
618,44.2595500265,38.48,41.2,52.1
619,46.0810885218,38.18,42.48,51.76
620,48.2755701372,38.02,43.22,51.54
621,50.3611999007,39.26,43.72,51.82
622,52.0729102688,38.6,43.32,52.18
623,53.387958129,39.42,43.6,51.32
624,54.3084212444,39.9,42.96,51.46
625,54.6715445734,40.18,42.06,51.18
626,54.1819182846,39.92,43.28,50.88
627,52.6615862819,39.12,43.94,51.1
628,50.2893827867,38.98,43.62,50.78
629,47.6062403419,39.32,43.08,52.18
630,45.2640010383,40.26,44.78,51.64
631,43.6972284406,40.94,45.16,50.8
632,42.9870700503,41.04,43.98,50.4
633,42.9658577463,41.36,43,49.68
634,43.4309923044,41.64,43.38,48.42
635,44.2416423851,41.42,43.4,47.54
636,45.2618434817,40.44,43.22,47.6
637,46.2816442687,40.22,42.86,48.36
638,47.0652184074,40.62,42.72,47.82
639,47.5259532318,41.1,43.32,47.98
640,47.8413137444,40.4,43.66,49.46
641,48.3323675437,39.04,44.52,49.46
642,49.1587028458,38.72,45.48,50.86
643,50.1119763539,38.88,45.82,50.88
644,50.7269369232,38.36,44.5,51.56
645,50.5914329715,38.08,44.58,51.52
646,49.5495103662,37.88,43.98,51.4
647,47.6835915514,38.26,45.46,52.18
648,45.2408676669,38.7,45.72,51.02
649,42.6574003591,38.84,46.44,51.88
650,40.5796436119,38.18,46.72,51.24
651,39.6604914012,38.68,46.9,51.56
652,40.1717230953,39.46,47.62,51.02
653,41.7543419858,39.34,48.84,50.94
654,43.5803986948,38.3,49.16,50.3
655,44.8480164193,38.02,49.14,49.18
656,45.235598803,38.2,48.58,50.16
657,44.9718185298,39.14,49.12,49.94
658,44.5302702723,39.34,49.54,50.46
659,44.2538416976,38.12,49.2,50.92
660,44.2076974325,38.82,49.5,51.38
661,44.3023176975,38.64,49.58,51.68
662,44.4598000896,39.06,49.82,50.96
663,44.6395301094,38.22,50.52,52.34
664,44.7679721051,37.98,50.2,51.08
665,44.7270464313,38.02,50.22,50.66
666,44.4341937082,39.18,49.66,51.12
667,43.9183036898,40,49.52,50.68
668,43.3283887326,38.88,49.02,51.04
669,42.8784414137,39.28,49.16,50.68
670,42.7579423081,39.7,49.12,51.06
671,43.057425002,38.74,49.48,50.5
672,43.7703426874,38.8,48.76,49.82
673,44.8621126807,38.4,49.46,50
674,46.2741435019,38.3,48.86,49.68
675,47.8215379919,38.2,49.2,49.52
676,49.0946114198,38.2,49.18,49.62
677,49.5880995068,38.52,48.34,49.5
678,49.0375736649,39.3,47.34,49.98
679,47.6643139079,39.72,47.46,49.66
680,46.0829635734,39.22,47.4,49.64
681,44.9353343711,38.88,47.82,48.68
682,44.5689037263,38.96,48.54,49.6
683,44.9717157783,39.64,48.64,48.8
684,45.9269199763,40.5,47.86,48.62
685,47.2009309183,39.54,48.34,48.34
686,48.6319888892,40.48,48.6,48.62
687,50.0914281056,40.52,48.38,48.46
688,51.3850183908,41.66,48.18,47.24
689,52.1899521278,41.96,48.22,46.9
690,52.1261219597,41.36,48.18,46.38
691,50.9771456978,41,48.28,45.62
692,48.9246205202,40.78,47.92,45.32
693,46.5546077495,42.28,47.48,44.78
694,44.5508922226,42.12,47.28,46.08
695,43.2934292269,41.76,47.04,46.12
696,42.7012902061,43.12,46.92,47.94
697,42.4482334307,42.22,45.4,47.76
698,42.2829864211,42.32,43.24,48.76
699,42.150515876,41.04,42.86,49.24
700,42.0845313658,41.26,44.18,50.04
701,42.1073152988,40.72,44.7,50.1
702,42.272957671,40.7,44.9,50.04
703,42.7196246302,39.5,45.2,49.5
704,43.5724931165,38.62,44.66,50.5
705,44.7672149071,39.74,44.52,51.58
706,46.0021641411,39.88,44.06,51.62
707,46.8824019675,38.28,43.78,52.06
708,47.1371936895,38.06,42.58,51.98
709,46.7376992951,38.58,44.14,52.28
710,45.8901436346,38.88,42.78,52.2
711,44.9507665829,38.6,43.48,51.44
712,44.3137858901,38.5,44.1,52.82
713,44.2762260065,38.32,43.6,52.78
714,44.9260123294,38.92,43.4,53.86
715,46.119655173,39.32,43.42,54.12
716,47.5707151235,39.38,44.22,54.78
717,48.9657695943,38.88,44.14,54.52
718,50.0234179418,37.48,44.96,55.12
719,50.52576349,37.56,45.36,54.44
720,50.3784447395,38.24,44.66,53.82
721,49.6770693862,37.76,43.84,52.46
722,48.6766907503,38.96,44.96,52.24
723,47.6534009669,38.66,46.4,52.08
724,46.7711101978,39.36,46.2,51.56
725,46.076793402,40.58,45.82,50.86
726,45.5863137147,40.84,44.28,50.26
727,45.3234482492,40.46,43.84,50.54
728,45.264536323,41.22,43.88,50.22
729,45.3096863543,41.72,43.72,49.74
730,45.4096298012,39.88,43.12,49.52
731,45.7145486105,39.76,43.54,49.44
732,46.5230835998,40.8,43.94,48.18
733,47.9790188195,40.1,45,49.94
734,49.8071291439,39.54,43.62,49
735,51.3648318356,39.28,44.16,48.86
736,51.9834758608,38.86,43.46,49.3
737,51.3207818862,38.74,43.18,48.2
738,49.4816467099,38.22,43.24,48.86
739,46.9332714553,38.64,42.78,48.52
740,44.3573666525,39.9,42.62,47.44
741,42.5056205998,40.24,42.62,47.58
742,42.0057290959,40.16,42.56,48.24
743,43.1141849487,41.24,42.22,47.2
744,45.5289012584,40.84,42.92,46.58
745,48.4364399521,41.1,43.84,46.44
746,50.8411878597,40.64,44.22,47.1
747,52.0355258008,39.98,43.9,48.4
748,51.9097649715,39.78,44.16,48.54
749,50.891559301,38.96,44.2,48.84
750,49.6027354428,38.88,44.5,48.86
751,48.5161833009,38.62,44.54,49.38
752,47.8604745325,38.9,43.94,49.92
753,47.7161124572,38.52,43.1,51.08
754,48.1021308686,39.02,43.94,51.3
755,48.9173046268,40.04,44.28,51.12
756,49.8747162368,39.76,44,51.94
757,50.594978471,40.42,43.34,52.96
758,50.7993051185,41.6,42.94,52.2
759,50.4044060481,41.54,43.44,52.14
760,49.4458516622,41.9,43.1,52.56
761,47.9823327366,42.56,42.84,51
762,46.1458206478,42.48,43.16,51.78
763,44.247657514,42.74,43.9,51.92
764,42.7049833402,40.72,44.14,52.16
765,41.7525062166,40.88,44.5,54.06
766,41.2084484319,41.06,43.84,53.1
767,40.5885708083,40.9,43.68,53.68
768,39.5222454085,40.38,43.36,54.36
769,38.1270242208,41.5,41.58,55.38
770,37.0159926539,40.76,41.48,55.82
771,36.9236531263,41.12,42.12,56.12
772,38.2374945548,41.78,42.94,55.7
773,40.7713913349,41.6,42.44,54.9
774,43.9187745237,42.74,42.86,55.14
775,47.0113739451,42.78,41.8,54.92
776,49.5807504035,43.18,43,54.66
777,51.3828862815,43.44,43.2,53.26
778,52.3016885171,43.32,44.3,51.9
779,52.3459522193,43.36,43.68,51.52
780,51.7313058649,43.02,43.24,51.08
781,50.8700512056,43.5,43.66,50.72
782,50.2063011615,43.04,44.14,50.1
783,50.0003290307,42.62,44.74,49.96
784,50.2333505951,42.4,44.66,51.26
785,50.6580745504,42.7,45.46,50.8
786,50.9414147858,43.16,45.26,52.34
787,50.8440760439,42.7,44.96,52.62
788,50.3776506547,43.18,44.64,51.62
789,49.8290205938,43.52,44.86,50.86
790,49.5812786023,42.84,44.56,49.56
791,49.8153505273,43.04,44,49.9
792,50.3466389319,43.52,43.78,50.14
793,50.7902343357,43.94,43.92,50.1
794,50.8960813315,43.92,45.78,49.96
795,50.7269909013,43.6,45.92,49.38
796,50.5314556868,43.28,45.86,49.76
797,50.4950558332,42.02,45.92,49.54
798,50.6303688223,42.38,46.06,49.72
799,50.8501159145,42.72,46.42,49.94
800,51.0746099006,41.84,46.72,51.26
801,51.2802355917,41.24,46.04,52.14
802,51.4792930355,40.32,47,53.38
803,51.6638926527,40.68,46.46,55.02
804,51.7738088739,41.22,46.76,54.16
805,51.7032767939,41.22,47.46,54.82
806,51.3464956123,40.44,47.4,55.1
807,50.6566625807,40.42,47.6,54.18
808,49.6921183215,40.56,47.18,54.96
809,48.6132750241,41.04,47.16,53.5
810,47.6009789122,40.34,46.84,53.84
811,46.7665459314,40.42,46.72,54.6
812,46.1508336352,41.16,46.16,54.18
813,45.8032693644,41.24,46.96,54.3
814,45.8116506475,41.36,48,55.62
815,46.2218783236,40.7,48.06,55.34
816,46.9568363592,40.62,48.5,55.14
817,47.8629454518,40.66,48.94,55
818,48.8275187254,40.52,49.56,53.92
819,49.8017616351,40.22,48.54,53.48
820,50.7303551782,40.66,48.18,53.6
821,51.4945312033,40.38,47.64,53.38
822,51.917874799,42.02,46.98,53.4
823,51.8145098825,42.36,46.12,55.28
824,51.073582529,41.84,45.36,54.9
825,49.7761924585,41.72,45.64,53.92
826,48.2599165064,42.16,45.48,53.18
827,47.0010943109,42.98,45.54,52.64
828,46.3627674641,42.68,45.92,51.92
829,46.4160171886,42.08,46.2,53.08
830,46.9942331895,42.62,45.78,53.72
831,47.8955296244,42.82,45.64,53
832,49.0076418354,42.3,44.88,53.7
833,50.2845573122,42.18,45.26,53.02
834,51.6676688929,41.88,45.9,54.66
835,53.0343829883,42.98,46.12,54.9
836,54.2000737092,43.3,46.5,54.46
837,54.9596342146,43.04,47.08,54.1
838,55.160630498,42.68,45.96,54.9
839,54.7550676484,43.06,44.66,54.68
840,53.8032686664,43.66,43.64,56.04
841,52.4283483788,43.68,43.8,56.3
842,50.771302793,43.42,43.32,56.74
843,48.9750704538,43.7,42.8,57.46
844,47.2092565272,43.82,42.6,58.22
845,45.7195742378,44,41.98,58.3
846,44.83105907,44.66,41.56,57.88
847,44.8555713339,43.92,41.9,58.06
848,45.9412163631,43.56,43.26,56.7
849,47.9602161734,44.12,44.88,55.86
850,50.5379967412,44.56,44.8,56.76
851,53.1982430155,44.72,45.42,57.12
852,55.5215137802,44.58,44.38,57.2
853,57.2339047053,45.8,44.5,57.2
854,58.189474614,46.22,43.22,55.82
855,58.3076585401,46.32,44,55.82
856,57.564859664,46.98,43.66,56.02
857,56.0751229537,47.16,44.18,57.42
858,54.16144511,46.44,44.38,56.96
859,52.2936119459,45.66,44.42,55.96
860,50.8989007916,45.42,43.98,55.86
861,50.1663427207,44.28,44.58,55.38
862,49.9958963203,44.86,43.38,56.18
863,50.1111088967,45.84,43.94,56.72
864,50.2738354367,46.56,43.64,56.3
865,50.436116843,46.82,45.2,56.1
866,50.6973330609,46.66,44.7,56.84
867,51.1020766226,47.64,45.26,56
868,51.4975902877,47.32,44.32,56.24
869,51.6218341579,47.28,44.98,56.12
870,51.3651029262,47.16,46.48,56.66
871,50.9119624827,47.26,47,56.48
872,50.585107444,47.3,47.38,55.34
873,50.5198964285,47.68,47.06,55.4
874,50.5148900261,47.64,45.48,56.32
875,50.2167347267,47.42,46.06,55.16
876,49.4344208758,47.66,45.76,54.78
877,48.2779787546,47.8,46.26,54.08
878,47.0501893046,46.12,45.56,53.68
879,46.0774769872,45.66,45.94,54.54
880,45.6307266216,45.28,44.68,54.3
881,45.9005731579,45.6,45.84,54.88
882,46.9272515662,47.18,46.1,53.74
883,48.514460059,48.16,45.54,54.16
884,50.2570724256,49.22,45.7,54.94
885,51.7093127404,48.26,47.1,54.4
886,52.5945092952,48.12,47.56,53.82
887,52.8960378531,47.8,48.74,53.6
888,52.7766830021,47.16,48.48,53.4
889,52.3849372272,45.98,48.86,53.52
890,51.720546646,45.26,48.44,54
891,50.6664026833,44.34,48.78,53.82
892,49.1553182352,43.66,48.38,53.38
893,47.323022269,44.24,49.4,52.74
894,45.5278595453,44.32,49.18,53.14
895,44.2214419671,44.64,48.72,52
896,43.7693143112,43.76,48.6,52.32
897,44.2940100441,43.3,49.14,52.18
898,45.5990814696,42.58,49.22,51.76
899,47.1990997194,41.9,50.06,51.4
900,48.4984080759,42.9,49.92,51.88
901,49.0987286511,42.04,49.8,51.64
902,49.0395699412,42.24,49.7,52.06
903,48.739511133,42.66,50.54,51.86
904,48.6203917461,43.42,51.12,51.88
905,48.766560752,44,52,51.86
906,48.9325594348,43.56,50.98,51.56
907,48.8691629586,42.36,50.42,51.96
908,48.5905141317,42.66,50.38,51.96
909,48.3186362392,41.62,49.52,51.46
910,48.2283299393,42.94,48.42,53.02
911,48.2889434113,43.7,47.2,53.8
912,48.3509715853,43.98,46.08,53.64
913,48.3629367441,43.62,46.44,53.9
914,48.4878104561,44.52,46.9,54.26
915,49.0011161737,44.7,46.94,53.62
916,50.0448529419,45.7,46.5,52.96
917,51.4575378858,45.18,46.92,53.9
918,52.8477104339,45.18,46.2,53.28
919,53.8147770583,45.28,46.74,53.1
920,54.1321587065,44.6,45.92,54.1
921,53.7817152518,45.64,46.54,54.06
922,52.9194278753,46.46,45.5,55.02
923,51.8514972711,46.82,45.56,54.98
924,50.9604220563,47.12,45,55.12
925,50.5225146512,46.36,43.86,55.54
926,50.4950303898,46.7,44.44,55.48
927,50.502304258,45.66,44.52,55.22
928,50.0715835007,45.4,43.78,55.28
929,48.9794161714,44.76,43.2,55.36
930,47.4413425451,44.6,42.26,55.88
931,46.0097565708,44.6,41.5,55.8
932,45.2331056953,44.6,41.68,55.32
933,45.3148883732,44.22,41.3,56.2
934,46.0193385041,45.46,41.34,56.48
935,46.8835993779,44.4,41.64,55.44
936,47.5425659653,44.44,41.96,54.86
937,47.9165619615,44.14,43.82,54.18
938,48.1692857859,44.1,42.74,54.38
939,48.546792488,44.04,42.7,53.88
940,49.2227639019,45.68,43,53.62
941,50.1913957487,45.68,43.62,53.1
942,51.2358374729,45.68,43.38,52.66
943,52.0256437,46.16,44.7,54.46
944,52.3267196018,46.5,44.02,54.58
945,52.1650492183,47.92,44.94,53.14
946,51.7636066064,46.92,44.92,52.28
947,51.3118119013,47.7,45.2,52.42
948,50.8016123919,47.14,44.66,51.8
949,50.1040327765,47.36,45.46,52.9
950,49.1880654968,47.86,46.14,52.6
951,48.2518716381,47.06,45.66,52.24
952,47.6199224903,47.04,46.16,52.18
953,47.5062258748,47.96,46.98,52.82
954,47.8414778343,47.54,47.06,53.34
955,48.3066146816,47.68,47.4,52.34
956,48.5091182246,47.1,48.84,52.28
957,48.1920556325,47.22,48.78,52.76
958,47.4010990437,46.46,48.8,53.12
959,46.5623791499,46.04,49.92,53.32
960,46.3458597585,45.42,49.14,52.9
961,47.2902374888,44.46,47.76,53.86
962,49.3718224317,44.14,47.02,55
963,51.902993629,44.62,47.2,53.88
964,53.9379029602,44.28,46.54,53.6
965,54.9211578696,43.32,46.68,54.48


==> logs/boxing_value_layer_results.txt <==
episodes	DQV	Dueling-DQV-1st	Dueling-DQV-2nd	Dueling-DQV-3rd
0	-22.3402353593	-8.18	-10.36	-19.3
1	-21.9685775129	-7.92	-10.84	-19.32
2	-21.4143852723	-7.42	-10.98	-19.54
3	-20.9912058792	-7.22	-10.7	-19.42
4	-21.0294417111	-7.12	-10.86	-19.68
5	-21.7420354445	-6.94	-10.68	-20.52
6	-23.0996645343	-6.46	-11.44	-19.42
7	-24.7961391189	-7.34	-12.02	-19.82
8	-26.3605333986	-7.56	-11.6	-19.76
9	-27.3734287979	-7.56	-12.14	-19.2
10	-27.6413930863	-8.18	-12.38	-19.34
11	-27.2194463143	-8.18	-12.24	-18.96
12	-26.3245759556	-9.14	-12.46	-18.24
13	-25.257475707	-10.14	-12.36	-17.2
14	-24.3612671128	-10.02	-12.6	-17.02
15	-23.9471400868	-9.7	-12.54	-16.62
16	-24.1508996433	-9.6	-12.34	-16.8
17	-24.8188611239	-9.82	-12.7	-16.58
18	-25.5576526225	-10.68	-13.22	-16.3
19	-25.9575174106	-11.08	-13.62	-16.42
20	-25.8167625001	-11.76	-14.7	-16.18
21	-25.1992342401	-11.8	-14.7	-15.84
22	-24.2970479527	-12.16	-15.42	-15.3
23	-23.2512837428	-12	-16.12	-15.14
24	-22.0879617123	-12.5	-16.5	-14.48
25	-20.7751708405	-12.78	-16.66	-14.34
26	-19.3083355703	-13.02	-16.64	-13.86
27	-17.7458611671	-12.88	-16.8	-13.5
28	-16.212083416	-13.56	-16.84	-12.98
29	-14.8956804592	-13.66	-16.74	-13.12
30	-14.0265626226	-13.72	-16.44	-11.8
31	-13.7938080781	-14.08	-15.74	-12.06
32	-14.2306803038	-12.86	-15.04	-11.26
33	-15.1510358094	-12.66	-15.38	-10.38
34	-16.1978218965	-13.2	-14.48	-10.5
35	-16.9949714259	-13.52	-14.36	-9.32
36	-17.3037593731	-13.36	-14.44	-9.4
37	-17.0684737686	-12.78	-14.12	-9.3
38	-16.3398303039	-12.82	-13.86	-9.6
39	-15.1705694704	-12.68	-13.38	-10
40	-13.5878790536	-12.9	-13.64	-9.74
41	-11.6518815852	-13.02	-12.76	-9.42
42	-9.5104762542	-13	-12.28	-8.66
43	-7.3847170096	-13.16	-12.36	-7.96
44	-5.4912367049	-12.04	-11.5	-7.2
45	-3.972628798	-11.46	-10.46	-6.88
46	-2.8819772017	-11.28	-10.42	-7.14
47	-2.2258660055	-11.24	-10.14	-6.9
48	-2.0138250051	-11.26	-9.42	-6.8
49	-2.2754112045	-11.4	-9.7	-6.6
50	-3.0285777534	-11.6	-9.32	-6.14
51	-4.2022409909	-11.76	-8.66	-6.24
52	-5.5672353219	-11.82	-8.3	-5.84
53	-6.7584398669	-11.28	-8.48	-5.34
54	-7.42097789	-11.02	-7.98	-4.44
55	-7.3912789908	-11.02	-8.36	-4.56
56	-6.7704564517	-10.68	-7.88	-4.62
57	-5.8415081167	-11.14	-8.26	-5.18
58	-4.9251106739	-11.28	-8.04	-5.04
59	-4.2687141719	-10.94	-8.58	-4.86
60	-3.9953313646	-10.12	-8	-4.84
61	-4.0934570477	-9.92	-7.62	-4.02
62	-4.4435980499	-9.56	-7.92	-4.22
63	-4.8719871005	-8.92	-8.1	-4.1
64	-5.2082515763	-9.16	-8.02	-3.88
65	-5.324515035	-9.52	-7.9	-3.56
66	-5.1812714604	-9.28	-7.88	-3.42
67	-4.873694707	-9.32	-7.94	-3.56
68	-4.6130812402	-8.54	-7.94	-3.78
69	-4.6018803422	-9.52	-7.96	-3.7
70	-4.8659217276	-9.28	-7.76	-3.78
71	-5.1930703927	-9.3	-7.24	-3.18
72	-5.2601215072	-8.88	-6.52	-3.28
73	-4.864645324	-8.76	-6.94	-3.14
74	-4.0854426939	-8.38	-6.1	-2.72
75	-3.2534966469	-7.88	-6.14	-2.82
76	-2.7652235736	-8.02	-6.14	-2.64
77	-2.8677282455	-7.82	-6.28	-2.36
78	-3.5430034054	-8.1	-6.02	-2.68
79	-4.5275183905	-8.18	-6.22	-2.98
80	-5.4429890491	-8	-5.96	-3.02
81	-5.9664377086	-8.08	-5.92	-2.9
82	-5.9490171435	-7.6	-5.38	-2.66
83	-5.4290649424	-7.36	-5.46	-2.72
84	-4.5619805638	-7.42	-5.2	-2.64
85	-3.5434771339	-7.22	-5.42	-2.62
86	-2.5679940834	-7.22	-5.44	-2.58
87	-1.8016513159	-7.16	-5.26	-2.16
88	-1.3593931019	-6.74	-5.22	-1.78
89	-1.2920865455	-6.4	-5.3	-1.28
90	-1.585448809	-5.66	-4.9	-1.6
91	-2.1549381238	-5.4	-4.74	-1.5
92	-2.861425115	-5.34	-4.44	-1.78
93	-3.5709475446	-4.96	-4	-1.8
94	-4.2385028839	-4.6	-3.88	-1.84
95	-4.9173892576	-4.58	-4.04	-1.82
96	-5.657757513	-4.48	-3.88	-1.42
97	-6.376513054	-4.52	-3.88	-1.28
98	-6.8268362582	-3.92	-3.28	-1.18
99	-6.7061673183	-3.72	-3.72	-1.16
100	-5.8317907709	-3.4	-3.66	-1.14
101	-4.2720601501	-2.42	-3.28	-1.2
102	-2.3429298388	-2.4	-3.04	-1.4
103	-0.4620871841	-1.76	-2.66	-1.34
104	1.0533885469	-1.72	-2.56	-1.08
105	2.1072544881	-1.62	-2.4	-0.42
106	2.7790807188	-1.22	-2.48	-0.16
107	3.1795447991	-1.24	-2.58	0.08
108	3.3446119039	-1.1	-2.18	0.1
109	3.2507739143	-0.52	-1.96	0.18
110	2.9069672855	-0.46	-0.94	0.22
111	2.4140147134	-0.54	-0.86	0.34
112	1.9362554845	-0.56	-0.6	0.32
113	1.6159257703	-0.52	-0.54	0.24
114	1.5033611004	-0.48	-0.2	-0.16
115	1.5535005728	-0.74	-0.14	0.3
116	1.6612344456	-1.06	-0.1	0.42
117	1.7020748375	-0.48	-0.18	0.62
118	1.5703357614	-0.66	-0.06	1.26
119	1.2238289361	-0.5	-0.12	2.24
120	0.7090562837	0.34	0.06	2.7
121	0.1396367243	0.04	0	2.44
122	-0.3609155466	0.14	-0.18	2.66
123	-0.7024776973	-0.06	0.02	2.82
124	-0.831325437	0.08	0.44	2.76
125	-0.7214294751	-0.68	0.72	2.78
126	-0.3746595154	-0.66	0.78	3.06
127	0.1760576907	-0.58	1.02	3.24
128	0.865463096	-0.52	0.38	3.16
129	1.5979995406	-0.52	0.38	3.46
130	2.2515619188	-0.5	0.34	3.2
131	2.6950273399	-0.8	0.6	3.04
132	2.8279806365	-0.52	0.76	3.14
133	2.6251828915	-0.3	0.58	3.4
134	2.1630532716	-0.82	0.72	4.06
135	1.6050785671	-0.88	0.34	4.08
136	1.1541026758	-0.66	0.24	4.4
137	0.986024108	-0.48	0.52	4.7
138	1.174090567	-0.26	0.4	4.62
139	1.6468644626	-0.32	0.28	4.76
140	2.2389407103	-0.06	0.3	4.98
141	2.8223905794	0.28	0.74	5.58
142	3.4002289521	0	0.7	6.04
143	4.054602332	0.14	0.4	6.56
144	4.7941793574	0.78	0.58	5.86
145	5.4832935343	0.32	0.94	5.52
146	5.9521830695	0.74	1.24	5.6
147	6.1532660198	1.24	1.56	5.58
148	6.16628207	2.28	1.4	5.64
149	6.046846004	2.58	1.76	6.28
150	5.7314074564	3.1	1.66	7.02
151	5.1320396321	2.78	1.58	7.44
152	4.3024765752	2.42	1.7	7.38
153	3.4694432158	3	2.1	7.8
154	2.895008229	3.06	2.48	7.74
155	2.7235090007	2.66	2.8	7.88
156	2.9532423706	3.06	2.94	8.02
157	3.5094428269	3.08	3.18	8
158	4.3083821974	3.34	3.64	8.24
159	5.2524791641	4.12	3.66	8.04
160	6.1980877194	4.48	3.28	8.2
161	6.9654740527	4.74	3.46	8.72
162	7.4245505836	4.58	3.34	8.54
163	7.5895209062	4.26	3.78	8.74
164	7.6299708961	4.76	3.6	9.12
165	7.7561539505	4.78	3.56	9.22
166	8.0540044533	4.88	3.26	8.74
167	8.4074715805	4.84	3.44	9.3
168	8.5863135002	5.36	3.7	9.02
169	8.4370935836	4.8	3.66	8.78
170	8.0161616739	5.24	3.6	8.82
171	7.5556815331	5.68	3.52	8.86
172	7.3031912693	5.58	3.62	9.08
173	7.3564159898	5.22	3.76	9.44
174	7.5991995149	4.86	3.96	8.98
175	7.7794395606	4.88	4.2	8.88
176	7.6827266132	5.28	4.18	8.94
177	7.3008557184	5.74	4.28	9.4
178	6.8621253372	5.46	4.62	9.3
179	6.6806091036	5.56	4.54	9.22
180	6.9384134509	6.44	4.4	9.78
181	7.5678533303	6.34	4.26	10.1
182	8.314244364	6.3	4.32	10.34
183	8.8949970096	6.34	3.84	9.82
184	9.1399870184	6.08	4.52	10.18
185	9.0300476994	6.8	4.58	10.18
186	8.6617753961	7.02	4.56	9.4
187	8.2027974801	6.92	4.28	9.74
188	7.8641788743	7.82	4.6	10.12
189	7.8410363054	8.9	5.24	10.12
190	8.193530817	9.82	5.86	9.96
191	8.7475939316	10.2	5.86	10.38
192	9.1536692361	10.54	6.48	9.58
193	9.1286019235	10.76	6.58	9.24
194	8.6955467573	11.3	6.58	9.28
195	8.1765044591	10.92	6.72	10.4
196	7.9162093494	10.38	7.48	11.02
197	7.9968570096	10.3	6.98	11.84
198	8.2190186363	9.94	7.1	11.36
199	8.348875363	10.34	6.72	11.68
200	8.3681381175	10.4	6.94	12.5
201	8.476032032	9.8	7.3	13.04
202	8.8655437252	9.82	7.86	12.98
203	9.513332253	9.92	7.76	13.22
204	10.1865738117	10.08	8.14	14.32
205	10.6513932028	10	8.42	13.98
206	10.8984074385	10.12	8.64	13.62
207	11.1854966695	10.46	8.48	14.68
208	11.8538379256	10.66	8.78	15.22
209	13.0553252913	10.5	8.7	15.04
210	14.6277764601	10.28	9.3	16.08
211	16.2075607452	9.82	10.42	16.52
212	17.4634770789	10.42	10.76	16.7
213	18.2242663782	10.4	10.38	16.38
214	18.4393268105	9.04	10.4	16.56
215	18.0916217634	7.98	10.46	16.84
216	17.2106529142	7.58	10.32	16.92
217	15.945724388	8.52	9.7	17.78
218	14.553997072	9.34	9.62	17.88
219	13.2592919556	9.24	9.7	18.7
220	12.1228580504	9.52	9.8	17.98
221	11.0617137742	10.52	9.22	18.36
222	9.9824094595	11.14	10.22	17.3
223	8.9027181558	11.48	10.52	17.78
224	7.969302106	11.76	10.62	18.5
225	7.3917364359	11.62	10.66	17.74
226	7.3270238683	11.5	11.32	17.28
227	7.7924293379	11.86	10.66	18.04
228	8.669085442	12.28	10.84	19.04
229	9.7908894127	12.14	10.78	18.1
230	11.0281164785	12.4	10.98	17.96
231	12.2656029735	13.62	11.44	18.56
232	13.3353036169	13.78	11.86	18.34
233	14.0427279287	14.24	12.18	18.52
234	14.3192178903	15.26	11.74	19.4
235	14.3479597952	15.18	11.76	18.42
236	14.5330882985	15.08	11.24	18.4
237	15.316884003	15.16	11.1	19.18
238	16.9716239499	15.02	11.26	19.74
239	19.4582943689	15.42	11.36	20.24
240	22.3943973245	15.72	11.1	20.86
241	25.150122578	16.12	11.88	20.26
242	27.0542101616	15.7	12.24	20.04
243	27.6491999603	15.82	12.56	21.06
244	26.9010933949	15.44	12.56	21.2
245	25.25213678	15.58	12.96	22.02
246	23.447014785	15.92	13.24	21.72
247	22.1879628653	15.96	12.84	22.26
248	21.7928859969	16.36	12.9	22.9
249	22.1084913903	17	13.1	22.48
250	22.7357271037	17.58	13.4	23.54
251	23.3458645208	18.38	13	24.12
252	23.8140169113	18.22	13.86	23.78
253	24.1207702721	18.04	13.86	23.78
254	24.221185924	18.86	13.98	24.02
255	24.0451656058	19.02	14.3	24.9
256	23.5790635478	18.16	14.26	25.36
257	22.9245260346	18.16	14.34	24.98
258	22.2838859623	17.74	14.22	25.64
259	21.8886798379	17.66	14.76	24.8
260	21.8955912554	18.48	14.48	24.96
261	22.2794580492	18.78	14.18	24.76
262	22.8104762699	18.96	15	24.18
263	23.175547068	18.84	14.84	23.9
264	23.181476132	18.86	14.7	23.78
265	22.8682409273	19.3	14.82	24.06
266	22.4582919073	19.74	14.7	25.24
267	22.2204035107	19.68	14.54	24.98
268	22.3882776422	19.98	15.08	24.3
269	23.1211140174	20.8	15.38	24.14
270	24.4248107989	21.04	14.92	23.44
271	26.0588345552	21.24	14.56	23.86
272	27.5788784724	21.4	15.34	23.88
273	28.5725669983	22.24	15.46	23.84
274	28.9265728256	22.66	16	24.32
275	28.8881489273	23.14	16.6	24.34
276	28.8686703806	23.56	17.78	23.76
277	29.1644715106	24.5	16.94	23.8
278	29.7963435502	24.36	16.82	23.84
279	30.5447780791	24.68	17.12	24.1
280	31.1072947764	24.3	16.3	23.88
281	31.2466951349	25.26	16.62	24
282	30.8562043332	24.78	16.94	24.28
283	29.9456742986	25.4	17.38	24.28
284	28.6226711978	25.24	18.4	24.56
285	27.0990881999	24.68	18.9	24.66
286	25.6762634345	25.06	20.22	26.02
287	24.6671372342	25.2	20	25.76
288	24.2926500658	24.82	20.9	26.8
289	24.6041828599	25.08	21.18	26.84
290	25.4625894335	25.7	21.08	27.08
291	26.5776484617	26.2	21.4	27.6
292	27.6411120979	26.46	21.4	28.74
293	28.5140071671	25.64	21.38	29.2
294	29.347700555	26.4	21.52	29.88
295	30.4791786229	25.86	22.72	30.2
296	32.1092633872	25.64	23.5	30.04
297	34.0079452148	26.44	22.88	30.34
298	35.5484138786	25.76	22.26	29.52
299	36.0989973977	24.34	22.76	29.58
300	35.4643861554	24.46	22.32	28.64
301	34.0290193064	25.12	21.6	29.62
302	32.5379101557	25.2	22.5	29.94
303	31.7071791195	26.16	23.18	29.34
304	31.8731887032	25.22	23.5	30.46
305	32.8622707026	25.84	24.28	30.76
306	34.1685792492	24.9	24.46	30.26
307	35.3726684548	26	24.56	30.52
308	36.4572362952	26.66	24.34	30.88
309	37.7106946334	27.14	23.36	30.82
310	39.2985503858	26.82	23.32	32
311	40.9576013786	27.5	22.12	31.68
312	42.1355700818	27.72	22.2	32
313	42.420584807	28.2	22.42	31.92
314	41.8127490139	28.58	23.56	31.78
315	40.6293394868	28.32	24.1	31.02
316	39.2277760523	27.48	23.42	31.58
317	37.8197641938	28.2	23.76	30.38
318	36.4631806944	27.46	23.74	29.86
319	35.1429416508	27.16	23.66	30.3
320	33.8633984884	28.64	22.82	30.9
321	32.7176366302	28.4	22.98	31.08
322	31.885979555	28.22	22.98	31.06
323	31.5198672938	28.36	23.28	32.08
324	31.5717351737	28.6	22.14	32.7
325	31.7573707784	28.58	22.48	33.12
326	31.7418479937	27.5	21.86	33.44
327	31.4325518416	27.62	21.42	33.44
328	31.1173851779	27.1	21.62	34.02
329	31.3178703982	28.64	21.06	33.18
330	32.4490623338	29.28	21.4	33.26
331	34.5549294838	30.38	21.12	33.66
332	37.3080168073	30.58	21.5	34.02
333	40.2432411195	29.56	21.96	33.04
334	42.9879147417	28.78	21.76	33.92
335	45.2932721458	29	21.4	34.06
336	46.9154767848	29.38	21.96	33.74
337	47.5965875571	29.42	21.52	34.62
338	47.2527980709	30.28	20.7	34.22
339	46.1796487529	29.94	20.72	35.6
340	44.980335827	29.56	20.28	36.06
341	44.1865840767	29.66	21.2	34.54
342	43.8798131803	28.64	21.82	35.18
343	43.6739890644	29.18	21.74	35.8
344	43.0535106462	29.38	23	35.7
345	41.7476667226	28.18	22.9	35.86
346	39.8639397434	28.06	22.4	35.44
347	37.7679487572	27.38	23.48	35.64
348	35.8823567466	27.16	24.16	35.94
349	34.5078079599	27.9	24.26	35.64
350	33.7059803457	27.9	23.58	35.18
351	33.2910293019	28.24	25.02	34.58
352	32.9600430975	27.9	25.94	34.54
353	32.4959775301	27.8	26.1	33.84
354	31.897425315	27.12	25.94	33.76
355	31.3764065652	26.82	25.46	34.04
356	31.2756059954	26.62	25.82	34.24
357	31.9476384813	26.08	25.42	34.04
358	33.5693466892	25.72	26.02	35.48
359	35.9384000721	26.5	26.98	34.28
360	38.4340749195	26.94	28.34	33.94
361	40.2751402357	27.26	28.2	34.34
362	40.9330023272	26.7	28.3	33.86
363	40.3903284064	26.74	28.36	34.28
364	39.0535081067	27.06	27.14	33.76
365	37.453544761	27.68	28	34.1
366	35.9792613067	27.88	27.64	35.76
367	34.7999982501	28.68	27.84	36.24
368	33.9571613898	28.38	28.42	36.94
369	33.466160244	27.74	28.48	37.48
370	33.3399059824	29.22	29.22	37.12
371	33.54168561	29.14	30.14	37.68
372	33.9628777581	29.12	29.8	37.9
373	34.473072116	30.52	30.28	38.18
374	35.0113045124	29.8	30.74	38.4
375	35.6317133473	29.66	31.58	38.78
376	36.4520852463	29.68	31.08	38.94
377	37.5458099743	29.56	31.38	39.28
378	38.8539497557	29.96	31.64	39.1
379	40.136775573	29.3	32.12	39.04
380	40.9892696104	29.4	32.44	39.36
381	40.9929035929	29.32	32.06	39.76
382	39.9956165821	29.88	32.72	39.14
383	38.3162024108	31.08	32.6	38.3
384	36.6366039516	30.6	32.18	39.88
385	35.6276048008	30.44	31.44	39.5
386	35.6074086399	29.72	31.74	39.04
387	36.4826291083	30.16	32.34	39.04
388	37.9376463317	29.54	33.2	38.78
389	39.6616366127	29	33.7	38.38
390	41.4679378976	29.54	33.2	37.88
391	43.2851463639	30.28	33.4	36.78
392	45.062610766	30.92	32.48	36.44
393	46.6361853321	32.22	32.4	36.22
394	47.6684618345	32.6	31.2	35.36
395	47.7840603033	31.62	30.98	36.3
396	46.8420577133	32.02	30.72	36.84
397	45.09822505	32.18	30.6	37.46
398	43.0805849658	31.02	30.82	37.18
399	41.2862634873	31.2	31.58	37.12
400	39.9797713913	30.98	31.26	37.68
401	39.2033584515	30.48	31.12	36.76
402	38.8998060382	30.68	30.82	37.22
403	39.0120950155	30.94	31.1	38.22
404	39.5300461549	31.56	31.52	38.76
405	40.4732312195	31.02	31.74	38
406	41.8095131787	30.82	32.66	38.5
407	43.36715724	31.2	32.28	39.54
408	44.8235279038	30.84	32.5	39.2
409	45.8015044297	31.24	32.98	38.4
410	46.0205239348	31.28	33.62	39.48
411	45.4330635638	30.6	33.88	39.58
412	44.2625706331	30.68	35	40.38
413	42.9160130798	31.88	35.38	40.66
414	41.8047093397	32.36	35.82	40.24
415	41.1854285286	31.26	36.18	40.72
416	41.0981728023	30.78	36.3	41.12
417	41.3871623465	29.46	37.34	41.7
418	41.7521875083	28.88	37.08	41
419	41.8490766201	28.8	37.34	41.82
420	41.4568184128	29.24	37.2	41.06
421	40.6218789987	28.62	37	40.52
422	39.6421366612	28.9	37.28	39.76
423	38.8797045527	28.8	36.44	40.32
424	38.5789292024	29.56	35.66	40.54
425	38.7928789887	30.56	35.82	40.12
426	39.423444773	30.64	35.86	41.26
427	40.2797152311	31.06	35.72	40.42
428	41.1442963554	30.48	35.6	40.76
429	41.8585479023	30.7	35.7	41.9
430	42.3928061584	30.18	35.76	42.26
431	42.8393822175	30.22	34.5	42.6
432	43.3053338189	29.18	34.3	41.72
433	43.7995973748	28.84	33.88	42.8
434	44.1802009681	29.22	34	43.76
435	44.2100260423	30.02	34.24	42.74
436	43.6826163575	30.84	33.92	43.66
437	42.5582319711	31.04	33.98	42.66
438	41.020980378	30.4	34.24	42.36
439	39.3874797163	31.26	33.72	43.32
440	37.9114532141	31.62	34.46	42.94
441	36.6718838842	32.14	33.84	43.2
442	35.6582433304	32.48	33.12	42.18
443	34.9492389179	32.54	33.88	43.42
444	34.7537458892	32.92	33.88	42.84
445	35.2116937331	33.28	33.68	42.88
446	36.1725927717	33.92	34.4	42.42
447	37.1925206308	34.62	34.44	42.14
448	37.828790974	34.78	34.86	42.18
449	37.9647889935	35.02	35.96	41.86
450	37.8772494153	34.88	35.92	42.24
451	37.9934162121	35.44	35.58	42.52
452	38.5670648575	33.82	35.58	42.24
453	39.5461176578	33.8	36.06	42.68
454	40.6820958747	34.54	36.4	42.18
455	41.7381568698	35.24	36.54	42.58
456	42.5826354655	35.28	37.5	41.86
457	43.128413193	35.06	38.4	42.72
458	43.2535431345	34.7	38.9	42.4
459	42.8400686513	34.06	38.98	42.26
460	41.914981481	33.18	38.74	42.76
461	40.7130601907	32	38.68	42.34
462	39.5648351747	32.3	37.6	43.26
463	38.6885998703	31.94	37.26	44.78
464	38.0814199751	31.7	37.88	44.72
465	37.5973516483	32.24	37.56	45.16
466	37.109255002	32.02	38.42	45.62
467	36.5977799811	32.4	39.12	46.2
468	36.134196536	31.86	38.22	45.42
469	35.812579459	31.64	38.94	45.7
470	35.7169615415	31.06	39.38	46.68
471	35.9343473555	30.3	38.12	48.02
472	36.5604087382	29.3	37.54	48.92
473	37.6617441147	29.36	37.48	47.7
474	39.2095936893	29.24	37.92	47.86
475	41.0291191289	28.72	38.76	48.24
476	42.8027395059	28.68	40.02	47.38
477	44.1447261987	29.6	40.52	48.92
478	44.7613411187	29.88	39.84	47.76
479	44.5982314869	29.24	40.08	47.72
480	43.8470486085	30.06	40.04	47.82
481	42.7850429399	30.62	40.68	46.84
482	41.6150658011	31.36	40.74	46.68
483	40.4617651015	32.74	40.42	46.54
484	39.4903004712	32.72	40.8	45.7
485	38.948587325	33.26	40.94	45.56
486	39.032214759	34.1	41.82	46.36
487	39.7076206762	33.94	42.4	46.48
488	40.6697701429	34.06	41.4	46.2
489	41.4908911599	34.7	41.4	46.76
490	41.8272788498	34.52	41.38	46.58
491	41.558483206	34.82	41.26	46.1
492	40.8044343065	34.44	40.96	46.76
493	39.8679594641	35.58	41.66	47.52
494	39.1306890636	35.78	41.64	47.3
495	38.9282059344	35.36	42.44	46.2
496	39.4327763718	36.02	42.72	45.36
497	40.5841946166	36.16	42.9	45.2
498	42.1098426499	36.3	43.04	45.9
499	43.6097782737	35.48	42.58	46.16
500	44.6893850025	35.16	41.88	45.26
501	45.1135278649	35.12	41.3	45.34
502	44.9281231759	35.34	40.98	44.94
503	44.4467560801	34.8	41.38	45.58
504	44.0457635686	34.86	40.46	45.68
505	43.9152580741	34.44	40.2	45.52
506	43.9532335381	34.48	40.6	47.14
507	43.8724965527	35	40.24	46.48
508	43.402558347	34.84	40.24	46.34
509	42.4483100331	35.16	39.62	46.02
510	41.1514262535	35.76	38.14	46.08
511	39.8691799835	35.16	38.24	45.36
512	39.0627747052	35.62	38.82	45.14
513	39.1166825095	35.84	40.32	44.5
514	40.1601247481	34.22	40.28	43.98
515	42.0031141861	34.5	41.08	45.46
516	44.2185412065	34.62	41.26	45.5
517	46.3174672401	33.9	42.12	45.26
518	47.919843188	33.32	41.48	44.86
519	48.8470746794	33.42	40.94	45.54
520	49.1227000624	33.98	40.34	46.02
521	48.9044736671	34.28	41.28	46.8
522	48.3605624145	34.94	42.56	46.38
523	47.5198608285	35.1	42.62	46.52
524	46.1968680534	34.98	42.34	45.74
525	44.1208010391	35.48	42.9	46.44
526	41.2536254936	35.24	43.24	47.4
527	38.0553576508	36.56	42.96	47.44
528	35.4046109842	36.9	42.98	47.18
529	34.1704288923	37.22	43.4	47.52
530	34.7480505335	37.2	43.7	47.1
531	36.8816899845	37.3	42.58	46.16
532	39.8202227438	36.64	42.38	47.58
533	42.6413695628	35.6	42.9	46.68
534	44.5740625422	35.72	42.74	47.44
535	45.2373992367	34.6	44.14	47.66
536	44.7181266644	34.98	43.1	47.04
537	43.4500294157	34.2	41.88	46.88
538	41.9611629953	34.34	41.72	47.22
539	40.6495367352	35.2	42.4	46.6
540	39.7160248259	34.64	42.5	46.2
541	39.2380744859	34.02	43.12	45.32
542	39.2825930514	34.84	42.66	45.24
543	39.9362626374	34.74	42.86	45.14
544	41.2079623896	35.12	43.44	43.98
545	42.8907086869	35.06	43.92	44.96
546	44.5569541633	34.68	44.64	45.12
547	45.7496113118	33.84	44.26	45.38
548	46.2228779282	33.78	44.04	45.78
549	46.0247391588	34.66	43.52	47.34
550	45.3694512466	34.78	43.3	47.54
551	44.4632644636	35.7	43.56	46.48
552	43.4613753808	34.3	44.26	47
553	42.5767937146	33.82	44.08	47.58
554	42.1660294693	32.72	45.08	46.46
555	42.6058116678	32.62	44.72	47.28
556	43.9801633928	33.08	44.92	47.92
557	45.85380269	33.66	45.48	47.44
558	47.4206721622	33.26	45.06	48.54
559	47.9953446506	33.08	44.94	48.14
560	47.457649023	33.58	44.9	48.06
561	46.2728513318	35.06	45.46	49.44
562	45.0830865843	34.74	45.24	50.1
563	44.2360892148	34.96	44.38	50.4
564	43.6354397791	34.8	43.64	51.56
565	42.9883423594	34.16	42.34	50.48
566	42.1996789826	34.46	41.82	51.18
567	41.5519743269	35.1	41.46	51.28
568	41.5059062398	35.02	41.84	52.2
569	42.2925241426	34.32	41.7	52.6
570	43.6526893015	34.58	40.12	51.02
571	44.9548786914	35.06	39.9	51.36
572	45.6049914903	35.88	39.82	51.82
573	45.4141459622	35.72	41.04	51.5
574	44.6467946088	35.72	41.48	49.74
575	43.7626318151	35.94	41.52	49.74
576	43.1199708887	36.16	40.72	50.44
577	42.8698981002	36.56	40.22	50.12
578	43.0438636487	37.64	40.04	49.98
579	43.6610869966	37.82	39.24	51.04
580	44.7415163083	37.86	39.92	49.86
581	46.2526714375	36.94	39.72	49.22
582	48.0495306614	36.12	39.1	49.34
583	49.847754471	36.94	40.18	48.88
584	51.2209869658	37.56	41.04	49.4
585	51.6896749224	37.76	39.96	49.72
586	50.9153963205	37.36	40.5	49.66
587	48.9235217066	37.86	41.42	49.3
588	46.1767703318	37.44	41.58	47.9
589	43.4014416294	37.34	42.38	47.24
590	41.2340897426	37.84	42.54	47.84
591	39.9118318044	37.32	42.64	48.46
592	39.2381239526	36.2	43.22	47.96
593	38.8514585347	35.88	43.86	47.04
594	38.5619390921	36.36	43.62	46.72
595	38.4782940109	36.4	44.62	47.92
596	38.8339348935	35.72	44.1	46.86
597	39.7306572985	36.16	43.8	46.4
598	41.0569794687	35.78	42.78	47.56
599	42.6133851763	35.62	43.5	47.54
600	44.2399755637	35.28	43.28	48.26
601	45.798815474	35.2	42.54	48.48
602	47.0902167637	35.3	42.14	48.88
603	47.8844350155	35	42.2	49.36
604	48.0406992489	35.84	42.72	48.42
605	47.5922188027	35.44	41.54	50.02
606	46.7158646755	35.08	41.8	50.82
607	45.6903358348	35.22	42.4	50.82
608	44.8528060332	34.94	42.44	51.62
609	44.4857531429	34.62	41.78	52.74
610	44.6391863622	34.46	42.64	53.38
611	45.0519217602	34.62	42.4	52.74
612	45.3133134129	35	42.88	51.98
613	45.1351395085	34.92	43.02	52.9
614	44.5120312027	34.96	42.3	53.68
615	43.7065865055	35.8	42.46	52.68
616	43.138536655	36.9	42.16	52.16
617	43.2414356637	37.96	41.48	51.6
618	44.2595500265	38.48	41.2	52.1
619	46.0810885218	38.18	42.48	51.76
620	48.2755701372	38.02	43.22	51.54
621	50.3611999007	39.26	43.72	51.82
622	52.0729102688	38.6	43.32	52.18
623	53.387958129	39.42	43.6	51.32
624	54.3084212444	39.9	42.96	51.46
625	54.6715445734	40.18	42.06	51.18
626	54.1819182846	39.92	43.28	50.88
627	52.6615862819	39.12	43.94	51.1
628	50.2893827867	38.98	43.62	50.78
629	47.6062403419	39.32	43.08	52.18
630	45.2640010383	40.26	44.78	51.64
631	43.6972284406	40.94	45.16	50.8
632	42.9870700503	41.04	43.98	50.4
633	42.9658577463	41.36	43	49.68
634	43.4309923044	41.64	43.38	48.42
635	44.2416423851	41.42	43.4	47.54
636	45.2618434817	40.44	43.22	47.6
637	46.2816442687	40.22	42.86	48.36
638	47.0652184074	40.62	42.72	47.82
639	47.5259532318	41.1	43.32	47.98
640	47.8413137444	40.4	43.66	49.46
641	48.3323675437	39.04	44.52	49.46
642	49.1587028458	38.72	45.48	50.86
643	50.1119763539	38.88	45.82	50.88
644	50.7269369232	38.36	44.5	51.56
645	50.5914329715	38.08	44.58	51.52
646	49.5495103662	37.88	43.98	51.4
647	47.6835915514	38.26	45.46	52.18
648	45.2408676669	38.7	45.72	51.02
649	42.6574003591	38.84	46.44	51.88
650	40.5796436119	38.18	46.72	51.24
651	39.6604914012	38.68	46.9	51.56
652	40.1717230953	39.46	47.62	51.02
653	41.7543419858	39.34	48.84	50.94
654	43.5803986948	38.3	49.16	50.3
655	44.8480164193	38.02	49.14	49.18
656	45.235598803	38.2	48.58	50.16
657	44.9718185298	39.14	49.12	49.94
658	44.5302702723	39.34	49.54	50.46
659	44.2538416976	38.12	49.2	50.92
660	44.2076974325	38.82	49.5	51.38
661	44.3023176975	38.64	49.58	51.68
662	44.4598000896	39.06	49.82	50.96
663	44.6395301094	38.22	50.52	52.34
664	44.7679721051	37.98	50.2	51.08
665	44.7270464313	38.02	50.22	50.66
666	44.4341937082	39.18	49.66	51.12
667	43.9183036898	40	49.52	50.68
668	43.3283887326	38.88	49.02	51.04
669	42.8784414137	39.28	49.16	50.68
670	42.7579423081	39.7	49.12	51.06
671	43.057425002	38.74	49.48	50.5
672	43.7703426874	38.8	48.76	49.82
673	44.8621126807	38.4	49.46	50
674	46.2741435019	38.3	48.86	49.68
675	47.8215379919	38.2	49.2	49.52
676	49.0946114198	38.2	49.18	49.62
677	49.5880995068	38.52	48.34	49.5
678	49.0375736649	39.3	47.34	49.98
679	47.6643139079	39.72	47.46	49.66
680	46.0829635734	39.22	47.4	49.64
681	44.9353343711	38.88	47.82	48.68
682	44.5689037263	38.96	48.54	49.6
683	44.9717157783	39.64	48.64	48.8
684	45.9269199763	40.5	47.86	48.62
685	47.2009309183	39.54	48.34	48.34
686	48.6319888892	40.48	48.6	48.62
687	50.0914281056	40.52	48.38	48.46
688	51.3850183908	41.66	48.18	47.24
689	52.1899521278	41.96	48.22	46.9
690	52.1261219597	41.36	48.18	46.38
691	50.9771456978	41	48.28	45.62
692	48.9246205202	40.78	47.92	45.32
693	46.5546077495	42.28	47.48	44.78
694	44.5508922226	42.12	47.28	46.08
695	43.2934292269	41.76	47.04	46.12
696	42.7012902061	43.12	46.92	47.94
697	42.4482334307	42.22	45.4	47.76
698	42.2829864211	42.32	43.24	48.76
699	42.150515876	41.04	42.86	49.24
700	42.0845313658	41.26	44.18	50.04
701	42.1073152988	40.72	44.7	50.1
702	42.272957671	40.7	44.9	50.04
703	42.7196246302	39.5	45.2	49.5
704	43.5724931165	38.62	44.66	50.5
705	44.7672149071	39.74	44.52	51.58
706	46.0021641411	39.88	44.06	51.62
707	46.8824019675	38.28	43.78	52.06
708	47.1371936895	38.06	42.58	51.98
709	46.7376992951	38.58	44.14	52.28
710	45.8901436346	38.88	42.78	52.2
711	44.9507665829	38.6	43.48	51.44
712	44.3137858901	38.5	44.1	52.82
713	44.2762260065	38.32	43.6	52.78
714	44.9260123294	38.92	43.4	53.86
715	46.119655173	39.32	43.42	54.12
716	47.5707151235	39.38	44.22	54.78
717	48.9657695943	38.88	44.14	54.52
718	50.0234179418	37.48	44.96	55.12
719	50.52576349	37.56	45.36	54.44
720	50.3784447395	38.24	44.66	53.82
721	49.6770693862	37.76	43.84	52.46
722	48.6766907503	38.96	44.96	52.24
723	47.6534009669	38.66	46.4	52.08
724	46.7711101978	39.36	46.2	51.56
725	46.076793402	40.58	45.82	50.86
726	45.5863137147	40.84	44.28	50.26
727	45.3234482492	40.46	43.84	50.54
728	45.264536323	41.22	43.88	50.22
729	45.3096863543	41.72	43.72	49.74
730	45.4096298012	39.88	43.12	49.52
731	45.7145486105	39.76	43.54	49.44
732	46.5230835998	40.8	43.94	48.18
733	47.9790188195	40.1	45	49.94
734	49.8071291439	39.54	43.62	49
735	51.3648318356	39.28	44.16	48.86
736	51.9834758608	38.86	43.46	49.3
737	51.3207818862	38.74	43.18	48.2
738	49.4816467099	38.22	43.24	48.86
739	46.9332714553	38.64	42.78	48.52
740	44.3573666525	39.9	42.62	47.44
741	42.5056205998	40.24	42.62	47.58
742	42.0057290959	40.16	42.56	48.24
743	43.1141849487	41.24	42.22	47.2
744	45.5289012584	40.84	42.92	46.58
745	48.4364399521	41.1	43.84	46.44
746	50.8411878597	40.64	44.22	47.1
747	52.0355258008	39.98	43.9	48.4
748	51.9097649715	39.78	44.16	48.54
749	50.891559301	38.96	44.2	48.84
750	49.6027354428	38.88	44.5	48.86
751	48.5161833009	38.62	44.54	49.38
752	47.8604745325	38.9	43.94	49.92
753	47.7161124572	38.52	43.1	51.08
754	48.1021308686	39.02	43.94	51.3
755	48.9173046268	40.04	44.28	51.12
756	49.8747162368	39.76	44	51.94
757	50.594978471	40.42	43.34	52.96
758	50.7993051185	41.6	42.94	52.2
759	50.4044060481	41.54	43.44	52.14
760	49.4458516622	41.9	43.1	52.56
761	47.9823327366	42.56	42.84	51
762	46.1458206478	42.48	43.16	51.78
763	44.247657514	42.74	43.9	51.92
764	42.7049833402	40.72	44.14	52.16
765	41.7525062166	40.88	44.5	54.06
766	41.2084484319	41.06	43.84	53.1
767	40.5885708083	40.9	43.68	53.68
768	39.5222454085	40.38	43.36	54.36
769	38.1270242208	41.5	41.58	55.38
770	37.0159926539	40.76	41.48	55.82
771	36.9236531263	41.12	42.12	56.12
772	38.2374945548	41.78	42.94	55.7
773	40.7713913349	41.6	42.44	54.9
774	43.9187745237	42.74	42.86	55.14
775	47.0113739451	42.78	41.8	54.92
776	49.5807504035	43.18	43	54.66
777	51.3828862815	43.44	43.2	53.26
778	52.3016885171	43.32	44.3	51.9
779	52.3459522193	43.36	43.68	51.52
780	51.7313058649	43.02	43.24	51.08
781	50.8700512056	43.5	43.66	50.72
782	50.2063011615	43.04	44.14	50.1
783	50.0003290307	42.62	44.74	49.96
784	50.2333505951	42.4	44.66	51.26
785	50.6580745504	42.7	45.46	50.8
786	50.9414147858	43.16	45.26	52.34
787	50.8440760439	42.7	44.96	52.62
788	50.3776506547	43.18	44.64	51.62
789	49.8290205938	43.52	44.86	50.86
790	49.5812786023	42.84	44.56	49.56
791	49.8153505273	43.04	44	49.9
792	50.3466389319	43.52	43.78	50.14
793	50.7902343357	43.94	43.92	50.1
794	50.8960813315	43.92	45.78	49.96
795	50.7269909013	43.6	45.92	49.38
796	50.5314556868	43.28	45.86	49.76
797	50.4950558332	42.02	45.92	49.54
798	50.6303688223	42.38	46.06	49.72
799	50.8501159145	42.72	46.42	49.94
800	51.0746099006	41.84	46.72	51.26
801	51.2802355917	41.24	46.04	52.14
802	51.4792930355	40.32	47	53.38
803	51.6638926527	40.68	46.46	55.02
804	51.7738088739	41.22	46.76	54.16
805	51.7032767939	41.22	47.46	54.82
806	51.3464956123	40.44	47.4	55.1
807	50.6566625807	40.42	47.6	54.18
808	49.6921183215	40.56	47.18	54.96
809	48.6132750241	41.04	47.16	53.5
810	47.6009789122	40.34	46.84	53.84
811	46.7665459314	40.42	46.72	54.6
812	46.1508336352	41.16	46.16	54.18
813	45.8032693644	41.24	46.96	54.3
814	45.8116506475	41.36	48	55.62
815	46.2218783236	40.7	48.06	55.34
816	46.9568363592	40.62	48.5	55.14
817	47.8629454518	40.66	48.94	55
818	48.8275187254	40.52	49.56	53.92
819	49.8017616351	40.22	48.54	53.48
820	50.7303551782	40.66	48.18	53.6
821	51.4945312033	40.38	47.64	53.38
822	51.917874799	42.02	46.98	53.4
823	51.8145098825	42.36	46.12	55.28
824	51.073582529	41.84	45.36	54.9
825	49.7761924585	41.72	45.64	53.92
826	48.2599165064	42.16	45.48	53.18
827	47.0010943109	42.98	45.54	52.64
828	46.3627674641	42.68	45.92	51.92
829	46.4160171886	42.08	46.2	53.08
830	46.9942331895	42.62	45.78	53.72
831	47.8955296244	42.82	45.64	53
832	49.0076418354	42.3	44.88	53.7
833	50.2845573122	42.18	45.26	53.02
834	51.6676688929	41.88	45.9	54.66
835	53.0343829883	42.98	46.12	54.9
836	54.2000737092	43.3	46.5	54.46
837	54.9596342146	43.04	47.08	54.1
838	55.160630498	42.68	45.96	54.9
839	54.7550676484	43.06	44.66	54.68
840	53.8032686664	43.66	43.64	56.04
841	52.4283483788	43.68	43.8	56.3
842	50.771302793	43.42	43.32	56.74
843	48.9750704538	43.7	42.8	57.46
844	47.2092565272	43.82	42.6	58.22
845	45.7195742378	44	41.98	58.3
846	44.83105907	44.66	41.56	57.88
847	44.8555713339	43.92	41.9	58.06
848	45.9412163631	43.56	43.26	56.7
849	47.9602161734	44.12	44.88	55.86
850	50.5379967412	44.56	44.8	56.76
851	53.1982430155	44.72	45.42	57.12
852	55.5215137802	44.58	44.38	57.2
853	57.2339047053	45.8	44.5	57.2
854	58.189474614	46.22	43.22	55.82
855	58.3076585401	46.32	44	55.82
856	57.564859664	46.98	43.66	56.02
857	56.0751229537	47.16	44.18	57.42
858	54.16144511	46.44	44.38	56.96
859	52.2936119459	45.66	44.42	55.96
860	50.8989007916	45.42	43.98	55.86
861	50.1663427207	44.28	44.58	55.38
862	49.9958963203	44.86	43.38	56.18
863	50.1111088967	45.84	43.94	56.72
864	50.2738354367	46.56	43.64	56.3
865	50.436116843	46.82	45.2	56.1
866	50.6973330609	46.66	44.7	56.84
867	51.1020766226	47.64	45.26	56
868	51.4975902877	47.32	44.32	56.24
869	51.6218341579	47.28	44.98	56.12
870	51.3651029262	47.16	46.48	56.66
871	50.9119624827	47.26	47	56.48
872	50.585107444	47.3	47.38	55.34
873	50.5198964285	47.68	47.06	55.4
874	50.5148900261	47.64	45.48	56.32
875	50.2167347267	47.42	46.06	55.16
876	49.4344208758	47.66	45.76	54.78
877	48.2779787546	47.8	46.26	54.08
878	47.0501893046	46.12	45.56	53.68
879	46.0774769872	45.66	45.94	54.54
880	45.6307266216	45.28	44.68	54.3
881	45.9005731579	45.6	45.84	54.88
882	46.9272515662	47.18	46.1	53.74
883	48.514460059	48.16	45.54	54.16
884	50.2570724256	49.22	45.7	54.94
885	51.7093127404	48.26	47.1	54.4
886	52.5945092952	48.12	47.56	53.82
887	52.8960378531	47.8	48.74	53.6
888	52.7766830021	47.16	48.48	53.4
889	52.3849372272	45.98	48.86	53.52
890	51.720546646	45.26	48.44	54
891	50.6664026833	44.34	48.78	53.82
892	49.1553182352	43.66	48.38	53.38
893	47.323022269	44.24	49.4	52.74
894	45.5278595453	44.32	49.18	53.14
895	44.2214419671	44.64	48.72	52
896	43.7693143112	43.76	48.6	52.32
897	44.2940100441	43.3	49.14	52.18
898	45.5990814696	42.58	49.22	51.76
899	47.1990997194	41.9	50.06	51.4
900	48.4984080759	42.9	49.92	51.88
901	49.0987286511	42.04	49.8	51.64
902	49.0395699412	42.24	49.7	52.06
903	48.739511133	42.66	50.54	51.86
904	48.6203917461	43.42	51.12	51.88
905	48.766560752	44	52	51.86
906	48.9325594348	43.56	50.98	51.56
907	48.8691629586	42.36	50.42	51.96
908	48.5905141317	42.66	50.38	51.96
909	48.3186362392	41.62	49.52	51.46
910	48.2283299393	42.94	48.42	53.02
911	48.2889434113	43.7	47.2	53.8
912	48.3509715853	43.98	46.08	53.64
913	48.3629367441	43.62	46.44	53.9
914	48.4878104561	44.52	46.9	54.26
915	49.0011161737	44.7	46.94	53.62
916	50.0448529419	45.7	46.5	52.96
917	51.4575378858	45.18	46.92	53.9
918	52.8477104339	45.18	46.2	53.28
919	53.8147770583	45.28	46.74	53.1
920	54.1321587065	44.6	45.92	54.1
921	53.7817152518	45.64	46.54	54.06
922	52.9194278753	46.46	45.5	55.02
923	51.8514972711	46.82	45.56	54.98
924	50.9604220563	47.12	45	55.12
925	50.5225146512	46.36	43.86	55.54
926	50.4950303898	46.7	44.44	55.48
927	50.502304258	45.66	44.52	55.22
928	50.0715835007	45.4	43.78	55.28
929	48.9794161714	44.76	43.2	55.36
930	47.4413425451	44.6	42.26	55.88
931	46.0097565708	44.6	41.5	55.8
932	45.2331056953	44.6	41.68	55.32
933	45.3148883732	44.22	41.3	56.2
934	46.0193385041	45.46	41.34	56.48
935	46.8835993779	44.4	41.64	55.44
936	47.5425659653	44.44	41.96	54.86
937	47.9165619615	44.14	43.82	54.18
938	48.1692857859	44.1	42.74	54.38
939	48.546792488	44.04	42.7	53.88
940	49.2227639019	45.68	43	53.62
941	50.1913957487	45.68	43.62	53.1
942	51.2358374729	45.68	43.38	52.66
943	52.0256437	46.16	44.7	54.46
944	52.3267196018	46.5	44.02	54.58
945	52.1650492183	47.92	44.94	53.14
946	51.7636066064	46.92	44.92	52.28
947	51.3118119013	47.7	45.2	52.42
948	50.8016123919	47.14	44.66	51.8
949	50.1040327765	47.36	45.46	52.9
950	49.1880654968	47.86	46.14	52.6
951	48.2518716381	47.06	45.66	52.24
952	47.6199224903	47.04	46.16	52.18
953	47.5062258748	47.96	46.98	52.82
954	47.8414778343	47.54	47.06	53.34
955	48.3066146816	47.68	47.4	52.34
956	48.5091182246	47.1	48.84	52.28
957	48.1920556325	47.22	48.78	52.76
958	47.4010990437	46.46	48.8	53.12
959	46.5623791499	46.04	49.92	53.32
960	46.3458597585	45.42	49.14	52.9
961	47.2902374888	44.46	47.76	53.86
962	49.3718224317	44.14	47.02	55
963	51.902993629	44.62	47.2	53.88
964	53.9379029602	44.28	46.54	53.6
965	54.9211578696	43.32	46.68	54.48


==> logs/enduro_results.csv <==
episodes,DQV,DQN,DDQN,DQV-Max
0,0.9914651381,0.4406199671,1.2877397524,0.4020274422
1,1.0325365624,0.4637907498,1.3484089258,0.3858564498
2,1.0964946454,0.5153536033,1.4464054643,0.3585376158
3,1.1569860668,0.6048249054,1.5457897634,0.3282983795
4,1.1934952518,0.7416419245,1.6137986022,0.3041030626
5,1.2052205725,0.9277651939,1.6326334329,0.293474466
6,1.2203217694,1.1499637685,1.6034870776,0.3020830025
7,1.3003078666,1.3800618068,1.5424109178,0.3362012623
8,1.5389759299,1.58574646,1.4709106114,0.4066501505
9,2.0515361276,1.7481549851,1.4074256353,0.5295404511
10,2.9520274128,1.8741010906,1.3626483289,0.7220339805
11,4.3178636801,1.9916070025,1.3394766638,0.989792683
12,6.1453666464,2.1311985478,1.3350922633,1.3156379744
13,8.3194259361,2.3027988702,1.3438930627,1.6582455157
14,10.6139908936,2.4850570603,1.3594594512,1.9665366529
15,12.7439677213,2.6352375407,1.3750577827,2.2041217956
16,14.4554289352,2.7129458098,1.3844019831,2.3666777842
17,15.6183644429,2.7037897949,1.3815676199,2.4795265054
18,16.275623066,2.6283002233,1.3626641395,2.5742737426
19,16.6228997063,2.530616155,1.3287827291,2.6615849863
20,16.9301448075,2.4578700227,1.2881929755,2.7220132033
21,17.4444435499,2.44114678,1.2554686824,2.7213672233
22,18.314881536,2.4889319668,1.2465290394,2.639485051
23,19.5680053152,2.5912734008,1.2722058782,2.4935092283
24,21.125637871,2.7282069057,1.3333388304,2.339361324
25,22.8525313221,2.8744570803,1.423026008,2.2513557373
26,24.6043615987,3.0009389119,1.5326443181,2.2948664813
27,26.2638686213,3.0761978655,1.6581459887,2.5056928887
28,27.7536918288,3.0715420148,1.8037171793,2.8857036287
29,29.0350096151,2.9744030333,1.9792804875,3.4094843309
30,30.0944393584,2.8014905077,2.1938596504,4.0348297338
31,30.9304373089,2.6046247759,2.4444813699,4.7132608451
32,31.5429506464,2.4589050516,2.7076441487,5.3982213171
33,31.9328922531,2.4327378671,2.9391382045,6.062931995
34,32.1128696703,2.5547368092,3.0876828015,6.7180548021
35,32.1191909777,2.7976536266,3.1182881158,7.4310496809
36,32.0245248153,3.0911591844,3.0323732323,8.3218946627
37,31.9398298762,3.3539216772,2.8727205505,9.5320407971
38,31.9999515532,3.526726041,2.7083278789,11.1691650813
39,32.3338849092,3.5858275953,2.6056483384,13.2553214508
40,33.0216439002,3.5382837709,2.5995355084,15.7032158961
41,34.0668405005,3.4085862183,2.676763409,18.3354845564
42,35.4057194222,3.2280163444,2.7799059877,20.9299479656
43,36.9581253578,3.0298512307,2.8314719524,23.2862368885
44,38.688694451,2.8464809263,2.7683862192,25.2928962209
45,40.6285678182,2.7027709486,2.5731271671,26.9932406985
46,42.8371987348,2.6093695413,2.2838986364,28.6253387796
47,45.3293345793,2.5575896102,1.9802861342,30.6000067077
48,48.0214776811,2.5209849795,1.7494005603,33.3875607938
49,50.7480564715,2.4640882177,1.6550289319,37.3412036255
50,53.3348523068,2.3559209922,1.7166575384,42.540523397
51,55.677562169,2.181450775,1.9113266489,48.7323234513
52,57.7762837894,1.9474045087,2.1886152845,55.3932476655
53,59.7109648295,1.6804204548,2.492956721,61.868282228
54,61.5929448847,1.4188553366,2.78362404,67.5144398543
55,63.5271648584,1.2052646326,3.0431950503,71.8116634939
56,65.6002857467,1.0797272304,3.270357848,74.4484098332
57,67.8748244983,1.0728676889,3.4591649148,75.3989115651
58,70.3701084041,1.1986518416,3.5821429089,74.9851939606
59,73.0326901087,1.4460622896,3.5934584906,73.8626061428
60,75.7441302131,1.7748993268,3.455558782,72.8681688766
61,78.3699879806,2.1214015957,3.1727742229,72.7553861945
62,80.8505904951,2.4154273013,2.8053232802,73.9074236462
63,83.2578754355,2.6038259323,2.4534366619,76.1909376106
64,85.7744585977,2.669949827,2.2186087346,79.0407374838
65,88.5936224886,2.6383945061,2.1654262896,81.7379501996
66,91.7961828148,2.5655918381,2.3052365062,83.7444519155
67,95.2752749373,2.51888752,2.6064312138,84.9152972463
68,98.7528526554,2.5558039403,3.0238193766,85.4852885079
69,101.8669674111,2.7080288171,3.5255161431,85.8803741749
70,104.2967077663,2.974953037,4.1011291337,86.4723042357
71,105.8626972008,3.3244699098,4.7453644975,87.4316345213
72,106.5770909353,3.7012697155,5.431706179,88.7265542043
73,106.6322435051,4.044039693,6.1007270301,90.2361489866
74,106.3520912744,4.3064242558,6.6723042438,91.8764055987
75,106.1089638607,4.4777727261,7.0836209373,93.6401730306
76,106.2409463612,4.5941591504,7.3201368388,95.5569955473
77,106.97247351,4.7296167917,7.4254823634,97.6097428357
78,108.3886480863,4.9671808801,7.4812056668,99.68763904
79,110.4565109927,5.3615559851,7.5705062514,101.6186820302
80,113.0779679543,5.9094592315,7.7420217708,103.2648124824
81,116.1233815214,6.5432803089,7.9879821304,104.6119243528
82,119.4279002339,7.1468124412,8.2438780829,105.7990289687
83,122.7764849771,7.5878663118,8.4087644305,107.0592813879
84,125.928641034,7.7590191685,8.3888563844,108.6114082137
85,128.6875603475,7.615237901,8.1446074231,110.5694319181
86,130.9896793804,7.200534992,7.71983552,112.9051433629
87,132.925014317,6.6484901562,7.2379806272,115.4865784349
88,134.6753946981,6.1494582405,6.8622612159,118.1512837211
89,136.4069886781,5.8971624401,6.7422888828,120.770848927
90,138.1983496355,6.0343377031,6.9611218789,123.2856063514
91,140.0438255844,6.6188917791,7.5037996223,125.6992190013
92,141.8982289206,7.6198617841,8.2535223156,128.0530008772
93,143.7096374184,8.9281992304,9.0255782574,130.3893277385
94,145.4223500229,10.373477398,9.6345472076,132.7291347079
95,146.9687990986,11.746912,9.971720526,135.0763656747
96,148.2964565242,12.8425421791,10.0555440353,137.4461650523
97,149.4279440829,13.5114447164,10.018016242,139.8799713835
98,150.4855997014,13.7047033979,10.0343653126,142.4460334185
99,151.6553908425,13.4759805906,10.2359955023,145.1972575163
100,153.1102132248,12.9427196606,10.6564645878,148.1708681285
101,154.9289974586,12.2341490362,11.2399548062,151.4029645364
102,157.1358530543,11.467329398,11.8980614348,154.9935420049
103,159.7923907749,10.7488245546,12.5745069239,159.1586911512
104,163.093754264,10.1870841687,13.2750287713,164.2218073856
105,167.351471277,9.8825416246,14.0516977132,170.5113941453
106,172.8089305425,9.8985717807,14.9535034552,178.2154885966
107,179.3691224295,10.2371893364,15.9813668828,187.2832804115
108,186.4040638148,10.8430939277,17.0679961071,197.433361992
109,192.8339456578,11.6279177942,18.0878550253,208.2656603476
110,197.4797412431,12.4931193628,18.8907345424,219.4439879123
111,199.5646582227,13.3385909417,19.3515644935,230.8492112645
112,199.0498071371,14.0652907109,19.4174256285,242.6279978639
113,196.6705431895,14.5903759071,19.1339530307,255.1305811004
114,193.6433447079,14.8798865924,18.6288049526,268.7008356919
115,191.2666686872,14.9847468343,18.0616769538,283.3493741843
116,190.576406514,15.0447387838,17.5592796393,298.4731892998
117,192.2014229321,15.2449779491,17.1933385998,312.8709773289
118,196.3085230973,15.7395495364,16.9970699214,325.1410724534
119,202.6010839063,16.587754972,17.0045322068,334.2695690966
120,210.3133027102,17.7331783008,17.2658443719,340.0530821547
121,218.3483042147,19.027513882,17.8196785964,343.1384398514
122,225.6330267758,20.2758901393,18.6488443649,344.7073314797
123,231.5979102653,21.2808400419,19.6608525848,346.1278434277
124,236.5793664688,21.8846873074,20.7107576742,348.6793473663
125,241.79682964,22.0161011546,21.6563014139,353.3220887936
126,248.8296719448,21.7362988459,22.4068421885,360.4703836217
127,258.7925181904,21.2440956181,22.9412490124,369.8341420761
128,271.6832926988,20.811892082,23.2919211214,380.5151616775
129,286.2366596466,20.6534085341,23.5140102792,391.3927991609
130,300.4470558284,20.8058094813,23.6570457565,401.5592694133
131,312.3985068832,21.1050020554,23.754164011,410.5139102021
132,320.9907371698,21.2987211383,23.8163487976,418.0381967592
133,326.1576458026,21.2275795858,23.8320790289,423.9905183669
134,328.6603458549,20.9621707544,23.7624753197,428.2696578493
135,329.6702618481,20.801706839,23.5529676562,430.9431612094
136,330.4400161192,21.1219132894,23.1587600434,432.3777482739
137,332.1492094,22.1683575353,22.5799223867,433.2016187056
138,335.7721823592,23.9161233503,21.8920358331,434.0473809393
139,341.8982743509,26.0750319571,21.2387438128,435.36588638
140,350.5385532375,28.2170625022,20.7926866582,437.4221317178
141,361.095412083,29.9590928083,20.6998642237,440.4952640857
142,372.5749058917,31.0989484348,21.0223627437,445.0144816674
143,383.9388845443,31.6602086139,21.7230518137,451.4861693384
144,394.390832854,31.8382336115,22.6842308019,460.2077800165
145,403.4696809707,31.8943054991,23.7639345222,470.9575755378
146,410.9695968203,32.0415045312,24.8518694461,482.9136181212
147,416.8452938483,32.3601285615,25.8964989787,494.94478757
148,421.1864683271,32.7744294947,26.8957716204,505.9500863727
149,424.2719105962,33.0986326803,27.8723935968,515.1305924904
150,426.666291809,33.1411635826,28.8564916907,522.0248105563
151,429.1260177349,32.8269105863,29.9001576727,526.4190814576
152,432.2796544559,32.2662488837,31.0912574211,528.3872287909
153,436.1833602436,31.7393581551,32.5463690259,528.4525102353
154,440.0373221484,31.6029289596,34.3630444371,527.693544533
155,442.2692869226,32.1817057147,36.5508109064,527.4477637752
156,441.2409368295,33.6905716069,38.9968835451,528.6585741064
157,436.0816638501,36.1918799771,41.5066163257,531.20510936
158,427.3374706,39.5632681458,43.9094123848,533.7407913997
159,416.9274431938,43.4743707526,46.1628399752,534.3414100915
160,407.5002251849,47.4063739527,48.3784888871,531.6210984196
161,401.4569744053,50.7536787721,50.7394688816,525.6563321764
162,400.1660953435,52.9950155673,53.3552449403,518.1251779609
163,403.6940836434,53.8553895965,56.1274664365,511.637317683
164,411.1028213894,53.3794149537,58.7350636408,508.6354521036
165,421.035825662,51.8969222466,60.754088637,510.5176982907
166,432.2127951637,49.9167468539,61.8596824631,517.198989032
167,443.5979177166,48.0267359724,61.9957640224,527.1993533189
168,454.3802178161,46.7934446008,61.4057720116,538.0674226165
169,463.9271996621,46.6479162517,60.4922583437,547.1891190985
170,471.8830395429,47.7608189872,59.5924515979,552.7535318741
171,478.2866234119,49.9630613911,58.8356902163,554.5604417398
172,483.595519747,52.7935425779,58.1744581882,554.1081414543
173,488.5563471013,55.6715054769,57.5627609096,553.8505030618
174,493.9677440766,58.1150828194,57.1075336822,555.7880753425
175,500.4694613156,59.9016640496,57.0592407654,560.2697758037
176,508.3946241115,61.0968426666,57.6442051615,565.7699007354
177,517.4935212693,61.9830150182,58.8900755132,569.7692675075
178,526.7102212679,62.9177019575,60.5809758474,570.2063951644
179,534.2775797467,64.1896737721,62.368608289,566.5143730281
180,538.2993589528,65.8975464621,63.9468450046,559.72369545
181,537.6779804219,67.90501173,65.156493732,551.6238162448
182,532.863673345,69.8938646082,65.9843623474,543.8259293635
183,525.8629712076,71.5116067072,66.4906071113,537.3634905052
184,519.39732834,72.5310666955,66.7493015108,532.9724194091
185,515.7422765912,72.9380375861,66.8360757492,531.6642136622
186,515.86144297,72.9043329205,66.8415985372,534.8908093754
187,519.2230873949,72.663113245,66.8729761403,544.0301834672
188,524.2060296688,72.3868904428,67.034232648,559.529854589
189,528.766718594,72.1654875447,67.3922778884,580.2136523418
190,531.12285186,72.0826329279,67.9594092861,603.2242655723
191,530.3023755994,72.3165056149,68.7222103535,624.747181391
192,526.489545635,73.1486155461,69.706996696,641.1065267354
193,521.0352507093,74.8606305462,71.0389236861,649.8028718239
194,516.0370467289,77.5827524766,72.9548421596,649.9745313443
195,513.5775194959,81.1907556359,75.7191017528,642.4170708705
196,514.8783201616,85.3262876287,79.4772189687,629.128799741
197,519.7544078108,89.492715594,84.1041756416,612.7297034632
198,526.701083716,93.1758082391,89.115891962,595.7738848172
199,533.6247507036,95.9476885931,93.7230054527,580.2384314249
200,538.8331099901,97.5549993485,97.0336569771,567.2786360907
201,541.6743734154,97.998142239,98.35464601,557.2576987618
202,542.5067317552,97.5502837366,97.4920045663,549.910088335
203,542.0275652803,96.6898790126,94.8938184479,544.4743231828
204,540.506972746,95.9272021603,91.5494327282,539.8300330111
205,537.5653953324,95.62525673,88.6649904096,534.774183663
206,532.5120794553,95.8674327708,87.2339796864,528.5399455052
207,525.0138727743,96.4584198769,87.6967145937,521.2480224708
208,515.4467151093,97.0285649887,89.8469710641,514.0664960975
209,504.8665007134,97.2148261551,92.9898125643,508.868729456
210,494.6030021396,96.828916601,96.2463892247,507.6025395544
211,485.8849623246,95.949891834,98.8459146256,511.5454048232
212,479.6459396139,94.8935734081,100.2880447674,520.8163988962
213,476.4579584771,94.0684615196,100.3829560592,534.1669540559
214,476.4831651768,93.7839193486,99.2326119389,549.2647800667
215,479.3669481457,94.1290469915,97.2196292247,563.5374638025
216,484.2294478597,94.9685591898,94.9625350178,575.2392599919
217,489.8139061946,96.0566385521,93.1886976139,584.2481559534
218,494.8345391402,97.1685917944,92.5086789928,591.7964378081
219,498.4318181426,98.1805913525,93.1775054026,599.2392153979
220,500.4885881344,99.0681792598,95.0038476888,606.545554339
221,501.6706149807,99.8575622731,97.4719672928,611.838507658
222,503.1313978497,100.5925552256,100.02220363,612.3231741384
223,506.0299567611,101.3351487468,102.3236434045,606.1325379719
224,511.0437563501,102.1744787028,104.3744512558,593.7737788429
225,518.0590231391,103.2244281093,106.3937773977,578.151222669
226,526.1463533224,104.5835381044,108.595112185,563.231753031
227,533.8297723666,106.2824964258,110.9851385939,552.2237112908
228,539.6838830248,108.2557388364,113.3177790947,546.4145627541
229,543.131581752,110.3489986386,115.2060699047,545.2446621945
230,544.9169688318,112.3468718311,116.3047369858,547.3239442834
231,546.8931360907,114.0284620597,116.4784564567,551.5256544676
232,550.9806485782,115.2119383403,115.8600340836,557.468020514
233,557.8035924685,115.8231021735,114.800310422,565.270780826
234,565.9311368753,115.9424165369,113.7578281033,574.9109383851
235,572.3032262404,115.8065802808,113.1679362937,585.7053850346
236,573.6192989496,115.7214092856,113.3377833593,596.3399976909
237,567.9342086225,115.9298188516,114.3779930984,605.1881329942
238,555.6134280873,116.4962377465,116.1777998899,610.7355093793
239,539.2925908418,117.3184559292,118.4554551434,611.9902771328
240,522.9243329064,118.2496405526,120.8745680477,608.7642845332
241,510.3527017392,119.2548091054,123.2016004591,601.9337160076
242,503.9664905405,120.4785272395,125.4120977005,593.4042040764
243,503.9386161934,122.1700874268,127.6910126776,585.7106312393
244,508.3333426386,124.4982013735,130.3148240904,581.2264663956
245,513.9985600341,127.3985145826,133.4812548713,581.3135116136
246,517.8779519972,130.5289479689,137.1770606161,585.7130511481
247,518.1412240391,133.3939253416,141.1511529374,592.7084426138
248,514.7073032729,135.5669113132,144.9896094812,599.8955919713
249,509.0755914331,136.8836052842,148.2529348696,605.1705061232
250,503.5704069488,137.4930937414,150.6169561861,607.4447221554
251,500.3952833704,137.744127658,151.9615816379,606.7764279439
252,500.8776397277,137.9827032795,152.3868726386,604.1634109969
253,505.1479257612,138.3774170519,152.1729806971,601.1389879648
254,512.2464072754,138.8770609513,151.6935129216,599.27433892
255,520.5648245609,139.2925740793,151.3223740165,599.6953210118
256,528.4213730054,139.4395625889,151.3574589433,602.6171690325
257,534.5196047697,139.2604083785,151.9834575667,607.2249354883
258,538.2628057814,138.8457829782,153.2437841751,611.8289802266
259,539.6703153239,138.4077371119,155.0317803657,614.4335967554
260,539.1390039428,138.2094326921,157.078332855,613.4037915233
261,537.0485257776,138.529573185,158.9614131666,607.9955819195
262,533.4253167666,139.6718452071,160.2095527186,598.6457453738
263,527.9146659827,141.9759192835,160.4630989678,587.0198453414
264,519.9991664886,145.7394533795,159.6451271131,575.6186621961
265,509.5851280345,151.0449600347,158.0240913153,567.2133088314
266,497.5182056097,157.5417985241,156.1184611002,563.8987192444
267,485.6857623148,164.4102959812,154.500877201,566.2083994387
268,476.4866913628,170.6045459929,153.620966103,572.6040947145
269,471.7774986446,175.300247006,153.724424752,579.8487163563
270,471.9667846985,178.2896981721,154.8796155274,584.3184596902
271,475.9152502898,180.0460715323,157.0905147046,583.6427273117
272,481.7365060708,181.4067544948,160.3988882891,577.6839842176
273,487.8896378403,183.1480059758,164.8887240858,568.3916716691
274,493.8060160113,185.7070244144,170.5609805198,558.6886777036
275,499.7141484093,189.2157267417,177.1371300657,551.2221269278
276,505.9795310021,193.6476737284,183.963149724,547.5829485474
277,512.5214572126,198.9019314652,190.1616088995,548.1070924104
278,518.6054999553,204.7535628492,194.9399313402,551.9718511341
279,523.0647724302,210.7692726167,197.8839842387,557.2690628993
280,524.7602352627,216.3274405964,199.0623413561,561.2119306755
281,523.1162374079,220.7982815017,198.9836064845,560.7404208006
282,518.5103734972,223.7081717512,198.506433214,553.468543426
283,512.158951974,224.8609106306,198.8042951393,538.7618481265
284,505.5463855382,224.3346434374,201.1741482063,518.2473600829
285,499.5712087034,222.4724141513,206.6745847488,495.4516404964
286,494.2216887989,219.935421154,215.6164984228,474.5449149706
287,488.8453141104,217.679373041,227.1912430474,458.9596945876
288,482.8825858206,216.8361170645,239.5815469854,450.5494438349
289,476.5701248651,218.3472970913,250.5621420006,449.7651110487
290,471.049235935,222.5659348258,258.3823014004,456.2605966571
291,467.9871972861,229.0561883464,262.5328069184,469.4276349325
292,468.7739282128,236.8026040955,264.0235853727,488.3336454555
293,473.7379744803,244.8201717117,265.0607122374,511.4777028019
294,481.8344812537,252.7857429778,268.2783186836,536.7242201707
295,490.8827657715,261.2324850636,275.8396475961,561.6038843746
296,498.4004344625,271.1715649862,288.7220465205,583.6687660544
297,502.6460850128,283.349595766,306.4006738489,600.6249635126
298,503.2983875596,297.6939077821,327.0137575177,610.3365828011
299,501.3882233387,313.3028291258,347.9170992522,611.2238696816
300,498.5674334919,328.8685231859,366.4511265294,603.1385496077
301,496.1513932302,343.2276113728,380.5787839529,588.1988060079
302,494.5618265919,355.6360823913,389.1910960146,570.5889391784
303,493.434063707,365.725162919,392.1269248923,555.1165117757
304,492.2365145936,373.3756582409,390.0384979627,545.1592396402
305,490.8369842358,378.5785479455,384.2165314165,541.3354848285
306,489.6038861941,381.3788834731,376.383866454,541.6967859118
307,489.1020268643,381.8214115012,368.4297268063,543.1477806185
308,489.7025952505,379.8959104577,362.0161230074,543.0739719511
309,491.4334067852,375.6647055737,358.2591845953,540.2592617786
310,494.0741016192,369.5310209221,357.5385956243,535.0232330036
311,497.2061516226,362.5165912197,359.5829561767,528.8127433167
312,500.3060807326,356.3260022206,363.6670156832,523.5715928513
313,502.8962923909,352.9689911191,368.8058247537,521.2203809862
314,504.8544981461,354.2039049787,374.0046037542,523.0945188721
315,506.6613250405,360.891228624,378.5841802984,529.5536938898
316,509.2153186281,372.6867963477,382.4376522662,539.7535191937
317,513.2883306023,388.061534862,386.0399404555,551.7400928613
318,518.7823959859,404.6987984251,390.0645847302,562.9574106583
319,524.4756720267,420.0123668052,394.8056383075,571.0021628375
320,528.5351125869,431.7163916442,399.8567381842,574.4775461564
321,529.4098579365,438.2969657569,404.3132966638,573.4977462293
322,526.6016547863,439.3250279957,407.3366561346,569.5830186512
323,520.7504199371,435.4806781932,408.6048942559,565.0490958753
324,513.072878526,428.2041882569,408.3486277503,562.0865442714
325,504.6791406002,419.0666500952,407.0406634179,562.0861675378
326,496.2744561023,409.1667453261,405.1455892848,565.3344375258
327,488.4223871738,398.9335201945,403.1478037686,571.1305399628
328,481.9565601341,388.4354786763,401.7393200253,578.1967564873
329,478.0369171085,377.9284276845,401.8385666339,585.2492349235
330,477.7474747123,368.2155534147,404.2662766508,591.4378215308
331,481.4346738575,360.4463884591,409.2410473921,596.4857556192
332,488.2947173359,355.5734807245,416.0684358403,600.4662270418
333,496.5058743483,353.8689737924,423.3833874703,603.4586658876
334,503.8428699679,354.8458236624,429.7486144775,605.4336504408
335,508.4854352604,357.6427738824,434.2538573812,606.2509526521
336,509.6900443769,361.5344791829,436.6742020432,605.8457756742
337,508.0749022557,366.2295500309,437.2348359381,604.2652619931
338,505.3543872044,371.7878329411,436.188577014,601.6610041348
339,503.5223618736,378.2826672258,433.6322305489,598.2766027184
340,503.8591075703,385.5473793937,429.6275335856,594.3474555427
341,506.2924059464,393.1336038405,424.5509415543,589.871722297
342,509.5460446675,400.5403972016,419.2802935162,584.317065512
343,512.0605732963,407.4019429297,415.1352773686,576.5777475914
344,512.975833675,413.5790684412,413.5949026177,565.481824358
345,512.5502103828,419.0027964828,415.8888367273,550.650998836
346,511.8199127728,423.5214880246,422.5531491921,533.3182376824
347,511.7883809723,426.8574638629,433.0640804305,516.327456018
348,512.7751847288,428.6917638324,445.7358268655,503.1944423718
349,514.3812040457,428.8923439451,458.0594061332,496.6219373828
350,515.9441931793,427.690228673,467.4587747825,497.2289233582
351,517.1383867316,425.7090372706,472.1614962009,503.3685607092
352,518.2117389049,423.7050197275,471.7251092857,512.0273988865
353,519.7412294593,422.149852035,467.0162449882,520.3042080206
354,522.0600944631,420.8563181409,459.7132765394,526.443265804
355,524.8440829432,419.0109250348,451.6706724366,529.9255603663
356,527.1701688509,415.6500827696,444.5003367185,530.7317115254
357,528.0233232847,410.3270888282,439.4090710078,528.706301064
358,526.9111133118,403.4880700985,437.1453093596,523.6137387926
359,524.1715154719,396.3694355645,437.8698773535,515.7257022507
360,520.8039918638,390.4117008044,440.9963801642,506.285124437
361,517.9011668458,386.5631621372,445.223048583,497.1740497469
362,516.0449835015,384.8058957102,448.9210528449,489.9078613504
363,514.9747827715,384.1009480632,450.8572364291,484.6894331878
364,513.718941934,382.8734131075,450.7638570544,480.3114491695
365,511.072275087,379.7998648803,449.4941005629,475.0042289484
366,506.2272849558,374.4918058077,448.60240941,467.7460675439
367,499.1528588338,367.7405343999,449.6873980539,459.2425529596
368,490.660013126,361.1566894673,453.7775508529,451.9824166686
369,482.0799905057,356.4613915933,460.9097280242,449.3595566835
370,474.7517681206,354.7877805021,469.9470397191,454.208602106
371,469.4985839628,356.2694823273,478.7513671774,467.3954450693
372,466.2883803598,359.9845319126,484.8478866218,487.1832029651
373,464.3466386395,364.2615174749,486.4891243983,509.6647904077
374,462.6651737061,367.3340772,483.5649004962,530.1213786051
375,460.7509490544,368.1524764772,477.7676165168,544.6354236916
376,459.0898048857,367.0048583429,471.8686548784,551.2610437952
377,459.0847044479,365.4824621512,468.5159500742,550.309113083
378,462.3367693179,365.6366957076,469.2587890002,543.7704164895
379,469.6926520655,368.70625563,474.210244563,534.396339741
380,480.5602230644,374.1596339401,482.2702215829,524.8029690067
381,492.9702634264,379.7386031815,491.5805520171,516.9125319082
382,504.3203794968,382.6107953021,499.9719264342,511.5788012587
383,512.4941096255,380.9986946065,505.4314575562,508.5229619842
384,516.6556591064,375.2971964198,506.6488215716,506.5403421569
385,517.2587261683,367.9754159566,503.4231397275,504.1568057093
386,515.3856669525,362.308630565,496.6346184325,500.4604000625
387,511.9104339679,360.7340137746,487.6161262461,495.7647420647
388,507.1573116878,363.7764659039,477.2080805302,491.6140491438
389,501.2059137315,370.0878283193,465.236759634,490.1895435802
390,494.4865305996,377.3992736177,450.7555752993,493.3410291593
391,488.0453965302,383.6475351009,432.9550736935,501.75466556
392,483.2560573909,387.627167834,412.0889983851,514.5069455667
393,481.1411404068,389.0295718992,389.7199259187,529.1311076899
394,481.8461146637,388.0943391836,368.2402090714,542.1361559698
395,484.597169229,385.3086072105,350.0214835135,549.9096172239
396,488.1528632844,381.3179199466,336.7511534562,549.8644380235
397,491.4048068602,377.0402270196,329.2406626691,541.3666221155
398,493.6725416495,373.7248703223,327.6106741136,525.9781669715
399,494.7056706235,372.7227710866,331.5668253678,506.90441303
400,494.5826986358,375.0287700605,340.5672944676,487.819304881
401,493.6996562831,380.825853951,353.77936013,471.6626766543
402,492.7239182286,389.356703014,370.0611371325,460.0536797248
403,492.4674079063,399.2457980475,388.0594057335,453.4629195998
404,493.5701107386,409.1176510884,406.4518873594,451.8180512978
405,496.2296561039,418.1388522793,424.1265424758,454.9190268591
406,500.1739149611,426.1557810275,440.1383169752,462.3551270163
407,504.8151139596,433.373359525,453.4700727603,473.032317228
408,509.4273188865,439.8456311701,462.7822135974,484.8957454812
409,513.2565780976,445.146359404,466.6149100054,495.2891741133
410,515.5574508867,448.4703380094,464.0587102733,501.842071058
411,515.6428241307,449.0770706705,455.7111151245,503.3458923794
412,513.0688675017,446.8407536598,444.2038759375,500.1302515462
413,507.914366189,442.4422171247,433.7786591298,493.757934648
414,501.0093540316,437.1713946796,428.7493566235,486.4221767928
415,493.8871739481,432.4500796835,431.5582563509,480.3763591416
416,488.3501356542,429.4561968512,441.455136017,477.4629764392
417,485.7450846204,428.8903681589,454.6910442405,478.709506419
418,486.3222753928,430.8567173328,466.3601383213,483.9968776205
419,489.1185786308,434.7296721937,472.8355872698,491.9366801299
420,492.4836391611,439.1041640285,473.5450670024,500.2159443626
421,494.9173654634,442.0720588114,471.0180936581,506.4831686606
422,495.7395449855,441.8725554898,469.297525206,509.361264932
423,495.2027283993,437.6045861906,471.7096007654,509.0631362447
424,494.1225664537,429.5656509961,479.2310884437,507.1601635537
425,493.288635913,418.9978051949,490.1486058176,505.7442808631
426,493.1236840763,407.5062919165,501.0101339837,506.4434399038
427,493.7379121108,396.6876302306,508.164795024,509.7862854465
428,495.201713498,387.976170826,509.181850643,515.1355162118
429,497.7689845281,382.5894715525,503.5770015005,521.0401220342
430,501.7637516556,381.2520268456,492.7660982473,525.9055269764
431,507.2003999467,383.8306462985,479.3331677195,528.6441684033
432,513.4972910267,389.2555407868,466.1428825114,529.1786220566
433,519.5451915964,395.9240201739,455.6179380082,528.4667000991
434,524.1308780476,402.2843929353,449.380341246,528.0041106723
435,526.3881168228,407.2932080106,448.2407064948,529.0288714227
436,526.0385901891,410.3734189756,452.2014708829,531.8569816944
437,523.3168259472,411.1047542038,460.449499422,535.7863242954
438,518.8539682736,409.0410298154,471.3166747536,539.6494597738
439,513.5480278806,403.7909419756,482.5850408626,542.3766508485
440,508.4121695773,395.3869769437,492.1542315731,543.3895447499
441,504.4275450778,384.5377369922,498.8268449665,542.5476316799
442,502.4042592811,372.602618549,502.7058219289,540.0743091139
443,502.9942272394,361.2824373283,504.8308925268,536.6609489855
444,506.6835927034,352.1925590106,506.2704048868,533.6252833592
445,513.7057335913,346.5610682289,507.2670709988,532.7061876023
446,523.8437116972,345.1042228484,507.1030569584,535.2126897416
447,536.3450604412,348.1149768491,504.6360494937,541.1194722632
448,550.1560704377,355.6204233183,499.0841147139,548.7713422216
449,564.3347218963,367.4310463748,490.4459542204,555.6734702704
450,578.2897063344,383.0251224867,479.4198596551,559.9826523829
451,591.5582822549,401.3445919578,467.0056784151,561.6369726992
452,603.3152304071,420.7092593115,454.2743342079,562.3814996924
453,612.2283918325,439.0720326141,442.3445859607,564.6851538269
454,616.8779571885,454.3464543926,432.4822794501,570.2334642354
455,616.5211808132,464.7617258266,426.02861349,578.8662179038
456,611.6147125026,469.0766823053,424.1476719641,588.5321208637
457,603.6937186037,466.8088163825,427.3642705881,596.1594133149
458,594.7027684195,458.5678596362,435.2292429605,599.0044708337
459,586.2837174634,446.3544547856,446.2497705761,595.7800608938
460,579.3180201716,433.3517248811,458.1867999958,587.140683519
461,573.8756675034,423.1227278769,468.6458541764,575.4490476022
462,569.5639144449,418.3266930993,475.6106809944,563.8582816317
463,565.8873611639,419.6883933697,477.7678138671,555.1834085325
464,562.5501194025,425.7474669723,474.5889237542,550.9612979177
465,559.4696419679,433.5354416472,466.4389698438,551.0735782003
466,556.570054926,439.7797448348,454.7555320995,554.1477039962
467,553.6237233941,442.1157520995,441.9779616993,558.4636155982
468,550.170387686,439.6795455947,431.014265339,562.9778774371
469,545.7033322269,433.1612658319,424.2472696998,567.7611099972
470,539.9076793591,424.349243029,422.6236852227,573.5379777667
471,532.9467551853,415.4594415854,425.4664533793,580.7405742519
472,525.5676578687,408.4713696311,431.0518723804,588.8065010661
473,518.9316374852,404.7001304264,437.4941187706,596.3656000348
474,514.2060239699,404.7214981816,443.2531425536,602.2525925009
475,511.9949243098,408.532469163,447.0574406465,606.4179218919
476,512.0008031225,415.7500754973,447.6718523479,610.1316905942
477,513.1976479888,425.5586924829,443.878060204,615.1359318074
478,514.3314698152,436.4655396858,435.0202636802,622.4390811988
479,514.5057542691,446.2743706596,421.6592357426,631.5527789275
480,513.3538293939,452.4911059234,405.8260249612,640.622073028
481,510.9398597869,453.1815308403,390.551478606,647.2802950447
482,507.6060060015,447.7921202148,378.8640402893,649.6277816991
483,504.00137018,437.4452865984,372.7580195962,646.7939059493
484,501.1203323056,424.5466794834,372.7978420243,639.0504733233
485,500.208459137,411.9223795994,378.399276827,627.57596827
486,502.3548917157,401.8066011392,388.4575792955,614.2531814914
487,508.0136799175,395.1841448275,401.7799852207,601.4461032926
488,516.838367136,391.7148015584,417.0410670424,591.6623952723
489,527.8495518278,390.2413336891,432.562956147,587.0360383225
490,539.8265571423,389.5423886268,446.4026763279,588.6960283937
491,551.6134311402,388.9321113161,456.8910144624,596.4506923566
492,562.2329413403,388.4289565872,463.3843824207,608.8687555823
493,570.9219967338,388.5569070454,466.5574327845,623.8117708648
494,577.194308797,389.9356689329,467.9391045868,639.1444390625
495,580.9409366576,392.9300319808,468.9976643406,653.3040088467
496,582.4823532688,397.3899220751,470.4114868752,665.420424292
497,582.4847773142,402.5560329629,472.056074023,675.0633231973
498,581.8174402351,407.1832890348,473.4493270074,681.87800489
499,581.2481951765,409.9313146917,474.2215301652,685.4442309614
500,44.6893850025,35.16,41.88,45.26
501,45.1135278649,35.12,41.3,45.34
502,44.9281231759,35.34,40.98,44.94
503,44.4467560801,34.8,41.38,45.58
504,44.0457635686,34.86,40.46,45.68
505,43.9152580741,34.44,40.2,45.52
506,43.9532335381,34.48,40.6,47.14
507,43.8724965527,35,40.24,46.48
508,43.402558347,34.84,40.24,46.34
509,42.4483100331,35.16,39.62,46.02
510,41.1514262535,35.76,38.14,46.08
511,39.8691799835,35.16,38.24,45.36
512,39.0627747052,35.62,38.82,45.14
513,39.1166825095,35.84,40.32,44.5
514,40.1601247481,34.22,40.28,43.98
515,42.0031141861,34.5,41.08,45.46
516,44.2185412065,34.62,41.26,45.5
517,46.3174672401,33.9,42.12,45.26
518,47.919843188,33.32,41.48,44.86
519,48.8470746794,33.42,40.94,45.54
520,49.1227000624,33.98,40.34,46.02
521,48.9044736671,34.28,41.28,46.8
522,48.3605624145,34.94,42.56,46.38
523,47.5198608285,35.1,42.62,46.52
524,46.1968680534,34.98,42.34,45.74
525,44.1208010391,35.48,42.9,46.44
526,41.2536254936,35.24,43.24,47.4
527,38.0553576508,36.56,42.96,47.44
528,35.4046109842,36.9,42.98,47.18
529,34.1704288923,37.22,43.4,47.52
530,34.7480505335,37.2,43.7,47.1
531,36.8816899845,37.3,42.58,46.16
532,39.8202227438,36.64,42.38,47.58
533,42.6413695628,35.6,42.9,46.68
534,44.5740625422,35.72,42.74,47.44
535,45.2373992367,34.6,44.14,47.66
536,44.7181266644,34.98,43.1,47.04
537,43.4500294157,34.2,41.88,46.88
538,41.9611629953,34.34,41.72,47.22
539,40.6495367352,35.2,42.4,46.6
540,39.7160248259,34.64,42.5,46.2
541,39.2380744859,34.02,43.12,45.32
542,39.2825930514,34.84,42.66,45.24
543,39.9362626374,34.74,42.86,45.14
544,41.2079623896,35.12,43.44,43.98
545,42.8907086869,35.06,43.92,44.96
546,44.5569541633,34.68,44.64,45.12
547,45.7496113118,33.84,44.26,45.38
548,46.2228779282,33.78,44.04,45.78
549,46.0247391588,34.66,43.52,47.34
550,45.3694512466,34.78,43.3,47.54
551,44.4632644636,35.7,43.56,46.48
552,43.4613753808,34.3,44.26,47
553,42.5767937146,33.82,44.08,47.58
554,42.1660294693,32.72,45.08,46.46
555,42.6058116678,32.62,44.72,47.28
556,43.9801633928,33.08,44.92,47.92
557,45.85380269,33.66,45.48,47.44
558,47.4206721622,33.26,45.06,48.54
559,47.9953446506,33.08,44.94,48.14
560,47.457649023,33.58,44.9,48.06
561,46.2728513318,35.06,45.46,49.44
562,45.0830865843,34.74,45.24,50.1
563,44.2360892148,34.96,44.38,50.4
564,43.6354397791,34.8,43.64,51.56
565,42.9883423594,34.16,42.34,50.48
566,42.1996789826,34.46,41.82,51.18
567,41.5519743269,35.1,41.46,51.28
568,41.5059062398,35.02,41.84,52.2
569,42.2925241426,34.32,41.7,52.6
570,43.6526893015,34.58,40.12,51.02
571,44.9548786914,35.06,39.9,51.36
572,45.6049914903,35.88,39.82,51.82
573,45.4141459622,35.72,41.04,51.5
574,44.6467946088,35.72,41.48,49.74
575,43.7626318151,35.94,41.52,49.74
576,43.1199708887,36.16,40.72,50.44
577,42.8698981002,36.56,40.22,50.12
578,43.0438636487,37.64,40.04,49.98
579,43.6610869966,37.82,39.24,51.04
580,44.7415163083,37.86,39.92,49.86
581,46.2526714375,36.94,39.72,49.22
582,48.0495306614,36.12,39.1,49.34
583,49.847754471,36.94,40.18,48.88
584,51.2209869658,37.56,41.04,49.4
585,51.6896749224,37.76,39.96,49.72
586,50.9153963205,37.36,40.5,49.66
587,48.9235217066,37.86,41.42,49.3
588,46.1767703318,37.44,41.58,47.9
589,43.4014416294,37.34,42.38,47.24
590,41.2340897426,37.84,42.54,47.84
591,39.9118318044,37.32,42.64,48.46
592,39.2381239526,36.2,43.22,47.96
593,38.8514585347,35.88,43.86,47.04
594,38.5619390921,36.36,43.62,46.72
595,38.4782940109,36.4,44.62,47.92
596,38.8339348935,35.72,44.1,46.86
597,39.7306572985,36.16,43.8,46.4
598,41.0569794687,35.78,42.78,47.56
599,42.6133851763,35.62,43.5,47.54
600,44.2399755637,35.28,43.28,48.26
601,45.798815474,35.2,42.54,48.48
602,47.0902167637,35.3,42.14,48.88
603,47.8844350155,35,42.2,49.36
604,48.0406992489,35.84,42.72,48.42
605,47.5922188027,35.44,41.54,50.02
606,46.7158646755,35.08,41.8,50.82
607,45.6903358348,35.22,42.4,50.82
608,44.8528060332,34.94,42.44,51.62
609,44.4857531429,34.62,41.78,52.74
610,44.6391863622,34.46,42.64,53.38
611,45.0519217602,34.62,42.4,52.74
612,45.3133134129,35,42.88,51.98
613,45.1351395085,34.92,43.02,52.9
614,44.5120312027,34.96,42.3,53.68
615,43.7065865055,35.8,42.46,52.68
616,43.138536655,36.9,42.16,52.16
617,43.2414356637,37.96,41.48,51.6
618,44.2595500265,38.48,41.2,52.1
619,46.0810885218,38.18,42.48,51.76
620,48.2755701372,38.02,43.22,51.54
621,50.3611999007,39.26,43.72,51.82
622,52.0729102688,38.6,43.32,52.18
623,53.387958129,39.42,43.6,51.32
624,54.3084212444,39.9,42.96,51.46
625,54.6715445734,40.18,42.06,51.18
626,54.1819182846,39.92,43.28,50.88
627,52.6615862819,39.12,43.94,51.1
628,50.2893827867,38.98,43.62,50.78
629,47.6062403419,39.32,43.08,52.18
630,45.2640010383,40.26,44.78,51.64
631,43.6972284406,40.94,45.16,50.8
632,42.9870700503,41.04,43.98,50.4
633,42.9658577463,41.36,43,49.68
634,43.4309923044,41.64,43.38,48.42
635,44.2416423851,41.42,43.4,47.54
636,45.2618434817,40.44,43.22,47.6
637,46.2816442687,40.22,42.86,48.36
638,47.0652184074,40.62,42.72,47.82
639,47.5259532318,41.1,43.32,47.98
640,47.8413137444,40.4,43.66,49.46
641,48.3323675437,39.04,44.52,49.46
642,49.1587028458,38.72,45.48,50.86
643,50.1119763539,38.88,45.82,50.88
644,50.7269369232,38.36,44.5,51.56
645,50.5914329715,38.08,44.58,51.52
646,49.5495103662,37.88,43.98,51.4
647,47.6835915514,38.26,45.46,52.18
648,45.2408676669,38.7,45.72,51.02
649,42.6574003591,38.84,46.44,51.88
650,40.5796436119,38.18,46.72,51.24
651,39.6604914012,38.68,46.9,51.56
652,40.1717230953,39.46,47.62,51.02
653,41.7543419858,39.34,48.84,50.94
654,43.5803986948,38.3,49.16,50.3
655,44.8480164193,38.02,49.14,49.18
656,45.235598803,38.2,48.58,50.16
657,44.9718185298,39.14,49.12,49.94
658,44.5302702723,39.34,49.54,50.46
659,44.2538416976,38.12,49.2,50.92
660,44.2076974325,38.82,49.5,51.38
661,44.3023176975,38.64,49.58,51.68
662,44.4598000896,39.06,49.82,50.96
663,44.6395301094,38.22,50.52,52.34
664,44.7679721051,37.98,50.2,51.08
665,44.7270464313,38.02,50.22,50.66
666,44.4341937082,39.18,49.66,51.12
667,43.9183036898,40,49.52,50.68
668,43.3283887326,38.88,49.02,51.04
669,42.8784414137,39.28,49.16,50.68
670,42.7579423081,39.7,49.12,51.06
671,43.057425002,38.74,49.48,50.5
672,43.7703426874,38.8,48.76,49.82
673,44.8621126807,38.4,49.46,50
674,46.2741435019,38.3,48.86,49.68
675,47.8215379919,38.2,49.2,49.52
676,49.0946114198,38.2,49.18,49.62
677,49.5880995068,38.52,48.34,49.5
678,49.0375736649,39.3,47.34,49.98
679,47.6643139079,39.72,47.46,49.66
680,46.0829635734,39.22,47.4,49.64
681,44.9353343711,38.88,47.82,48.68
682,44.5689037263,38.96,48.54,49.6
683,44.9717157783,39.64,48.64,48.8
684,45.9269199763,40.5,47.86,48.62
685,47.2009309183,39.54,48.34,48.34
686,48.6319888892,40.48,48.6,48.62
687,50.0914281056,40.52,48.38,48.46
688,51.3850183908,41.66,48.18,47.24
689,52.1899521278,41.96,48.22,46.9
690,52.1261219597,41.36,48.18,46.38
691,50.9771456978,41,48.28,45.62
692,48.9246205202,40.78,47.92,45.32
693,46.5546077495,42.28,47.48,44.78
694,44.5508922226,42.12,47.28,46.08
695,43.2934292269,41.76,47.04,46.12
696,42.7012902061,43.12,46.92,47.94
697,42.4482334307,42.22,45.4,47.76
698,42.2829864211,42.32,43.24,48.76
699,42.150515876,41.04,42.86,49.24
700,42.0845313658,41.26,44.18,50.04
701,42.1073152988,40.72,44.7,50.1
702,42.272957671,40.7,44.9,50.04
703,42.7196246302,39.5,45.2,49.5
704,43.5724931165,38.62,44.66,50.5
705,44.7672149071,39.74,44.52,51.58
706,46.0021641411,39.88,44.06,51.62
707,46.8824019675,38.28,43.78,52.06
708,47.1371936895,38.06,42.58,51.98
709,46.7376992951,38.58,44.14,52.28
710,45.8901436346,38.88,42.78,52.2
711,44.9507665829,38.6,43.48,51.44
712,44.3137858901,38.5,44.1,52.82
713,44.2762260065,38.32,43.6,52.78
714,44.9260123294,38.92,43.4,53.86
715,46.119655173,39.32,43.42,54.12
716,47.5707151235,39.38,44.22,54.78
717,48.9657695943,38.88,44.14,54.52
718,50.0234179418,37.48,44.96,55.12
719,50.52576349,37.56,45.36,54.44
720,50.3784447395,38.24,44.66,53.82
721,49.6770693862,37.76,43.84,52.46
722,48.6766907503,38.96,44.96,52.24
723,47.6534009669,38.66,46.4,52.08
724,46.7711101978,39.36,46.2,51.56
725,46.076793402,40.58,45.82,50.86
726,45.5863137147,40.84,44.28,50.26
727,45.3234482492,40.46,43.84,50.54
728,45.264536323,41.22,43.88,50.22
729,45.3096863543,41.72,43.72,49.74
730,45.4096298012,39.88,43.12,49.52
731,45.7145486105,39.76,43.54,49.44
732,46.5230835998,40.8,43.94,48.18
733,47.9790188195,40.1,45,49.94
734,49.8071291439,39.54,43.62,49
735,51.3648318356,39.28,44.16,48.86
736,51.9834758608,38.86,43.46,49.3
737,51.3207818862,38.74,43.18,48.2
738,49.4816467099,38.22,43.24,48.86
739,46.9332714553,38.64,42.78,48.52
740,44.3573666525,39.9,42.62,47.44
741,42.5056205998,40.24,42.62,47.58
742,42.0057290959,40.16,42.56,48.24
743,43.1141849487,41.24,42.22,47.2
744,45.5289012584,40.84,42.92,46.58
745,48.4364399521,41.1,43.84,46.44
746,50.8411878597,40.64,44.22,47.1
747,52.0355258008,39.98,43.9,48.4
748,51.9097649715,39.78,44.16,48.54
749,50.891559301,38.96,44.2,48.84
750,49.6027354428,38.88,44.5,48.86
751,48.5161833009,38.62,44.54,49.38
752,47.8604745325,38.9,43.94,49.92
753,47.7161124572,38.52,43.1,51.08
754,48.1021308686,39.02,43.94,51.3
755,48.9173046268,40.04,44.28,51.12
756,49.8747162368,39.76,44,51.94
757,50.594978471,40.42,43.34,52.96
758,50.7993051185,41.6,42.94,52.2
759,50.4044060481,41.54,43.44,52.14
760,49.4458516622,41.9,43.1,52.56
761,47.9823327366,42.56,42.84,51
762,46.1458206478,42.48,43.16,51.78
763,44.247657514,42.74,43.9,51.92
764,42.7049833402,40.72,44.14,52.16
765,41.7525062166,40.88,44.5,54.06
766,41.2084484319,41.06,43.84,53.1
767,40.5885708083,40.9,43.68,53.68
768,39.5222454085,40.38,43.36,54.36
769,38.1270242208,41.5,41.58,55.38
770,37.0159926539,40.76,41.48,55.82
771,36.9236531263,41.12,42.12,56.12
772,38.2374945548,41.78,42.94,55.7
773,40.7713913349,41.6,42.44,54.9
774,43.9187745237,42.74,42.86,55.14
775,47.0113739451,42.78,41.8,54.92
776,49.5807504035,43.18,43,54.66
777,51.3828862815,43.44,43.2,53.26
778,52.3016885171,43.32,44.3,51.9
779,52.3459522193,43.36,43.68,51.52
780,51.7313058649,43.02,43.24,51.08
781,50.8700512056,43.5,43.66,50.72
782,50.2063011615,43.04,44.14,50.1
783,50.0003290307,42.62,44.74,49.96
784,50.2333505951,42.4,44.66,51.26
785,50.6580745504,42.7,45.46,50.8
786,50.9414147858,43.16,45.26,52.34
787,50.8440760439,42.7,44.96,52.62
788,50.3776506547,43.18,44.64,51.62
789,49.8290205938,43.52,44.86,50.86
790,49.5812786023,42.84,44.56,49.56
791,49.8153505273,43.04,44,49.9
792,50.3466389319,43.52,43.78,50.14
793,50.7902343357,43.94,43.92,50.1
794,50.8960813315,43.92,45.78,49.96
795,50.7269909013,43.6,45.92,49.38
796,50.5314556868,43.28,45.86,49.76
797,50.4950558332,42.02,45.92,49.54
798,50.6303688223,42.38,46.06,49.72
799,50.8501159145,42.72,46.42,49.94
800,51.0746099006,41.84,46.72,51.26
801,51.2802355917,41.24,46.04,52.14
802,51.4792930355,40.32,47,53.38
803,51.6638926527,40.68,46.46,55.02
804,51.7738088739,41.22,46.76,54.16
805,51.7032767939,41.22,47.46,54.82
806,51.3464956123,40.44,47.4,55.1
807,50.6566625807,40.42,47.6,54.18
808,49.6921183215,40.56,47.18,54.96
809,48.6132750241,41.04,47.16,53.5
810,47.6009789122,40.34,46.84,53.84
811,46.7665459314,40.42,46.72,54.6
812,46.1508336352,41.16,46.16,54.18
813,45.8032693644,41.24,46.96,54.3
814,45.8116506475,41.36,48,55.62
815,46.2218783236,40.7,48.06,55.34
816,46.9568363592,40.62,48.5,55.14
817,47.8629454518,40.66,48.94,55
818,48.8275187254,40.52,49.56,53.92
819,49.8017616351,40.22,48.54,53.48
820,50.7303551782,40.66,48.18,53.6
821,51.4945312033,40.38,47.64,53.38
822,51.917874799,42.02,46.98,53.4
823,51.8145098825,42.36,46.12,55.28
824,51.073582529,41.84,45.36,54.9
825,49.7761924585,41.72,45.64,53.92
826,48.2599165064,42.16,45.48,53.18
827,47.0010943109,42.98,45.54,52.64
828,46.3627674641,42.68,45.92,51.92
829,46.4160171886,42.08,46.2,53.08
830,46.9942331895,42.62,45.78,53.72
831,47.8955296244,42.82,45.64,53
832,49.0076418354,42.3,44.88,53.7
833,50.2845573122,42.18,45.26,53.02
834,51.6676688929,41.88,45.9,54.66
835,53.0343829883,42.98,46.12,54.9
836,54.2000737092,43.3,46.5,54.46
837,54.9596342146,43.04,47.08,54.1
838,55.160630498,42.68,45.96,54.9
839,54.7550676484,43.06,44.66,54.68
840,53.8032686664,43.66,43.64,56.04
841,52.4283483788,43.68,43.8,56.3
842,50.771302793,43.42,43.32,56.74
843,48.9750704538,43.7,42.8,57.46
844,47.2092565272,43.82,42.6,58.22
845,45.7195742378,44,41.98,58.3
846,44.83105907,44.66,41.56,57.88
847,44.8555713339,43.92,41.9,58.06
848,45.9412163631,43.56,43.26,56.7
849,47.9602161734,44.12,44.88,55.86
850,50.5379967412,44.56,44.8,56.76
851,53.1982430155,44.72,45.42,57.12
852,55.5215137802,44.58,44.38,57.2
853,57.2339047053,45.8,44.5,57.2
854,58.189474614,46.22,43.22,55.82
855,58.3076585401,46.32,44,55.82
856,57.564859664,46.98,43.66,56.02
857,56.0751229537,47.16,44.18,57.42
858,54.16144511,46.44,44.38,56.96
859,52.2936119459,45.66,44.42,55.96
860,50.8989007916,45.42,43.98,55.86
861,50.1663427207,44.28,44.58,55.38
862,49.9958963203,44.86,43.38,56.18
863,50.1111088967,45.84,43.94,56.72
864,50.2738354367,46.56,43.64,56.3
865,50.436116843,46.82,45.2,56.1
866,50.6973330609,46.66,44.7,56.84
867,51.1020766226,47.64,45.26,56
868,51.4975902877,47.32,44.32,56.24
869,51.6218341579,47.28,44.98,56.12
870,51.3651029262,47.16,46.48,56.66
871,50.9119624827,47.26,47,56.48
872,50.585107444,47.3,47.38,55.34
873,50.5198964285,47.68,47.06,55.4
874,50.5148900261,47.64,45.48,56.32
875,50.2167347267,47.42,46.06,55.16
876,49.4344208758,47.66,45.76,54.78
877,48.2779787546,47.8,46.26,54.08
878,47.0501893046,46.12,45.56,53.68
879,46.0774769872,45.66,45.94,54.54
880,45.6307266216,45.28,44.68,54.3
881,45.9005731579,45.6,45.84,54.88
882,46.9272515662,47.18,46.1,53.74
883,48.514460059,48.16,45.54,54.16
884,50.2570724256,49.22,45.7,54.94
885,51.7093127404,48.26,47.1,54.4
886,52.5945092952,48.12,47.56,53.82
887,52.8960378531,47.8,48.74,53.6
888,52.7766830021,47.16,48.48,53.4
889,52.3849372272,45.98,48.86,53.52
890,51.720546646,45.26,48.44,54
891,50.6664026833,44.34,48.78,53.82
892,49.1553182352,43.66,48.38,53.38
893,47.323022269,44.24,49.4,52.74
894,45.5278595453,44.32,49.18,53.14
895,44.2214419671,44.64,48.72,52
896,43.7693143112,43.76,48.6,52.32
897,44.2940100441,43.3,49.14,52.18
898,45.5990814696,42.58,49.22,51.76
899,47.1990997194,41.9,50.06,51.4
900,48.4984080759,42.9,49.92,51.88
901,49.0987286511,42.04,49.8,51.64
902,49.0395699412,42.24,49.7,52.06
903,48.739511133,42.66,50.54,51.86
904,48.6203917461,43.42,51.12,51.88
905,48.766560752,44,52,51.86
906,48.9325594348,43.56,50.98,51.56
907,48.8691629586,42.36,50.42,51.96
908,48.5905141317,42.66,50.38,51.96
909,48.3186362392,41.62,49.52,51.46
910,48.2283299393,42.94,48.42,53.02
911,48.2889434113,43.7,47.2,53.8
912,48.3509715853,43.98,46.08,53.64
913,48.3629367441,43.62,46.44,53.9
914,48.4878104561,44.52,46.9,54.26
915,49.0011161737,44.7,46.94,53.62
916,50.0448529419,45.7,46.5,52.96
917,51.4575378858,45.18,46.92,53.9
918,52.8477104339,45.18,46.2,53.28
919,53.8147770583,45.28,46.74,53.1
920,54.1321587065,44.6,45.92,54.1
921,53.7817152518,45.64,46.54,54.06
922,52.9194278753,46.46,45.5,55.02
923,51.8514972711,46.82,45.56,54.98
924,50.9604220563,47.12,45,55.12
925,50.5225146512,46.36,43.86,55.54
926,50.4950303898,46.7,44.44,55.48
927,50.502304258,45.66,44.52,55.22
928,50.0715835007,45.4,43.78,55.28
929,48.9794161714,44.76,43.2,55.36
930,47.4413425451,44.6,42.26,55.88
931,46.0097565708,44.6,41.5,55.8
932,45.2331056953,44.6,41.68,55.32
933,45.3148883732,44.22,41.3,56.2
934,46.0193385041,45.46,41.34,56.48
935,46.8835993779,44.4,41.64,55.44
936,47.5425659653,44.44,41.96,54.86
937,47.9165619615,44.14,43.82,54.18
938,48.1692857859,44.1,42.74,54.38
939,48.546792488,44.04,42.7,53.88
940,49.2227639019,45.68,43,53.62
941,50.1913957487,45.68,43.62,53.1
942,51.2358374729,45.68,43.38,52.66
943,52.0256437,46.16,44.7,54.46
944,52.3267196018,46.5,44.02,54.58
945,52.1650492183,47.92,44.94,53.14
946,51.7636066064,46.92,44.92,52.28
947,51.3118119013,47.7,45.2,52.42
948,50.8016123919,47.14,44.66,51.8
949,50.1040327765,47.36,45.46,52.9
950,49.1880654968,47.86,46.14,52.6
951,48.2518716381,47.06,45.66,52.24
952,47.6199224903,47.04,46.16,52.18
953,47.5062258748,47.96,46.98,52.82
954,47.8414778343,47.54,47.06,53.34
955,48.3066146816,47.68,47.4,52.34
956,48.5091182246,47.1,48.84,52.28
957,48.1920556325,47.22,48.78,52.76
958,47.4010990437,46.46,48.8,53.12
959,46.5623791499,46.04,49.92,53.32
960,46.3458597585,45.42,49.14,52.9
961,47.2902374888,44.46,47.76,53.86
962,49.3718224317,44.14,47.02,55
963,51.902993629,44.62,47.2,53.88
964,53.9379029602,44.28,46.54,53.6
965,54.9211578696,43.32,46.68,54.48


==> logs/enduro_results.txt <==
episodes	DQV	DQN	DDQN	DQV-Max
0	0.9914651381	0.4406199671	1.2877397524	0.4020274422
1	1.0325365624	0.4637907498	1.3484089258	0.3858564498
2	1.0964946454	0.5153536033	1.4464054643	0.3585376158
3	1.1569860668	0.6048249054	1.5457897634	0.3282983795
4	1.1934952518	0.7416419245	1.6137986022	0.3041030626
5	1.2052205725	0.9277651939	1.6326334329	0.293474466
6	1.2203217694	1.1499637685	1.6034870776	0.3020830025
7	1.3003078666	1.3800618068	1.5424109178	0.3362012623
8	1.5389759299	1.58574646	1.4709106114	0.4066501505
9	2.0515361276	1.7481549851	1.4074256353	0.5295404511
10	2.9520274128	1.8741010906	1.3626483289	0.7220339805
11	4.3178636801	1.9916070025	1.3394766638	0.989792683
12	6.1453666464	2.1311985478	1.3350922633	1.3156379744
13	8.3194259361	2.3027988702	1.3438930627	1.6582455157
14	10.6139908936	2.4850570603	1.3594594512	1.9665366529
15	12.7439677213	2.6352375407	1.3750577827	2.2041217956
16	14.4554289352	2.7129458098	1.3844019831	2.3666777842
17	15.6183644429	2.7037897949	1.3815676199	2.4795265054
18	16.275623066	2.6283002233	1.3626641395	2.5742737426
19	16.6228997063	2.530616155	1.3287827291	2.6615849863
20	16.9301448075	2.4578700227	1.2881929755	2.7220132033
21	17.4444435499	2.44114678	1.2554686824	2.7213672233
22	18.314881536	2.4889319668	1.2465290394	2.639485051
23	19.5680053152	2.5912734008	1.2722058782	2.4935092283
24	21.125637871	2.7282069057	1.3333388304	2.339361324
25	22.8525313221	2.8744570803	1.423026008	2.2513557373
26	24.6043615987	3.0009389119	1.5326443181	2.2948664813
27	26.2638686213	3.0761978655	1.6581459887	2.5056928887
28	27.7536918288	3.0715420148	1.8037171793	2.8857036287
29	29.0350096151	2.9744030333	1.9792804875	3.4094843309
30	30.0944393584	2.8014905077	2.1938596504	4.0348297338
31	30.9304373089	2.6046247759	2.4444813699	4.7132608451
32	31.5429506464	2.4589050516	2.7076441487	5.3982213171
33	31.9328922531	2.4327378671	2.9391382045	6.062931995
34	32.1128696703	2.5547368092	3.0876828015	6.7180548021
35	32.1191909777	2.7976536266	3.1182881158	7.4310496809
36	32.0245248153	3.0911591844	3.0323732323	8.3218946627
37	31.9398298762	3.3539216772	2.8727205505	9.5320407971
38	31.9999515532	3.526726041	2.7083278789	11.1691650813
39	32.3338849092	3.5858275953	2.6056483384	13.2553214508
40	33.0216439002	3.5382837709	2.5995355084	15.7032158961
41	34.0668405005	3.4085862183	2.676763409	18.3354845564
42	35.4057194222	3.2280163444	2.7799059877	20.9299479656
43	36.9581253578	3.0298512307	2.8314719524	23.2862368885
44	38.688694451	2.8464809263	2.7683862192	25.2928962209
45	40.6285678182	2.7027709486	2.5731271671	26.9932406985
46	42.8371987348	2.6093695413	2.2838986364	28.6253387796
47	45.3293345793	2.5575896102	1.9802861342	30.6000067077
48	48.0214776811	2.5209849795	1.7494005603	33.3875607938
49	50.7480564715	2.4640882177	1.6550289319	37.3412036255
50	53.3348523068	2.3559209922	1.7166575384	42.540523397
51	55.677562169	2.181450775	1.9113266489	48.7323234513
52	57.7762837894	1.9474045087	2.1886152845	55.3932476655
53	59.7109648295	1.6804204548	2.492956721	61.868282228
54	61.5929448847	1.4188553366	2.78362404	67.5144398543
55	63.5271648584	1.2052646326	3.0431950503	71.8116634939
56	65.6002857467	1.0797272304	3.270357848	74.4484098332
57	67.8748244983	1.0728676889	3.4591649148	75.3989115651
58	70.3701084041	1.1986518416	3.5821429089	74.9851939606
59	73.0326901087	1.4460622896	3.5934584906	73.8626061428
60	75.7441302131	1.7748993268	3.455558782	72.8681688766
61	78.3699879806	2.1214015957	3.1727742229	72.7553861945
62	80.8505904951	2.4154273013	2.8053232802	73.9074236462
63	83.2578754355	2.6038259323	2.4534366619	76.1909376106
64	85.7744585977	2.669949827	2.2186087346	79.0407374838
65	88.5936224886	2.6383945061	2.1654262896	81.7379501996
66	91.7961828148	2.5655918381	2.3052365062	83.7444519155
67	95.2752749373	2.51888752	2.6064312138	84.9152972463
68	98.7528526554	2.5558039403	3.0238193766	85.4852885079
69	101.8669674111	2.7080288171	3.5255161431	85.8803741749
70	104.2967077663	2.974953037	4.1011291337	86.4723042357
71	105.8626972008	3.3244699098	4.7453644975	87.4316345213
72	106.5770909353	3.7012697155	5.431706179	88.7265542043
73	106.6322435051	4.044039693	6.1007270301	90.2361489866
74	106.3520912744	4.3064242558	6.6723042438	91.8764055987
75	106.1089638607	4.4777727261	7.0836209373	93.6401730306
76	106.2409463612	4.5941591504	7.3201368388	95.5569955473
77	106.97247351	4.7296167917	7.4254823634	97.6097428357
78	108.3886480863	4.9671808801	7.4812056668	99.68763904
79	110.4565109927	5.3615559851	7.5705062514	101.6186820302
80	113.0779679543	5.9094592315	7.7420217708	103.2648124824
81	116.1233815214	6.5432803089	7.9879821304	104.6119243528
82	119.4279002339	7.1468124412	8.2438780829	105.7990289687
83	122.7764849771	7.5878663118	8.4087644305	107.0592813879
84	125.928641034	7.7590191685	8.3888563844	108.6114082137
85	128.6875603475	7.615237901	8.1446074231	110.5694319181
86	130.9896793804	7.200534992	7.71983552	112.9051433629
87	132.925014317	6.6484901562	7.2379806272	115.4865784349
88	134.6753946981	6.1494582405	6.8622612159	118.1512837211
89	136.4069886781	5.8971624401	6.7422888828	120.770848927
90	138.1983496355	6.0343377031	6.9611218789	123.2856063514
91	140.0438255844	6.6188917791	7.5037996223	125.6992190013
92	141.8982289206	7.6198617841	8.2535223156	128.0530008772
93	143.7096374184	8.9281992304	9.0255782574	130.3893277385
94	145.4223500229	10.373477398	9.6345472076	132.7291347079
95	146.9687990986	11.746912	9.971720526	135.0763656747
96	148.2964565242	12.8425421791	10.0555440353	137.4461650523
97	149.4279440829	13.5114447164	10.018016242	139.8799713835
98	150.4855997014	13.7047033979	10.0343653126	142.4460334185
99	151.6553908425	13.4759805906	10.2359955023	145.1972575163
100	153.1102132248	12.9427196606	10.6564645878	148.1708681285
101	154.9289974586	12.2341490362	11.2399548062	151.4029645364
102	157.1358530543	11.467329398	11.8980614348	154.9935420049
103	159.7923907749	10.7488245546	12.5745069239	159.1586911512
104	163.093754264	10.1870841687	13.2750287713	164.2218073856
105	167.351471277	9.8825416246	14.0516977132	170.5113941453
106	172.8089305425	9.8985717807	14.9535034552	178.2154885966
107	179.3691224295	10.2371893364	15.9813668828	187.2832804115
108	186.4040638148	10.8430939277	17.0679961071	197.433361992
109	192.8339456578	11.6279177942	18.0878550253	208.2656603476
110	197.4797412431	12.4931193628	18.8907345424	219.4439879123
111	199.5646582227	13.3385909417	19.3515644935	230.8492112645
112	199.0498071371	14.0652907109	19.4174256285	242.6279978639
113	196.6705431895	14.5903759071	19.1339530307	255.1305811004
114	193.6433447079	14.8798865924	18.6288049526	268.7008356919
115	191.2666686872	14.9847468343	18.0616769538	283.3493741843
116	190.576406514	15.0447387838	17.5592796393	298.4731892998
117	192.2014229321	15.2449779491	17.1933385998	312.8709773289
118	196.3085230973	15.7395495364	16.9970699214	325.1410724534
119	202.6010839063	16.587754972	17.0045322068	334.2695690966
120	210.3133027102	17.7331783008	17.2658443719	340.0530821547
121	218.3483042147	19.027513882	17.8196785964	343.1384398514
122	225.6330267758	20.2758901393	18.6488443649	344.7073314797
123	231.5979102653	21.2808400419	19.6608525848	346.1278434277
124	236.5793664688	21.8846873074	20.7107576742	348.6793473663
125	241.79682964	22.0161011546	21.6563014139	353.3220887936
126	248.8296719448	21.7362988459	22.4068421885	360.4703836217
127	258.7925181904	21.2440956181	22.9412490124	369.8341420761
128	271.6832926988	20.811892082	23.2919211214	380.5151616775
129	286.2366596466	20.6534085341	23.5140102792	391.3927991609
130	300.4470558284	20.8058094813	23.6570457565	401.5592694133
131	312.3985068832	21.1050020554	23.754164011	410.5139102021
132	320.9907371698	21.2987211383	23.8163487976	418.0381967592
133	326.1576458026	21.2275795858	23.8320790289	423.9905183669
134	328.6603458549	20.9621707544	23.7624753197	428.2696578493
135	329.6702618481	20.801706839	23.5529676562	430.9431612094
136	330.4400161192	21.1219132894	23.1587600434	432.3777482739
137	332.1492094	22.1683575353	22.5799223867	433.2016187056
138	335.7721823592	23.9161233503	21.8920358331	434.0473809393
139	341.8982743509	26.0750319571	21.2387438128	435.36588638
140	350.5385532375	28.2170625022	20.7926866582	437.4221317178
141	361.095412083	29.9590928083	20.6998642237	440.4952640857
142	372.5749058917	31.0989484348	21.0223627437	445.0144816674
143	383.9388845443	31.6602086139	21.7230518137	451.4861693384
144	394.390832854	31.8382336115	22.6842308019	460.2077800165
145	403.4696809707	31.8943054991	23.7639345222	470.9575755378
146	410.9695968203	32.0415045312	24.8518694461	482.9136181212
147	416.8452938483	32.3601285615	25.8964989787	494.94478757
148	421.1864683271	32.7744294947	26.8957716204	505.9500863727
149	424.2719105962	33.0986326803	27.8723935968	515.1305924904
150	426.666291809	33.1411635826	28.8564916907	522.0248105563
151	429.1260177349	32.8269105863	29.9001576727	526.4190814576
152	432.2796544559	32.2662488837	31.0912574211	528.3872287909
153	436.1833602436	31.7393581551	32.5463690259	528.4525102353
154	440.0373221484	31.6029289596	34.3630444371	527.693544533
155	442.2692869226	32.1817057147	36.5508109064	527.4477637752
156	441.2409368295	33.6905716069	38.9968835451	528.6585741064
157	436.0816638501	36.1918799771	41.5066163257	531.20510936
158	427.3374706	39.5632681458	43.9094123848	533.7407913997
159	416.9274431938	43.4743707526	46.1628399752	534.3414100915
160	407.5002251849	47.4063739527	48.3784888871	531.6210984196
161	401.4569744053	50.7536787721	50.7394688816	525.6563321764
162	400.1660953435	52.9950155673	53.3552449403	518.1251779609
163	403.6940836434	53.8553895965	56.1274664365	511.637317683
164	411.1028213894	53.3794149537	58.7350636408	508.6354521036
165	421.035825662	51.8969222466	60.754088637	510.5176982907
166	432.2127951637	49.9167468539	61.8596824631	517.198989032
167	443.5979177166	48.0267359724	61.9957640224	527.1993533189
168	454.3802178161	46.7934446008	61.4057720116	538.0674226165
169	463.9271996621	46.6479162517	60.4922583437	547.1891190985
170	471.8830395429	47.7608189872	59.5924515979	552.7535318741
171	478.2866234119	49.9630613911	58.8356902163	554.5604417398
172	483.595519747	52.7935425779	58.1744581882	554.1081414543
173	488.5563471013	55.6715054769	57.5627609096	553.8505030618
174	493.9677440766	58.1150828194	57.1075336822	555.7880753425
175	500.4694613156	59.9016640496	57.0592407654	560.2697758037
176	508.3946241115	61.0968426666	57.6442051615	565.7699007354
177	517.4935212693	61.9830150182	58.8900755132	569.7692675075
178	526.7102212679	62.9177019575	60.5809758474	570.2063951644
179	534.2775797467	64.1896737721	62.368608289	566.5143730281
180	538.2993589528	65.8975464621	63.9468450046	559.72369545
181	537.6779804219	67.90501173	65.156493732	551.6238162448
182	532.863673345	69.8938646082	65.9843623474	543.8259293635
183	525.8629712076	71.5116067072	66.4906071113	537.3634905052
184	519.39732834	72.5310666955	66.7493015108	532.9724194091
185	515.7422765912	72.9380375861	66.8360757492	531.6642136622
186	515.86144297	72.9043329205	66.8415985372	534.8908093754
187	519.2230873949	72.663113245	66.8729761403	544.0301834672
188	524.2060296688	72.3868904428	67.034232648	559.529854589
189	528.766718594	72.1654875447	67.3922778884	580.2136523418
190	531.12285186	72.0826329279	67.9594092861	603.2242655723
191	530.3023755994	72.3165056149	68.7222103535	624.747181391
192	526.489545635	73.1486155461	69.706996696	641.1065267354
193	521.0352507093	74.8606305462	71.0389236861	649.8028718239
194	516.0370467289	77.5827524766	72.9548421596	649.9745313443
195	513.5775194959	81.1907556359	75.7191017528	642.4170708705
196	514.8783201616	85.3262876287	79.4772189687	629.128799741
197	519.7544078108	89.492715594	84.1041756416	612.7297034632
198	526.701083716	93.1758082391	89.115891962	595.7738848172
199	533.6247507036	95.9476885931	93.7230054527	580.2384314249
200	538.8331099901	97.5549993485	97.0336569771	567.2786360907
201	541.6743734154	97.998142239	98.35464601	557.2576987618
202	542.5067317552	97.5502837366	97.4920045663	549.910088335
203	542.0275652803	96.6898790126	94.8938184479	544.4743231828
204	540.506972746	95.9272021603	91.5494327282	539.8300330111
205	537.5653953324	95.62525673	88.6649904096	534.774183663
206	532.5120794553	95.8674327708	87.2339796864	528.5399455052
207	525.0138727743	96.4584198769	87.6967145937	521.2480224708
208	515.4467151093	97.0285649887	89.8469710641	514.0664960975
209	504.8665007134	97.2148261551	92.9898125643	508.868729456
210	494.6030021396	96.828916601	96.2463892247	507.6025395544
211	485.8849623246	95.949891834	98.8459146256	511.5454048232
212	479.6459396139	94.8935734081	100.2880447674	520.8163988962
213	476.4579584771	94.0684615196	100.3829560592	534.1669540559
214	476.4831651768	93.7839193486	99.2326119389	549.2647800667
215	479.3669481457	94.1290469915	97.2196292247	563.5374638025
216	484.2294478597	94.9685591898	94.9625350178	575.2392599919
217	489.8139061946	96.0566385521	93.1886976139	584.2481559534
218	494.8345391402	97.1685917944	92.5086789928	591.7964378081
219	498.4318181426	98.1805913525	93.1775054026	599.2392153979
220	500.4885881344	99.0681792598	95.0038476888	606.545554339
221	501.6706149807	99.8575622731	97.4719672928	611.838507658
222	503.1313978497	100.5925552256	100.02220363	612.3231741384
223	506.0299567611	101.3351487468	102.3236434045	606.1325379719
224	511.0437563501	102.1744787028	104.3744512558	593.7737788429
225	518.0590231391	103.2244281093	106.3937773977	578.151222669
226	526.1463533224	104.5835381044	108.595112185	563.231753031
227	533.8297723666	106.2824964258	110.9851385939	552.2237112908
228	539.6838830248	108.2557388364	113.3177790947	546.4145627541
229	543.131581752	110.3489986386	115.2060699047	545.2446621945
230	544.9169688318	112.3468718311	116.3047369858	547.3239442834
231	546.8931360907	114.0284620597	116.4784564567	551.5256544676
232	550.9806485782	115.2119383403	115.8600340836	557.468020514
233	557.8035924685	115.8231021735	114.800310422	565.270780826
234	565.9311368753	115.9424165369	113.7578281033	574.9109383851
235	572.3032262404	115.8065802808	113.1679362937	585.7053850346
236	573.6192989496	115.7214092856	113.3377833593	596.3399976909
237	567.9342086225	115.9298188516	114.3779930984	605.1881329942
238	555.6134280873	116.4962377465	116.1777998899	610.7355093793
239	539.2925908418	117.3184559292	118.4554551434	611.9902771328
240	522.9243329064	118.2496405526	120.8745680477	608.7642845332
241	510.3527017392	119.2548091054	123.2016004591	601.9337160076
242	503.9664905405	120.4785272395	125.4120977005	593.4042040764
243	503.9386161934	122.1700874268	127.6910126776	585.7106312393
244	508.3333426386	124.4982013735	130.3148240904	581.2264663956
245	513.9985600341	127.3985145826	133.4812548713	581.3135116136
246	517.8779519972	130.5289479689	137.1770606161	585.7130511481
247	518.1412240391	133.3939253416	141.1511529374	592.7084426138
248	514.7073032729	135.5669113132	144.9896094812	599.8955919713
249	509.0755914331	136.8836052842	148.2529348696	605.1705061232
250	503.5704069488	137.4930937414	150.6169561861	607.4447221554
251	500.3952833704	137.744127658	151.9615816379	606.7764279439
252	500.8776397277	137.9827032795	152.3868726386	604.1634109969
253	505.1479257612	138.3774170519	152.1729806971	601.1389879648
254	512.2464072754	138.8770609513	151.6935129216	599.27433892
255	520.5648245609	139.2925740793	151.3223740165	599.6953210118
256	528.4213730054	139.4395625889	151.3574589433	602.6171690325
257	534.5196047697	139.2604083785	151.9834575667	607.2249354883
258	538.2628057814	138.8457829782	153.2437841751	611.8289802266
259	539.6703153239	138.4077371119	155.0317803657	614.4335967554
260	539.1390039428	138.2094326921	157.078332855	613.4037915233
261	537.0485257776	138.529573185	158.9614131666	607.9955819195
262	533.4253167666	139.6718452071	160.2095527186	598.6457453738
263	527.9146659827	141.9759192835	160.4630989678	587.0198453414
264	519.9991664886	145.7394533795	159.6451271131	575.6186621961
265	509.5851280345	151.0449600347	158.0240913153	567.2133088314
266	497.5182056097	157.5417985241	156.1184611002	563.8987192444
267	485.6857623148	164.4102959812	154.500877201	566.2083994387
268	476.4866913628	170.6045459929	153.620966103	572.6040947145
269	471.7774986446	175.300247006	153.724424752	579.8487163563
270	471.9667846985	178.2896981721	154.8796155274	584.3184596902
271	475.9152502898	180.0460715323	157.0905147046	583.6427273117
272	481.7365060708	181.4067544948	160.3988882891	577.6839842176
273	487.8896378403	183.1480059758	164.8887240858	568.3916716691
274	493.8060160113	185.7070244144	170.5609805198	558.6886777036
275	499.7141484093	189.2157267417	177.1371300657	551.2221269278
276	505.9795310021	193.6476737284	183.963149724	547.5829485474
277	512.5214572126	198.9019314652	190.1616088995	548.1070924104
278	518.6054999553	204.7535628492	194.9399313402	551.9718511341
279	523.0647724302	210.7692726167	197.8839842387	557.2690628993
280	524.7602352627	216.3274405964	199.0623413561	561.2119306755
281	523.1162374079	220.7982815017	198.9836064845	560.7404208006
282	518.5103734972	223.7081717512	198.506433214	553.468543426
283	512.158951974	224.8609106306	198.8042951393	538.7618481265
284	505.5463855382	224.3346434374	201.1741482063	518.2473600829
285	499.5712087034	222.4724141513	206.6745847488	495.4516404964
286	494.2216887989	219.935421154	215.6164984228	474.5449149706
287	488.8453141104	217.679373041	227.1912430474	458.9596945876
288	482.8825858206	216.8361170645	239.5815469854	450.5494438349
289	476.5701248651	218.3472970913	250.5621420006	449.7651110487
290	471.049235935	222.5659348258	258.3823014004	456.2605966571
291	467.9871972861	229.0561883464	262.5328069184	469.4276349325
292	468.7739282128	236.8026040955	264.0235853727	488.3336454555
293	473.7379744803	244.8201717117	265.0607122374	511.4777028019
294	481.8344812537	252.7857429778	268.2783186836	536.7242201707
295	490.8827657715	261.2324850636	275.8396475961	561.6038843746
296	498.4004344625	271.1715649862	288.7220465205	583.6687660544
297	502.6460850128	283.349595766	306.4006738489	600.6249635126
298	503.2983875596	297.6939077821	327.0137575177	610.3365828011
299	501.3882233387	313.3028291258	347.9170992522	611.2238696816
300	498.5674334919	328.8685231859	366.4511265294	603.1385496077
301	496.1513932302	343.2276113728	380.5787839529	588.1988060079
302	494.5618265919	355.6360823913	389.1910960146	570.5889391784
303	493.434063707	365.725162919	392.1269248923	555.1165117757
304	492.2365145936	373.3756582409	390.0384979627	545.1592396402
305	490.8369842358	378.5785479455	384.2165314165	541.3354848285
306	489.6038861941	381.3788834731	376.383866454	541.6967859118
307	489.1020268643	381.8214115012	368.4297268063	543.1477806185
308	489.7025952505	379.8959104577	362.0161230074	543.0739719511
309	491.4334067852	375.6647055737	358.2591845953	540.2592617786
310	494.0741016192	369.5310209221	357.5385956243	535.0232330036
311	497.2061516226	362.5165912197	359.5829561767	528.8127433167
312	500.3060807326	356.3260022206	363.6670156832	523.5715928513
313	502.8962923909	352.9689911191	368.8058247537	521.2203809862
314	504.8544981461	354.2039049787	374.0046037542	523.0945188721
315	506.6613250405	360.891228624	378.5841802984	529.5536938898
316	509.2153186281	372.6867963477	382.4376522662	539.7535191937
317	513.2883306023	388.061534862	386.0399404555	551.7400928613
318	518.7823959859	404.6987984251	390.0645847302	562.9574106583
319	524.4756720267	420.0123668052	394.8056383075	571.0021628375
320	528.5351125869	431.7163916442	399.8567381842	574.4775461564
321	529.4098579365	438.2969657569	404.3132966638	573.4977462293
322	526.6016547863	439.3250279957	407.3366561346	569.5830186512
323	520.7504199371	435.4806781932	408.6048942559	565.0490958753
324	513.072878526	428.2041882569	408.3486277503	562.0865442714
325	504.6791406002	419.0666500952	407.0406634179	562.0861675378
326	496.2744561023	409.1667453261	405.1455892848	565.3344375258
327	488.4223871738	398.9335201945	403.1478037686	571.1305399628
328	481.9565601341	388.4354786763	401.7393200253	578.1967564873
329	478.0369171085	377.9284276845	401.8385666339	585.2492349235
330	477.7474747123	368.2155534147	404.2662766508	591.4378215308
331	481.4346738575	360.4463884591	409.2410473921	596.4857556192
332	488.2947173359	355.5734807245	416.0684358403	600.4662270418
333	496.5058743483	353.8689737924	423.3833874703	603.4586658876
334	503.8428699679	354.8458236624	429.7486144775	605.4336504408
335	508.4854352604	357.6427738824	434.2538573812	606.2509526521
336	509.6900443769	361.5344791829	436.6742020432	605.8457756742
337	508.0749022557	366.2295500309	437.2348359381	604.2652619931
338	505.3543872044	371.7878329411	436.188577014	601.6610041348
339	503.5223618736	378.2826672258	433.6322305489	598.2766027184
340	503.8591075703	385.5473793937	429.6275335856	594.3474555427
341	506.2924059464	393.1336038405	424.5509415543	589.871722297
342	509.5460446675	400.5403972016	419.2802935162	584.317065512
343	512.0605732963	407.4019429297	415.1352773686	576.5777475914
344	512.975833675	413.5790684412	413.5949026177	565.481824358
345	512.5502103828	419.0027964828	415.8888367273	550.650998836
346	511.8199127728	423.5214880246	422.5531491921	533.3182376824
347	511.7883809723	426.8574638629	433.0640804305	516.327456018
348	512.7751847288	428.6917638324	445.7358268655	503.1944423718
349	514.3812040457	428.8923439451	458.0594061332	496.6219373828
350	515.9441931793	427.690228673	467.4587747825	497.2289233582
351	517.1383867316	425.7090372706	472.1614962009	503.3685607092
352	518.2117389049	423.7050197275	471.7251092857	512.0273988865
353	519.7412294593	422.149852035	467.0162449882	520.3042080206
354	522.0600944631	420.8563181409	459.7132765394	526.443265804
355	524.8440829432	419.0109250348	451.6706724366	529.9255603663
356	527.1701688509	415.6500827696	444.5003367185	530.7317115254
357	528.0233232847	410.3270888282	439.4090710078	528.706301064
358	526.9111133118	403.4880700985	437.1453093596	523.6137387926
359	524.1715154719	396.3694355645	437.8698773535	515.7257022507
360	520.8039918638	390.4117008044	440.9963801642	506.285124437
361	517.9011668458	386.5631621372	445.223048583	497.1740497469
362	516.0449835015	384.8058957102	448.9210528449	489.9078613504
363	514.9747827715	384.1009480632	450.8572364291	484.6894331878
364	513.718941934	382.8734131075	450.7638570544	480.3114491695
365	511.072275087	379.7998648803	449.4941005629	475.0042289484
366	506.2272849558	374.4918058077	448.60240941	467.7460675439
367	499.1528588338	367.7405343999	449.6873980539	459.2425529596
368	490.660013126	361.1566894673	453.7775508529	451.9824166686
369	482.0799905057	356.4613915933	460.9097280242	449.3595566835
370	474.7517681206	354.7877805021	469.9470397191	454.208602106
371	469.4985839628	356.2694823273	478.7513671774	467.3954450693
372	466.2883803598	359.9845319126	484.8478866218	487.1832029651
373	464.3466386395	364.2615174749	486.4891243983	509.6647904077
374	462.6651737061	367.3340772	483.5649004962	530.1213786051
375	460.7509490544	368.1524764772	477.7676165168	544.6354236916
376	459.0898048857	367.0048583429	471.8686548784	551.2610437952
377	459.0847044479	365.4824621512	468.5159500742	550.309113083
378	462.3367693179	365.6366957076	469.2587890002	543.7704164895
379	469.6926520655	368.70625563	474.210244563	534.396339741
380	480.5602230644	374.1596339401	482.2702215829	524.8029690067
381	492.9702634264	379.7386031815	491.5805520171	516.9125319082
382	504.3203794968	382.6107953021	499.9719264342	511.5788012587
383	512.4941096255	380.9986946065	505.4314575562	508.5229619842
384	516.6556591064	375.2971964198	506.6488215716	506.5403421569
385	517.2587261683	367.9754159566	503.4231397275	504.1568057093
386	515.3856669525	362.308630565	496.6346184325	500.4604000625
387	511.9104339679	360.7340137746	487.6161262461	495.7647420647
388	507.1573116878	363.7764659039	477.2080805302	491.6140491438
389	501.2059137315	370.0878283193	465.236759634	490.1895435802
390	494.4865305996	377.3992736177	450.7555752993	493.3410291593
391	488.0453965302	383.6475351009	432.9550736935	501.75466556
392	483.2560573909	387.627167834	412.0889983851	514.5069455667
393	481.1411404068	389.0295718992	389.7199259187	529.1311076899
394	481.8461146637	388.0943391836	368.2402090714	542.1361559698
395	484.597169229	385.3086072105	350.0214835135	549.9096172239
396	488.1528632844	381.3179199466	336.7511534562	549.8644380235
397	491.4048068602	377.0402270196	329.2406626691	541.3666221155
398	493.6725416495	373.7248703223	327.6106741136	525.9781669715
399	494.7056706235	372.7227710866	331.5668253678	506.90441303
400	494.5826986358	375.0287700605	340.5672944676	487.819304881
401	493.6996562831	380.825853951	353.77936013	471.6626766543
402	492.7239182286	389.356703014	370.0611371325	460.0536797248
403	492.4674079063	399.2457980475	388.0594057335	453.4629195998
404	493.5701107386	409.1176510884	406.4518873594	451.8180512978
405	496.2296561039	418.1388522793	424.1265424758	454.9190268591
406	500.1739149611	426.1557810275	440.1383169752	462.3551270163
407	504.8151139596	433.373359525	453.4700727603	473.032317228
408	509.4273188865	439.8456311701	462.7822135974	484.8957454812
409	513.2565780976	445.146359404	466.6149100054	495.2891741133
410	515.5574508867	448.4703380094	464.0587102733	501.842071058
411	515.6428241307	449.0770706705	455.7111151245	503.3458923794
412	513.0688675017	446.8407536598	444.2038759375	500.1302515462
413	507.914366189	442.4422171247	433.7786591298	493.757934648
414	501.0093540316	437.1713946796	428.7493566235	486.4221767928
415	493.8871739481	432.4500796835	431.5582563509	480.3763591416
416	488.3501356542	429.4561968512	441.455136017	477.4629764392
417	485.7450846204	428.8903681589	454.6910442405	478.709506419
418	486.3222753928	430.8567173328	466.3601383213	483.9968776205
419	489.1185786308	434.7296721937	472.8355872698	491.9366801299
420	492.4836391611	439.1041640285	473.5450670024	500.2159443626
421	494.9173654634	442.0720588114	471.0180936581	506.4831686606
422	495.7395449855	441.8725554898	469.297525206	509.361264932
423	495.2027283993	437.6045861906	471.7096007654	509.0631362447
424	494.1225664537	429.5656509961	479.2310884437	507.1601635537
425	493.288635913	418.9978051949	490.1486058176	505.7442808631
426	493.1236840763	407.5062919165	501.0101339837	506.4434399038
427	493.7379121108	396.6876302306	508.164795024	509.7862854465
428	495.201713498	387.976170826	509.181850643	515.1355162118
429	497.7689845281	382.5894715525	503.5770015005	521.0401220342
430	501.7637516556	381.2520268456	492.7660982473	525.9055269764
431	507.2003999467	383.8306462985	479.3331677195	528.6441684033
432	513.4972910267	389.2555407868	466.1428825114	529.1786220566
433	519.5451915964	395.9240201739	455.6179380082	528.4667000991
434	524.1308780476	402.2843929353	449.380341246	528.0041106723
435	526.3881168228	407.2932080106	448.2407064948	529.0288714227
436	526.0385901891	410.3734189756	452.2014708829	531.8569816944
437	523.3168259472	411.1047542038	460.449499422	535.7863242954
438	518.8539682736	409.0410298154	471.3166747536	539.6494597738
439	513.5480278806	403.7909419756	482.5850408626	542.3766508485
440	508.4121695773	395.3869769437	492.1542315731	543.3895447499
441	504.4275450778	384.5377369922	498.8268449665	542.5476316799
442	502.4042592811	372.602618549	502.7058219289	540.0743091139
443	502.9942272394	361.2824373283	504.8308925268	536.6609489855
444	506.6835927034	352.1925590106	506.2704048868	533.6252833592
445	513.7057335913	346.5610682289	507.2670709988	532.7061876023
446	523.8437116972	345.1042228484	507.1030569584	535.2126897416
447	536.3450604412	348.1149768491	504.6360494937	541.1194722632
448	550.1560704377	355.6204233183	499.0841147139	548.7713422216
449	564.3347218963	367.4310463748	490.4459542204	555.6734702704
450	578.2897063344	383.0251224867	479.4198596551	559.9826523829
451	591.5582822549	401.3445919578	467.0056784151	561.6369726992
452	603.3152304071	420.7092593115	454.2743342079	562.3814996924
453	612.2283918325	439.0720326141	442.3445859607	564.6851538269
454	616.8779571885	454.3464543926	432.4822794501	570.2334642354
455	616.5211808132	464.7617258266	426.02861349	578.8662179038
456	611.6147125026	469.0766823053	424.1476719641	588.5321208637
457	603.6937186037	466.8088163825	427.3642705881	596.1594133149
458	594.7027684195	458.5678596362	435.2292429605	599.0044708337
459	586.2837174634	446.3544547856	446.2497705761	595.7800608938
460	579.3180201716	433.3517248811	458.1867999958	587.140683519
461	573.8756675034	423.1227278769	468.6458541764	575.4490476022
462	569.5639144449	418.3266930993	475.6106809944	563.8582816317
463	565.8873611639	419.6883933697	477.7678138671	555.1834085325
464	562.5501194025	425.7474669723	474.5889237542	550.9612979177
465	559.4696419679	433.5354416472	466.4389698438	551.0735782003
466	556.570054926	439.7797448348	454.7555320995	554.1477039962
467	553.6237233941	442.1157520995	441.9779616993	558.4636155982
468	550.170387686	439.6795455947	431.014265339	562.9778774371
469	545.7033322269	433.1612658319	424.2472696998	567.7611099972
470	539.9076793591	424.349243029	422.6236852227	573.5379777667
471	532.9467551853	415.4594415854	425.4664533793	580.7405742519
472	525.5676578687	408.4713696311	431.0518723804	588.8065010661
473	518.9316374852	404.7001304264	437.4941187706	596.3656000348
474	514.2060239699	404.7214981816	443.2531425536	602.2525925009
475	511.9949243098	408.532469163	447.0574406465	606.4179218919
476	512.0008031225	415.7500754973	447.6718523479	610.1316905942
477	513.1976479888	425.5586924829	443.878060204	615.1359318074
478	514.3314698152	436.4655396858	435.0202636802	622.4390811988
479	514.5057542691	446.2743706596	421.6592357426	631.5527789275
480	513.3538293939	452.4911059234	405.8260249612	640.622073028
481	510.9398597869	453.1815308403	390.551478606	647.2802950447
482	507.6060060015	447.7921202148	378.8640402893	649.6277816991
483	504.00137018	437.4452865984	372.7580195962	646.7939059493
484	501.1203323056	424.5466794834	372.7978420243	639.0504733233
485	500.208459137	411.9223795994	378.399276827	627.57596827
486	502.3548917157	401.8066011392	388.4575792955	614.2531814914
487	508.0136799175	395.1841448275	401.7799852207	601.4461032926
488	516.838367136	391.7148015584	417.0410670424	591.6623952723
489	527.8495518278	390.2413336891	432.562956147	587.0360383225
490	539.8265571423	389.5423886268	446.4026763279	588.6960283937
491	551.6134311402	388.9321113161	456.8910144624	596.4506923566
492	562.2329413403	388.4289565872	463.3843824207	608.8687555823
493	570.9219967338	388.5569070454	466.5574327845	623.8117708648
494	577.194308797	389.9356689329	467.9391045868	639.1444390625
495	580.9409366576	392.9300319808	468.9976643406	653.3040088467
496	582.4823532688	397.3899220751	470.4114868752	665.420424292
497	582.4847773142	402.5560329629	472.056074023	675.0633231973
498	581.8174402351	407.1832890348	473.4493270074	681.87800489
499	581.2481951765	409.9313146917	474.2215301652	685.4442309614


==> logs/enduro_value_layer_results.csv <==
episodes,DQV,Dueling-DQV-1st,Dueling-DQV-2nd,Dueling-DQV-3rd
0,0.9914651381,4.58,0.26,0.64
1,1.0325365624,4.82,0.3,0.66
2,1.0964946454,4.52,0.3,0.66
3,1.1569860668,4.54,0.3,1.04
4,1.1934952518,3.88,0.34,1.42
5,1.2052205725,3.82,0.46,1.9
6,1.2203217694,3.82,0.44,2.02
7,1.3003078666,3.62,0.84,2.14
8,1.5389759299,3.56,0.96,2.18
9,2.0515361276,3.2,1,2.18
10,2.9520274128,3.32,1.12,2.18
11,4.3178636801,3.36,1.36,2.3
12,6.1453666464,2.74,1.44,2.38
13,8.3194259361,2.96,1.46,2.38
14,10.6139908936,2.86,1.54,2.46
15,12.7439677213,3,1.56,2.92
16,14.4554289352,3.2,1.56,2.82
17,15.6183644429,4.2,1.6,3.04
18,16.275623066,4.3,1.96,3.36
19,16.6228997063,4.46,2.08,3.42
20,16.9301448075,4.5,2.14,3.84
21,17.4444435499,4.62,2.12,4.28
22,18.314881536,6.64,2.14,4.38
23,19.5680053152,6.78,2.34,4.7
24,21.125637871,8.08,2.96,5.76
25,22.8525313221,9.3,3.82,6.48
26,24.6043615987,9.28,4.66,7.8
27,26.2638686213,10.24,6.02,9.1
28,27.7536918288,11.86,7.34,9.8
29,29.0350096151,13.58,8.3,10.44
30,30.0944393584,16.02,9.18,11.64
31,30.9304373089,17.88,11.42,12.62
32,31.5429506464,20.48,12.52,14.12
33,31.9328922531,22.94,14.2,15.34
34,32.1128696703,25.6,15.66,16.84
35,32.1191909777,30.16,18.1,17.56
36,32.0245248153,31.5,20.44,19.36
37,31.9398298762,35.82,23.26,20.72
38,31.9999515532,39.18,25.36,22.26
39,32.3338849092,42.34,26.72,23.72
40,33.0216439002,45.18,28.1,24.86
41,34.0668405005,49.06,29.96,26.96
42,35.4057194222,52.36,32.82,28.3
43,36.9581253578,56.36,36.1,31.36
44,38.688694451,59.92,39.3,34.06
45,40.6285678182,64.36,42.36,35.34
46,42.8371987348,67.34,45.04,36.76
47,45.3293345793,69.4,47.52,40.6
48,48.0214776811,72.96,49.98,42.24
49,50.7480564715,75.88,52.16,43.98
50,53.3348523068,78.2,54.32,45.32
51,55.677562169,80.94,55.48,47.56
52,57.7762837894,85.26,57.94,48.66
53,59.7109648295,87.52,57.94,50.68
54,61.5929448847,90.66,59.42,52.5
55,63.5271648584,93.54,61.24,54.64
56,65.6002857467,96.52,61.42,57.34
57,67.8748244983,98.26,63.92,58.18
58,70.3701084041,99.96,64.02,60.52
59,73.0326901087,101.76,66.48,62.02
60,75.7441302131,102.16,66.72,65.34
61,78.3699879806,104.74,68.04,68.32
62,80.8505904951,102.72,69.2,71.56
63,83.2578754355,103.48,71.34,75.18
64,85.7744585977,105.66,74.08,79.02
65,88.5936224886,108.38,78.54,82.02
66,91.7961828148,109.64,81.16,84.72
67,95.2752749373,110.8,81.78,88.4
68,98.7528526554,111.58,82.24,89.98
69,101.8669674111,113.22,82.86,92.1
70,104.2967077663,113.44,84.56,95.86
71,105.8626972008,114.26,85.24,99.24
72,106.5770909353,115.32,86.5,99.9
73,106.6322435051,116.7,89.08,102.9
74,106.3520912744,118.34,91.9,104.78
75,106.1089638607,120.14,93.72,106.98
76,106.2409463612,122.36,97.32,109.94
77,106.97247351,122.96,97.18,114.92
78,108.3886480863,126,99.56,117.6
79,110.4565109927,127.32,101.34,119.22
80,113.0779679543,127.72,104.18,121.66
81,116.1233815214,127.34,107.16,123.22
82,119.4279002339,128.46,108.46,125.72
83,122.7764849771,129.4,111.56,127.88
84,125.928641034,130.66,113.48,131.5
85,128.6875603475,129.78,117.06,137.36
86,130.9896793804,131.58,117.96,138.12
87,132.925014317,135.6,119.4,140.92
88,134.6753946981,136.12,120.76,142.46
89,136.4069886781,136.86,121.74,143.24
90,138.1983496355,138,122.68,144.32
91,140.0438255844,139.82,124.86,145.2
92,141.8982289206,140.84,127.7,146.06
93,143.7096374184,142.56,129.5,148.72
94,145.4223500229,143.3,133.62,153.8
95,146.9687990986,144.44,134.78,154.14
96,148.2964565242,146.82,136.48,159.34
97,149.4279440829,152.46,139.3,161.38
98,150.4855997014,154.08,140.88,166.82
99,151.6553908425,154.16,141.34,172.88
100,153.1102132248,159.54,142.36,179.74
101,154.9289974586,161.16,142.48,180.38
102,157.1358530543,162.38,144.42,179.4
103,159.7923907749,161.36,147.52,180.46
104,163.093754264,162.36,153.08,182.76
105,167.351471277,162.24,156.3,184.06
106,172.8089305425,162.94,157.22,185.52
107,179.3691224295,163.92,159.36,193.12
108,186.4040638148,165.86,161.92,201.32
109,192.8339456578,167.5,162.42,204.92
110,197.4797412431,170.3,162.84,202.36
111,199.5646582227,170.18,168.2,206.1
112,199.0498071371,169.8,173.94,214.76
113,196.6705431895,174.22,183.72,219.02
114,193.6433447079,177.06,185.18,233.3
115,191.2666686872,179.62,187.9,243.56
116,190.576406514,178.12,187.68,251.86
117,192.2014229321,177.72,188.76,258.86
118,196.3085230973,177.52,188.62,261.92
119,202.6010839063,182.1,187.58,267.06
120,210.3133027102,185.98,193.34,268.24
121,218.3483042147,186.62,194.38,273.96
122,225.6330267758,186.04,197.84,281.4
123,231.5979102653,186.08,197.88,285.42
124,236.5793664688,190.02,198.56,286.44
125,241.79682964,190,202.3,282.48
126,248.8296719448,197.08,204.08,283.56
127,258.7925181904,196.34,208.96,289.18
128,271.6832926988,201.3,210.84,292.8
129,286.2366596466,204.44,210.94,297.48
130,300.4470558284,208.74,211.58,305.56
131,312.3985068832,210.72,213.96,310.78
132,320.9907371698,217.08,214.22,312.9
133,326.1576458026,220.44,214,311.42
134,328.6603458549,223.46,214.94,312.3
135,329.6702618481,224.2,214.64,320.16
136,330.4400161192,228.68,212.94,326.92
137,332.1492094,235.78,213.7,327.7
138,335.7721823592,240.1,209.46,329.68
139,341.8982743509,238.92,215.16,321.74
140,350.5385532375,237.74,220.24,313.04
141,361.095412083,243.12,220.88,309.64
142,372.5749058917,252.56,223.62,307.96
143,383.9388845443,260.78,228.56,313.72
144,394.390832854,261,228.14,311.56
145,403.4696809707,257.84,232.3,320.34
146,410.9695968203,261.76,233.02,323.52
147,416.8452938483,265.2,235.34,321.06
148,421.1864683271,273.08,245.08,317.5
149,424.2719105962,276.28,251.88,321.92
150,426.666291809,276.56,256.9,329.08
151,429.1260177349,272.62,265.9,336.56
152,432.2796544559,279.74,266.72,337.54
153,436.1833602436,284.26,268.28,343.38
154,440.0373221484,281.28,272,343.26
155,442.2692869226,286.9,273.74,345.14
156,441.2409368295,294.82,276.26,345.98
157,436.0816638501,296.8,284.18,342.7
158,427.3374706,293.1,292.48,339.88
159,416.9274431938,298.56,299.52,345.86
160,407.5002251849,298.16,308.6,344.2
161,401.4569744053,295.3,315.94,346.42
162,400.1660953435,294.12,318.96,341
163,403.6940836434,292.38,317.96,345.46
164,411.1028213894,299.86,317.24,350.8
165,421.035825662,305.46,318,362.5
166,432.2127951637,301.26,327.12,367.4
167,443.5979177166,297.78,330.2,373.08
168,454.3802178161,297.4,337.04,373.3
169,463.9271996621,301,348.1,378.96
170,471.8830395429,309.92,347.86,378.62
171,478.2866234119,311.6,356.94,376.68
172,483.595519747,314.02,360.68,382.52
173,488.5563471013,309.48,360.86,396.22
174,493.9677440766,311.6,362.6,401.86
175,500.4694613156,311.1,360.16,403.5
176,508.3946241115,308.42,359.02,404.66
177,517.4935212693,305.94,369.86,407.7
178,526.7102212679,303.42,372.38,407
179,534.2775797467,305.6,370.48,413
180,538.2993589528,301.84,375.82,412.96
181,537.6779804219,297.9,375.68,420.38
182,532.863673345,294.16,377.14,424.16
183,525.8629712076,304.36,372.76,431.08
184,519.39732834,303.72,369.68,435.88
185,515.7422765912,313.96,361.76,437.18
186,515.86144297,317.06,363.28,435.86
187,519.2230873949,316.64,363.28,440.36
188,524.2060296688,319.6,368.92,440.6
189,528.766718594,315.5,372.04,439.72
190,531.12285186,311.82,374.22,437.66
191,530.3023755994,316.16,373.06,437.6
192,526.489545635,315.94,377.28,430.78
193,521.0352507093,308.02,371.84,429.12
194,516.0370467289,304.92,370.86,422.78
195,513.5775194959,300.7,366.1,424.42
196,514.8783201616,299.74,361.56,418.44
197,519.7544078108,295.06,361.7,413.14
198,526.701083716,299.32,356.36,404.22
199,533.6247507036,295.24,351.62,394.7
200,538.8331099901,299.2,350.54,390.56
201,541.6743734154,302.56,353,389.34
202,542.5067317552,302.14,340.46,385.68
203,542.0275652803,305.66,339.16,382.28
204,540.506972746,307.28,343.24,381.9
205,537.5653953324,302.8,342.72,380.34
206,532.5120794553,302.8,354.98,377.62
207,525.0138727743,299.44,359.5,378.86
208,515.4467151093,293.78,365.38,379.8
209,504.8665007134,295.1,364.08,376.48
210,494.6030021396,292.28,366.68,379.2
211,485.8849623246,296.88,360.46,379.84
212,479.6459396139,298.6,361.28,381.14
213,476.4579584771,298.9,360.22,375.34
214,476.4831651768,295.32,362.12,374.2
215,479.3669481457,296.58,360.54,374.98
216,484.2294478597,296.16,361.72,370.98
217,489.8139061946,300.12,359.88,377.68
218,494.8345391402,308.68,359.28,379.08
219,498.4318181426,313.7,349.42,382.86
220,500.4885881344,315.06,353.54,378.1
221,501.6706149807,315.44,353.5,382.56
222,503.1313978497,320.34,354.32,382.1
223,506.0299567611,317.54,359,378.52
224,511.0437563501,316.7,364.4,381.82
225,518.0590231391,308.66,365.04,382.4
226,526.1463533224,309.32,359.24,382.3
227,533.8297723666,310.02,367.32,385.76
228,539.6838830248,304.02,367.48,390.2
229,543.131581752,308.54,366.7,392.1
230,544.9169688318,316.44,362.4,393.32
231,546.8931360907,316.38,354.3,393.9
232,550.9806485782,324.14,347.34,393.12
233,557.8035924685,328.04,342.36,387.36
234,565.9311368753,327.5,344.48,379.88
235,572.3032262404,323.82,340.62,379.36
236,573.6192989496,319.76,345.28,374.22
237,567.9342086225,313.08,345.48,373.56
238,555.6134280873,312.3,341.5,376.92
239,539.2925908418,314.32,341.42,383.3
240,522.9243329064,319.66,332.78,382
241,510.3527017392,316.64,331.42,387.78
242,503.9664905405,310.68,322.78,382.06
243,503.9386161934,305.44,322.74,381.7
244,508.3333426386,300.62,330.72,382.02
245,513.9985600341,294.92,333,381.94
246,517.8779519972,297.06,336.48,381.38
247,518.1412240391,296.62,330.3,384.22
248,514.7073032729,298.14,329.78,388.7
249,509.0755914331,295.08,324.34,384.06
250,503.5704069488,300.56,329.4,388.7
251,500.3952833704,300.98,329.04,388.04
252,500.8776397277,300.44,327.44,388.3
253,505.1479257612,297.26,332.66,389.7
254,512.2464072754,298.4,328.78,382.3
255,520.5648245609,294.54,332.12,383.72
256,528.4213730054,300.06,334.16,373.32
257,534.5196047697,294.98,339.92,370.58
258,538.2628057814,291.3,338.24,375.34
259,539.6703153239,286.56,337.68,375.56
260,539.1390039428,290.64,347.98,377.08
261,537.0485257776,290.82,338.98,382.2
262,533.4253167666,295.22,335.84,376.6
263,527.9146659827,291.14,336.5,377.86
264,519.9991664886,296.56,335.22,374.72
265,509.5851280345,290.36,343.12,375.08
266,497.5182056097,289.4,342.92,373.98
267,485.6857623148,286.42,346.8,375.86
268,476.4866913628,286.26,347.76,372.66
269,471.7774986446,287.42,339.5,371.3
270,471.9667846985,294.46,333.8,374.22
271,475.9152502898,287.82,329.88,375.1
272,481.7365060708,279.2,331.08,372.14
273,487.8896378403,272.34,328.14,366.86
274,493.8060160113,276.44,324.38,367.04
275,499.7141484093,274.48,319.98,362.36
276,505.9795310021,274.02,318.28,360.44
277,512.5214572126,274.32,309.66,355.64
278,518.6054999553,276.54,308.28,353.66
279,523.0647724302,274.5,307.58,359.06
280,524.7602352627,273.84,302.88,356.72
281,523.1162374079,264.84,302.98,361.26
282,518.5103734972,269.4,298.26,360.32
283,512.158951974,272.12,298.32,355.84
284,505.5463855382,275.64,297.94,359.32
285,499.5712087034,274.96,299.04,351.44
286,494.2216887989,277.4,307.32,341.18
287,488.8453141104,277.02,301.72,341.76
288,482.8825858206,283.48,303.4,337.68
289,476.5701248651,279.88,302.66,338.8
290,471.049235935,284.9,305,338.42
291,467.9871972861,289.98,305.12,339.76
292,468.7739282128,292.36,310.22,348.9
293,473.7379744803,291.7,307.96,354.28
294,481.8344812537,293.74,317.68,356.68
295,490.8827657715,289.44,318.48,359.5
296,498.4004344625,295.96,319.18,359.88
297,502.6460850128,296.5,322.38,364.88
298,503.2983875596,305.94,324.88,371.34
299,501.3882233387,309.72,324.48,378.42
300,498.5674334919,315.3,325.02,389.32
301,496.1513932302,314.8,327.12,394.08
302,494.5618265919,315.44,335.34,399.64
303,493.434063707,312.78,327.44,400.14
304,492.2365145936,311.2,331.94,402.64
305,490.8369842358,315.72,332.28,393.9
306,489.6038861941,314.5,322.06,394.52
307,489.1020268643,309.88,317.4,401.68
308,489.7025952505,306.18,316.78,406.98
309,491.4334067852,301.82,317.08,404.02
310,494.0741016192,298.06,310.64,409.7
311,497.2061516226,295.38,310.36,417.22
312,500.3060807326,295.68,319.06,420
313,502.8962923909,289.78,316.24,425.04
314,504.8544981461,289.76,312.46,421.44
315,506.6613250405,287.02,302.74,416.66
316,509.2153186281,286.5,305.04,415.42
317,513.2883306023,288.76,305.72,414.26
318,518.7823959859,286.94,307.5,412.94
319,524.4756720267,288.32,306.34,417.96
320,528.5351125869,290.54,310.02,416.78
321,529.4098579365,288.38,316.02,414.04
322,526.6016547863,293.78,317.26,414.14
323,520.7504199371,289.7,314.4,414.92
324,513.072878526,281.4,324.38,411.18
325,504.6791406002,280.54,327.18,400.9
326,496.2744561023,276.94,331.2,396.84
327,488.4223871738,279.72,331.22,393.64
328,481.9565601341,283.7,338.7,395.68
329,478.0369171085,286.72,338.96,388.32
330,477.7474747123,288.08,336.04,393.36
331,481.4346738575,288.14,343.92,387.74
332,488.2947173359,287.26,349.64,384.76
333,496.5058743483,287.72,353.08,378.64
334,503.8428699679,290.9,353.66,384.44
335,508.4854352604,295.24,353.18,386.34
336,509.6900443769,295.92,353.22,388.9
337,508.0749022557,301.38,344.52,385.4
338,505.3543872044,302.98,349.26,378.52
339,503.5223618736,302.7,355,373.7
340,503.8591075703,300.96,354.42,384.18
341,506.2924059464,305.64,349.8,392.02
342,509.5460446675,305.2,340.88,382.5
343,512.0605732963,305.2,343.54,381.66
344,512.975833675,300.26,339.82,366.28
345,512.5502103828,298.2,335.68,362.28
346,511.8199127728,293.76,334.06,356.28
347,511.7883809723,296.7,334.78,352.32
348,512.7751847288,296.52,339.54,346.2
349,514.3812040457,306.1,338.64,350.04
350,515.9441931793,307.48,333.28,353.98
351,517.1383867316,311.7,329.22,350.84
352,518.2117389049,311.24,325.8,353.12
353,519.7412294593,316.34,328.38,351.82
354,522.0600944631,310.26,328.18,350.38
355,524.8440829432,305.1,327.44,350.32
356,527.1701688509,309.26,324.06,358.96
357,528.0233232847,315.46,318.1,365.14
358,526.9111133118,311.08,320.1,370.52
359,524.1715154719,307.76,323.34,371.74
360,520.8039918638,298.72,323.24,365.1
361,517.9011668458,299.98,322.44,359.14
362,516.0449835015,295.08,332.54,364.46
363,514.9747827715,293.3,330.18,372.04
364,513.718941934,291.74,325.94,372.54
365,511.072275087,293.24,335.86,362.98
366,506.2272849558,287.72,339.44,356.42
367,499.1528588338,287.7,343.98,361.72
368,490.660013126,287.28,344.52,361.38
369,482.0799905057,287.8,345.7,367.4
370,474.7517681206,287.1,344.92,366.4
371,469.4985839628,294.9,346.26,375.38
372,466.2883803598,290.22,336.26,378.26
373,464.3466386395,286.32,332.58,383.4
374,462.6651737061,282.26,334.96,372.72
375,460.7509490544,279.1,340.1,372.68
376,459.0898048857,275.14,338.92,375.3
377,459.0847044479,272.9,340.2,377.32
378,462.3367693179,267.28,339.08,376.48
379,469.6926520655,267.56,341.06,382.32
380,480.5602230644,267.54,351.64,382.52
381,492.9702634264,269.42,351.7,382.14
382,504.3203794968,263.1,358.28,376.78
383,512.4941096255,273.4,359.04,372.5
384,516.6556591064,270.6,359.04,370.08
385,517.2587261683,275.44,364.16,374.52
386,515.3856669525,274,361.84,380.28
387,511.9104339679,273.3,360.18,378.3
388,507.1573116878,269.98,364.22,373
389,501.2059137315,275.22,364.72,377.58
390,494.4865305996,273.64,363.64,383.26
391,488.0453965302,278.34,363.12,381.16
392,483.2560573909,283.04,367.1,376.88
393,481.1411404068,290.14,363.92,379.06
394,481.8461146637,285.44,363.36,382.12
395,484.597169229,293.6,359.82,383.14
396,488.1528632844,287.96,354.64,382.44
397,491.4048068602,291.5,363.84,383.3
398,493.6725416495,294.34,358.24,382.32
399,494.7056706235,292.54,356.22,390.52
400,494.5826986358,290.66,357.52,393.06
401,493.6996562831,298.16,363.84,399.74
402,492.7239182286,301.68,365.56,394.24
403,492.4674079063,307.14,366.1,392.92
404,493.5701107386,312.14,363.8,389.04
405,496.2296561039,312.48,357.68,393.34
406,500.1739149611,307.32,358.56,395
407,504.8151139596,312.94,348.34,389.76
408,509.4273188865,312.48,346.56,389.4
409,513.2565780976,315.94,343.38,385.56
410,515.5574508867,311.84,339.9,386.38
411,515.6428241307,315.14,343.16,380.36
412,513.0688675017,320.64,339.12,382.34
413,507.914366189,325.88,335.7,381.28
414,501.0093540316,324.22,340.26,371.76
415,493.8871739481,323.84,336.18,365.7
416,488.3501356542,321.42,333.18,362.08
417,485.7450846204,317.18,333.58,365.34
418,486.3222753928,318.52,337.36,369.64
419,489.1185786308,322.32,340.72,371.86
420,492.4836391611,316.18,339.4,370.38
421,494.9173654634,313.5,343.08,369.22
422,495.7395449855,314.64,342.24,369.92
423,495.2027283993,311.42,346.52,368.44
424,494.1225664537,310.96,349,364.66
425,493.288635913,310.34,350.7,367.16
426,493.1236840763,308.82,353.28,354.9
427,493.7379121108,304.46,354.58,359.72
428,495.201713498,301.14,350.98,360.92
429,497.7689845281,292.98,353.88,365.92
430,501.7637516556,296.66,360.84,365.08
431,507.2003999467,300.74,365.96,367.4
432,513.4972910267,298.88,376.52,371.78
433,519.5451915964,293.4,376.88,378.48
434,524.1308780476,297.54,381.6,385.82
435,526.3881168228,305.94,385.38,383.46
436,526.0385901891,304.04,385.22,388.12
437,523.3168259472,298.94,388.98,388.78
438,518.8539682736,297.78,392.72,394.36
439,513.5480278806,300.08,389.52,399.22
440,508.4121695773,302.22,389.78,399.9
441,504.4275450778,296.54,389.56,407.76
442,502.4042592811,300.22,379.5,409.36
443,502.9942272394,299.64,379.12,403.26
444,506.6835927034,299.14,378.7,400.76
445,513.7057335913,294.7,384.96,402.46
446,523.8437116972,304.94,385.66,404.32
447,536.3450604412,300.76,385.86,408.84
448,550.1560704377,309.72,389.54,410.72
449,564.3347218963,314.24,389.1,415.74
450,578.2897063344,313.36,387.04,415.94
451,591.5582822549,311.06,383.82,428.96
452,603.3152304071,315.3,384.4,434.38
453,612.2283918325,318.84,388,431.34
454,616.8779571885,322.46,388.22,431.62
455,616.5211808132,318.98,386.78,432.7
456,611.6147125026,319.88,381.28,429.76
457,603.6937186037,322.82,379.6,436.56
458,594.7027684195,323.9,381.42,437.54
459,586.2837174634,324.38,378.2,434.22
460,579.3180201716,320.48,382.4,435.98
461,573.8756675034,321.78,379.5,433.36
462,569.5639144449,325.82,380.86,430.24
463,565.8873611639,321.18,379.46,429.98
464,562.5501194025,320.98,382.62,439.72
465,559.4696419679,321.5,382.62,446.26


==> logs/enduro_value_layer_results.txt <==
episodes	DQV	Dueling-DQV-1st	Dueling-DQV-2nd	Dueling-DQV-3rd
0	0.9914651381	4.58	0.26	0.64
1	1.0325365624	4.82	0.3	0.66
2	1.0964946454	4.52	0.3	0.66
3	1.1569860668	4.54	0.3	1.04
4	1.1934952518	3.88	0.34	1.42
5	1.2052205725	3.82	0.46	1.9
6	1.2203217694	3.82	0.44	2.02
7	1.3003078666	3.62	0.84	2.14
8	1.5389759299	3.56	0.96	2.18
9	2.0515361276	3.2	1	2.18
10	2.9520274128	3.32	1.12	2.18
11	4.3178636801	3.36	1.36	2.3
12	6.1453666464	2.74	1.44	2.38
13	8.3194259361	2.96	1.46	2.38
14	10.6139908936	2.86	1.54	2.46
15	12.7439677213	3	1.56	2.92
16	14.4554289352	3.2	1.56	2.82
17	15.6183644429	4.2	1.6	3.04
18	16.275623066	4.3	1.96	3.36
19	16.6228997063	4.46	2.08	3.42
20	16.9301448075	4.5	2.14	3.84
21	17.4444435499	4.62	2.12	4.28
22	18.314881536	6.64	2.14	4.38
23	19.5680053152	6.78	2.34	4.7
24	21.125637871	8.08	2.96	5.76
25	22.8525313221	9.3	3.82	6.48
26	24.6043615987	9.28	4.66	7.8
27	26.2638686213	10.24	6.02	9.1
28	27.7536918288	11.86	7.34	9.8
29	29.0350096151	13.58	8.3	10.44
30	30.0944393584	16.02	9.18	11.64
31	30.9304373089	17.88	11.42	12.62
32	31.5429506464	20.48	12.52	14.12
33	31.9328922531	22.94	14.2	15.34
34	32.1128696703	25.6	15.66	16.84
35	32.1191909777	30.16	18.1	17.56
36	32.0245248153	31.5	20.44	19.36
37	31.9398298762	35.82	23.26	20.72
38	31.9999515532	39.18	25.36	22.26
39	32.3338849092	42.34	26.72	23.72
40	33.0216439002	45.18	28.1	24.86
41	34.0668405005	49.06	29.96	26.96
42	35.4057194222	52.36	32.82	28.3
43	36.9581253578	56.36	36.1	31.36
44	38.688694451	59.92	39.3	34.06
45	40.6285678182	64.36	42.36	35.34
46	42.8371987348	67.34	45.04	36.76
47	45.3293345793	69.4	47.52	40.6
48	48.0214776811	72.96	49.98	42.24
49	50.7480564715	75.88	52.16	43.98
50	53.3348523068	78.2	54.32	45.32
51	55.677562169	80.94	55.48	47.56
52	57.7762837894	85.26	57.94	48.66
53	59.7109648295	87.52	57.94	50.68
54	61.5929448847	90.66	59.42	52.5
55	63.5271648584	93.54	61.24	54.64
56	65.6002857467	96.52	61.42	57.34
57	67.8748244983	98.26	63.92	58.18
58	70.3701084041	99.96	64.02	60.52
59	73.0326901087	101.76	66.48	62.02
60	75.7441302131	102.16	66.72	65.34
61	78.3699879806	104.74	68.04	68.32
62	80.8505904951	102.72	69.2	71.56
63	83.2578754355	103.48	71.34	75.18
64	85.7744585977	105.66	74.08	79.02
65	88.5936224886	108.38	78.54	82.02
66	91.7961828148	109.64	81.16	84.72
67	95.2752749373	110.8	81.78	88.4
68	98.7528526554	111.58	82.24	89.98
69	101.8669674111	113.22	82.86	92.1
70	104.2967077663	113.44	84.56	95.86
71	105.8626972008	114.26	85.24	99.24
72	106.5770909353	115.32	86.5	99.9
73	106.6322435051	116.7	89.08	102.9
74	106.3520912744	118.34	91.9	104.78
75	106.1089638607	120.14	93.72	106.98
76	106.2409463612	122.36	97.32	109.94
77	106.97247351	122.96	97.18	114.92
78	108.3886480863	126	99.56	117.6
79	110.4565109927	127.32	101.34	119.22
80	113.0779679543	127.72	104.18	121.66
81	116.1233815214	127.34	107.16	123.22
82	119.4279002339	128.46	108.46	125.72
83	122.7764849771	129.4	111.56	127.88
84	125.928641034	130.66	113.48	131.5
85	128.6875603475	129.78	117.06	137.36
86	130.9896793804	131.58	117.96	138.12
87	132.925014317	135.6	119.4	140.92
88	134.6753946981	136.12	120.76	142.46
89	136.4069886781	136.86	121.74	143.24
90	138.1983496355	138	122.68	144.32
91	140.0438255844	139.82	124.86	145.2
92	141.8982289206	140.84	127.7	146.06
93	143.7096374184	142.56	129.5	148.72
94	145.4223500229	143.3	133.62	153.8
95	146.9687990986	144.44	134.78	154.14
96	148.2964565242	146.82	136.48	159.34
97	149.4279440829	152.46	139.3	161.38
98	150.4855997014	154.08	140.88	166.82
99	151.6553908425	154.16	141.34	172.88
100	153.1102132248	159.54	142.36	179.74
101	154.9289974586	161.16	142.48	180.38
102	157.1358530543	162.38	144.42	179.4
103	159.7923907749	161.36	147.52	180.46
104	163.093754264	162.36	153.08	182.76
105	167.351471277	162.24	156.3	184.06
106	172.8089305425	162.94	157.22	185.52
107	179.3691224295	163.92	159.36	193.12
108	186.4040638148	165.86	161.92	201.32
109	192.8339456578	167.5	162.42	204.92
110	197.4797412431	170.3	162.84	202.36
111	199.5646582227	170.18	168.2	206.1
112	199.0498071371	169.8	173.94	214.76
113	196.6705431895	174.22	183.72	219.02
114	193.6433447079	177.06	185.18	233.3
115	191.2666686872	179.62	187.9	243.56
116	190.576406514	178.12	187.68	251.86
117	192.2014229321	177.72	188.76	258.86
118	196.3085230973	177.52	188.62	261.92
119	202.6010839063	182.1	187.58	267.06
120	210.3133027102	185.98	193.34	268.24
121	218.3483042147	186.62	194.38	273.96
122	225.6330267758	186.04	197.84	281.4
123	231.5979102653	186.08	197.88	285.42
124	236.5793664688	190.02	198.56	286.44
125	241.79682964	190	202.3	282.48
126	248.8296719448	197.08	204.08	283.56
127	258.7925181904	196.34	208.96	289.18
128	271.6832926988	201.3	210.84	292.8
129	286.2366596466	204.44	210.94	297.48
130	300.4470558284	208.74	211.58	305.56
131	312.3985068832	210.72	213.96	310.78
132	320.9907371698	217.08	214.22	312.9
133	326.1576458026	220.44	214	311.42
134	328.6603458549	223.46	214.94	312.3
135	329.6702618481	224.2	214.64	320.16
136	330.4400161192	228.68	212.94	326.92
137	332.1492094	235.78	213.7	327.7
138	335.7721823592	240.1	209.46	329.68
139	341.8982743509	238.92	215.16	321.74
140	350.5385532375	237.74	220.24	313.04
141	361.095412083	243.12	220.88	309.64
142	372.5749058917	252.56	223.62	307.96
143	383.9388845443	260.78	228.56	313.72
144	394.390832854	261	228.14	311.56
145	403.4696809707	257.84	232.3	320.34
146	410.9695968203	261.76	233.02	323.52
147	416.8452938483	265.2	235.34	321.06
148	421.1864683271	273.08	245.08	317.5
149	424.2719105962	276.28	251.88	321.92
150	426.666291809	276.56	256.9	329.08
151	429.1260177349	272.62	265.9	336.56
152	432.2796544559	279.74	266.72	337.54
153	436.1833602436	284.26	268.28	343.38
154	440.0373221484	281.28	272	343.26
155	442.2692869226	286.9	273.74	345.14
156	441.2409368295	294.82	276.26	345.98
157	436.0816638501	296.8	284.18	342.7
158	427.3374706	293.1	292.48	339.88
159	416.9274431938	298.56	299.52	345.86
160	407.5002251849	298.16	308.6	344.2
161	401.4569744053	295.3	315.94	346.42
162	400.1660953435	294.12	318.96	341
163	403.6940836434	292.38	317.96	345.46
164	411.1028213894	299.86	317.24	350.8
165	421.035825662	305.46	318	362.5
166	432.2127951637	301.26	327.12	367.4
167	443.5979177166	297.78	330.2	373.08
168	454.3802178161	297.4	337.04	373.3
169	463.9271996621	301	348.1	378.96
170	471.8830395429	309.92	347.86	378.62
171	478.2866234119	311.6	356.94	376.68
172	483.595519747	314.02	360.68	382.52
173	488.5563471013	309.48	360.86	396.22
174	493.9677440766	311.6	362.6	401.86
175	500.4694613156	311.1	360.16	403.5
176	508.3946241115	308.42	359.02	404.66
177	517.4935212693	305.94	369.86	407.7
178	526.7102212679	303.42	372.38	407
179	534.2775797467	305.6	370.48	413
180	538.2993589528	301.84	375.82	412.96
181	537.6779804219	297.9	375.68	420.38
182	532.863673345	294.16	377.14	424.16
183	525.8629712076	304.36	372.76	431.08
184	519.39732834	303.72	369.68	435.88
185	515.7422765912	313.96	361.76	437.18
186	515.86144297	317.06	363.28	435.86
187	519.2230873949	316.64	363.28	440.36
188	524.2060296688	319.6	368.92	440.6
189	528.766718594	315.5	372.04	439.72
190	531.12285186	311.82	374.22	437.66
191	530.3023755994	316.16	373.06	437.6
192	526.489545635	315.94	377.28	430.78
193	521.0352507093	308.02	371.84	429.12
194	516.0370467289	304.92	370.86	422.78
195	513.5775194959	300.7	366.1	424.42
196	514.8783201616	299.74	361.56	418.44
197	519.7544078108	295.06	361.7	413.14
198	526.701083716	299.32	356.36	404.22
199	533.6247507036	295.24	351.62	394.7
200	538.8331099901	299.2	350.54	390.56
201	541.6743734154	302.56	353	389.34
202	542.5067317552	302.14	340.46	385.68
203	542.0275652803	305.66	339.16	382.28
204	540.506972746	307.28	343.24	381.9
205	537.5653953324	302.8	342.72	380.34
206	532.5120794553	302.8	354.98	377.62
207	525.0138727743	299.44	359.5	378.86
208	515.4467151093	293.78	365.38	379.8
209	504.8665007134	295.1	364.08	376.48
210	494.6030021396	292.28	366.68	379.2
211	485.8849623246	296.88	360.46	379.84
212	479.6459396139	298.6	361.28	381.14
213	476.4579584771	298.9	360.22	375.34
214	476.4831651768	295.32	362.12	374.2
215	479.3669481457	296.58	360.54	374.98
216	484.2294478597	296.16	361.72	370.98
217	489.8139061946	300.12	359.88	377.68
218	494.8345391402	308.68	359.28	379.08
219	498.4318181426	313.7	349.42	382.86
220	500.4885881344	315.06	353.54	378.1
221	501.6706149807	315.44	353.5	382.56
222	503.1313978497	320.34	354.32	382.1
223	506.0299567611	317.54	359	378.52
224	511.0437563501	316.7	364.4	381.82
225	518.0590231391	308.66	365.04	382.4
226	526.1463533224	309.32	359.24	382.3
227	533.8297723666	310.02	367.32	385.76
228	539.6838830248	304.02	367.48	390.2
229	543.131581752	308.54	366.7	392.1
230	544.9169688318	316.44	362.4	393.32
231	546.8931360907	316.38	354.3	393.9
232	550.9806485782	324.14	347.34	393.12
233	557.8035924685	328.04	342.36	387.36
234	565.9311368753	327.5	344.48	379.88
235	572.3032262404	323.82	340.62	379.36
236	573.6192989496	319.76	345.28	374.22
237	567.9342086225	313.08	345.48	373.56
238	555.6134280873	312.3	341.5	376.92
239	539.2925908418	314.32	341.42	383.3
240	522.9243329064	319.66	332.78	382
241	510.3527017392	316.64	331.42	387.78
242	503.9664905405	310.68	322.78	382.06
243	503.9386161934	305.44	322.74	381.7
244	508.3333426386	300.62	330.72	382.02
245	513.9985600341	294.92	333	381.94
246	517.8779519972	297.06	336.48	381.38
247	518.1412240391	296.62	330.3	384.22
248	514.7073032729	298.14	329.78	388.7
249	509.0755914331	295.08	324.34	384.06
250	503.5704069488	300.56	329.4	388.7
251	500.3952833704	300.98	329.04	388.04
252	500.8776397277	300.44	327.44	388.3
253	505.1479257612	297.26	332.66	389.7
254	512.2464072754	298.4	328.78	382.3
255	520.5648245609	294.54	332.12	383.72
256	528.4213730054	300.06	334.16	373.32
257	534.5196047697	294.98	339.92	370.58
258	538.2628057814	291.3	338.24	375.34
259	539.6703153239	286.56	337.68	375.56
260	539.1390039428	290.64	347.98	377.08
261	537.0485257776	290.82	338.98	382.2
262	533.4253167666	295.22	335.84	376.6
263	527.9146659827	291.14	336.5	377.86
264	519.9991664886	296.56	335.22	374.72
265	509.5851280345	290.36	343.12	375.08
266	497.5182056097	289.4	342.92	373.98
267	485.6857623148	286.42	346.8	375.86
268	476.4866913628	286.26	347.76	372.66
269	471.7774986446	287.42	339.5	371.3
270	471.9667846985	294.46	333.8	374.22
271	475.9152502898	287.82	329.88	375.1
272	481.7365060708	279.2	331.08	372.14
273	487.8896378403	272.34	328.14	366.86
274	493.8060160113	276.44	324.38	367.04
275	499.7141484093	274.48	319.98	362.36
276	505.9795310021	274.02	318.28	360.44
277	512.5214572126	274.32	309.66	355.64
278	518.6054999553	276.54	308.28	353.66
279	523.0647724302	274.5	307.58	359.06
280	524.7602352627	273.84	302.88	356.72
281	523.1162374079	264.84	302.98	361.26
282	518.5103734972	269.4	298.26	360.32
283	512.158951974	272.12	298.32	355.84
284	505.5463855382	275.64	297.94	359.32
285	499.5712087034	274.96	299.04	351.44
286	494.2216887989	277.4	307.32	341.18
287	488.8453141104	277.02	301.72	341.76
288	482.8825858206	283.48	303.4	337.68
289	476.5701248651	279.88	302.66	338.8
290	471.049235935	284.9	305	338.42
291	467.9871972861	289.98	305.12	339.76
292	468.7739282128	292.36	310.22	348.9
293	473.7379744803	291.7	307.96	354.28
294	481.8344812537	293.74	317.68	356.68
295	490.8827657715	289.44	318.48	359.5
296	498.4004344625	295.96	319.18	359.88
297	502.6460850128	296.5	322.38	364.88
298	503.2983875596	305.94	324.88	371.34
299	501.3882233387	309.72	324.48	378.42
300	498.5674334919	315.3	325.02	389.32
301	496.1513932302	314.8	327.12	394.08
302	494.5618265919	315.44	335.34	399.64
303	493.434063707	312.78	327.44	400.14
304	492.2365145936	311.2	331.94	402.64
305	490.8369842358	315.72	332.28	393.9
306	489.6038861941	314.5	322.06	394.52
307	489.1020268643	309.88	317.4	401.68
308	489.7025952505	306.18	316.78	406.98
309	491.4334067852	301.82	317.08	404.02
310	494.0741016192	298.06	310.64	409.7
311	497.2061516226	295.38	310.36	417.22
312	500.3060807326	295.68	319.06	420
313	502.8962923909	289.78	316.24	425.04
314	504.8544981461	289.76	312.46	421.44
315	506.6613250405	287.02	302.74	416.66
316	509.2153186281	286.5	305.04	415.42
317	513.2883306023	288.76	305.72	414.26
318	518.7823959859	286.94	307.5	412.94
319	524.4756720267	288.32	306.34	417.96
320	528.5351125869	290.54	310.02	416.78
321	529.4098579365	288.38	316.02	414.04
322	526.6016547863	293.78	317.26	414.14
323	520.7504199371	289.7	314.4	414.92
324	513.072878526	281.4	324.38	411.18
325	504.6791406002	280.54	327.18	400.9
326	496.2744561023	276.94	331.2	396.84
327	488.4223871738	279.72	331.22	393.64
328	481.9565601341	283.7	338.7	395.68
329	478.0369171085	286.72	338.96	388.32
330	477.7474747123	288.08	336.04	393.36
331	481.4346738575	288.14	343.92	387.74
332	488.2947173359	287.26	349.64	384.76
333	496.5058743483	287.72	353.08	378.64
334	503.8428699679	290.9	353.66	384.44
335	508.4854352604	295.24	353.18	386.34
336	509.6900443769	295.92	353.22	388.9
337	508.0749022557	301.38	344.52	385.4
338	505.3543872044	302.98	349.26	378.52
339	503.5223618736	302.7	355	373.7
340	503.8591075703	300.96	354.42	384.18
341	506.2924059464	305.64	349.8	392.02
342	509.5460446675	305.2	340.88	382.5
343	512.0605732963	305.2	343.54	381.66
344	512.975833675	300.26	339.82	366.28
345	512.5502103828	298.2	335.68	362.28
346	511.8199127728	293.76	334.06	356.28
347	511.7883809723	296.7	334.78	352.32
348	512.7751847288	296.52	339.54	346.2
349	514.3812040457	306.1	338.64	350.04
350	515.9441931793	307.48	333.28	353.98
351	517.1383867316	311.7	329.22	350.84
352	518.2117389049	311.24	325.8	353.12
353	519.7412294593	316.34	328.38	351.82
354	522.0600944631	310.26	328.18	350.38
355	524.8440829432	305.1	327.44	350.32
356	527.1701688509	309.26	324.06	358.96
357	528.0233232847	315.46	318.1	365.14
358	526.9111133118	311.08	320.1	370.52
359	524.1715154719	307.76	323.34	371.74
360	520.8039918638	298.72	323.24	365.1
361	517.9011668458	299.98	322.44	359.14
362	516.0449835015	295.08	332.54	364.46
363	514.9747827715	293.3	330.18	372.04
364	513.718941934	291.74	325.94	372.54
365	511.072275087	293.24	335.86	362.98
366	506.2272849558	287.72	339.44	356.42
367	499.1528588338	287.7	343.98	361.72
368	490.660013126	287.28	344.52	361.38
369	482.0799905057	287.8	345.7	367.4
370	474.7517681206	287.1	344.92	366.4
371	469.4985839628	294.9	346.26	375.38
372	466.2883803598	290.22	336.26	378.26
373	464.3466386395	286.32	332.58	383.4
374	462.6651737061	282.26	334.96	372.72
375	460.7509490544	279.1	340.1	372.68
376	459.0898048857	275.14	338.92	375.3
377	459.0847044479	272.9	340.2	377.32
378	462.3367693179	267.28	339.08	376.48
379	469.6926520655	267.56	341.06	382.32
380	480.5602230644	267.54	351.64	382.52
381	492.9702634264	269.42	351.7	382.14
382	504.3203794968	263.1	358.28	376.78
383	512.4941096255	273.4	359.04	372.5
384	516.6556591064	270.6	359.04	370.08
385	517.2587261683	275.44	364.16	374.52
386	515.3856669525	274	361.84	380.28
387	511.9104339679	273.3	360.18	378.3
388	507.1573116878	269.98	364.22	373
389	501.2059137315	275.22	364.72	377.58
390	494.4865305996	273.64	363.64	383.26
391	488.0453965302	278.34	363.12	381.16
392	483.2560573909	283.04	367.1	376.88
393	481.1411404068	290.14	363.92	379.06
394	481.8461146637	285.44	363.36	382.12
395	484.597169229	293.6	359.82	383.14
396	488.1528632844	287.96	354.64	382.44
397	491.4048068602	291.5	363.84	383.3
398	493.6725416495	294.34	358.24	382.32
399	494.7056706235	292.54	356.22	390.52
400	494.5826986358	290.66	357.52	393.06
401	493.6996562831	298.16	363.84	399.74
402	492.7239182286	301.68	365.56	394.24
403	492.4674079063	307.14	366.1	392.92
404	493.5701107386	312.14	363.8	389.04
405	496.2296561039	312.48	357.68	393.34
406	500.1739149611	307.32	358.56	395
407	504.8151139596	312.94	348.34	389.76
408	509.4273188865	312.48	346.56	389.4
409	513.2565780976	315.94	343.38	385.56
410	515.5574508867	311.84	339.9	386.38
411	515.6428241307	315.14	343.16	380.36
412	513.0688675017	320.64	339.12	382.34
413	507.914366189	325.88	335.7	381.28
414	501.0093540316	324.22	340.26	371.76
415	493.8871739481	323.84	336.18	365.7
416	488.3501356542	321.42	333.18	362.08
417	485.7450846204	317.18	333.58	365.34
418	486.3222753928	318.52	337.36	369.64
419	489.1185786308	322.32	340.72	371.86
420	492.4836391611	316.18	339.4	370.38
421	494.9173654634	313.5	343.08	369.22
422	495.7395449855	314.64	342.24	369.92
423	495.2027283993	311.42	346.52	368.44
424	494.1225664537	310.96	349	364.66
425	493.288635913	310.34	350.7	367.16
426	493.1236840763	308.82	353.28	354.9
427	493.7379121108	304.46	354.58	359.72
428	495.201713498	301.14	350.98	360.92
429	497.7689845281	292.98	353.88	365.92
430	501.7637516556	296.66	360.84	365.08
431	507.2003999467	300.74	365.96	367.4
432	513.4972910267	298.88	376.52	371.78
433	519.5451915964	293.4	376.88	378.48
434	524.1308780476	297.54	381.6	385.82
435	526.3881168228	305.94	385.38	383.46
436	526.0385901891	304.04	385.22	388.12
437	523.3168259472	298.94	388.98	388.78
438	518.8539682736	297.78	392.72	394.36
439	513.5480278806	300.08	389.52	399.22
440	508.4121695773	302.22	389.78	399.9
441	504.4275450778	296.54	389.56	407.76
442	502.4042592811	300.22	379.5	409.36
443	502.9942272394	299.64	379.12	403.26
444	506.6835927034	299.14	378.7	400.76
445	513.7057335913	294.7	384.96	402.46
446	523.8437116972	304.94	385.66	404.32
447	536.3450604412	300.76	385.86	408.84
448	550.1560704377	309.72	389.54	410.72
449	564.3347218963	314.24	389.1	415.74
450	578.2897063344	313.36	387.04	415.94
451	591.5582822549	311.06	383.82	428.96
452	603.3152304071	315.3	384.4	434.38
453	612.2283918325	318.84	388	431.34
454	616.8779571885	322.46	388.22	431.62
455	616.5211808132	318.98	386.78	432.7
456	611.6147125026	319.88	381.28	429.76
457	603.6937186037	322.82	379.6	436.56
458	594.7027684195	323.9	381.42	437.54
459	586.2837174634	324.38	378.2	434.22
460	579.3180201716	320.48	382.4	435.98
461	573.8756675034	321.78	379.5	433.36
462	569.5639144449	325.82	380.86	430.24
463	565.8873611639	321.18	379.46	429.98
464	562.5501194025	320.98	382.62	439.72
465	559.4696419679	321.5	382.62	446.26


==> logs/icehockey_results.csv <==
episodes,DQV,DQN,DDQN,DQV-Max
0,-13.518981246,-14.9381658896,-12.8116545144,-16.5907425249
1,-12.6227992814,-14.905251491,-12.5758485821,-16.8738187622
2,-11.5938767953,-14.3231655875,-11.8968106616,-16.6965244992
3,-11.1719991645,-12.7352243445,-11.1868376481,-15.9863324494
4,-11.187509236,-10.7764959071,-11.1276300068,-15.4046131924
5,-10.8522552298,-9.9006719029,-11.5525257183,-15.224378807
6,-9.8248320072,-10.6405252037,-11.7516929403,-15.271869078
7,-8.6728366415,-12.1935979057,-11.5696762509,-15.4951504693
8,-8.1718678133,-13.621969689,-11.421862112,-15.9263128872
9,-8.3818742149,-14.4655921511,-11.5594045733,-16.4699519426
10,-8.7776847328,-14.6831511723,-11.9323921956,-16.9108414506
11,-8.9085088746,-14.5300050311,-12.5401125627,-17.0837874701
12,-8.8017791839,-14.3315973618,-13.1968939102,-16.8864943447
13,-9.0102018472,-14.2226680887,-13.3135666608,-16.0852374674
14,-9.8740495887,-14.0921234381,-12.6545723263,-14.6675883662
15,-10.9051421551,-13.8478830856,-11.9020805186,-13.1556452894
16,-11.4274590334,-13.538572704,-11.9470197312,-12.0561560899
17,-11.3706873407,-13.054349808,-12.7307071748,-11.5299203117
18,-11.0669928118,-12.2438192219,-13.4215239708,-11.4713453723
19,-10.866838946,-11.5753726327,-13.7425895814,-11.594582673
20,-10.9722433096,-11.7985818541,-13.9722231019,-11.8037077362
21,-11.1767752149,-12.7975402736,-14.0126742379,-12.1836625642
22,-11.1390554939,-13.701666333,-13.6860017984,-12.6185356156
23,-10.9097210901,-13.9168554368,-13.2212232659,-12.8748545128
24,-10.7274766375,-13.5017431026,-12.8871821248,-12.7802477732
25,-10.6392310119,-12.9807295961,-12.7518337341,-12.3830153634
26,-10.5899150485,-12.8209530395,-12.7243659992,-12.1049005063
27,-10.530446687,-12.9573726215,-12.5788276335,-12.2443143245
28,-10.46295748,-13.0624817189,-12.2084816662,-12.5316621409
29,-10.5076128147,-13.0295093562,-11.8970605989,-12.5492889607
30,-10.7151639787,-13.0412343278,-11.9684184064,-12.1975605108
31,-10.9378427077,-13.217542612,-12.3954960891,-11.7450779793
32,-11.0914453375,-13.2350518271,-13.0761111636,-11.5939394274
33,-11.2112371324,-12.7897534573,-13.9365987727,-11.8415230568
34,-11.2934032399,-12.1094002754,-14.5352617476,-12.1528240603
35,-11.4099180586,-11.5054093706,-14.2991829546,-12.2063329928
36,-11.58401355,-11.0234493025,-13.3129739453,-12.0704805752
37,-11.5699366447,-10.6630513898,-12.1388810293,-11.9465211333
38,-11.1812374115,-10.4926883284,-11.0783586587,-11.9232379983
39,-10.5966139477,-10.4293494864,-10.3900941064,-12.041757135
40,-10.2002947968,-10.1495101588,-10.4840439229,-12.176111385
41,-10.329190538,-9.5893759185,-11.1964445249,-12.0790957865
42,-11.0159845925,-9.2897654012,-11.8290525508,-11.718569176
43,-11.7965647782,-9.747360983,-12.1206795818,-11.2733687274
44,-12.1166131064,-10.6728625228,-12.358376463,-10.9113396645
45,-11.9832852327,-11.5668342316,-12.6356427243,-10.7010375348
46,-11.8699089789,-12.5443577747,-12.5835975512,-10.6679878688
47,-12.043816562,-13.6780612881,-12.0906982164,-10.8276711955
48,-12.3454900178,-14.4058479022,-11.6510720348,-11.1466411937
49,-12.6113671365,-14.4372756388,-11.5415216761,-11.5731938189
50,-12.8178851772,-14.1233450397,-11.5879112537,-12.0641562845
51,-12.8642329537,-13.6007879568,-11.7697685796,-12.4947187666
52,-12.6363896566,-12.7954158032,-12.1662750914,-12.5104928709
53,-12.1648428607,-12.0964470849,-12.5858004882,-11.8620713168
54,-11.5619923996,-12.0586315737,-12.7961300794,-10.9103404992
55,-10.9097964039,-12.6347326941,-12.9317544179,-10.2303957296
56,-10.3178245782,-13.366240025,-13.1994673203,-9.959289765
57,-9.9968996223,-13.9191544445,-13.4192108854,-9.8691522782
58,-9.9923489613,-14.1022535689,-13.267839017,-9.7269399286
59,-10.1021954207,-13.8582069774,-12.7155682254,-9.4256216636
60,-10.2563115039,-13.1991196011,-12.1388795907,-8.9925037757
61,-10.5205484418,-12.2676394161,-12.0793282503,-8.6651570159
62,-10.890635711,-11.4763755604,-12.6057918214,-8.8188673832
63,-11.3936288762,-11.081280407,-13.0631985989,-9.5340679533
64,-11.9148051282,-10.9871578394,-12.9140900389,-10.403018405
65,-12.0862857045,-11.1995024671,-12.4271736973,-11.0332437888
66,-11.7948954401,-11.6554870061,-12.127014719,-11.3300415103
67,-11.3820940736,-11.8915031507,-12.1071670334,-11.1928843619
68,-11.1045334963,-11.8512377309,-12.1907171984,-10.5969297422
69,-10.8857561814,-12.1541924264,-12.3470662014,-9.8570820171
70,-10.6757928933,-12.9942071187,-12.6626065742,-9.3223628342
71,-10.4598433672,-13.8835447298,-13.1087482074,-9.1061276219
72,-10.1313064466,-14.3952057729,-13.5940770031,-9.2482909466
73,-9.8116404265,-14.3397712717,-14.0646545708,-9.7560618261
74,-9.7776665114,-13.7049568518,-14.3784141835,-10.3901396674
75,-9.9764536316,-12.8354242686,-14.3554847959,-10.7055604553
76,-10.2662450536,-12.2984916256,-14.0115267736,-10.4765756431
77,-10.7947343555,-12.3832329025,-13.3273984012,-9.9537518226
78,-11.4896518012,-12.7130047999,-12.0192131842,-9.6728702394
79,-11.8889085452,-12.6903685663,-10.2010421572,-9.9607818792
80,-11.8460838212,-12.3864197345,-8.839192869,-10.587937409
81,-11.6708653419,-12.3698489601,-8.7197449052,-11.1234551784
82,-11.5365634204,-12.7377958972,-9.4655954212,-11.4380843888
83,-11.3225104587,-13.0486449507,-10.2338496674,-11.5532772195
84,-10.9851774554,-13.0500062726,-10.6705114122,-11.3079881444
85,-10.7542883083,-12.9415085008,-10.7751480931,-10.5252302484
86,-10.8804400407,-13.1385562411,-10.7023314281,-9.4445036307
87,-11.2542334358,-13.748572405,-10.7927873775,-8.68232557
88,-11.5384523208,-14.1817852509,-11.1285510398,-8.6717760131
89,-11.7259154862,-13.7840832914,-11.4908412774,-9.2821800282
90,-12.1343007358,-12.7087519141,-11.8957919327,-10.0256238383
91,-12.7030379291,-11.6484001103,-12.4636508569,-10.4821611854
92,-12.9249051192,-11.0282728649,-13.1114887646,-10.4346504726
93,-12.6189120504,-10.8803053241,-13.7203573359,-9.9351601444
94,-12.0969105438,-11.1607276552,-14.1095513505,-9.3823531324
95,-11.6349738835,-11.795615023,-13.9928200763,-9.1555238782
96,-11.3441439595,-12.552931991,-13.1364388412,-9.2323037961
97,-11.306759143,-13.1548556263,-11.5896754051,-9.3892258981
98,-11.4501285148,-13.5545675607,-9.9933198687,-9.5865527572
99,-11.6079414524,-13.7873193939,-9.2627255456,-10.0140042034
100,-11.6941581098,-13.7102853164,-9.6830375228,-10.6124033774
101,-11.5663654969,-13.2739113849,-10.615531552,-10.8414728731
102,-11.0534776776,-12.8062572469,-11.1868656301,-10.4572947192
103,-10.2971316552,-12.7821977144,-11.0976305144,-9.9791625377
104,-9.7284356704,-13.1304211932,-10.8886572257,-9.9313406372
105,-9.4182345883,-13.0286069387,-11.2373780014,-10.3630840785
106,-8.9079152285,-12.0269668864,-11.9415096875,-11.048797289
107,-8.2454288139,-10.9170223482,-12.3963491423,-11.4565471924
108,-8.313124014,-10.6985962382,-12.567532612,-11.104962874
109,-9.4516675492,-11.1258488794,-12.6796277822,-10.1920527541
110,-10.7762952248,-11.2502255756,-12.7457109719,-9.2752387095
111,-11.2933247413,-10.8574988298,-12.6047240665,-8.6485151921
112,-10.8762759692,-10.5781219353,-12.040737815,-8.318667881
113,-10.0523116004,-11.1668530035,-11.264309861,-8.1224377518
114,-9.4546186742,-12.6547624352,-10.9059876485,-7.8082046317
115,-9.476252468,-13.9134133126,-11.1149347504,-7.3145534401
116,-9.9503450212,-13.8243256866,-11.4651971503,-6.9095359829
117,-10.2770443798,-12.7612900322,-11.8184409338,-6.9445205601
118,-10.1533606376,-11.9174906605,-12.3737445327,-7.5271760004
119,-9.8190775565,-11.8069508354,-12.9142400838,-8.3946162364
120,-9.6123582392,-12.1722184785,-12.9320332758,-9.0817798902
121,-9.6743040969,-12.5485767596,-12.4121241384,-9.2968343278
122,-10.0032782612,-12.6136933841,-11.8343381274,-9.1061522935
123,-10.3908396682,-12.4074918147,-11.5023476275,-8.7185749556
124,-10.3857895605,-12.067942716,-11.2244447097,-8.3856942575
125,-9.8416814055,-11.5613663905,-10.7706436675,-8.3996154127
126,-9.2144095565,-11.0387349447,-10.4613779901,-8.6790881898
127,-8.8683741734,-10.8698147955,-10.7244934889,-8.6879482078
128,-8.6610006273,-11.1161588201,-11.2744205788,-8.2426924771
129,-8.5503458633,-11.4807397393,-11.5235343249,-7.874424148
130,-8.8654149579,-11.6287335052,-11.4379925874,-8.0332430252
131,-9.6777111501,-11.3558734484,-11.4353340616,-8.4449778301
132,-10.5109025736,-10.8193110022,-11.7338734925,-8.5261905264
133,-10.934367684,-10.4430524531,-12.0023030613,-8.1422182022
134,-11.0609395154,-10.4440612565,-11.7229036347,-7.7208600232
135,-11.2339546083,-10.7819937262,-10.8188534837,-7.6812247856
136,-11.4824773828,-11.3719720648,-9.7589398802,-7.9278605311
137,-11.5158068302,-12.1005879377,-9.3312296259,-7.9944453323
138,-11.053101548,-12.7757035171,-10.144929393,-7.6754124955
139,-10.1057815797,-13.2217046293,-11.8476852812,-7.3357078909
140,-9.0551912087,-13.4710764015,-13.3479649375,-7.4019523686
141,-8.3922393966,-13.6070783821,-14.0567572004,-7.7201159372
142,-8.4445660356,-13.4939319168,-14.209647143,-7.7413132661
143,-9.1116749476,-13.0136934577,-14.1633234556,-7.3213259511
144,-9.8248029824,-12.4308975436,-14.0543536642,-6.8898810631
145,-10.2082636348,-12.1435183098,-13.8621202172,-6.8214821353
146,-10.3900132493,-12.1903362076,-13.4474548799,-7.063601615
147,-10.3801558709,-12.2200578984,-12.7376778453,-7.2459392052
148,-9.9238381221,-11.9030880029,-11.9600905709,-7.1260732505
149,-9.0706864672,-11.4602252122,-11.4342608818,-6.9546828872
150,-8.3173191983,-11.4227838935,-11.286515178,-7.0437957263
151,-8.2126840606,-11.7222281853,-11.7084287586,-7.2429002334
152,-8.8045842792,-11.6336481609,-12.8708302583,-7.2761148009
153,-9.4569266527,-10.8959879312,-14.2874820652,-7.2316818155
154,-9.5977663414,-10.2257967917,-15.0981938041,-7.3599005196
155,-9.3805954132,-10.1369427631,-14.9920152893,-7.6671218233
156,-9.1914800846,-10.2545425488,-14.3810060184,-7.8976860332
157,-9.0784751637,-10.1949559859,-13.9356108595,-7.87610637
158,-9.0500169495,-10.0651004327,-13.9318168144,-7.7032870019
159,-9.2728904361,-10.1091260473,-13.8801850726,-7.5853884244
160,-9.7048830999,-10.3722430681,-13.2616140331,-7.756634705
161,-10.0125127987,-10.7331667,-12.3661952245,-8.2642451424
162,-9.9508823661,-11.0483789248,-11.7620674337,-8.5708026901
163,-9.6534684427,-11.2740893007,-11.6240506666,-8.1124231513
164,-9.3979789892,-11.7348634497,-11.896386663,-7.1649533086
165,-9.1605507743,-12.7064504214,-12.4779925668,-6.4645157636
166,-8.7646429933,-13.5660811359,-13.2234853893,-6.5169488637
167,-8.3841964191,-13.4080841321,-13.9247896819,-7.3313088667
168,-8.3974424789,-12.4103277215,-14.2518867364,-8.2361033456
169,-8.8005424456,-11.5492882065,-14.0265192383,-8.4868063856
170,-9.1629428039,-11.4366761553,-13.4892440108,-8.1356099563
171,-9.1865390843,-12.0984796039,-13.0111538523,-7.7941756673
172,-9.0357345222,-13.1368166577,-12.7678173118,-7.8643107699
173,-8.878549362,-13.9435612859,-12.7368878723,-8.2548018736
174,-8.5709396583,-14.293060748,-12.8576120637,-8.6896794072
175,-8.173351681,-14.2521596944,-13.1623382623,-9.0275519327
176,-8.0777687783,-13.5020697322,-13.6026338042,-9.1059600142
177,-8.4181335928,-11.8562937056,-13.7043486935,-8.801038911
178,-8.9069463646,-10.0119080324,-12.8075955879,-8.3894499605
179,-9.2415443655,-8.7359274739,-11.0572773094,-8.2848273007
180,-9.3784170309,-8.0134109526,-9.7179564479,-8.4563508193
181,-9.44123196,-7.6865481953,-9.8483651041,-8.4934577046
182,-9.5430522502,-8.0466013205,-11.0675139929,-8.2383849421
183,-9.7356555011,-9.1936596944,-12.1070851114,-7.9029229511
184,-9.9759341021,-10.5500947298,-12.3752205373,-7.6536366361
185,-10.0926527456,-11.3203427414,-12.3729576908,-7.6292714554
186,-9.9423653011,-11.2249468001,-12.4608630047,-7.9597886039
187,-9.5416094508,-10.7993470406,-12.2996025474,-8.4374807149
188,-9.0155907093,-10.7719149507,-11.7826234739,-8.6511560821
189,-8.4946503199,-11.2486509667,-11.3412734775,-8.4794850461
190,-8.0225895461,-11.8386027747,-11.2366173106,-8.1423528998
191,-7.7043961275,-12.1932178,-11.3565576518,-7.8917443879
192,-7.8517308137,-12.0722897909,-11.5099396748,-7.8753606816
193,-8.5991819828,-11.445261672,-11.4769691488,-8.0949641161
194,-9.5682402029,-10.7927381044,-11.1560221448,-8.403318819
195,-10.2809852192,-10.8035488045,-10.8504579738,-8.7647258573
196,-10.6206246625,-11.5615452101,-10.9539758827,-9.2382002282
197,-10.66704767,-12.3891019058,-11.4538491175,-9.6203202566
198,-10.4491138302,-12.7199151748,-12.0377749741,-9.7048220171
199,-10.0762432409,-12.7544143685,-12.4088144906,-9.638430805
200,-9.9009209617,-12.8503719588,-12.3587220728,-9.5579559002
201,-10.1855242144,-12.9018860887,-11.815386236,-9.3374388447
202,-10.7493275967,-12.742741169,-10.9806701284,-8.8663635901
203,-11.2903800448,-12.5061779478,-10.2533712911,-8.31515928
204,-11.5969526374,-12.2403570048,-9.9642642102,-8.0012617374
205,-11.3446548271,-11.6857841839,-10.2735380345,-8.0146639284
206,-10.4409705808,-10.7697078418,-11.0986303521,-8.1023365075
207,-9.4939503244,-9.8003765578,-11.9048858378,-7.9661709465
208,-9.1786049425,-9.0906393456,-11.9531781023,-7.7104850177
209,-9.4133736807,-8.9243724321,-11.1188991046,-7.797921027
210,-9.6256101477,-9.5339291117,-10.140055027,-8.3676643228
211,-9.2932472138,-10.5762611321,-9.754202641,-9.0080332357
212,-8.2848491441,-11.2464699817,-9.9941944244,-9.2150674849
213,-7.1550631519,-11.2722369687,-10.5024446283,-8.8408411369
214,-6.6979959358,-11.1954392593,-10.7734327848,-8.2693688003
215,-7.0444133014,-11.5564155457,-10.3201944406,-8.0040100678
216,-7.6231751856,-12.2484310854,-9.4181245214,-8.1785944576
217,-7.9353158171,-12.8075657905,-8.8527147519,-8.6277161214
218,-8.1141839989,-13.0121516246,-8.8383984888,-9.1004006877
219,-8.6547670942,-12.977874193,-9.1637554027,-9.4082550194
220,-9.5918001831,-12.9181745312,-9.7946536532,-9.5059628177
221,-10.3824507765,-12.8550869723,-10.7700841091,-9.4191098635
222,-10.6768299135,-12.5630577955,-11.8659889109,-9.119770408
223,-10.5931364816,-11.996644407,-12.5312795371,-8.5791060007
224,-10.2473915928,-11.4546173567,-12.4371957608,-7.9909681999
225,-9.5683311254,-11.1486240457,-11.9393071056,-7.74653827
226,-8.6643042749,-10.9908530037,-11.6104995714,-8.0580031335
227,-7.9332278887,-10.8902316053,-11.6084558912,-8.7280100339
228,-7.7229728296,-10.9884272212,-11.6262423561,-9.2519200327
229,-8.0865373171,-11.3926254319,-11.4076523229,-9.1725748095
230,-8.7238884699,-11.9242730529,-11.0705478343,-8.5463024992
231,-9.2932267871,-12.2722272274,-10.6911195572,-7.9566908156
232,-9.6597493043,-12.0294263524,-10.1705682006,-7.935684544
233,-9.634154248,-10.9804054784,-9.5942331644,-8.481609214
234,-9.0383853647,-9.7502221418,-9.1787969645,-9.1172429259
235,-8.212237211,-9.4329671315,-9.0568176798,-9.4037102214
236,-7.7931401561,-10.2419606726,-9.30131145,-9.3677463429
237,-7.9123606016,-11.2763560136,-9.8385211733,-9.2533561613
238,-8.2205305863,-11.8779378062,-10.3123471162,-9.0033346692
239,-8.3988180077,-12.1526712911,-10.4645133684,-8.395076065
240,-8.367498834,-12.0630549513,-10.5871880166,-7.6317230238
241,-8.3983107747,-11.4034300409,-10.9636627012,-7.1659357979
242,-8.7356887351,-10.6055816899,-11.1766702112,-7.0704321376
243,-9.1546385232,-10.4563503115,-10.7606665018,-7.0987741108
244,-9.4246671665,-11.2188293668,-9.8881962033,-7.0303739082
245,-9.7110332093,-12.4720056958,-9.0849628274,-6.7687943749
246,-10.0837312452,-13.5487839726,-8.7195042809,-6.3566157626
247,-10.1724595671,-13.9060364127,-8.5621660943,-5.9555577587
248,-9.6884121099,-13.3278336302,-8.0700225805,-5.8842644791
249,-8.947671254,-12.139933427,-7.3755128786,-6.409967197
250,-8.5396442389,-11.1797508272,-7.4132433126,-7.2510808236
251,-8.6683047856,-11.1937659663,-8.7875683741,-7.8290969622
252,-9.0776172833,-12.0521262078,-10.9262118464,-8.0071534127
253,-9.4246906949,-12.721404903,-12.6278838602,-8.0945934739
254,-9.4863128809,-12.2155176542,-13.1701852539,-8.3636977614
255,-9.2040319236,-10.5592604835,-12.6862896022,-8.7623619425
256,-8.7798610012,-8.8750360332,-11.6540582739,-9.0485243806
257,-8.5505594165,-8.481132357,-10.4647543308,-9.1220460599
258,-8.6590335142,-9.4606460899,-9.5998672273,-8.9784136355
259,-8.9384718284,-10.4975596875,-9.4328836247,-8.5418908626
260,-9.0850990239,-10.5619272965,-9.5249380946,-7.9241314229
261,-9.0124528272,-9.9016019742,-9.0112201656,-7.5043090135
262,-8.8934406484,-9.2507236022,-7.9288819699,-7.4427955247
263,-8.6871034678,-8.8603045972,-7.183126336,-7.5010058173
264,-8.1944581253,-8.5465954106,-7.2256326175,-7.4817834941
265,-7.6624467058,-8.3511965087,-7.7390872405,-7.4432293272
266,-7.4936100828,-8.5344822981,-8.2482745214,-7.449540193
267,-7.4540120121,-9.1535944075,-8.5365541579,-7.4775569719
268,-6.8955046484,-10.1522111868,-8.7758808982,-7.5093284924
269,-5.7201869987,-11.3833891545,-9.2756322147,-7.4276414634
270,-4.6583911617,-12.377042594,-10.0186763986,-7.0930741713
271,-4.4618052971,-12.6112786182,-10.615222534,-6.7173833018
272,-5.0578880881,-11.9887983366,-10.748879618,-6.6998260654
273,-5.7180426498,-10.8650866267,-10.580568825,-6.997365605
274,-5.9899761001,-9.9075023199,-10.5428260518,-7.2470674214
275,-6.1425270329,-9.7822061847,-10.6209483273,-7.3997250652
276,-6.5926943838,-10.4960981486,-10.464243875,-7.586553683
277,-7.2939939356,-11.3339802459,-10.2197871679,-7.6968935829
278,-7.8437727724,-11.7092508526,-10.2840395695,-7.5931868746
279,-7.8695258585,-11.597544098,-10.5953921072,-7.4076811482
280,-7.3535573011,-11.2748480712,-10.8662104397,-7.386929653
281,-6.7904052342,-11.0357412787,-11.050422352,-7.5530286354
282,-6.7738678469,-10.8684787357,-11.1966346235,-7.7070216059
283,-7.3249246869,-10.5383320115,-11.2520064763,-7.7754626345
284,-7.9474542444,-10.1782326817,-11.2574775507,-7.8250816077
285,-8.263738756,-10.1633596842,-11.2587320866,-7.8680330964
286,-8.3038634136,-10.3546934956,-11.0763752788,-7.8546733966
287,-8.2297253801,-10.2501401368,-10.7228599685,-7.7478379484
288,-8.0357456355,-9.8839941604,-10.5750102595,-7.6164054439
289,-7.767039856,-9.8570225309,-10.6445676412,-7.6454336366
290,-7.7452324728,-10.4317931177,-10.5224835646,-7.9173621844
291,-8.1193401343,-10.9864277898,-10.1733291027,-8.1868093359
292,-8.5395400734,-10.6149827874,-9.9834902462,-8.1192643583
293,-8.5785506174,-9.3823738257,-10.2198765042,-7.7284301872
294,-8.2684550022,-8.4838881178,-10.8229121076,-7.2730291513
295,-8.0387657439,-8.7812354718,-11.4669885692,-6.8351020626
296,-8.1161568948,-9.7701334337,-11.7067447621,-6.2993769513
297,-8.3557918001,-10.4053885536,-11.3369265429,-5.684104333
298,-8.5726933665,-10.4006351545,-10.8191807299,-5.3052352781
299,-8.6512787068,-10.079630943,-10.8865462168,-5.4064648537
300,-8.4460577626,-9.5841697816,-11.4917865854,-5.7327267002
301,-7.6908454849,-9.0188281193,-11.7792737413,-5.9056607498
302,-6.4206219222,-8.6271187216,-11.2674164083,-5.9943378051
303,-5.3787675664,-8.3154044178,-10.5620186562,-6.3518878249
304,-5.3166865428,-7.8886806465,-10.3990577394,-7.0148865273
305,-6.0532474924,-7.7030214772,-10.5217117775,-7.5066790604
306,-6.7189545861,-8.264682599,-10.340052329,-7.4401777897
307,-6.8061755108,-9.4153760298,-9.8938388823,-6.9635179703
308,-6.5542689616,-10.3995989055,-9.524254476,-6.4008632282
309,-6.5155846034,-10.7396595718,-9.435834677,-5.9732803501
310,-6.9377515492,-10.6651140846,-9.7558412968,-5.9641804642
311,-7.4230572139,-10.5165810228,-10.3847373606,-6.5418349525
312,-7.4963438394,-10.3021355881,-10.9292881834,-7.3556056531
313,-7.409007849,-9.9679002889,-11.1359496343,-7.8339421085
314,-7.7346281808,-9.6094276859,-11.061921858,-7.8148746161
315,-8.455997942,-9.3949526148,-10.8335718739,-7.5736097661
316,-9.0591354894,-9.4102890099,-10.495283715,-7.3999669436
317,-9.1027764819,-9.5632905153,-10.0504383312,-7.343406299
318,-8.4499026802,-9.7544542846,-9.6693717429,-7.3826096509
319,-7.4274305732,-10.0800771823,-9.6325267403,-7.598856124
320,-6.6850635345,-10.6444306175,-10.0176637373,-7.99946914
321,-6.54342981,-11.2250381848,-10.6516650884,-8.3888065357
322,-6.6511344939,-11.4338254793,-11.1538999353,-8.5347909974
323,-6.5833876796,-11.2102130425,-11.1032407245,-8.3732871412
324,-6.4419937776,-10.9237967914,-10.505119167,-8.0107857305
325,-6.5604613643,-10.7876225326,-9.8585784529,-7.5513294843
326,-7.0402712033,-10.5604435122,-9.5744328815,-6.9622735071
327,-7.657419408,-10.1543983056,-9.5462997276,-6.2990503512
328,-8.0149474733,-9.7508447839,-9.5316955155,-5.8444702904
329,-7.8689249534,-9.2265582831,-9.6118702578,-5.7095957916
330,-7.4407936495,-8.302320138,-9.9205779073,-5.7464185751
331,-7.2766946016,-7.1452239031,-10.2168335987,-5.9506195337
332,-7.5201936837,-6.4947501451,-10.1823750771,-6.4310631425
333,-7.7743682995,-7.1210582574,-9.9770408692,-7.1159232533
334,-7.7871991352,-8.9236035662,-9.915712935,-7.6533279462
335,-7.5367215424,-10.8001354725,-9.7575880968,-7.6132593426
336,-7.0431328147,-11.62642368,-9.2148818467,-7.0052875247
337,-6.5280377289,-11.2073260792,-8.6745067228,-6.3054394727
338,-6.2290038131,-10.254729521,-8.5220592533,-5.9347487915
339,-6.1838644277,-9.4538431979,-8.6150122452,-5.916788376
340,-6.3138504692,-8.8908485416,-8.8356410635,-6.0238567291
341,-6.451427177,-8.4061859357,-9.229681236,-6.2279304173
342,-6.5453381251,-8.0148326993,-9.665821512,-6.629380138
343,-6.7426317188,-7.8112097589,-9.9235833261,-7.0482231977
344,-7.1185583237,-7.7334426807,-9.8611679375,-7.2559671093
345,-7.6285198439,-7.7477529052,-9.4872686168,-7.3508946068
346,-8.1554650193,-7.9454809149,-9.1547807201,-7.5840574708
347,-8.4892276175,-8.2477740841,-9.2678981232,-7.9889206396
348,-8.3509569375,-8.3841989375,-9.8170729224,-8.3104134479
349,-7.5948985251,-8.1499835017,-10.6838669117,-8.3372786292
350,-6.620317319,-7.6095889846,-11.7388050929,-8.1217685311
351,-6.1767703932,-7.1019242297,-12.4508583935,-7.8148014511
352,-6.3816744912,-6.909969607,-12.3749485084,-7.5551959349
353,-6.6249428238,-7.0581998336,-11.8333646449,-7.5007613773
354,-6.6973450478,-7.4148496989,-11.3511248992,-7.6949320008
355,-6.9220734247,-7.6927536039,-10.7845950678,-7.9212501023
356,-7.2203278054,-7.6456790643,-9.8087579694,-7.9193280756
357,-7.2529290529,-7.4749213757,-8.8651076011,-7.6733180076
358,-6.9850131776,-7.5590582618,-8.6155812104,-7.3452545953
359,-6.4660872118,-7.7697718362,-9.0009805401,-7.063876407
360,-5.8887837445,-7.5830106606,-9.5685592547,-6.9468568031
361,-5.6826109263,-6.9377512444,-10.0007486285,-7.1310502582
362,-5.8729038754,-6.4178292871,-9.9902948248,-7.5445718253
363,-6.0458011893,-6.3597042062,-9.2928741233,-7.8852906579
364,-6.0533226108,-6.4588289505,-8.1532517396,-7.9131686649
365,-5.9762991347,-6.433400191,-7.3353519593,-7.614207009
366,-5.6618156897,-6.3716752878,-7.4400747,-7.3142239476
367,-4.9794627188,-6.3752623848,-8.1254631643,-7.4606016476
368,-4.3496895179,-6.3472991141,-8.4936434113,-8.0272944522
369,-4.2798990642,-6.1958423923,-8.2635476397,-8.4956455666
370,-4.6143182548,-6.1932760886,-7.9567144457,-8.4559833209
371,-4.9709808089,-6.7142260223,-8.1267122303,-8.0977070206
372,-5.3340785849,-7.4723050878,-8.6258201043,-8.0237513987
373,-5.7900746621,-7.7237231196,-8.7164378871,-8.418468338
374,-6.2831183878,-7.3187363258,-8.1472977177,-8.7265129325
375,-6.6019701879,-6.9528856671,-7.4864271237,-8.3716841708
376,-6.4116080197,-7.2414238241,-7.2570504229,-7.5026765319
377,-5.6988336991,-8.0138526762,-7.5910279283,-6.9000267907
378,-5.0048532442,-8.7541880712,-8.4967809788,-7.089357047
379,-4.7010787266,-9.1056218244,-9.7395874942,-7.7705448392
380,-4.5544950185,-8.8702798565,-10.6800838223,-8.3015613398
381,-4.4408861433,-8.1678981363,-10.7689281942,-8.4392604307
382,-4.7871026127,-7.381610354,-10.1354366282,-8.5315925679
383,-5.842383075,-6.8761700686,-9.4287677831,-8.9455449332
384,-7.0910627066,-6.9116564216,-9.1739143851,-9.5507793533
385,-7.7881679043,-7.5145706733,-9.3838675835,-10.0724464055
386,-7.7067615735,-8.3562558234,-9.6589607457,-10.3701859583
387,-7.1477124548,-8.9916833798,-9.7228784372,-10.2867430091
388,-6.4593798225,-9.3142857094,-9.7567576485,-9.833620548
389,-5.9164975141,-9.4661552361,-9.7974973751,-9.2628528691
390,-5.8153117101,-9.6104899848,-9.4389187111,-8.7169049122
391,-6.1046372986,-10.0363359782,-8.8307982627,-8.183285883
392,-6.3514315236,-10.769763753,-8.872290522,-7.6743084953
393,-6.3860737893,-11.3019328108,-9.8218998153,-7.1662999645
394,-6.4462124118,-11.1946216259,-10.8152667997,-6.5778363614
395,-6.764288267,-10.5144014008,-11.1097808791,-6.0181669897
396,-7.2738017425,-9.6461174639,-10.9061820649,-5.79379374
397,-7.518789778,-8.9393340745,-10.5886763269,-5.9636182181
398,-7.1705099263,-8.4389395281,-10.0835060921,-6.2437360955
399,-6.6666839479,-8.0883741255,-9.3549907887,-6.4921501144
400,-6.6378480718,-8.1760790742,-8.6925685969,-6.8474075388
401,-7.0166654599,-9.0202290538,-8.2766190555,-7.3843623129
402,-7.2692912197,-10.2147465379,-8.0059778107,-8.0084861889
403,-7.0681569665,-10.9133327116,-7.7663490044,-8.4756112985
404,-6.5342239454,-10.81826513,-7.6680376352,-8.427336687
405,-5.9873893982,-10.2380502914,-7.9665514263,-7.821684156
406,-5.5208768104,-9.3889970297,-8.6236696168,-7.1896440247
407,-5.1077933652,-8.499586616,-9.2845783099,-6.9925237834
408,-4.9977564952,-8.1823230383,-9.713830492,-7.0606108288
409,-5.4122594533,-8.7545146514,-9.890202735,-6.9427197065
410,-6.0467589637,-9.733000941,-9.8687006972,-6.5026514752
411,-6.3560800558,-10.5629208973,-9.7493038847,-6.1143428652
412,-6.1919367121,-11.2601570133,-9.8055224038,-6.2119953908
413,-5.8113542298,-11.9874802719,-10.2766101339,-6.714547137
414,-5.4269208836,-12.4788154805,-10.7870449371,-7.1603500016
415,-5.0706283343,-12.2894260047,-10.6975898005,-7.2170329599
416,-4.7461082641,-11.4304620859,-9.9940797657,-6.9098020959
417,-4.5870058551,-10.4210605817,-9.0299939296,-6.5641435987
418,-4.7946744885,-9.7489214741,-8.0111458084,-6.5002111929
419,-5.3134614893,-9.4890639914,-7.3810639463,-6.7268941623
420,-5.750912094,-9.4849846451,-7.6441758221,-7.043475388
421,-5.8298485446,-9.5919071878,-8.4979136946,-7.3726609317
422,-5.691500066,-9.5642544495,-9.1900841994,-7.8506077194
423,-5.5990731245,-9.1072719094,-9.4058193102,-8.4818616674
424,-5.5873045614,-8.2973901664,-9.2231851983,-8.864051924
425,-5.5487740687,-7.7410927965,-8.9775924475,-8.6203833612
426,-5.513735257,-8.080380057,-9.1671715246,-7.9808462936
427,-5.4964637249,-9.1690949992,-9.832293283,-7.5495784976
428,-5.4296307498,-10.0912256393,-10.4245526747,-7.5647031785
429,-5.4410121468,-10.4026708413,-10.6416652851,-7.7103330863
430,-5.6441733211,-10.6998987575,-10.6797889741,-7.7461283612
431,-5.7767990589,-11.5286195373,-10.5510718165,-7.8367997226
432,-5.5457674453,-12.5133339494,-10.1161764899,-7.997103445
433,-5.1728344965,-13.0510440164,-9.6477516446,-7.9664550375
434,-5.0484737213,-13.1426814724,-9.5653753704,-7.7374000663


==> logs/icehockey_results.txt <==
episodes	DQV	DQN	DDQN	DQV-Max
0	-13.518981246	-14.9381658896	-12.8116545144	-16.5907425249
1	-12.6227992814	-14.905251491	-12.5758485821	-16.8738187622
2	-11.5938767953	-14.3231655875	-11.8968106616	-16.6965244992
3	-11.1719991645	-12.7352243445	-11.1868376481	-15.9863324494
4	-11.187509236	-10.7764959071	-11.1276300068	-15.4046131924
5	-10.8522552298	-9.9006719029	-11.5525257183	-15.224378807
6	-9.8248320072	-10.6405252037	-11.7516929403	-15.271869078
7	-8.6728366415	-12.1935979057	-11.5696762509	-15.4951504693
8	-8.1718678133	-13.621969689	-11.421862112	-15.9263128872
9	-8.3818742149	-14.4655921511	-11.5594045733	-16.4699519426
10	-8.7776847328	-14.6831511723	-11.9323921956	-16.9108414506
11	-8.9085088746	-14.5300050311	-12.5401125627	-17.0837874701
12	-8.8017791839	-14.3315973618	-13.1968939102	-16.8864943447
13	-9.0102018472	-14.2226680887	-13.3135666608	-16.0852374674
14	-9.8740495887	-14.0921234381	-12.6545723263	-14.6675883662
15	-10.9051421551	-13.8478830856	-11.9020805186	-13.1556452894
16	-11.4274590334	-13.538572704	-11.9470197312	-12.0561560899
17	-11.3706873407	-13.054349808	-12.7307071748	-11.5299203117
18	-11.0669928118	-12.2438192219	-13.4215239708	-11.4713453723
19	-10.866838946	-11.5753726327	-13.7425895814	-11.594582673
20	-10.9722433096	-11.7985818541	-13.9722231019	-11.8037077362
21	-11.1767752149	-12.7975402736	-14.0126742379	-12.1836625642
22	-11.1390554939	-13.701666333	-13.6860017984	-12.6185356156
23	-10.9097210901	-13.9168554368	-13.2212232659	-12.8748545128
24	-10.7274766375	-13.5017431026	-12.8871821248	-12.7802477732
25	-10.6392310119	-12.9807295961	-12.7518337341	-12.3830153634
26	-10.5899150485	-12.8209530395	-12.7243659992	-12.1049005063
27	-10.530446687	-12.9573726215	-12.5788276335	-12.2443143245
28	-10.46295748	-13.0624817189	-12.2084816662	-12.5316621409
29	-10.5076128147	-13.0295093562	-11.8970605989	-12.5492889607
30	-10.7151639787	-13.0412343278	-11.9684184064	-12.1975605108
31	-10.9378427077	-13.217542612	-12.3954960891	-11.7450779793
32	-11.0914453375	-13.2350518271	-13.0761111636	-11.5939394274
33	-11.2112371324	-12.7897534573	-13.9365987727	-11.8415230568
34	-11.2934032399	-12.1094002754	-14.5352617476	-12.1528240603
35	-11.4099180586	-11.5054093706	-14.2991829546	-12.2063329928
36	-11.58401355	-11.0234493025	-13.3129739453	-12.0704805752
37	-11.5699366447	-10.6630513898	-12.1388810293	-11.9465211333
38	-11.1812374115	-10.4926883284	-11.0783586587	-11.9232379983
39	-10.5966139477	-10.4293494864	-10.3900941064	-12.041757135
40	-10.2002947968	-10.1495101588	-10.4840439229	-12.176111385
41	-10.329190538	-9.5893759185	-11.1964445249	-12.0790957865
42	-11.0159845925	-9.2897654012	-11.8290525508	-11.718569176
43	-11.7965647782	-9.747360983	-12.1206795818	-11.2733687274
44	-12.1166131064	-10.6728625228	-12.358376463	-10.9113396645
45	-11.9832852327	-11.5668342316	-12.6356427243	-10.7010375348
46	-11.8699089789	-12.5443577747	-12.5835975512	-10.6679878688
47	-12.043816562	-13.6780612881	-12.0906982164	-10.8276711955
48	-12.3454900178	-14.4058479022	-11.6510720348	-11.1466411937
49	-12.6113671365	-14.4372756388	-11.5415216761	-11.5731938189
50	-12.8178851772	-14.1233450397	-11.5879112537	-12.0641562845
51	-12.8642329537	-13.6007879568	-11.7697685796	-12.4947187666
52	-12.6363896566	-12.7954158032	-12.1662750914	-12.5104928709
53	-12.1648428607	-12.0964470849	-12.5858004882	-11.8620713168
54	-11.5619923996	-12.0586315737	-12.7961300794	-10.9103404992
55	-10.9097964039	-12.6347326941	-12.9317544179	-10.2303957296
56	-10.3178245782	-13.366240025	-13.1994673203	-9.959289765
57	-9.9968996223	-13.9191544445	-13.4192108854	-9.8691522782
58	-9.9923489613	-14.1022535689	-13.267839017	-9.7269399286
59	-10.1021954207	-13.8582069774	-12.7155682254	-9.4256216636
60	-10.2563115039	-13.1991196011	-12.1388795907	-8.9925037757
61	-10.5205484418	-12.2676394161	-12.0793282503	-8.6651570159
62	-10.890635711	-11.4763755604	-12.6057918214	-8.8188673832
63	-11.3936288762	-11.081280407	-13.0631985989	-9.5340679533
64	-11.9148051282	-10.9871578394	-12.9140900389	-10.403018405
65	-12.0862857045	-11.1995024671	-12.4271736973	-11.0332437888
66	-11.7948954401	-11.6554870061	-12.127014719	-11.3300415103
67	-11.3820940736	-11.8915031507	-12.1071670334	-11.1928843619
68	-11.1045334963	-11.8512377309	-12.1907171984	-10.5969297422
69	-10.8857561814	-12.1541924264	-12.3470662014	-9.8570820171
70	-10.6757928933	-12.9942071187	-12.6626065742	-9.3223628342
71	-10.4598433672	-13.8835447298	-13.1087482074	-9.1061276219
72	-10.1313064466	-14.3952057729	-13.5940770031	-9.2482909466
73	-9.8116404265	-14.3397712717	-14.0646545708	-9.7560618261
74	-9.7776665114	-13.7049568518	-14.3784141835	-10.3901396674
75	-9.9764536316	-12.8354242686	-14.3554847959	-10.7055604553
76	-10.2662450536	-12.2984916256	-14.0115267736	-10.4765756431
77	-10.7947343555	-12.3832329025	-13.3273984012	-9.9537518226
78	-11.4896518012	-12.7130047999	-12.0192131842	-9.6728702394
79	-11.8889085452	-12.6903685663	-10.2010421572	-9.9607818792
80	-11.8460838212	-12.3864197345	-8.839192869	-10.587937409
81	-11.6708653419	-12.3698489601	-8.7197449052	-11.1234551784
82	-11.5365634204	-12.7377958972	-9.4655954212	-11.4380843888
83	-11.3225104587	-13.0486449507	-10.2338496674	-11.5532772195
84	-10.9851774554	-13.0500062726	-10.6705114122	-11.3079881444
85	-10.7542883083	-12.9415085008	-10.7751480931	-10.5252302484
86	-10.8804400407	-13.1385562411	-10.7023314281	-9.4445036307
87	-11.2542334358	-13.748572405	-10.7927873775	-8.68232557
88	-11.5384523208	-14.1817852509	-11.1285510398	-8.6717760131
89	-11.7259154862	-13.7840832914	-11.4908412774	-9.2821800282
90	-12.1343007358	-12.7087519141	-11.8957919327	-10.0256238383
91	-12.7030379291	-11.6484001103	-12.4636508569	-10.4821611854
92	-12.9249051192	-11.0282728649	-13.1114887646	-10.4346504726
93	-12.6189120504	-10.8803053241	-13.7203573359	-9.9351601444
94	-12.0969105438	-11.1607276552	-14.1095513505	-9.3823531324
95	-11.6349738835	-11.795615023	-13.9928200763	-9.1555238782
96	-11.3441439595	-12.552931991	-13.1364388412	-9.2323037961
97	-11.306759143	-13.1548556263	-11.5896754051	-9.3892258981
98	-11.4501285148	-13.5545675607	-9.9933198687	-9.5865527572
99	-11.6079414524	-13.7873193939	-9.2627255456	-10.0140042034
100	-11.6941581098	-13.7102853164	-9.6830375228	-10.6124033774
101	-11.5663654969	-13.2739113849	-10.615531552	-10.8414728731
102	-11.0534776776	-12.8062572469	-11.1868656301	-10.4572947192
103	-10.2971316552	-12.7821977144	-11.0976305144	-9.9791625377
104	-9.7284356704	-13.1304211932	-10.8886572257	-9.9313406372
105	-9.4182345883	-13.0286069387	-11.2373780014	-10.3630840785
106	-8.9079152285	-12.0269668864	-11.9415096875	-11.048797289
107	-8.2454288139	-10.9170223482	-12.3963491423	-11.4565471924
108	-8.313124014	-10.6985962382	-12.567532612	-11.104962874
109	-9.4516675492	-11.1258488794	-12.6796277822	-10.1920527541
110	-10.7762952248	-11.2502255756	-12.7457109719	-9.2752387095
111	-11.2933247413	-10.8574988298	-12.6047240665	-8.6485151921
112	-10.8762759692	-10.5781219353	-12.040737815	-8.318667881
113	-10.0523116004	-11.1668530035	-11.264309861	-8.1224377518
114	-9.4546186742	-12.6547624352	-10.9059876485	-7.8082046317
115	-9.476252468	-13.9134133126	-11.1149347504	-7.3145534401
116	-9.9503450212	-13.8243256866	-11.4651971503	-6.9095359829
117	-10.2770443798	-12.7612900322	-11.8184409338	-6.9445205601
118	-10.1533606376	-11.9174906605	-12.3737445327	-7.5271760004
119	-9.8190775565	-11.8069508354	-12.9142400838	-8.3946162364
120	-9.6123582392	-12.1722184785	-12.9320332758	-9.0817798902
121	-9.6743040969	-12.5485767596	-12.4121241384	-9.2968343278
122	-10.0032782612	-12.6136933841	-11.8343381274	-9.1061522935
123	-10.3908396682	-12.4074918147	-11.5023476275	-8.7185749556
124	-10.3857895605	-12.067942716	-11.2244447097	-8.3856942575
125	-9.8416814055	-11.5613663905	-10.7706436675	-8.3996154127
126	-9.2144095565	-11.0387349447	-10.4613779901	-8.6790881898
127	-8.8683741734	-10.8698147955	-10.7244934889	-8.6879482078
128	-8.6610006273	-11.1161588201	-11.2744205788	-8.2426924771
129	-8.5503458633	-11.4807397393	-11.5235343249	-7.874424148
130	-8.8654149579	-11.6287335052	-11.4379925874	-8.0332430252
131	-9.6777111501	-11.3558734484	-11.4353340616	-8.4449778301
132	-10.5109025736	-10.8193110022	-11.7338734925	-8.5261905264
133	-10.934367684	-10.4430524531	-12.0023030613	-8.1422182022
134	-11.0609395154	-10.4440612565	-11.7229036347	-7.7208600232
135	-11.2339546083	-10.7819937262	-10.8188534837	-7.6812247856
136	-11.4824773828	-11.3719720648	-9.7589398802	-7.9278605311
137	-11.5158068302	-12.1005879377	-9.3312296259	-7.9944453323
138	-11.053101548	-12.7757035171	-10.144929393	-7.6754124955
139	-10.1057815797	-13.2217046293	-11.8476852812	-7.3357078909
140	-9.0551912087	-13.4710764015	-13.3479649375	-7.4019523686
141	-8.3922393966	-13.6070783821	-14.0567572004	-7.7201159372
142	-8.4445660356	-13.4939319168	-14.209647143	-7.7413132661
143	-9.1116749476	-13.0136934577	-14.1633234556	-7.3213259511
144	-9.8248029824	-12.4308975436	-14.0543536642	-6.8898810631
145	-10.2082636348	-12.1435183098	-13.8621202172	-6.8214821353
146	-10.3900132493	-12.1903362076	-13.4474548799	-7.063601615
147	-10.3801558709	-12.2200578984	-12.7376778453	-7.2459392052
148	-9.9238381221	-11.9030880029	-11.9600905709	-7.1260732505
149	-9.0706864672	-11.4602252122	-11.4342608818	-6.9546828872
150	-8.3173191983	-11.4227838935	-11.286515178	-7.0437957263
151	-8.2126840606	-11.7222281853	-11.7084287586	-7.2429002334
152	-8.8045842792	-11.6336481609	-12.8708302583	-7.2761148009
153	-9.4569266527	-10.8959879312	-14.2874820652	-7.2316818155
154	-9.5977663414	-10.2257967917	-15.0981938041	-7.3599005196
155	-9.3805954132	-10.1369427631	-14.9920152893	-7.6671218233
156	-9.1914800846	-10.2545425488	-14.3810060184	-7.8976860332
157	-9.0784751637	-10.1949559859	-13.9356108595	-7.87610637
158	-9.0500169495	-10.0651004327	-13.9318168144	-7.7032870019
159	-9.2728904361	-10.1091260473	-13.8801850726	-7.5853884244
160	-9.7048830999	-10.3722430681	-13.2616140331	-7.756634705
161	-10.0125127987	-10.7331667	-12.3661952245	-8.2642451424
162	-9.9508823661	-11.0483789248	-11.7620674337	-8.5708026901
163	-9.6534684427	-11.2740893007	-11.6240506666	-8.1124231513
164	-9.3979789892	-11.7348634497	-11.896386663	-7.1649533086
165	-9.1605507743	-12.7064504214	-12.4779925668	-6.4645157636
166	-8.7646429933	-13.5660811359	-13.2234853893	-6.5169488637
167	-8.3841964191	-13.4080841321	-13.9247896819	-7.3313088667
168	-8.3974424789	-12.4103277215	-14.2518867364	-8.2361033456
169	-8.8005424456	-11.5492882065	-14.0265192383	-8.4868063856
170	-9.1629428039	-11.4366761553	-13.4892440108	-8.1356099563
171	-9.1865390843	-12.0984796039	-13.0111538523	-7.7941756673
172	-9.0357345222	-13.1368166577	-12.7678173118	-7.8643107699
173	-8.878549362	-13.9435612859	-12.7368878723	-8.2548018736
174	-8.5709396583	-14.293060748	-12.8576120637	-8.6896794072
175	-8.173351681	-14.2521596944	-13.1623382623	-9.0275519327
176	-8.0777687783	-13.5020697322	-13.6026338042	-9.1059600142
177	-8.4181335928	-11.8562937056	-13.7043486935	-8.801038911
178	-8.9069463646	-10.0119080324	-12.8075955879	-8.3894499605
179	-9.2415443655	-8.7359274739	-11.0572773094	-8.2848273007
180	-9.3784170309	-8.0134109526	-9.7179564479	-8.4563508193
181	-9.44123196	-7.6865481953	-9.8483651041	-8.4934577046
182	-9.5430522502	-8.0466013205	-11.0675139929	-8.2383849421
183	-9.7356555011	-9.1936596944	-12.1070851114	-7.9029229511
184	-9.9759341021	-10.5500947298	-12.3752205373	-7.6536366361
185	-10.0926527456	-11.3203427414	-12.3729576908	-7.6292714554
186	-9.9423653011	-11.2249468001	-12.4608630047	-7.9597886039
187	-9.5416094508	-10.7993470406	-12.2996025474	-8.4374807149
188	-9.0155907093	-10.7719149507	-11.7826234739	-8.6511560821
189	-8.4946503199	-11.2486509667	-11.3412734775	-8.4794850461
190	-8.0225895461	-11.8386027747	-11.2366173106	-8.1423528998
191	-7.7043961275	-12.1932178	-11.3565576518	-7.8917443879
192	-7.8517308137	-12.0722897909	-11.5099396748	-7.8753606816
193	-8.5991819828	-11.445261672	-11.4769691488	-8.0949641161
194	-9.5682402029	-10.7927381044	-11.1560221448	-8.403318819
195	-10.2809852192	-10.8035488045	-10.8504579738	-8.7647258573
196	-10.6206246625	-11.5615452101	-10.9539758827	-9.2382002282
197	-10.66704767	-12.3891019058	-11.4538491175	-9.6203202566
198	-10.4491138302	-12.7199151748	-12.0377749741	-9.7048220171
199	-10.0762432409	-12.7544143685	-12.4088144906	-9.638430805
200	-9.9009209617	-12.8503719588	-12.3587220728	-9.5579559002
201	-10.1855242144	-12.9018860887	-11.815386236	-9.3374388447
202	-10.7493275967	-12.742741169	-10.9806701284	-8.8663635901
203	-11.2903800448	-12.5061779478	-10.2533712911	-8.31515928
204	-11.5969526374	-12.2403570048	-9.9642642102	-8.0012617374
205	-11.3446548271	-11.6857841839	-10.2735380345	-8.0146639284
206	-10.4409705808	-10.7697078418	-11.0986303521	-8.1023365075
207	-9.4939503244	-9.8003765578	-11.9048858378	-7.9661709465
208	-9.1786049425	-9.0906393456	-11.9531781023	-7.7104850177
209	-9.4133736807	-8.9243724321	-11.1188991046	-7.797921027
210	-9.6256101477	-9.5339291117	-10.140055027	-8.3676643228
211	-9.2932472138	-10.5762611321	-9.754202641	-9.0080332357
212	-8.2848491441	-11.2464699817	-9.9941944244	-9.2150674849
213	-7.1550631519	-11.2722369687	-10.5024446283	-8.8408411369
214	-6.6979959358	-11.1954392593	-10.7734327848	-8.2693688003
215	-7.0444133014	-11.5564155457	-10.3201944406	-8.0040100678
216	-7.6231751856	-12.2484310854	-9.4181245214	-8.1785944576
217	-7.9353158171	-12.8075657905	-8.8527147519	-8.6277161214
218	-8.1141839989	-13.0121516246	-8.8383984888	-9.1004006877
219	-8.6547670942	-12.977874193	-9.1637554027	-9.4082550194
220	-9.5918001831	-12.9181745312	-9.7946536532	-9.5059628177
221	-10.3824507765	-12.8550869723	-10.7700841091	-9.4191098635
222	-10.6768299135	-12.5630577955	-11.8659889109	-9.119770408
223	-10.5931364816	-11.996644407	-12.5312795371	-8.5791060007
224	-10.2473915928	-11.4546173567	-12.4371957608	-7.9909681999
225	-9.5683311254	-11.1486240457	-11.9393071056	-7.74653827
226	-8.6643042749	-10.9908530037	-11.6104995714	-8.0580031335
227	-7.9332278887	-10.8902316053	-11.6084558912	-8.7280100339
228	-7.7229728296	-10.9884272212	-11.6262423561	-9.2519200327
229	-8.0865373171	-11.3926254319	-11.4076523229	-9.1725748095
230	-8.7238884699	-11.9242730529	-11.0705478343	-8.5463024992
231	-9.2932267871	-12.2722272274	-10.6911195572	-7.9566908156
232	-9.6597493043	-12.0294263524	-10.1705682006	-7.935684544
233	-9.634154248	-10.9804054784	-9.5942331644	-8.481609214
234	-9.0383853647	-9.7502221418	-9.1787969645	-9.1172429259
235	-8.212237211	-9.4329671315	-9.0568176798	-9.4037102214
236	-7.7931401561	-10.2419606726	-9.30131145	-9.3677463429
237	-7.9123606016	-11.2763560136	-9.8385211733	-9.2533561613
238	-8.2205305863	-11.8779378062	-10.3123471162	-9.0033346692
239	-8.3988180077	-12.1526712911	-10.4645133684	-8.395076065
240	-8.367498834	-12.0630549513	-10.5871880166	-7.6317230238
241	-8.3983107747	-11.4034300409	-10.9636627012	-7.1659357979
242	-8.7356887351	-10.6055816899	-11.1766702112	-7.0704321376
243	-9.1546385232	-10.4563503115	-10.7606665018	-7.0987741108
244	-9.4246671665	-11.2188293668	-9.8881962033	-7.0303739082
245	-9.7110332093	-12.4720056958	-9.0849628274	-6.7687943749
246	-10.0837312452	-13.5487839726	-8.7195042809	-6.3566157626
247	-10.1724595671	-13.9060364127	-8.5621660943	-5.9555577587
248	-9.6884121099	-13.3278336302	-8.0700225805	-5.8842644791
249	-8.947671254	-12.139933427	-7.3755128786	-6.409967197
250	-8.5396442389	-11.1797508272	-7.4132433126	-7.2510808236
251	-8.6683047856	-11.1937659663	-8.7875683741	-7.8290969622
252	-9.0776172833	-12.0521262078	-10.9262118464	-8.0071534127
253	-9.4246906949	-12.721404903	-12.6278838602	-8.0945934739
254	-9.4863128809	-12.2155176542	-13.1701852539	-8.3636977614
255	-9.2040319236	-10.5592604835	-12.6862896022	-8.7623619425
256	-8.7798610012	-8.8750360332	-11.6540582739	-9.0485243806
257	-8.5505594165	-8.481132357	-10.4647543308	-9.1220460599
258	-8.6590335142	-9.4606460899	-9.5998672273	-8.9784136355
259	-8.9384718284	-10.4975596875	-9.4328836247	-8.5418908626
260	-9.0850990239	-10.5619272965	-9.5249380946	-7.9241314229
261	-9.0124528272	-9.9016019742	-9.0112201656	-7.5043090135
262	-8.8934406484	-9.2507236022	-7.9288819699	-7.4427955247
263	-8.6871034678	-8.8603045972	-7.183126336	-7.5010058173
264	-8.1944581253	-8.5465954106	-7.2256326175	-7.4817834941
265	-7.6624467058	-8.3511965087	-7.7390872405	-7.4432293272
266	-7.4936100828	-8.5344822981	-8.2482745214	-7.449540193
267	-7.4540120121	-9.1535944075	-8.5365541579	-7.4775569719
268	-6.8955046484	-10.1522111868	-8.7758808982	-7.5093284924
269	-5.7201869987	-11.3833891545	-9.2756322147	-7.4276414634
270	-4.6583911617	-12.377042594	-10.0186763986	-7.0930741713
271	-4.4618052971	-12.6112786182	-10.615222534	-6.7173833018
272	-5.0578880881	-11.9887983366	-10.748879618	-6.6998260654
273	-5.7180426498	-10.8650866267	-10.580568825	-6.997365605
274	-5.9899761001	-9.9075023199	-10.5428260518	-7.2470674214
275	-6.1425270329	-9.7822061847	-10.6209483273	-7.3997250652
276	-6.5926943838	-10.4960981486	-10.464243875	-7.586553683
277	-7.2939939356	-11.3339802459	-10.2197871679	-7.6968935829
278	-7.8437727724	-11.7092508526	-10.2840395695	-7.5931868746
279	-7.8695258585	-11.597544098	-10.5953921072	-7.4076811482
280	-7.3535573011	-11.2748480712	-10.8662104397	-7.386929653
281	-6.7904052342	-11.0357412787	-11.050422352	-7.5530286354
282	-6.7738678469	-10.8684787357	-11.1966346235	-7.7070216059
283	-7.3249246869	-10.5383320115	-11.2520064763	-7.7754626345
284	-7.9474542444	-10.1782326817	-11.2574775507	-7.8250816077
285	-8.263738756	-10.1633596842	-11.2587320866	-7.8680330964
286	-8.3038634136	-10.3546934956	-11.0763752788	-7.8546733966
287	-8.2297253801	-10.2501401368	-10.7228599685	-7.7478379484
288	-8.0357456355	-9.8839941604	-10.5750102595	-7.6164054439
289	-7.767039856	-9.8570225309	-10.6445676412	-7.6454336366
290	-7.7452324728	-10.4317931177	-10.5224835646	-7.9173621844
291	-8.1193401343	-10.9864277898	-10.1733291027	-8.1868093359
292	-8.5395400734	-10.6149827874	-9.9834902462	-8.1192643583
293	-8.5785506174	-9.3823738257	-10.2198765042	-7.7284301872
294	-8.2684550022	-8.4838881178	-10.8229121076	-7.2730291513
295	-8.0387657439	-8.7812354718	-11.4669885692	-6.8351020626
296	-8.1161568948	-9.7701334337	-11.7067447621	-6.2993769513
297	-8.3557918001	-10.4053885536	-11.3369265429	-5.684104333
298	-8.5726933665	-10.4006351545	-10.8191807299	-5.3052352781
299	-8.6512787068	-10.079630943	-10.8865462168	-5.4064648537
300	-8.4460577626	-9.5841697816	-11.4917865854	-5.7327267002
301	-7.6908454849	-9.0188281193	-11.7792737413	-5.9056607498
302	-6.4206219222	-8.6271187216	-11.2674164083	-5.9943378051
303	-5.3787675664	-8.3154044178	-10.5620186562	-6.3518878249
304	-5.3166865428	-7.8886806465	-10.3990577394	-7.0148865273
305	-6.0532474924	-7.7030214772	-10.5217117775	-7.5066790604
306	-6.7189545861	-8.264682599	-10.340052329	-7.4401777897
307	-6.8061755108	-9.4153760298	-9.8938388823	-6.9635179703
308	-6.5542689616	-10.3995989055	-9.524254476	-6.4008632282
309	-6.5155846034	-10.7396595718	-9.435834677	-5.9732803501
310	-6.9377515492	-10.6651140846	-9.7558412968	-5.9641804642
311	-7.4230572139	-10.5165810228	-10.3847373606	-6.5418349525
312	-7.4963438394	-10.3021355881	-10.9292881834	-7.3556056531
313	-7.409007849	-9.9679002889	-11.1359496343	-7.8339421085
314	-7.7346281808	-9.6094276859	-11.061921858	-7.8148746161
315	-8.455997942	-9.3949526148	-10.8335718739	-7.5736097661
316	-9.0591354894	-9.4102890099	-10.495283715	-7.3999669436
317	-9.1027764819	-9.5632905153	-10.0504383312	-7.343406299
318	-8.4499026802	-9.7544542846	-9.6693717429	-7.3826096509
319	-7.4274305732	-10.0800771823	-9.6325267403	-7.598856124
320	-6.6850635345	-10.6444306175	-10.0176637373	-7.99946914
321	-6.54342981	-11.2250381848	-10.6516650884	-8.3888065357
322	-6.6511344939	-11.4338254793	-11.1538999353	-8.5347909974
323	-6.5833876796	-11.2102130425	-11.1032407245	-8.3732871412
324	-6.4419937776	-10.9237967914	-10.505119167	-8.0107857305
325	-6.5604613643	-10.7876225326	-9.8585784529	-7.5513294843
326	-7.0402712033	-10.5604435122	-9.5744328815	-6.9622735071
327	-7.657419408	-10.1543983056	-9.5462997276	-6.2990503512
328	-8.0149474733	-9.7508447839	-9.5316955155	-5.8444702904
329	-7.8689249534	-9.2265582831	-9.6118702578	-5.7095957916
330	-7.4407936495	-8.302320138	-9.9205779073	-5.7464185751
331	-7.2766946016	-7.1452239031	-10.2168335987	-5.9506195337
332	-7.5201936837	-6.4947501451	-10.1823750771	-6.4310631425
333	-7.7743682995	-7.1210582574	-9.9770408692	-7.1159232533
334	-7.7871991352	-8.9236035662	-9.915712935	-7.6533279462
335	-7.5367215424	-10.8001354725	-9.7575880968	-7.6132593426
336	-7.0431328147	-11.62642368	-9.2148818467	-7.0052875247
337	-6.5280377289	-11.2073260792	-8.6745067228	-6.3054394727
338	-6.2290038131	-10.254729521	-8.5220592533	-5.9347487915
339	-6.1838644277	-9.4538431979	-8.6150122452	-5.916788376
340	-6.3138504692	-8.8908485416	-8.8356410635	-6.0238567291
341	-6.451427177	-8.4061859357	-9.229681236	-6.2279304173
342	-6.5453381251	-8.0148326993	-9.665821512	-6.629380138
343	-6.7426317188	-7.8112097589	-9.9235833261	-7.0482231977
344	-7.1185583237	-7.7334426807	-9.8611679375	-7.2559671093
345	-7.6285198439	-7.7477529052	-9.4872686168	-7.3508946068
346	-8.1554650193	-7.9454809149	-9.1547807201	-7.5840574708
347	-8.4892276175	-8.2477740841	-9.2678981232	-7.9889206396
348	-8.3509569375	-8.3841989375	-9.8170729224	-8.3104134479
349	-7.5948985251	-8.1499835017	-10.6838669117	-8.3372786292
350	-6.620317319	-7.6095889846	-11.7388050929	-8.1217685311
351	-6.1767703932	-7.1019242297	-12.4508583935	-7.8148014511
352	-6.3816744912	-6.909969607	-12.3749485084	-7.5551959349
353	-6.6249428238	-7.0581998336	-11.8333646449	-7.5007613773
354	-6.6973450478	-7.4148496989	-11.3511248992	-7.6949320008
355	-6.9220734247	-7.6927536039	-10.7845950678	-7.9212501023
356	-7.2203278054	-7.6456790643	-9.8087579694	-7.9193280756
357	-7.2529290529	-7.4749213757	-8.8651076011	-7.6733180076
358	-6.9850131776	-7.5590582618	-8.6155812104	-7.3452545953
359	-6.4660872118	-7.7697718362	-9.0009805401	-7.063876407
360	-5.8887837445	-7.5830106606	-9.5685592547	-6.9468568031
361	-5.6826109263	-6.9377512444	-10.0007486285	-7.1310502582
362	-5.8729038754	-6.4178292871	-9.9902948248	-7.5445718253
363	-6.0458011893	-6.3597042062	-9.2928741233	-7.8852906579
364	-6.0533226108	-6.4588289505	-8.1532517396	-7.9131686649
365	-5.9762991347	-6.433400191	-7.3353519593	-7.614207009
366	-5.6618156897	-6.3716752878	-7.4400747	-7.3142239476
367	-4.9794627188	-6.3752623848	-8.1254631643	-7.4606016476
368	-4.3496895179	-6.3472991141	-8.4936434113	-8.0272944522
369	-4.2798990642	-6.1958423923	-8.2635476397	-8.4956455666
370	-4.6143182548	-6.1932760886	-7.9567144457	-8.4559833209
371	-4.9709808089	-6.7142260223	-8.1267122303	-8.0977070206
372	-5.3340785849	-7.4723050878	-8.6258201043	-8.0237513987
373	-5.7900746621	-7.7237231196	-8.7164378871	-8.418468338
374	-6.2831183878	-7.3187363258	-8.1472977177	-8.7265129325
375	-6.6019701879	-6.9528856671	-7.4864271237	-8.3716841708
376	-6.4116080197	-7.2414238241	-7.2570504229	-7.5026765319
377	-5.6988336991	-8.0138526762	-7.5910279283	-6.9000267907
378	-5.0048532442	-8.7541880712	-8.4967809788	-7.089357047
379	-4.7010787266	-9.1056218244	-9.7395874942	-7.7705448392
380	-4.5544950185	-8.8702798565	-10.6800838223	-8.3015613398
381	-4.4408861433	-8.1678981363	-10.7689281942	-8.4392604307
382	-4.7871026127	-7.381610354	-10.1354366282	-8.5315925679
383	-5.842383075	-6.8761700686	-9.4287677831	-8.9455449332
384	-7.0910627066	-6.9116564216	-9.1739143851	-9.5507793533
385	-7.7881679043	-7.5145706733	-9.3838675835	-10.0724464055
386	-7.7067615735	-8.3562558234	-9.6589607457	-10.3701859583
387	-7.1477124548	-8.9916833798	-9.7228784372	-10.2867430091
388	-6.4593798225	-9.3142857094	-9.7567576485	-9.833620548
389	-5.9164975141	-9.4661552361	-9.7974973751	-9.2628528691
390	-5.8153117101	-9.6104899848	-9.4389187111	-8.7169049122
391	-6.1046372986	-10.0363359782	-8.8307982627	-8.183285883
392	-6.3514315236	-10.769763753	-8.872290522	-7.6743084953
393	-6.3860737893	-11.3019328108	-9.8218998153	-7.1662999645
394	-6.4462124118	-11.1946216259	-10.8152667997	-6.5778363614
395	-6.764288267	-10.5144014008	-11.1097808791	-6.0181669897
396	-7.2738017425	-9.6461174639	-10.9061820649	-5.79379374
397	-7.518789778	-8.9393340745	-10.5886763269	-5.9636182181
398	-7.1705099263	-8.4389395281	-10.0835060921	-6.2437360955
399	-6.6666839479	-8.0883741255	-9.3549907887	-6.4921501144
400	-6.6378480718	-8.1760790742	-8.6925685969	-6.8474075388
401	-7.0166654599	-9.0202290538	-8.2766190555	-7.3843623129
402	-7.2692912197	-10.2147465379	-8.0059778107	-8.0084861889
403	-7.0681569665	-10.9133327116	-7.7663490044	-8.4756112985
404	-6.5342239454	-10.81826513	-7.6680376352	-8.427336687
405	-5.9873893982	-10.2380502914	-7.9665514263	-7.821684156
406	-5.5208768104	-9.3889970297	-8.6236696168	-7.1896440247
407	-5.1077933652	-8.499586616	-9.2845783099	-6.9925237834
408	-4.9977564952	-8.1823230383	-9.713830492	-7.0606108288
409	-5.4122594533	-8.7545146514	-9.890202735	-6.9427197065
410	-6.0467589637	-9.733000941	-9.8687006972	-6.5026514752
411	-6.3560800558	-10.5629208973	-9.7493038847	-6.1143428652
412	-6.1919367121	-11.2601570133	-9.8055224038	-6.2119953908
413	-5.8113542298	-11.9874802719	-10.2766101339	-6.714547137
414	-5.4269208836	-12.4788154805	-10.7870449371	-7.1603500016
415	-5.0706283343	-12.2894260047	-10.6975898005	-7.2170329599
416	-4.7461082641	-11.4304620859	-9.9940797657	-6.9098020959
417	-4.5870058551	-10.4210605817	-9.0299939296	-6.5641435987
418	-4.7946744885	-9.7489214741	-8.0111458084	-6.5002111929
419	-5.3134614893	-9.4890639914	-7.3810639463	-6.7268941623
420	-5.750912094	-9.4849846451	-7.6441758221	-7.043475388
421	-5.8298485446	-9.5919071878	-8.4979136946	-7.3726609317
422	-5.691500066	-9.5642544495	-9.1900841994	-7.8506077194
423	-5.5990731245	-9.1072719094	-9.4058193102	-8.4818616674
424	-5.5873045614	-8.2973901664	-9.2231851983	-8.864051924
425	-5.5487740687	-7.7410927965	-8.9775924475	-8.6203833612
426	-5.513735257	-8.080380057	-9.1671715246	-7.9808462936
427	-5.4964637249	-9.1690949992	-9.832293283	-7.5495784976
428	-5.4296307498	-10.0912256393	-10.4245526747	-7.5647031785
429	-5.4410121468	-10.4026708413	-10.6416652851	-7.7103330863
430	-5.6441733211	-10.6998987575	-10.6797889741	-7.7461283612
431	-5.7767990589	-11.5286195373	-10.5510718165	-7.8367997226
432	-5.5457674453	-12.5133339494	-10.1161764899	-7.997103445
433	-5.1728344965	-13.0510440164	-9.6477516446	-7.9664550375
434	-5.0484737213	-13.1426814724	-9.5653753704	-7.7374000663



==> logs/ms_pacman_results.csv <==
episodes,DQV,DQN,DDQN,DQV-Max
0,156.5697599226,235.3619395588,240.4578281469,161.0852932577
1,150.7658816531,232.9761494858,241.2658194306,169.8693270769
2,142.2688041548,228.5301839622,242.9098695547,183.2561994189
3,135.8405570812,222.4568789213,245.6531944313,195.7807026529
4,135.4514365636,215.1544998716,249.6490317705,204.0819516736
5,141.8778758328,207.0171584767,253.9567412559,207.9723260783
6,152.0425714382,198.4939869401,256.0115001192,208.7904235909
7,160.8045861933,190.2116144061,252.8894208257,207.0073432152
8,164.0976098606,183.1611638104,244.0090905547,201.4209029355
9,161.0433716944,178.7326683496,232.7902632121,190.1394417481
10,153.7150796502,178.2527084891,225.0643059773,172.5081043063
11,145.311166039,182.1508210687,224.8490852302,150.4549084672
12,138.4600921876,189.3423047079,230.8271547632,128.5091753821
13,134.5271020716,197.3754899348,236.8449275412,112.2724875725
14,133.7527192221,203.4060609121,236.3938182779,106.1013250244
15,135.7173315981,205.4145363486,227.4626895649,111.2972971175
16,139.702267129,203.0358213764,213.7896921238,125.542705276
17,144.6736979633,197.4519225441,201.8313401145,143.74771027
18,149.2694091203,190.4935496944,196.2873386784,159.9414206685
19,152.295350413,183.6157185286,197.6944895829,169.5297682548
20,153.4064601943,177.4916047769,203.2599427882,171.017336846
21,153.0819652143,172.2972864334,209.5071880874,166.4145753992
22,151.6804422924,168.1316986063,214.4819226895,160.1620002349
23,148.7468312018,165.0844965983,218.0675977493,156.9776366218
24,143.6400450003,163.0085990673,221.1103270348,159.7301868674
25,136.8133771044,161.5270512163,224.7608168114,168.498372645
26,130.1530649494,160.4655598787,230.4626346636,181.1298081705
27,125.7686923338,160.2953539811,239.6645313753,194.412765471
28,124.4371769881,161.9335108341,252.4325023112,204.7638782868
29,125.1737527253,165.9331019107,266.1826735753,208.5959019996
30,126.0832880193,171.7606977489,276.4366192493,203.2535070582
31,125.5486364762,178.0254054911,279.5732246997,188.4793987655
32,122.9142907267,183.5001678515,275.0917835482,167.1840626315
33,118.4659600514,187.9702407777,265.6329484269,144.4241067302
34,112.8666926974,192.1918324513,255.3043674768,125.2267985215
35,106.5697017701,197.1044423844,248.4415071405,112.8402590152
36,99.7594362599,203.0892854741,249.8856270088,108.1019686182
37,92.8930593349,209.6990866799,265.116667535,109.9776984706
38,87.2562685568,215.8785742115,297.7824678269,116.7400690311
39,84.8106124014,220.3105734069,344.6656670352,126.872292594
40,87.3292494746,221.8065022117,392.5954980746,139.2058112403
41,95.4392763337,219.6602750942,422.6167735858,152.0701777921
42,108.2691958901,213.9011349886,420.7481430778,162.8945704829
43,123.7718493908,205.3130261587,386.9252327141,169.2360524785
44,139.5102277277,195.2914681493,334.3307642059,170.8582930854
45,153.3981864862,185.6307762655,280.0640913273,170.3641233121
46,164.1719802514,178.1307156594,235.82276729,171.232433475
47,171.7959814947,174.0509550047,205.1924516173,175.0785843124
48,177.7646874583,173.6253779859,186.6946727894,180.8828070239
49,184.6816498792,176.0101456835,177.7538161924,186.4110968258
50,194.5018859146,179.7381874422,176.2342503945,189.5853867214
51,206.5028611046,183.4879068063,179.8858326641,188.5126029144
52,217.1255287458,186.7049565601,185.6632287038,181.457499661
53,222.455846666,189.7799836986,190.2240244435,168.0639453531
54,221.0663738702,193.5710020027,191.1499296714,150.7083782745
55,214.430236252,198.5177793378,187.9240346338,134.0279314754
56,204.89104121,204.0430303626,182.0604532059,122.475622111
57,193.8790557454,208.8613339323,176.3592478519,118.0515162536
58,181.952762056,212.0224477993,173.7143458527,119.6268179537
59,169.5760306265,213.6383598122,175.9178564568,123.9354116851
60,157.15887977,214.5530294117,182.9861507476,127.3245909421
61,144.9506926012,215.2539876971,193.3686754308,127.2882171051
62,133.5525774245,215.1651094255,204.7691183372,123.2207678223
63,124.3631636752,213.0316158732,214.8379248758,116.0071630746
64,118.812975185,208.0959675189,221.6547942813,107.0795690125
65,117.1074772637,200.93496274,224.4818516942,97.6686358205
66,118.1317667604,193.2482511963,224.5225040112,88.7170649164
67,120.7846531389,186.8267254957,224.5170502257,81.0306753385
68,125.0133471888,182.5652525639,226.7664496206,75.4440959585
69,131.264428694,180.2634475827,231.0149587734,72.8802542841
70,139.0045156672,179.1418968923,234.3382156827,74.5778656756
71,146.1365307159,178.6524710512,233.4757844899,82.1904384549
72,149.8285069207,178.9887013502,227.5976860806,97.2428166194
73,147.9783184237,180.8617271184,218.9347845322,119.7013002165
74,140.1793535864,184.6541880682,210.8453981423,146.5283755906
75,128.054302532,189.6450094267,205.3471583843,171.7225999736
76,114.9481421406,194.2177883607,202.3278441189,188.5710515443
77,105.0168322596,197.1179442794,200.6592661884,193.001396677
78,101.7055900637,198.7185455496,199.7253827664,185.6446142837
79,106.1140735852,200.9764589622,199.8886877092,171.278344085
80,116.1428860358,206.0995265809,201.688044337,156.2324744359
81,127.1315334268,215.1310774169,204.7922552645,145.3937287636
82,134.1095389198,227.3446100192,207.7900814859,140.6652706166
83,134.5101633462,240.3799459364,209.1358185882,141.4292163556
84,129.5980286067,250.8074533249,208.322585734,146.4787506565
85,123.4521119339,255.2725938949,206.2755830235,155.5793164903
86,120.4495875229,252.1927127352,204.6756161263,169.1140015749
87,123.1571769597,242.9546380096,205.1893901562,186.1496084693
88,132.2773000899,231.4133646286,209.2907643588,202.9328757273
89,148.0474890113,221.7279996349,218.1994440728,214.0246728943
90,171.0513362138,216.0818639385,232.2814796023,215.9290773545
91,200.8424273031,214.0264917412,250.0662483283,210.0224378788
92,233.3377463584,213.5771878718,267.9554639566,201.6183907637
93,260.1566428551,212.9548635833,281.2619922176,195.4474467739
94,272.0598129151,211.6252300451,286.2054721553,191.9352191539
95,264.4200667009,210.0705566907,281.5565947575,188.0944825454
96,239.9198607148,208.8388421913,269.0677095496,181.7839514496
97,206.2824202871,207.6654969962,252.6447727382,174.5481006178
98,171.7767834248,205.3968846893,236.8785964032,170.2235979506
99,142.5234476882,200.7814833757,225.4810404503,171.2596512251
100,122.2408281757,193.6572272298,219.8991743707,176.6129352018
101,112.671272822,185.6612230622,218.7377683352,182.6699517943
102,113.5501159881,179.8081173036,218.5276383012,185.7933658378
103,122.625936911,179.1040585329,215.9232031345,184.1818675452
104,136.4722641446,184.9044872479,210.1775343716,178.3294783291
105,151.5615296077,195.992901627,204.4094143227,170.1696405498
106,164.8700149422,208.9990737333,204.3995798805,161.7124276436
107,173.8647868896,220.0029859981,215.3754580333,153.894621059
108,176.8883125003,226.285242475,238.507348931,146.4675282765
109,173.9471909897,227.2285152173,269.2542234883,138.9302028898
110,167.3600300421,224.0086730077,298.7952538256,131.670632142
111,161.0577478668,218.4974777294,317.9730592078,126.4716938128
112,158.4083845137,212.0707200711,321.4982030437,125.7998169407
113,159.8387117195,205.1189134312,309.9149727597,131.2403395705
114,162.3554435242,197.3876096058,288.5697329588,142.0691426855
115,161.6905892126,188.7006115061,264.9346088497,155.2353211537
116,155.6860952165,179.3392503196,246.0235542635,167.1222406228
117,146.0858317067,169.9537043539,236.4979807283,175.8166392777
118,137.5057673929,161.4085276806,237.4808176604,181.7401228906
119,134.4841557059,154.8075391774,246.1396745196,186.3605887468
120,139.0797694707,151.4357852791,256.6418289065,190.7173654002
121,150.3665421708,152.3357433067,262.5776104923,195.2747331492
122,165.4859170735,157.6332468152,259.7023694987,200.5215969809
123,181.182483691,166.1478687034,247.4975376527,206.7283837662
124,195.1230148885,175.6535853897,228.6809631622,212.9606953688
125,206.9338161554,183.78264779,207.3732476053,217.0930750197
126,218.2288590246,189.1727785724,187.2500593229,217.4541335116
127,231.6062390179,192.2086881427,170.7589145081,214.3872085509
128,249.3270062481,194.8450488341,159.3436181527,209.9756637616
129,272.4540202275,199.498629336,153.853947406,206.413632536
130,300.1984458015,207.53896115,154.636767227,205.1225286555
131,328.8174503595,218.3241078514,161.4593932662,207.0820528706
132,351.1495807733,229.4917726868,173.5017398811,213.0632029853
133,359.0192972412,238.2630337796,189.4086470854,222.8596248195
134,348.2858514897,242.7664420448,207.2411327351,234.459669981
135,322.1433072659,242.4841034904,224.4839386868,244.7470460411
136,289.2896015469,237.954168315,238.6540316762,251.5306497033
137,258.4068135975,230.3713368703,248.2977450094,254.9333981378
138,234.42138416,221.4082956103,254.1200153951,256.6892822146
139,218.8493031774,212.9273447198,258.8991884949,258.1706847854
140,212.1279480438,206.2690518856,266.8158714943,258.9647709712
141,214.3406980226,201.6893996438,282.6450891931,257.4581290974
142,223.745571172,198.5694672629,310.5117063568,252.962478612
143,235.5581868622,196.3230527152,350.9157888674,247.3601680253
144,243.5006813713,195.0888662275,396.8679694265,244.4117434365
145,243.5154591956,195.4877176687,433.4136997092,247.0096007364
146,236.2964378138,198.0316479665,444.3159108031,255.0222504811
147,226.5821821688,202.8719030038,422.551861267,265.8161512998
148,219.6671000166,210.2759338056,375.4054235851,276.7137688667
149,217.9407023358,221.1857524497,319.0342749465,286.6656889904
150,219.6665281553,236.8243343221,267.9204283748,295.6999489208
151,220.3384305731,257.0827728672,228.7641130031,303.3378027781
152,215.6722696335,278.8132750493,201.9020174574,307.9654889246
153,204.5506947926,296.0104526118,185.7341403966,307.6463720148
154,190.194398676,302.8160594862,178.946388493,301.469840837
155,178.7173429984,297.3245598561,179.9473605241,290.3467602602
156,176.2411587833,282.897074431,185.8683564422,277.0617424738
157,186.2359897737,265.6291248481,192.8196856751,265.3393965178
158,208.6298377169,250.4395837533,197.2495113023,258.6018782832
159,240.4555662314,239.0538644783,197.0952070122,259.0244128277
160,277.3977147304,230.8829688774,192.5335860869,267.5616500657
161,315.0957105576,225.0421965612,185.5697300182,284.4329868181
162,349.7006398286,221.4008420192,178.988677124,309.0408160562
163,377.5622193235,220.1451555063,174.991183887,338.8922751403
164,395.0842074021,220.8919167551,174.1655439635,368.3521555545
165,399.9271317976,222.4547714449,175.3614317967,389.1347475124
166,393.3033880392,223.5921847755,176.8012126731,393.7521588181
167,381.4436330368,223.9214333921,177.7927731008,380.0199865085
168,374.0930993387,224.3043115654,179.7295089954,352.6172823517
169,379.8582570119,226.2378015229,185.2751176069,319.7934983431
170,400.486002304,230.6306196092,196.2571674953,288.275807635
171,427.7375708298,236.8523424445,211.9500959646,260.912520756
172,446.4923833963,242.7651856064,229.0588374469,238.01732473
173,443.7153209824,245.8426086462,243.2853558296,219.7428651361
174,417.3746075881,244.5801209239,251.2085290707,206.8853662199
175,377.8503490991,239.156190967,251.4795535383,200.0847128219
176,340.6654028284,231.0997345677,244.9968501537,198.9617643339
177,316.7829097658,222.4647384076,234.4158535169,201.961259396
178,308.2738286058,215.1604078013,223.1512351635,206.9959125053
179,310.7335509291,210.5153594114,214.0643140628,212.2230847439
180,318.3374761565,209.0713476317,208.2047255298,216.8675574621
181,327.2842412132,210.5360358098,204.5637956469,221.4677800575
182,336.8938980644,213.7943544586,201.3601595633,227.2839313332
183,348.9409339678,217.015634531,197.983122983,235.0297362097
184,365.6613369075,218.2498408167,195.9074058098,243.8637304577
185,386.7326154224,216.5558823408,197.7085601306,251.6684604802
186,407.4466026673,212.8969749798,205.1278154485,256.4924777824
187,420.2747788997,209.6507982656,217.8480214951,258.0724103594
188,419.3239684475,208.828692411,233.6789641632,258.1032344846
189,404.0196309527,210.5027260655,249.5598400467,259.2008404006
190,378.915011718,212.8184011535,262.6963930543,263.5419908884
191,350.4090524129,213.4400818476,271.2387913773,271.9532064846
192,323.7238043568,211.0111543388,274.5674906764,283.5824324947
193,302.2413132801,205.6543345968,273.1233190219,295.9801834446
194,288.3118141775,198.6469343285,267.9948131013,305.6883897855
195,283.3951466011,191.8921431403,260.4111942622,309.5174447095
196,287.2079361418,187.402335935,251.248219714,305.9207730483
197,296.9905677959,186.7196895037,240.9200231044,295.7856178276
198,308.2948952814,190.3236248219,229.9316185679,282.1527333762
199,317.1053137003,197.306971207,219.8354257132,269.2974481429
200,321.6353272364,205.5052385322,213.3219726389,261.6267018169
201,322.4613694274,212.0755325457,212.6813108702,262.4455766421
202,321.1679889898,214.4723770757,217.5383358159,272.5078518944
203,318.9983638712,211.5557133583,224.051437136,288.8076056507
204,316.5718575038,204.2587129749,226.7941079794,304.8760307869
205,314.0916377052,195.3098559236,222.2137530709,313.7496356982
206,311.5643242346,187.9926594063,211.1116723651,312.2465325042
207,309.0742037495,184.5528312635,197.983043853,303.3149609846
208,307.7928415168,185.1766953516,187.6888837963,294.0524229993
209,310.7311963987,188.292104,182.2231092531,290.8972869727
210,321.7393930088,192.0290674334,180.20651512,295.7177886053
211,342.466806319,195.5660059942,179.0020968901,305.2289730601
212,369.316266926,199.1593721197,177.1689954618,313.3156618127
213,393.2901930434,203.001028635,175.186499327,314.4112269836
214,403.9155034187,206.4635139265,174.6726079507,306.1802206643
215,395.2982259507,208.6483861948,177.3444865886,290.2782806281
216,370.0911099978,209.5807215589,184.4995776133,271.0068591982
217,338.2072734131,210.5983128218,196.6701878514,252.9055595719
218,311.2823118729,213.4307184437,213.1900443857,238.7792365889
219,296.7630111229,218.6772298669,232.0390835075,229.2639124589
220,295.3760448725,224.6644073841,250.2585250917,223.6363934435
221,302.7355059336,227.5382896158,264.7514854743,221.1353459596
222,312.99298229,223.1435663478,273.1182677892,221.6500457999
223,322.2501046069,209.9423038888,274.3544771462,225.2431006563
224,330.0001555024,190.7248785301,269.3162209297,230.9779505009
225,338.4993708373,171.3680860517,260.476044442,236.4381091691
226,350.5972851636,157.6472333473,250.8447743951,238.7009436039
227,367.233514096,152.7844122416,242.5501174445,236.2301861917
228,386.554459833,157.1935932112,236.2986678051,230.0737823976
229,404.9437653584,169.5832253184,231.910252085,223.4283029659
230,419.1752581481,187.7644427574,229.2945729599,219.7868152612
231,427.6844045567,208.7771674463,228.6408069487,220.7861043166
232,430.2942480399,229.161447298,229.7494565849,225.2033365947
233,427.0985987945,245.8638519634,231.3619112566,229.8656498076
234,417.8363976545,257.196832048,231.4384178763,231.9080526429
235,402.2184784433,262.9794315515,228.2857870111,230.7192269209
236,381.031641611,263.8238620078,221.526781707,228.2366961474
237,357.0620583258,260.2755555365,212.3196782693,227.4948023457
238,334.9124129202,252.6952470351,203.0786836041,230.9474658019
239,319.6372079186,241.7932300743,196.9408267195,239.7525259048
240,314.9997314288,229.1587825917,196.7451601592,253.9222222218
241,322.4791914127,217.1656467993,203.4376980511,272.2540053664
242,341.296488226,208.4343121219,215.0167204484,291.9495213532
243,368.5733109828,205.1758892825,227.3393975975,309.0912069632
244,398.9992876629,208.5169211636,236.7065167516,320.5357001979
245,424.580643893,217.7211985266,242.0193412684,325.8865639375
246,436.2316275168,229.886010867,244.5194396923,327.316212228
247,427.9892077152,240.8912649139,245.5312491806,327.1987403972
248,401.983408836,247.506972162,244.8860122731,325.975662154
249,369.5048974914,249.0950906536,241.8050499795,322.2690540567
250,345.6271060049,247.419635267,237.0584723071,314.7333549524
251,339.9886639709,245.0116583504,233.3357603034,303.7303684319
252,350.4762800104,243.7032185692,233.0074745755,291.7249819466
253,364.7710431106,244.3199895005,235.4029752187,282.3325495155
254,368.9250311957,247.0767796242,236.6967366766,278.3150610552
255,356.4392208701,251.8291378105,232.7343814412,279.4758900695
256,331.1592406603,257.767297925,222.2464423103,282.1027409921
257,302.5096956736,262.8835798788,207.8347466877,280.9888329014
258,278.2620189254,263.9748858186,194.1850295727,273.0995188553
259,260.8915520446,258.0076376978,185.1304115174,260.087179319
260,249.029949397,244.3772276656,181.4766474041,247.575507182
261,241.0132893718,226.3870355188,180.7021068504,241.4913953473
262,236.6940233806,210.3095123938,178.7053818945,244.2023953743
263,236.8395471998,202.785878867,172.6247759767,253.164354623
264,241.6669995243,208.442328276,162.9173642854,263.1431881117
265,250.1981209582,228.5289071223,153.2020403827,270.3699366431
266,260.6554247507,260.1054552728,148.072505716,275.5114039494
267,270.9876598455,295.528401659,150.5757593218,283.3756640694
268,279.2809002433,323.7662564807,160.9787753728,299.467662787
269,283.9210662476,334.7701732273,176.9723239602,325.8096532037
270,284.1164276782,324.9689182474,194.6132040618,358.7606608511
271,280.3893024189,299.5186475848,209.4867966154,390.1119202872
272,274.6251684437,268.9394415303,218.1591138924,411.0872728759
273,269.4247249408,243.0210471683,219.6998550407,416.9117616036
274,267.2752708015,226.7824757871,216.2544552872,408.9447874675
275,269.9395475332,220.7806849502,211.7153004668,392.6790171738
276,278.1021097705,223.8570874459,208.9893718074,373.363577631
277,291.0331221537,234.9863781537,207.9508106137,353.225537697
278,306.3447052752,252.6448628324,205.9693044657,332.329326191
279,320.1648060856,272.9081460067,200.7050542007,311.1451985904
280,328.3085666412,289.0155287824,192.6277433568,291.3768129319
281,328.3240001214,294.0710999798,184.9646943526,274.5195879909
282,321.0004567978,285.1782011436,181.4254835438,260.6300416376
283,309.8765141418,265.5829040306,183.9822657034,249.0480093982
284,298.5571596499,242.6176452611,192.3509381632,240.0178898301
285,288.0653812142,223.3474768923,204.7690453466,234.9972997689
286,276.5889270234,211.479814625,218.6928731533,235.3554225106
287,261.8410594247,207.1315350132,231.0895530956,240.9339208977
288,243.6551776074,208.3737352474,238.9810552399,249.7528077764
289,224.5109571377,212.6373695193,240.4729620181,259.0482590807
290,208.0417939845,217.428639987,235.5271903164,266.7498419436
291,197.2660522968,220.8313894207,225.7293536669,272.3528026378
292,193.7444063281,221.981391302,213.4810467362,276.6917482854
293,197.4018118151,221.242143335,201.3764597663,280.712471499
294,206.5842447719,219.7790901231,191.9813562718,284.2671865168
295,218.3413821248,218.8204808053,187.4481661021,285.9953797379
296,229.3290377569,219.0339843488,188.6386007774,284.5524222345
297,237.08156573,220.4329140843,194.3861573115,279.9097338487
298,240.9978432766,222.8009976315,201.8136576959,273.4576697714
299,242.3047457412,226.198761658,207.788282147,266.9612250488
300,243.0677227779,230.9099628677,210.6008480448,261.6206589666
301,244.8109725033,236.6507977893,210.4550299373,258.171541974
302,247.6365846135,241.9476087091,208.431778838,257.5178014946
303,250.37283227,244.6118505417,205.0806271554,260.9718928085
304,251.3296884983,243.3335345259,200.1551218,269.7768150133
305,249.1382413587,238.9759153445,193.6958986054,284.2599052398
306,243.2972431464,234.4237964143,187.0490743612,302.9324774563
307,234.7684984013,232.8977314101,182.4808416575,321.9930820402
308,226.2849900162,235.9804321006,181.6090382135,335.8687304786
309,221.695389219,242.6653975012,184.1302343988,339.3512866281
310,224.3005089105,250.0659479981,187.9918222203,330.5081558939
311,235.078651231,255.1215807461,190.7750817318,312.1169050573
312,251.983391027,256.0591605269,191.0911237744,290.2149549592
313,270.7506144181,252.851953425,189.055424325,270.7232134686
314,286.7969776535,246.7510614394,185.9251164889,256.9081198317
315,297.2505957072,239.5050085577,183.2653565156,249.2550002845
316,301.9897836795,232.7728500876,182.190548929,246.8296664267
317,302.9172963097,227.7282358323,182.948879888,248.3972877227
318,301.9288607522,224.8124119732,184.9573158295,252.5352899205
319,299.2682933259,223.6941367616,187.0318794262,257.7134082796
320,293.8759983011,223.6305309731,187.7336735003,263.0768021721
321,285.3188312833,224.0120106949,185.8388141202,269.268940628
322,275.2876449766,224.5814712713,180.9680532179,277.7445031287
323,266.9632016923,225.058279125,173.9266107728,288.7889533191
324,262.7229809267,224.7990245858,166.4147977554,300.2641128462
325,262.302589501,223.0899017228,160.2676257849,308.9018206611
326,263.0302970261,220.0184423358,156.7566783535,313.0551861456
327,261.9632510686,216.8189843015,156.4288200393,314.2190604672
328,257.9103391439,215.043697686,159.3442194008,315.790600136
329,251.9263133977,215.0660532106,165.202010966,320.3560890979
330,246.2608763868,215.4861933737,173.0116325387,327.6784458597
331,242.8685541625,214.1646147834,180.9005155974,334.6695202406
332,242.4509815449,210.0557623567,186.7957487732,337.1355329603
333,244.4176805198,204.0702209232,189.7780541156,332.2920474999
334,247.6603958914,198.1745772077,190.7726837967,320.5200747252
335,251.401870002,193.682935066,191.5482692183,305.1513482789
336,255.5328286728,190.4267178881,193.1071506471,290.3218530008
337,260.094672213,187.4258450065,195.2750909559,278.6417418769
338,264.8519743811,184.2420213723,197.7254527879,270.5017525728
339,269.6002901239,181.6046970216,200.8996610737,265.3595950439
340,274.9244750454,180.9492558406,205.6043394455,263.2894647442
341,282.085554463,183.4467056628,211.9603377547,265.1799024346
342,291.4803248206,189.659614818,219.324435209,271.4415846803
343,300.991795553,199.9370202665,227.3681423174,280.8849901511
344,306.2563766727,214.6448688443,236.8681627241,290.973471837
345,303.337059961,233.3155450919,248.7953176161,299.2007386327
346,291.789605913,253.2120219971,262.4255362945,304.3257040959
347,275.3979660096,269.0896519267,274.583957406,306.7186091785
348,260.0110024288,275.4591945394,281.1003866251,307.933213156
349,250.2826071318,270.0902793811,279.2842169143,309.8197422958
350,247.6888707725,255.8315300008,269.352741196,313.6493038463
351,250.7419348666,238.9420909752,254.0835189953,319.6911433441
352,256.5471426889,225.3210292125,237.2383244101,327.2286675963
353,262.4279485653,217.4799389606,221.8782246892,334.849395243
354,266.6609643097,214.1483884003,209.5764504754,340.8175280229
355,268.6106400216,212.1472120153,200.8048314772,343.6795913899
356,268.7713460146,209.0075686617,195.7448895215,342.8127085828
357,268.5172058793,204.6149688811,194.512070025,338.3856127714
358,269.3007474883,200.9417026866,196.8001260771,330.6053875927
359,271.2956288227,200.2459477809,201.8685804533,319.2739433136
360,272.7950025046,203.3883069386,208.9867110135,304.5781344617
361,271.2849784031,209.4877722597,217.6205365891,288.4894183121
362,265.8210759602,216.8365359185,227.0771700156,274.8163682344
363,258.6361341705,223.687369489,236.2828493424,267.1814898406
364,254.1627299184,228.2941651164,244.3004956854,266.5404697248
365,255.8187554612,228.8575834167,250.8960333977,270.6958826086
366,263.1704183921,224.2442665486,256.522847315,276.3953115095
367,271.9408921434,215.1863861917,261.896744547,282.1577337954
368,276.8789520458,204.5735487501,267.6720203302,289.2996938413
369,275.0006576279,196.116721101,274.2195712855,300.0160585579
370,266.8907178605,192.3880022316,281.0842109959,314.2921393248
371,255.7219939127,193.7908626674,286.4356933397,328.7247221402
372,245.6018293974,198.9820751959,287.3465358886,338.5611248818
373,240.3465003676,205.9983176916,281.5310090314,340.9946943122
374,242.3793770846,213.0944714571,269.386446825,336.5889421153
375,251.5860489698,218.8903260268,254.6654417339,328.0131399348
376,264.9513831184,222.1633610309,243.0017731071,318.0783090036
377,277.9834860069,221.8477020707,239.0164858455,309.1348155778
378,287.1506159975,217.5591977722,243.6534852698,303.5250716349
379,291.3750706998,210.3664130824,253.3570120687,303.4878962592
380,291.7685544231,203.0377019106,261.7198437912,309.9830466669
381,290.4015238279,199.0399236348,262.8863551506,321.6503215305
382,289.2629239009,200.5743363101,254.8464010065,335.0667922694
383,289.6158826425,207.03077114,240.5338416238,345.9569129778
384,291.7111485391,215.2173043394,225.981562213,350.576061921
385,295.0637797496,221.344516419,216.7606830013,346.9470998234
386,299.2874069415,223.2683374162,215.0778009379,335.9285734243
387,304.6498707929,221.5380610223,219.1690124748,321.3830190674
388,311.4495578073,218.7271729365,225.1174915222,308.7055861565
389,318.6358093157,217.69546307,229.7644188757,302.0648319483
390,323.1647352532,219.9684205742,232.7689387704,302.1162659384
391,321.2714159792,225.2470197015,236.5054828216,306.0076658187
392,311.0856198962,232.1109743475,243.8455724022,310.0799817603
393,294.5155854485,239.1476501694,255.2649534992,313.4712937825
394,276.9290205784,245.5108707005,267.118378006,319.5460123522
395,264.5605505748,250.7701525736,272.862189527,333.432919703
396,261.9211818905,254.5344546412,266.8743130224,357.2012638076
397,270.9506106491,256.3529143422,248.4310377637,386.5224230064
398,291.816282582,255.7404976874,222.6481118024,412.1962969046
399,323.4656284868,252.154567403,197.5249543002,426.0455440259
400,362.8250127009,245.1164970791,179.5068728095,426.5949506353
401,404.0558672524,234.8304780399,170.8674361045,419.4941866221
402,440.1847312609,222.9400881096,170.0890420219,412.4241268122
403,466.5494972132,212.4309724502,174.0163430196,409.260613957
404,482.7437656004,206.2699515856,179.736375382,408.5875609844
405,490.541709247,205.5977932688,185.1738480621,406.5439575104
406,489.8739391651,208.9993760916,188.8524053827,400.6017932948
407,477.4502954395,213.5697651489,189.9629592502,391.2658704773
408,450.1188226869,216.8520510095,188.8927403024,381.4381515538
409,409.7819382422,218.0872973911,187.3625617433,374.5040921023
410,364.6210252891,218.0418375961,187.5195800008,372.2736940342
411,325.3314535408,217.9521214072,190.6553543843,374.0893633209
412,299.5739670763,218.523588817,196.7800742846,378.4466215557
413,288.9100854355,219.5004560113,205.1984633631,385.7471785951
414,289.5239858801,219.8539462507,214.9903443629,398.7821852808
415,295.3148043316,218.5614321106,224.5620401035,419.2383094588
416,301.3520740052,215.7135389085,230.9618559656,443.7629971125
417,305.7358832941,213.0696151097,230.5123384028,464.7379166539
418,309.5242517257,213.4051555247,221.2508793264,475.8264683154
419,315.0370535528,218.8526695184,205.4165327843,476.3803957047
420,324.0808302906,229.3060486902,189.4991542363,470.09611397
421,337.2092345736,241.9532005777,180.9978886446,460.003416406
422,353.7975223548,252.2495577389,184.0980331522,446.5444856093
423,371.8037602066,255.9971253895,197.5096528893,430.8650521368
424,387.1886819039,251.6202282587,215.9121096183,418.2797989851
425,394.4799453846,241.2059186791,233.4362139255,415.9676288585
426,389.4488797764,229.2968438018,246.2352072602,426.0058641504
427,372.2007027854,220.1575009204,252.749007647,440.8832737501
428,347.8105372608,215.5474617282,252.5591588645,447.1620751371
429,323.5528784738,214.5415762418,245.5130876815,434.9544447765
430,305.189422908,215.0934484208,231.9670235472,405.1358029799
431,295.0435966454,215.7099956444,213.5605696557,368.3107046797
432,292.4568458344,216.0092399244,193.5514867236,337.3394344329
433,295.3150524905,216.0917112581,176.1059636017,319.9441346986
434,301.2924483545,215.7304810528,164.7465943108,316.3980478869
435,308.5085787595,214.4704344563,160.7544066504,322.0981178777
436,315.72691036,212.5449536388,162.5823160427,331.866233047
437,322.266056561,211.4101854881,166.9137348652,343.2126577269
438,327.7469268081,212.9084590027,171.0184583642,357.232304801
439,331.7209935308,217.4947082001,174.6201542531,376.925317851
440,333.5814614073,223.455310351,179.5031101537,403.6344693132
441,332.7504494776,228.1812191482,186.8612026896,433.7790792729
442,329.1397758591,230.2853069206,194.8004214171,458.9855679071
443,323.5590710738,230.3938214385,198.7718449108,470.3865684131
444,317.7617364253,230.0735198774,195.0474845886,464.1828063861
445,314.0734976602,230.2641244725,184.1842427452,443.7896905231
446,314.5653417422,231.015088498,171.2680728171,416.9233719504
447,320.400276345,232.5068155547,162.7401289083,390.4795184181
448,331.626170461,235.7035238999,162.5284845225,367.5019340641
449,347.1451872621,241.6654418664,170.3871370611,347.8914844752
450,364.5351084768,250.0757554509,183.0259486964,331.0915260942
451,380.0066979362,258.519593464,196.4393647446,317.8237701749
452,389.3070592869,263.3997174089,207.7643261487,309.6131093899
453,389.4205813926,261.9055499346,216.015942212,307.0697627541
454,380.1919960516,253.5973641601,221.8667157009,308.8870524282
455,364.4721888009,240.5598019921,226.7765702507,312.4787850346
456,346.6777468476,226.2967852613,231.931134199,315.4588552866
457,331.1011452784,214.3052412475,237.6550482826,317.0284253519
458,321.1313689015,206.8679591873,243.7068668592,318.2829676497
459,319.297773501,204.4366235711,250.0669414695,321.670261363
460,327.1059897449,205.8030780547,257.1875615169,329.7045019797
461,344.2390177415,208.9003664632,265.4865673114,343.4246907743
462,367.8852046764,211.6847956052,274.7144217238,361.2652017161
463,392.8771377608,212.6269280709,283.9934003288,379.2666643006
464,412.8296611533,211.0141559369,292.3314999459,392.8837480811
465,422.0685506373,207.4221778787,299.0621370614,399.6282808979
466,417.9130941707,204.0208683605,303.8606038974,400.5764212559
467,402.1911143651,203.9416981979,306.4212134142,399.5187005298
468,380.6655356757,209.7160065532,306.0784201852,400.1892003164
469,360.602221185,222.0298365991,301.9823604912,403.7887493698
470,347.8706489829,239.5812243606,293.9789184678,408.5590486649
471,344.9254535904,259.7679088615,283.472254258,411.3112648763
472,350.1578665413,279.3129896723,273.135641486,409.2112068321
473,358.9022099325,294.5713817639,265.4563248553,400.9385581563
474,365.9609244455,302.0998242146,261.4195076278,387.3696425325
475,368.1934308834,300.1329178089,260.5316891973,371.9892545667
476,365.4939421625,290.1863517343,261.790711313,360.2630050776
477,359.6644424382,277.0545501975,264.2318082401,357.5056706398
478,352.8414785379,266.3434995175,266.6978157548,365.8172481301
479,346.9251340658,261.1778989138,267.6461049914,382.4241663775
480,343.7633445976,260.7076606636,265.5603242202,401.0551789597
481,344.9900070993,261.4905853578,259.7470785929,415.760960715
482,351.1184262477,260.2560097975,250.7043695642,424.0994853517
483,360.6368506489,255.6531152377,239.9608256875,427.1178816579
484,370.1387335217,248.065004362,229.7941197132,426.6032855731
485,375.9697137193,238.4100047494,223.1069258179,422.815962096
486,376.4596833417,227.3764923177,222.7781145154,414.7419813654
487,372.909128014,215.658733686,229.9520175573,402.2247679336
488,368.3765104789,204.718128965,242.1986633538,387.277955556
489,365.1102275542,197.2085457321,253.6757636552,373.7216461518
490,363.091593735,196.4644837994,258.0736110135,365.642952106
491,361.1763163436,205.3163414607,252.7283807585,365.7311172149
492,359.2610128939,224.6472284401,240.6798056571,373.9564362795
493,358.7380345384,252.0812070111,229.0964760823,387.0550732867
494,360.7644314713,281.3912365872,225.0489335552,399.2584763713
495,364.6362748592,303.831646614,231.287550375,404.5171057366
496,368.4117819525,311.7302860434,244.8267501915,399.2921462487
497,370.6604667248,302.7044940078,259.3190632987,384.2600061394
498,371.2728901122,281.3544166478,270.0769592625,363.7926564936
499,370.7099140811,256.855993045,277.8270832602,343.7043050742
500,369.2540162736,237.9937029586,287.7721873928,328.6113994286
501,367.0812999328,229.1300950199,304.2713029028,320.4265940039
502,364.450616369,229.392206798,325.4340661586,318.6636236969
503,361.2670536896,234.8967029535,342.6498259279,321.7688278642
504,356.7112720026,241.9130535779,346.1960132567,328.2794677898
505,349.900527756,248.8538017588,332.6232607575,337.2107400188
506,341.193707,256.193606922,307.3087028563,347.851914535
507,333.1399280899,264.7685913532,280.0085142165,359.510713943
508,329.984997634,274.0556517147,257.8597666364,371.2289163035
509,335.5280558405,281.8975588307,242.2944777539,381.7103921618
510,350.448687097,285.8673006058,231.3773248641,389.4223059877
511,370.8865753937,284.7734787913,223.5647904664,392.9400471349
512,389.9878077561,278.8797273523,218.9420376933,391.3604743616
513,401.7770743661,269.152701005,218.0719914674,384.7634559731
514,404.294706593,256.8534239207,220.7313021384,374.6807728459
515,399.665033872,243.9117762024,225.6803022341,364.030277094
516,391.6482047694,233.1165147808,230.9097425006,355.928686115
517,383.0977175772,227.3138257287,233.9647949103,352.0108161215
518,375.2292978287,227.984016515,232.8804939482,351.6998960443
519,368.2736631496,234.2982856956,227.4274676688,353.1117433508
520,362.2098230268,243.3121820929,219.7489613959,354.7257147486
521,357.1378076,251.1869718473,213.5166786658,356.4077865096
522,353.8056686821,255.0103344313,211.9766456759,359.3337542995
523,354.2580818789,254.4628822865,216.1542653556,365.3970957212
524,361.2245965315,252.2417547128,224.5178122477,376.7168082619
525,375.8438760438,252.8149483937,234.382314675,395.0980840292
526,395.6084917669,259.885225591,244.2548434408,420.8947410438
527,415.0244686841,274.0139623599,255.2873568771,451.3290128714
528,428.7897398991,291.9590491084,270.0909127463,479.5433635547
529,434.7515518558,308.280773232,289.3944697818,496.2949161169
530,433.9825372234,318.2009240236,309.2192971644,494.3322366628
531,428.3196165862,319.8597925559,321.7281829052,472.7771573815
532,417.9678277054,314.6020440284,319.9046751307,438.0987985366
533,401.6631183127,305.6610101204,302.3088536635,400.8295274028
534,379.448030341,296.4588659277,273.9111254294,370.675130882
535,355.2041416474,289.7807096443,242.637138374,353.1235158473
536,335.7230515805,287.6328317909,215.0349123975,348.8280504806
537,326.480486029,290.9169882521,194.1976163134,354.8910986352
538,327.7432714143,298.5205960458,180.3229082311,366.6887652803
539,334.5080372473,306.6901438956,172.2267908814,379.6513723364
540,340.0965904222,310.065995633,168.520281835,390.5319920237
541,340.2854388247,304.5182561946,168.1070057824,398.0950648907
542,335.0411966441,290.04714819,170.3965566241,403.2038391474
543,327.6342101395,271.1285483009,175.5126634066,407.994329874
544,322.4602627066,253.9944448189,184.4536867262,414.1833242699
545,322.7713022808,243.0679216989,198.710078357,421.2698238957
546,328.8635005083,239.2007567848,219.2126790538,426.2693467759
547,337.6158939008,240.4230615361,244.7200979555,426.0764535257
548,343.9473446238,243.7299295851,270.8195024819,420.676462785
549,343.6363452678,246.4600179739,290.9455348532,413.9583841413
550,336.157772194,246.9778154468,299.6040686799,410.7460701218
551,325.815203223,245.0995322126,296.0406741486,413.0849014087
552,320.7681361942,242.1478343647,285.1866419174,419.5089198514
553,330.3716882639,240.1407498349,274.8055024237,427.4375118651
554,361.1147810761,240.3438326564,270.8093770447,435.5703268832
555,412.1565504013,242.4684550173,274.3271506938,443.8403073205
556,472.9538031597,245.2351315536,282.2391273424,451.9237341673
557,526.2549005615,247.7834312987,289.8765734598,458.4919858526
558,556.7136803572,250.4886214818,293.7168769878,462.1373194993
559,559.7880874614,254.4704667114,292.6210491689,463.0778622782
560,543.455849193,260.2974669069,287.882100248,463.8187351896
561,520.8919195887,267.0368695506,282.6756922174,467.834021133
562,500.7241845463,272.5233695065,281.1183597537,476.7146884915
563,483.2527990848,274.4974895851,286.554589162,488.0251266849
564,464.3842497101,271.758121491,299.2573987807,496.1099323557
565,441.8245586373,264.6173298052,315.0523540619,495.5784526332
566,417.5612238559,254.6565219268,326.6389016803,484.8112006951
567,395.6181652939,244.2833636031,327.4175470847,466.8551447802
568,378.2884869034,236.2618200816,315.5442915146,447.4007367901
569,364.6442675108,233.0730700188,295.3426255393,431.9114881445
570,352.2534589783,236.078107739,275.2040617533,423.7312784035
571,339.8084388461,244.8657426475,263.3863923021,423.6368760839
572,328.0870252563,257.1620480558,263.9975080194,430.1827725425
573,318.7132488776,269.4448011147,275.1368038552,440.6658163783
574,312.7300360321,278.1069142505,289.9083495374,452.3896241241
575,310.6183370277,280.7683269923,299.7857391302,463.3646614585
576,313.0233849729,277.1555661252,298.7929836326,471.6497773505
577,320.532994193,269.1058263826,286.4304077035,474.2770517516
578,332.5951373397,259.7987827771,267.7648075351,467.9068288679
579,347.1015376427,252.5772460028,250.3379290617,451.8044731913
580,361.4517001519,249.7183181293,240.1514016433,430.4834880189
581,373.8128937195,251.5571311974,239.2359031475,412.7863386096
582,383.141083912,256.4273664044,245.8127278688,407.1138487586
583,388.0330873464,261.5464434117,255.9406712753,416.4045995691
584,386.080532892,264.3777035681,265.2640816612,436.8078226427
585,374.7721177437,263.6542189748,270.5877972431,460.930753248
586,353.4845669568,259.6919725971,271.0294475722,482.6898907722
587,325.0892901089,254.1256433974,268.0450266483,499.8433557174
588,295.872353611,249.2158501227,263.8934128981,512.795251202
589,273.5159557612,246.8695770045,259.7046396339,521.6883111614
590,264.4442751647,247.687117781,255.1649076209,525.159612069
591,271.8531829101,250.69914708,249.9976336782,521.5508859355
592,295.3416545137,254.2306389412,245.3099651476,510.9789534118
593,331.7619673842,257.3323875552,242.9780570169,495.8744967989
594,376.1695180162,260.5937405697,243.878389549,479.5347628016
595,422.213465451,265.5100753642,247.0282522668,464.2190449813
596,462.2367353136,272.8935771109,250.7019483893,450.5737714376
597,488.3146792493,281.6868514484,254.2740462888,438.9318979819
598,494.8100741824,289.1766549616,259.2226142118,431.06098568
599,481.3545517413,292.3352408781,268.2833797206,430.5346441372
600,453.8165711015,289.4196657304,283.1719173809,440.8119822669
601,422.1154483932,281.0759196264,302.299032007,462.2522819645
602,396.4208350698,270.3158710502,320.5920889154,490.5634900589
603,383.7102834194,261.2249461353,332.0306028651,518.0796388657
604,385.98423005,256.8820846497,333.1886325099,537.0108447914
605,399.9282366903,257.8227322745,325.067768047,542.6947015089
606,418.4140274411,262.0423341327,311.873005558,535.3943139819
607,433.7264817576,266.473445555,298.0189352279,520.1788218714
608,441.0912455333,268.8429599184,285.7836587219,504.6403707418
609,440.1439707459,268.637873161,275.1566803266,495.2267019371
610,433.2641802723,266.6103957525,265.2366130091,494.2033832454
611,422.4591061352,263.3695159734,255.4954912874,499.086488141
612,408.1234564208,258.4473270556,246.1182890162,505.0106320117
613,390.3790457937,250.8549280232,237.8887371956,508.1701390554
614,370.9180362348,240.7294572628,232.3316263067,507.9079449296
615,353.0218583287,230.2998112455,231.5145820819,506.2398048369
616,339.7828028256,223.1071515691,236.9018517903,505.3557712689
617,332.3605792683,222.0430971232,247.7908193031,505.245475607
618,329.7456640422,227.8982588316,261.0821192767,503.3796163877
619,330.0625670708,239.2083542551,272.9008960972,496.7984915323
620,332.1761151495,253.1258384736,280.7097005918,484.6837397475
621,336.2292784948,266.5033964849,283.9797981156,469.5035808176
622,342.6573855387,276.754844832,283.4284120971,456.0926078922
623,350.7715836312,282.4444182328,280.2519002481,449.7161545371
624,358.7880970223,283.4645362196,276.2254493474,454.305339169
625,365.3733214395,280.7620961696,273.7784895886,470.885378914
626,371.0336459549,275.7009606159,274.7608913155,496.4583280977
627,377.4531709303,269.4864868749,278.5578612637,523.9854092938
628,385.2320631535,263.1215998738,281.5995676759,544.9852892609
629,392.5116083524,257.7713231035,279.4114048159,554.2634994974
630,396.2225209288,254.7433623042,270.0651969027,553.7031048725
631,394.9376798211,254.5528867164,256.0422595164,551.6996030445
632,390.2906934187,255.9155872446,243.2065481491,557.9192192103
633,385.2647127589,255.9907548383,237.7739956509,576.9113462903
634,381.1854629279,252.1816866867,243.7140183715,604.9595361018
635,376.6767224307,244.1458599424,261.7525279726,632.0305687581
636,369.7469398061,234.3084427528,289.4709379101,647.1153397552
637,360.8440311886,226.5602926547,321.4628398093,643.8866172933
638,353.7032386318,224.1002720991,349.7783357533,623.6212520308
639,352.8497860417,227.9691936852,365.8342639817,594.2778866859
640,359.7411709083,237.1320130438,363.9484780564,566.4392332919
641,370.8403985153,249.5637704759,344.7254257217,548.4393443741
642,379.7202509065,263.1113007092,315.7904265529,542.8621028031
643,381.666283833,275.4813534649,288.5890884919,545.8666291589
644,377.0019917449,284.214991758,272.8293748834,549.672591182
645,370.2428715445,287.7712120102,271.9763874954,547.0824167982
646,366.095888667,287.1807927917,282.555486999,535.6050527876
647,366.0351285714,286.1098673874,297.2315475381,518.4207992022
648,368.1854546516,288.4357790855,309.1575911248,501.9205251154
649,370.1900552751,295.2082529874,315.0262936937,491.673364487
650,372.0644334012,303.7861192176,315.6849106247,489.6917907758
651,376.5918594426,309.8031520159,314.3775810795,494.1869081793
652,386.9433488623,310.0298344727,313.8629032486,501.4138219207
653,403.3914108926,304.0306598216,313.9043118669,508.064255004
654,421.6572700691,293.8140743578,311.2383692595,513.0149308289
655,434.3215116466,282.5426476114,302.3553382595,517.6208426217
656,435.1730818695,273.6150236197,286.9592808606,524.8420764347
657,423.7285004113,270.2933332533,269.2509118325,537.6589030609
658,406.7333300354,274.780387481,255.6826554637,557.3055376911
659,395.0880909411,286.5208493791,251.2877149724,581.8527448725
660,397.7592589582,301.1600502497,257.6337749725,605.8168940923
661,416.4011541588,312.1026866522,273.4178532691,621.566345898
662,443.9081923218,314.3014293126,295.778301308,622.3618710255
663,468.2274816445,307.2832480616,320.2019454524,605.7080624271
664,479.6212105973,294.8579878232,340.1817432043,575.1648141877
665,476.8704545062,282.027205721,349.5117662394,539.3078336424
666,467.558643908,272.0121280579,346.6291774453,508.122766047
667,461.8500330991,265.5183437462,336.2984692958,488.4771497091
668,464.5128528462,262.2359945609,325.5982625236,481.2723212665
669,471.5814152975,262.5295701968,317.7706575035,481.7742068223
670,473.9844679955,267.7058545341,310.4466595806,482.8196319174
671,464.7078896408,278.7874643863,299.819257218,478.8654942092
672,443.8991272802,295.0410009891,285.9467982744,468.7010938755
673,418.5812188035,313.502470371,273.8398706943,455.6270689051
674,398.0517567671,329.448188744,270.0874458525,445.3291103192
675,388.9434905012,337.711958094,278.6543964828,442.3933867252
676,393.2929548252,334.5874538224,298.8140611635,447.6866797346
677,409.5444246286,319.8575013075,325.5854758988,458.3524726561
678,434.4674618398,297.4460509461,351.3761060798,470.6701850398
679,463.9174210111,273.6843693789,368.3449906034,483.4708326063
680,492.4578507816,254.1154561961,371.1221889685,498.98288087
681,513.6041333897,241.238123378,359.162221397,520.1969946146
682,521.6044877505,234.6117161538,337.2111892309,546.8068214578
683,514.1815726941,232.6481034285,313.3339662352,573.5605146936
684,494.0015475477,234.3528748323,295.6357739074,592.8214353381
685,467.4252592964,239.6391346414,289.4075442901,599.3715092442
686,441.1114556783,248.3962190806,295.753577447,593.3447552229
687,419.084568208,259.3985497514,311.7945869089,579.1731977981
688,402.5093777517,270.1440723285,331.9382851569,562.22097708
689,391.785436802,277.7512348843,349.8371546414,546.1346396553
690,388.2295374449,280.2603491125,360.4672153337,532.2246347477
691,393.7182711335,277.4212409961,361.5685651337,520.1046911392
692,409.1551761318,270.5947793864,353.9173040458,508.6263126326
693,433.4862165543,262.0460394593,340.3941400246,497.2164787377
694,463.6930019442,254.0199823986,324.5299622496,487.3570287877
695,494.9139804442,248.0017104913,309.2694647542,482.8722861866
696,520.5221024887,244.3193853643,296.4120234492,487.9266679564
697,533.3693351182,242.4419915536,286.8206500436,503.3686620299
698,528.7488383513,241.9809646681,280.7884081129,524.2696389512
699,507.5187194068,243.7078791034,278.1229593841,541.2533352951
700,476.7553766642,249.46132512,277.8645731285,545.6377138243
701,446.6572672012,260.628476406,278.2002140058,535.0281096737
702,425.1548619408,276.2991955952,277.1039303092,515.0427885591
703,414.0683450166,292.9662974037,273.5252450134,495.9919228532
704,409.4378694213,306.2309752766,268.1427928428,486.8685155936
705,405.4854524136,313.1151320038,262.8859486313,490.8844313505
706,398.8559436691,313.0917529013,259.3941896806,504.9276468615
707,390.0985463594,307.6008100212,257.7708436192,522.504474397
708,382.2416651967,299.5622041665,256.7107168788,537.6246497381
709,378.3287033001,293.3647756788,254.7488734598,547.0756491896
710,379.8474176173,294.1289397504,251.5073227857,550.1293606648
711,386.2632880564,305.2048620884,248.2451109973,547.2026816692
712,395.4736064794,325.3916950186,247.8838285716,539.3213930728
713,404.9934187708,348.8651703329,254.3110759249,528.9153370462
714,413.2312958243,368.4855379928,270.3494271232,520.3359258479
715,419.8068058832,379.6550156418,294.901789039,518.5913470476
716,424.8227396553,381.5877289933,321.8320666445,526.5866884598
717,428.1428740191,375.895713402,343.0068530676,542.8539597404
718,429.5198862919,364.7291136014,353.9942777187,561.632250984
719,429.2099000592,350.0429063008,357.4082650832,575.5696743289
720,427.7841163524,333.6366609805,360.2428306321,579.2572560139
721,425.3606427102,317.0656619626,367.3319534025,571.0687680082
722,421.5288821523,301.3817381177,376.7414028136,552.637862348
723,416.4814274001,287.2169166769,381.1266739798,527.5197169992
724,411.8747535136,275.1742221502,373.6545210543,500.6842543312
725,409.9608199813,265.9976443681,353.5378810468,478.2295449864
726,411.4554312605,260.1893207326,327.0535269664,465.6817071248
727,414.4313170685,257.5875982498,304.0475817745,465.0416687925
728,415.6177367409,257.5433512105,292.727114501,473.3228468937
729,412.988716594,259.5796042758,295.776908473,484.4898102954
730,407.4204997234,263.8975823469,309.224095532,493.8578399618
731,402.1858091869,270.8539431219,324.3747179404,501.1048900192
732,401.0927668105,280.0861237002,332.2108968422,509.6743268301
733,406.3293728034,290.4610045771,328.1482964822,523.4843623728
734,417.2013132348,301.0877448483,314.326465897,543.6640275114
735,430.5851724745,311.8825528631,297.6423525488,566.9138161116
736,443.0251019912,322.6735195177,284.8561358142,585.689997369
737,452.8359130405,331.9370366491,278.592194064,590.3465562063
738,460.3872367205,337.3268145476,277.1978758723,573.4538262615
739,466.739385858,337.9102092767,277.83661448,534.6082564534
740,472.4191201132,335.4248407622,279.3992744321,482.1128117431
741,477.341097345,332.785102417,282.6552869624,429.5289723907
742,481.0207809085,331.5715123174,288.2819770492,389.5588047873
743,482.7412115821,331.2675390022,295.314915793,369.5590671835
744,482.1470945176,330.7702588959,301.3577404395,370.3980468285
745,480.2176290348,330.0511468584,304.0153798868,387.5484556057
746,479.4086757661,330.180339612,302.246319384,413.2966238371
747,482.4879795725,331.7825465385,296.8828139618,439.5661905831
748,490.7888742178,333.5192619064,290.0253600866,460.8758147956
749,502.9797599156,332.0957612238,283.8681699389,475.8693768187
750,514.9519504939,324.2867329592,279.6114772733,486.5583498194
751,521.1663430327,309.4460293869,277.1725413471,495.9137317671
752,517.2486088123,290.4209363034,275.6883345864,505.9471609466
753,502.5276633489,271.9784524856,274.3272016137,516.9984878979
754,480.9112370356,258.2460078909,272.8608717087,528.2565450851
755,459.170183679,251.2001221238,271.8377065282,538.4209434405
756,444.0265709792,250.7638661349,272.2990586616,545.9885444747
757,439.9927780706,255.626830647,275.3006821779,549.4958868466
758,448.6926156519,264.0061496745,281.3001188349,548.1474799744
759,469.0563600806,274.1318630671,289.8388182399,542.4700926291
760,497.3796750433,284.5103453345,299.8372375373,534.1493328992
761,527.4456807381,294.0892315681,310.1031099235,524.8667228873
762,551.5024394197,302.205804458,319.3606726666,515.2872641433
763,562.3787276507,308.3994486686,325.7859410358,505.3273856175
764,555.9893397905,312.197596208,327.1213771957,495.624065389
765,533.0699069056,313.0269043829,322.0571147948,488.6743084924
766,499.0845831415,310.445414869,311.8163374811,488.0278164274
767,462.1515623555,304.5672627292,300.056258723,495.4748865163
768,430.173265061,296.3959105254,290.7653132901,508.6627018785
769,409.0101434399,287.7026983908,286.0432557356,521.6255958075
770,402.1418581919,280.4660601043,285.4858131455,528.6780418036
771,410.8223433802,276.1896655995,287.0503093574,528.7302207821
772,433.5143412464,275.5553120205,288.2187190944,526.1808000964
773,465.3381224142,278.5000244703,287.0594047454,527.5150356622
774,498.8035868727,284.420779302,283.3351326039,536.3558297272
775,526.2362721246,292.2064839357,279.0053952337,550.7080858168
776,543.1877487672,300.1412375029,277.0354801503,564.2262953138
777,550.2941853487,306.1054857244,278.9278819339,570.082145661
778,552.3302205955,308.134771844,282.8958060979,564.7139479593
779,555.0361054491,305.1850863477,284.6946900394,549.6084272669
780,561.7289763895,297.712655545,280.6874633303,530.6352116327
781,571.4339571644,287.7238841025,270.4872556834,515.3257752692
782,579.025030257,278.0210177381,256.9449157378,509.1349085054
783,577.2084381949,270.9717792773,243.6959684656,513.0155688371
784,560.4044685434,267.5135929893,232.7072358174,524.1856415563
785,528.8714758607,267.2186620824,223.9376499458,539.3127233709
786,489.8805839622,269.1539569857,216.8542343839,556.8366496012
787,454.1696861522,272.6252564529,211.831517889,575.9389807808
788,430.0630165224,277.0644822215,210.1178337999,593.589499403
789,419.8562440591,281.3350155659,212.6716850788,603.5587562904
790,420.4443540912,283.5891080377,219.2984107544,599.6522388127
791,426.4115881976,282.1375328048,228.8790715725,580.4343716659
792,432.7658848911,276.7337526116,240.1350555741,550.8179709409
793,436.3896194886,269.0913110394,251.9590974457,518.7782014902
794,436.346101359,262.0967483737,263.19741808,490.6757616042
795,433.5394623797,258.2895634546,272.6512714698,469.406721339
796,429.9232210933,258.7299352545,279.7114988673,456.2149895626
797,427.517718007,262.7458927588,284.9723498954,453.1081663638
798,428.0996477724,268.3108167826,289.9803086127,462.9585973132
799,433.4321826539,272.7891617997,296.272238395,486.8355254531
800,445.1893275929,273.9734496443,304.6312038621,521.0067722631
801,463.8856670438,271.1490460891,314.9633683113,556.7451590194
802,487.1668763558,265.5516101264,326.5138010627,584.1401753447
803,509.2089583843,259.7105710537,337.9054127112,597.2735585876
804,523.0327416742,255.9731765883,347.1888969514,596.2432654747
805,524.8812340483,255.2301570286,352.330482961,584.7849209886
806,517.6693813088,256.7600464653,352.0576878509,566.7235095532
807,509.8054488869,259.2911473173,346.6166479304,544.7878521978
808,510.0161876393,262.2504150438,337.7469323748,521.5609558787
809,522.2909047421,266.1026754634,327.7744095152,500.138143161
810,544.785327197,271.694875086,318.3948587938,483.4515920753
811,572.3155934561,279.387225546,310.0783830462,473.1999181705
812,599.1696391275,288.7927225022,302.5481820545,469.4580642931
813,620.6601717799,298.9210286739,295.796885834,470.8020521012
814,634.040128241,308.3229805911,290.4019789225,474.7815444767
815,639.6110267283,315.2357978752,286.8447592903,478.4154041665
816,640.5008592531,318.0524771157,284.6932889054,479.1729177435
817,640.2062596153,316.0467027604,282.7489337076,476.3474254594
818,640.0439095374,309.9449522561,279.9132536661,471.9920431867
819,638.8460716514,301.9026933596,276.059919937,469.822106108
820,634.8890208446,294.7950342818,272.4098041305,472.1289026359
821,627.6495789175,291.1535554801,271.1121005591,477.224965083
822,617.9156742446,292.1569755061,273.9327161307,480.3451522682
823,606.6020575746,297.1040072497,280.6315815057,477.5627713273
824,593.501784304,303.8052203753,288.3973394018,469.1195512284
825,577.1263422449,309.821877733,293.1822362274,459.2717476669
826,555.7549952357,314.0059691543,292.1660127889,453.3075472029
827,528.8474657496,317.0447279082,285.4015593978,454.9955599246
828,497.8727109538,320.5259490269,275.5180106811,465.9355208601
829,465.8068019151,325.3765236457,265.9563011128,485.8462260644
830,436.4987548813,331.1682672063,259.1225376881,512.2981861491
831,414.2343599327,336.6540216305,255.6337036294,540.2928884217
832,403.4307906517,340.6086069964,254.8037628956,563.2941004808
833,407.6978516358,342.1286625551,255.7795266325,576.1408951412
834,428.1095384562,340.666921191,258.4203451226,578.0407816102
835,461.5581958169,336.3691282345,263.5193901635,572.8499538276
836,500.1006152587,330.343429661,272.1281727641,566.3770652865
837,532.5770350559,324.2888489043,284.2721842482,563.1126446284
838,548.8493661253,319.4889747149,298.0432432281,564.7016045291
839,544.6073086697,316.2645165815,310.2765110918,570.4007033549
840,523.5174706864,314.5521804863,318.4693052647,578.1222935783
841,494.7597772169,315.0870761661,322.2982947216,585.0853883471
842,468.1414300799,319.5466780887,323.3599038579,588.3847040366
843,450.2791069648,329.0369854349,323.5408674875,585.6566188197
844,443.4798319455,342.1219376573,323.5524932464,575.7653276625
845,446.4972129241,354.5763809891,322.7135552623,559.3189430415
846,456.1184403286,361.4640400306,319.9145818134,538.8419141414
847,469.193368423,359.7834834982,314.8306800256,518.2022710495
848,484.1733348738,349.6473793966,308.3989528823,500.8441750576
849,500.9607488701,333.3464877189,302.0580335398,488.0075545817
850,519.0437690059,313.7003089073,296.7167718784,478.7793789105
851,535.6115673341,293.2025436856,292.4538717446,472.3751418816
852,545.9001736744,274.2913962821,289.3824203048,470.1912781166
853,545.5481256389,259.6473879782,288.6536540151,475.3288828294
854,533.5282660512,251.6496493381,292.3194416029,489.7109520616
855,513.5138211812,251.187574004,301.7730740645,511.9851414717
856,492.7776509499,256.9298362717,315.8358535256,538.4742445329
857,478.8050598956,265.9948252102,330.2786106071,565.7763860323
858,475.2383158465,275.5233028522,339.6028751269,592.0350228542
859,479.5045282074,283.7921939305,340.0661375249,615.6902203212
860,484.1860752326,290.0358701359,331.6910842077,634.4551626963
861,481.7322546723,293.8272325072,317.9633701608,647.0729838343
862,469.6053455487,294.9687856221,303.9163127855,655.8453828317
863,451.9424958957,293.986596018,294.0036831584,665.5305049019
864,436.5359080907,292.2032342097,290.6042469246,678.5124724075
865,429.6118103336,291.0563725999,293.3219123245,691.5851176015
866,432.5999651145,291.1950615962,299.1592198582,698.7323244361
867,442.6647943789,292.1003868878,303.6206775605,696.9999911576
868,455.5725530277,292.397863851,302.5633200224,689.065197144
869,468.4375018058,290.6419674791,294.0901299927,680.2090495106
870,480.9035939118,286.3038843116,279.5669865686,674.2369355153
871,494.775607433,280.5497700025,262.9145817409,672.5650937129
872,512.1646545039,276.2095105695,248.9948655998,675.4394949064
873,533.7101125227,276.5403370667,241.9341405214,681.9729153019
874,558.2943601137,283.2539919294,244.3846037589,688.2786849619
875,584.2816930253,295.0702766192,257.1970378812,687.0587705468
876,610.5075677188,307.9353490146,279.2018827353,670.9562900662
877,635.5693968947,316.9544337377,307.2151892577,638.2044600655
878,656.762808828,318.8249211602,336.5002236903,595.5947838435
879,670.7527761648,313.3270241543,361.5516523661,555.4668716213
880,675.7256882382,303.1899701114,377.0274567346,528.9786336212
881,672.3107058581,292.5322300297,379.2084683121,520.37324462
882,662.045657417,284.8057399813,367.7096596889,525.9806719159
883,645.403031391,281.5080089565,346.2134171812,537.7642249475
884,622.0353021974,282.3322888721,321.2132394774,548.3914108056
885,592.8397108601,286.3583096256,299.2090916152,554.7411191266
886,560.9082687062,292.8691846048,284.3136714168,558.2140152841
887,529.9220296122,301.081207175,277.5336856414,562.4708435906
888,502.4650425255,309.6183602548,277.5691446768,570.7959726462
889,480.3930212079,316.9071211339,282.0833022984,585.2409428224
890,466.33778994,322.3546167255,288.7991332577,607.4294777069
891,463.6928565123,326.7943666075,296.1402089328,638.5587618458
892,474.3414026267,331.5447831818,303.2290265933,677.1373953624
893,496.8285412914,336.9566693656,309.3053755034,716.3120070491
894,526.4501492613,341.7624403462,313.4054158657,744.6771687965
895,557.1196256506,343.7377459561,314.5417506445,752.0084232706
896,583.097179214,341.1948094697,312.2907055422,736.0978510555
897,599.9534056591,334.4393101558,307.0424422248,704.5551102793
898,605.082181253,326.1615535178,300.0143202619,669.698673302
899,598.4483519884,320.1532108539,293.1983693756,641.265066614
900,583.1826179969,318.9310863329,288.9051115587,622.7015625346
901,565.1955842912,321.9299179095,288.6491844115,612.7199495108
902,551.2915693997,325.8665573536,291.929120213,609.0066355987
903,546.5939102711,327.0607124938,296.399070592,610.2794581969
904,552.8121443148,323.828407465,299.5509957438,615.9227784491
905,567.7833708383,317.2702364259,300.3810477547,624.7321016544
906,586.198792384,310.2216357894,299.5349442136,634.2335543894
907,601.4786160066,305.3823985685,298.1721470166,640.9876414099
908,608.6661536352,303.7852277221,297.0390457621,641.4754282299
909,606.7919420918,304.4582726868,296.4356664312,633.2707841966
910,599.0135271551,305.5045142012,296.621094227,615.976932454
911,590.1046220499,306.1025217369,297.83118942,591.8246114952
912,583.5230839352,307.983122527,300.0562206121,565.0903478972
913,580.6854220967,314.6467433016,303.0662212045,540.3704764812
914,582.1363133085,328.2761650869,306.8779092053,520.7899556212
915,588.6750499786,346.5493492581,312.2480528423,507.4617819305
916,600.9768264286,362.4440978945,320.6046737611,499.9813803816
917,618.4753989147,367.9718007269,333.1994151225,496.7081196287
918,638.6860259867,359.3109153726,349.7484384003,494.768512472
919,657.5543099248,339.3762555817,367.4235142649,490.831371326
920,670.8740229719,316.0278089559,381.2930881973,482.9412330775
921,676.1453380665,297.4399503277,386.44934173,472.0084721782
922,673.5828385176,288.0121255848,380.350391924,461.3373345056
923,665.3031984777,287.1436812573,363.6951681425,454.6016815848
924,653.175787803,291.1586677159,339.5490398503,454.123164566
925,637.2897951282,296.6106140507,312.2227465191,460.1881091661
926,616.4094661811,302.358280808,286.8570718748,471.2077698757
927,589.8015575034,308.903543525,268.8695159896,484.2285639412
928,558.8641049661,316.0329787591,262.08242144,495.9652966045
929,527.4790896517,321.4050450351,266.3968386466,504.3425042412
930,501.1071381423,321.7130046219,277.3277827251,509.4181460312
931,484.836260921,315.3812822385,288.5892396642,513.0359206887
932,481.3601780132,304.1563560558,295.9581517303,517.4669266209
933,490.0482319175,292.1085306484,299.3875361536,524.4719451333
934,507.4774050147,283.0886008887,302.173958634,535.0993134303
935,528.9409846975,278.7663179082,308.2522222392,549.5872796204
936,549.7875811818,278.6125769456,319.5921174684,566.9184659871
937,566.4809493357,281.224632654,334.8627090476,584.5993972463
938,577.3025510459,285.7685615266,349.675610444,599.2951284006
939,582.2639482913,292.5682286717,358.3263268914,608.2699106261
940,582.305640284,302.6814453807,356.4284700886,611.0582964809
941,578.4103067318,316.7065066366,343.2038242889,610.5907253748
942,571.6891046559,333.5428932989,322.09494251,612.7732096286
943,563.7369613722,349.989168652,299.237729603,623.6653155886
944,556.6239972733,361.9004509908,280.6390838371,645.3423361665
945,552.3739339698,366.2202441334,269.6031736246,673.534126956
946,552.397317356,362.4028624476,265.9197877838,699.9169759169
947,557.0290278829,352.2302873396,266.9780211965,717.7818277863
948,565.222763467,338.5747076137,269.7708847249,726.2098833999
949,574.9056917346,324.2927816679,272.2375091358,728.8815045275
950,583.916574966,311.7812736762,273.318299989,729.1469654625
951,591.432890788,302.8140846225,272.2866715797,726.6714806703
952,598.8533711267,298.2437669979,268.3927064161,718.6197791927
953,610.0757850913,297.630872957,261.4656988239,703.1976625684
954,630.6388641402,299.4074751388,253.0868928206,681.6516321854
955,665.429833129,301.6935121873,246.9906930213,657.5306075235
956,715.2352860876,303.2637211035,247.6485505777,634.7676830211
957,773.879613289,303.9366364995,257.3792271686,615.8288799026
958,828.9760703597,304.2925229547,274.1276275631,600.5980036672
959,867.6040785135,305.1380496166,291.9460001713,586.5261320994
960,883.7354132254,307.1601722067,304.0998751721,570.8286975472
961,880.808211154,310.7126126399,306.7531146301,553.2793603095
962,866.8068104722,315.7070288346,300.9314859215,536.8931696302
963,846.6763727178,321.4492081949,291.8742462766,525.4325356375
964,819.7913070584,326.5598596498,286.2466149281,520.0806479038
965,783.9596676681,329.1008789619,288.6473217578,518.6156884422
966,740.7104958271,327.2537807548,299.297692505,517.8862365233
967,696.4502237985,320.4442282136,314.2450643234,516.9375624861
968,659.043275865,310.172320095,327.9178238704,517.6920738813
969,633.3837157794,299.708912936,336.2456420473,522.6197998771
970,619.315418301,292.6551149727,338.201306843,531.8339337741
971,612.660298665,291.355633165,335.2556070397,542.6826594774
972,608.0162237368,295.9936034827,329.9890108141,552.1612335749
973,601.9126333359,304.6805800982,325.0613596638,559.3143304265
974,594.5987339102,314.3034111814,322.5976083859,565.0912732052
975,589.4913853981,321.8117607327,323.3906721755,570.0977885364
976,590.3308088,325.5235487423,326.3171614747,573.1606666662
977,597.8666458552,325.7867477106,328.9409179939,572.5326804656
978,608.7709501562,324.4060216935,329.2316595581,568.3939818524
979,617.6719593132,323.1084162284,326.6944682874,563.8849607572
980,620.8486035323,322.1724819011,321.9267838139,563.5835950069
981,618.3814118192,320.4630218477,315.5671238489,570.7013124727
982,613.1835292819,316.8194824679,308.1383321953,585.2383675601
983,608.0826391066,311.3516878257,300.6782205448,604.2563485971
984,603.846437406,305.5684948756,294.8362365022,623.889820274
985,599.7657649801,301.410736628,291.8943231293,641.7365726577
986,595.6762594468,300.4415184663,291.6986770457,657.7480240327
987,593.3649802429,303.7834471888,292.6412131043,672.5785003709
988,595.9487177301,312.1822861233,292.7497092344,684.7154868009
989,605.594664708,325.4054900766,291.035507406,689.3984944959
990,621.3369422574,341.1007927809,288.2418959216,681.491631982
991,638.9755618151,354.472023845,286.6024393764,660.158532921
992,653.3581615196,359.9753583178,288.6611910927,630.9591798973
993,660.9899661717,354.4190839618,295.9157953767,603.4277041254
994,661.0067022479,339.0494136693,308.0989499706,586.300236887
995,654.4363193672,318.8155427735,323.3601441944,583.8509625027
996,643.3592442591,299.4392918658,339.0191034835,594.7338441131
997,630.3002274894,284.7519658591,352.4502921971,613.0244546858
998,617.703648486,275.9075838662,361.6752875741,630.9456240872
999,607.1392244424,272.2441914655,365.691011428,642.7825602587
1000,598.7761154327,272.5327748238,364.6619870156,647.8046649856
1001,591.6222483995,275.7434059777,360.0629130406,650.0093286699
1002,584.3333837587,281.1398318719,354.4808599675,654.5086699582
1003,576.5367945256,288.0503132885,350.7546817537,663.1197806002
1004,570.1065036964,295.6858964896,350.659493466,672.4818719408
1005,569.3773404453,303.2454854583,353.8955088919,676.1700253772
1006,578.7913329597,310.150896465,358.2785338515,669.1902396147
1007,599.4547715467,315.9355789038,361.1051106934,651.5125774996
1008,627.9254265858,319.9087361897,360.8046676416,628.0275816657
1009,658.8385208781,321.2527634472,357.6587072632,605.7456322479
1010,688.3879709897,319.7352794941,353.21856714,590.791777452
1011,714.3788101348,316.3542982648,349.0016185434,586.7870979965
1012,733.8616203554,313.0974423001,345.7365543902,594.5129675206
1013,742.7587404003,311.9311525434,343.4351868587,611.836733604
1014,738.9807434974,313.8186763611,341.8195637897,633.8116956973
1015,724.7470989104,318.3280918381,340.4278584066,653.6343365198
1016,704.4249194469,323.8992506869,338.6263146676,664.6124070766
1017,680.6928056726,328.6078122045,335.967247653,662.5408198886
1018,654.166814517,331.0817723162,332.7004455444,647.3421769963
1019,626.5998032258,331.1580726371,329.8972892376,623.2346959488
1020,602.8803587629,329.7774418772,328.9305027568,597.2662039397
1021,588.5603764422,328.3337346571,330.5260795142,577.0357595335
1022,585.3118200627,327.9525083951,333.8735421973,568.4528333623
1023,589.1544784843,329.0376173597,336.4173600637,573.74523048
1024,593.4438866806,331.0584781916,334.9623014599,590.1636206008
1025,594.2724840464,332.5696247319,327.8200240227,610.2927047366
1026,593.476030851,331.6112460682,316.2829529421,624.916188271
1027,596.72685085,326.563388786,303.8559239721,627.2668879652
1028,608.0324614494,317.1568204423,293.6629153477,615.9756953375
1029,625.3833388751,304.9070849159,286.3463301725,595.2255574897
1030,641.2088308951,292.6295750766,280.2652948808,572.2906696881
1031,647.2543776087,283.2596264686,273.5279523632,554.3596915453
1032,639.8658290001,278.7275217079,266.0192608637,545.8751523729
1033,621.390048637,279.6463792322,259.7084096566,547.245765125
1034,597.4648642616,285.6259633631,257.269416775,555.3556959514
1035,573.5175998876,295.5705772234,260.1766161469,565.8283002171
1036,553.4742160054,307.5364566796,267.816916046,575.9840803158
1037,540.673278121,318.7061947388,278.0417210512,586.6214562371
1038,538.2343651373,326.4405172664,288.4853789346,601.0438797622
1039,547.4167560686,330.0693612367,297.4752094934,621.8415456914
1040,565.3421882369,331.7986752076,304.5268547293,647.6797701738
1041,584.9166753862,335.5123114268,310.6768954891,673.0133187808
1042,597.7549295947,344.0378050549,318.8815639683,691.1106378672
1043,598.5076151598,356.9913466581,333.5107799239,697.9633463068
1044,587.7584008033,370.5480414397,358.2713448826,694.1232456476
1045,571.4722934726,379.1840979515,392.9603392242,683.6831640886
1046,557.3123446986,378.554771527,431.3154293331,671.9471316277
1047,550.2944427775,368.0077093133,462.2699391051,663.0125890519
1048,550.963643929,351.0956661323,475.1674113462,657.9106392972
1049,556.8926287214,333.3815225801,465.9922590682,654.1459041049
1050,565.9064556066,319.165287756,440.1103502494,647.8895514651
1051,578.148718342,309.6209188363,409.5354191393,637.9400498237
1052,595.0443460364,303.6218544271,386.8735089885,627.7944094162
1053,616.356137566,299.9229921559,379.6562697698,623.3631586035
1054,638.4728594917,298.6074606761,387.5990983793,627.8679187546
1055,656.5149844134,300.8181197395,403.3253926034,639.0134666533
1056,668.71041375,307.384377289,416.305239869,651.1584296151
1057,678.9462984882,317.6965677099,418.2112708961,660.2337419049
1058,694.2037504766,329.686801728,406.7121732816,666.5398206185
1059,718.2545455983,340.7979138386,385.5830894632,673.1396170059
1060,747.0678677407,349.2671281761,361.7803764162,681.9659911088
1061,770.4529644544,354.718643737,341.6100022212,691.5874575207
1062,778.9128295217,357.6679628508,328.2977341969,698.3988010967
1063,769.8929552815,358.50628255,321.6824855771,699.7347360174
1064,748.350517399,357.0240091499,319.6287826601,695.9692877067
1065,722.003923351,352.9526204238,319.7286698965,690.4364445343
1066,696.2919339472,346.8727198438,320.2151902447,687.9289781698
1067,673.1991788214,340.3476256448,320.0150727602,693.030965083
1068,653.1980039083,335.2192104668,318.8361228955,708.4087803666
1069,636.7396943235,332.8932251416,317.4948085201,733.269055886
1070,623.7281680043,334.4293968593,317.9501908814,763.0528266316
1071,612.737711569,340.8251338774,322.3317177436,790.6313419342
1072,602.2463109864,352.3277493806,331.1815778817,808.9290057811
1073,593.1184821885,366.9343423437,342.35098623,813.7777763757
1074,589.4385823861,380.0888582109,351.737602451,806.1086155769
1075,596.5388963702,386.7004557698,355.6401523253,792.223364771
1076,618.1019386513,384.1061752084,353.0883047144,780.8538036867
1077,655.6681161676,373.3386618145,346.298858169,778.1231428389
1078,709.667026855,358.079883801,338.9929626333,783.9951220651
1079,778.4881351966,342.7433322051,334.0690589148,793.2289344933
1080,854.3239594784,331.0611642199,332.4652050856,799.6679487829
1081,920.1125066262,325.3150770956,333.7371164961,800.1088824462
1082,953.9597366205,325.7937553143,337.4079335962,795.2696078122
1083,941.2979114782,330.7536765062,343.5566414429,787.7701516611
1084,885.8930859376,337.1428065489,351.9671087402,779.1897707787
1085,809.4113816493,341.9243015643,360.9953907844,768.7757811061
1086,738.9075640553,343.2772773187,367.685399078,755.1955879921
1087,692.442844559,341.0102574185,369.4672242277,739.8994622055
1088,673.5165753562,336.1766794667,365.8716626453,728.3272623375
1089,675.9430489417,330.1914524991,358.4983069565,727.5725838061
1090,691.9939909663,324.2253036056,349.4864359202,742.0097230035
1091,716.328174012,319.3106484903,340.3455647314,770.1474027559
1092,744.6849658967,316.7599826066,332.1900434099,804.0380582396
1093,771.4389053261,318.0015127321,326.4187771789,831.5242191262
1094,789.8778831919,323.8504162876,324.3333604256,841.1988567046
1095,795.102385211,334.1636700517,325.9347058899,828.594200493
1096,786.5341509427,348.5188765186,329.4357463792,799.2674515399
1097,767.3982513895,367.1644235035,332.3610135765,765.3965226501
1098,741.6158726056,390.643063737,333.4243718541,737.9038046728
1099,711.9376902369,418.0802321649,333.5390596382,720.2958085008
1100,681.4131498934,446.1935485815,335.1664005305,708.6216731887
1101,656.3637801628,470.7471795458,340.4818791826,696.2843942681
1102,646.1206863261,489.7738489656,349.4984753715,679.5415058075
1103,658.3286194127,505.3835243002,359.4034609551,660.0935464151
1104,693.3348902893,521.6056367452,365.7396547265,644.1378171695
1105,742.629511746,539.6111414048,365.0825424134,638.6687720345
1106,792.8501571933,554.4675114786,357.4049132838,647.2991778085
1107,832.6065964977,556.9640515841,346.1814354503,667.9100693127
1108,857.3193358048,539.9958152195,335.7780109582,693.8412502329
1109,869.4570722793,504.624022167,328.317873833,718.4940470456
1110,874.4118738202,460.82079918,322.8277456567,740.2721058358
1111,875.361219567,422.1253512892,317.1262090741,763.4235077216
1112,870.7220575634,398.5319759453,310.2387137566,792.8688622026
1113,856.5122058023,392.664910323,303.120465259,827.4175133244
1114,831.7877529989,400.5205367698,297.6628892069,858.3318988692
1115,802.0115720061,414.6186535633,295.3459613094,875.4307269318
1116,776.5677173219,427.1999765741,296.3818070914,874.0833449324
1117,762.2783318534,432.5810203232,299.5978964219,856.4405198039
1118,758.8231846011,428.6786353596,303.074280328,827.2494702168
1119,760.2162673552,417.6665543349,305.3447180624,790.5869714043
1120,760.5916832669,404.9789185888,306.1770058192,750.5143851243
1121,758.3898246553,396.5366586648,306.1878898059,712.8506023648
1122,755.3604895534,395.5514843807,305.8040375545,684.900787843
1123,752.9877762548,401.0060084537,305.0599746863,672.911887998
1124,750.7109324875,408.8767171644,304.5826225406,679.9806676168
1125,747.2269694262,415.4031759232,306.4417841445,705.0120637839
1126,742.269024045,420.1218774327,313.2339781007,743.0419459058
1127,736.8752916713,426.8074817774,325.759238265,786.4961773482
1128,732.5246701249,441.3560629027,341.593091243,827.8531598956
1129,730.6811668778,467.2274870539,356.2248295241,862.4223070958
1130,733.2870410182,501.1019280979,365.8396257438,888.6667737961
1131,742.8876863691,532.0389812467,369.3741328682,905.3143066076
1132,761.4778981783,546.028796092,368.3245445256,908.6647221679
1133,788.6059178124,533.9825129087,365.2478865561,893.8766901834
1134,819.7821100175,497.8800330794,362.4296369734,860.3418754424
1135,847.1494746174,450.2171618296,361.5069647834,815.8872142794
1136,862.377539966,406.7993688584,363.5497460077,774.9113537856
1137,860.7901421366,378.3784520081,368.9877390522,750.7999776611
1138,844.1820303729,366.8213840594,377.0406898904,748.0784233798
1139,820.2043668182,367.0563601239,384.9663016198,760.2096949644
1140,797.876647508,371.7811166314,388.0341943233,774.5520647732
1141,782.112817964,375.4235805354,381.4892671926,780.706811499
1142,771.4203118869,375.8898187401,363.9202415152,776.2038356304
1143,760.5201382691,374.072596397,339.4035559906,766.151882192
1144,745.2508291841,371.9651796606,315.8744531848,758.0126037522
1145,725.1471857282,370.8460536509,300.4284378434,755.4114900581
1146,702.4238938048,370.6514397135,295.1654482056,755.4293477287
1147,680.1516162461,370.7494182727,296.7648028209,750.8870305078
1148,661.898597684,370.7982687324,299.8013844414,736.2840891796
1149,652.1031624675,370.7480459809,300.8806265333,712.6882333733
1150,654.6316155012,370.3882792532,300.6716182474,687.5054798435
1151,669.9081718135,369.2930323449,302.8660235236,669.2660992807
1152,694.0615304837,367.3201139547,311.1132518676,662.2348728669
1153,721.6117951304,365.1124422265,326.0192927049,665.2589895508
1154,749.146353206,364.0518144352,343.9143414185,675.3571498054
1155,775.7694306001,365.5918269791,358.3889712341,691.5030873112
1156,799.7179493266,370.2455169309,363.8123822231,714.6332755505
1157,815.6343686899,376.8304317411,358.7131670388,743.9170211215
1158,816.2353636032,382.7375165424,346.6562015692,773.140206378
1159,797.5336747023,385.4448516995,334.0001500091,791.7402666718
1160,762.5559316118,384.1995712682,326.3439873616,791.0994189939
1161,720.1991518423,380.4243795566,326.5063013138,771.4265131999
1162,680.1930191015,376.3743072473,334.9833375837,742.8696380451
1163,648.2586371876,373.2876299345,351.3194293593,719.0828986196
1164,624.3985498756,370.807849227,374.1254376689,708.7350754235
1165,604.7624408832,368.1147313855,399.6193579783,712.0946867628
1166,585.476201632,365.4685639224,421.1828794123,723.9076291869
1167,565.8771122233,364.4449259695,431.7429501796,738.2310970098
1168,549.2276302096,366.5256304798,427.8744064982,750.4253381833
1169,540.8161903747,371.2161645791,411.9333504129,756.215073453
1170,544.4552467058,375.3662369067,390.6335980458,751.2165157444
1171,559.2916963099,374.4463916327,371.6792330094,733.4700725192
1172,578.8805906491,365.2003224161,361.0296906401,707.3297846254
1173,593.856083779,348.0168867782,361.4387876762,684.2782152621
1174,597.2734303526,327.377830605,371.6518661736,678.1717902484
1175,588.8166876915,309.9042966351,386.5491983916,697.096073035
1176,574.8868351743,301.2118328618,399.2251382537,737.5226466076
1177,564.9796551665,304.0171500846,404.4799275142,785.5922817116
1178,567.5186615201,318.5260201241,401.1383788479,825.0195103647
1179,587.0003161996,343.7722394311,391.5359859204,845.6976278448
1180,622.3512304132,377.5686071579,379.1783798243,846.4427588685
1181,666.3808761082,414.8836040531,366.7763436334,831.1683158762
1182,708.2100391641,447.2572088021,355.5870185498,803.5519342441
1183,739.0449739917,465.6184688577,345.8451433362,765.6273295475
1184,757.3254431229,465.2491929228,337.6036276363,720.0600110961
1185,768.133235251,448.9536474975,331.3107933389,672.3094981227
1186,776.8850178821,425.5453082223,327.4539162032,629.9976957765
1187,783.1980144295,404.6533470052,325.6052604765,601.1416186716
1188,780.485348656,391.7005955082,324.1625289547,592.9370021984
1189,761.4639839252,386.418428918,321.3338401221,610.2112059278
1190,724.513534389,385.1638435383,316.8525326878,651.7416507233
1191,675.834147922,384.4087549138,312.6658539009,706.5697742444
1192,626.1801211508,382.7598538855,311.8096036751,755.8317895008
1193,585.5273398832,380.9691271816,316.2471562501,781.8846074148
1194,559.9783566731,381.0021898131,325.4777156065,779.7271430694
1195,552.1338082514,385.0578172228,337.00840841,761.1989594269
1196,562.8265612496,394.5766299561,347.9565321627,747.4982845414
1197,591.2206909913,409.0773612761,356.1389029069,755.3307122395
1198,633.2700935528,425.3267774226,360.0280859539,786.6893627328
1199,680.681109728,437.9930355497,358.5316902126,828.9458604085
1200,722.3731395808,441.9019067783,351.3862987383,863.8368959346
1201,748.098256297,434.7755741286,339.9289188815,878.1568327791
1202,752.5155031068,418.5058350845,327.0682890795,868.8597803511
1203,737.3845383201,398.1206247059,316.1515956087,840.9559234998
1204,710.5470951679,379.4590344331,309.5585033511,802.1583895113
1205,682.0850526975,367.1888914282,308.0398069669,759.51462056
1206,660.0754378204,364.0717647368,310.9965612771,718.474574247
1207,648.3390929964,370.8173994,317.2830483509,682.5332381984
1208,646.5776906533,385.80999317,325.9140822473,652.4351286636
1209,651.2437942393,404.6967661889,336.2791471686,626.5469406206
1210,656.3855867813,420.8925593764,347.8451843723,603.0802679358
1211,655.5164758348,427.90064034,359.4230320022,582.6191556289
1212,644.8259601055,422.7585877444,368.804558106,568.6386000482
1213,625.4127307447,407.9405495704,373.3593401616,565.4398675521
1214,602.2963944768,389.6323100783,371.5323636521,575.2918131076
1215,581.1308760722,373.4165943376,363.9775883205,596.4208894281
1216,565.8430066393,361.2702110755,353.3179154073,623.6034411601
1217,558.6150533243,352.2024618139,342.648659449,650.7585424064
1218,560.2278261297,345.3717403621,334.1381597091,673.7908383031
1219,569.2207038402,342.1601884409,328.543457701,691.2446919146
1220,581.002746658,345.6781651015,325.6212696351,702.6392359686
1221,589.587341055,358.7160564459,324.8439038107,706.9170778765
1222,591.4283684434,382.0834334173,325.7618810727,703.2503842635
1223,588.3742826928,413.8644120855,328.1236049479,693.1014399474
1224,586.9242709778,449.3810270842,331.6928126433,680.9143399009
1225,593.9666216124,481.9758053926,336.1366953782,672.468035308
1226,611.733448425,505.0607625248,341.2471375382,671.9433373839
1227,635.2084857582,514.6340122724,347.3898798204,679.8837662842
1228,654.0733513693,510.634617779,355.3787854906,692.7923013896
1229,658.5539615451,496.1484728183,365.2823090153,704.8543996406
1230,645.8308312722,475.8083796344,375.0779810398,711.2864013704
1231,622.4333619811,454.6484674366,380.98010401,711.3872623012
1232,600.5486391081,437.4594966776,379.9705386572,708.2571364446
1233,590.8459341731,427.5299367577,372.4963590516,705.3719128486
1234,597.0835461445,425.6288126964,362.8386583967,703.3960726225
1235,615.6270076731,430.5688868371,356.7155760664,701.3321838159
1236,639.5042864754,440.9735768749,358.1659307488,700.5276367432
1237,662.9559064119,455.8187515185,367.7094023148,706.1458115861
1238,683.2406520774,472.6227053238,382.3909010416,723.2813231864
1239,699.2531778822,485.5703251417,396.9179037417,750.8052966587
1240,709.8011362437,487.2721697503,405.4959110552,779.5503955427
1241,714.0510220594,473.5824448972,403.9970072732,797.4028428066
1242,713.0965778181,446.8338609384,391.8473100997,797.3256641225
1243,710.1581818544,414.0959182099,372.3957310555,781.5752616787
1244,708.5048307637,382.6874327242,351.1029407124,759.4273019223
1245,709.3021969086,357.1440299589,332.8664621023,740.8520503733
1246,711.4044497397,339.2590344934,320.1811286468,731.2152381491
1247,713.0106026671,329.4099475387,312.8221790712,729.6832336818
1248,713.558118643,327.3061423543,308.5854145597,730.9015440941
1249,714.6391032265,331.9123940376,304.6578711658,728.6529112068
1250,719.1895524397,341.2518133516,299.341494558,719.8794655696
1251,729.2367916957,352.4875207573,293.2088457026,707.2711186621
1252,743.7266555422,362.6341360624,288.6286924818,698.1139734755
1253,758.5935315961,369.5683227782,287.7909201764,699.4681395033
1254,769.2216701535,372.8437857404,290.7553622843,712.7766734777
1255,772.8274089358,373.2960721751,295.2142764155,732.7162358363
1256,768.9281089995,371.9700615191,297.9107315721,751.2988656416
1257,758.8898666159,369.452455514,296.5490401307,763.8426937248
1258,746.305911077,366.1856576412,291.0710621334,771.6693437928
1259,736.7557435269,363.1104270483,283.9802189891,780.3349154232
1260,735.3198298257,361.5605256407,279.4741692918,796.1908815097
1261,742.9057160832,362.3655617567,281.6384856779,823.6193778049
1262,755.4949068258,365.0709347534,292.7115558569,862.7534287414
1263,767.5209367359,368.1387574237,312.2747633439,907.5399708932
1264,775.8698329667,369.9615174041,337.441512705,946.3977892134
1265,780.6302562133,369.9328238259,363.5180107735,967.1907508584
1266,782.906035247,368.7799761277,385.3316179048,963.3707106492
1267,782.8730042749,367.9147999623,399.3396243604,936.014650712
1268,779.7302659384,368.3004058108,405.6452082354,891.1881033546
1269,772.6350159534,369.7026635793,407.9397880233,836.9219433418
1270,761.2249804017,370.9146015717,411.015046198,782.4381875409
1271,746.0884421172,370.7442287079,417.5643498987,737.9891075285
1272,729.5069657028,368.9583171686,427.2106372293,712.5854372038
1273,715.8106221808,366.5697877452,438.2690251728,710.5664409038
1274,709.8197203677,365.3367644364,450.0773015679,729.6669096597
1275,713.5933108085,366.9618027239,463.1444627218,761.854260953
1276,724.0668705538,372.5823709635,476.8624838697,795.7086411694
1277,734.2147308354,382.6401910792,487.4589138186,818.8580387887
1278,737.139688064,396.6758305957,489.2428328143,820.898924312
1279,730.4105474682,412.6029187853,478.8145169459,797.5052569825
1280,718.0951106835,426.403907491,458.4066800163,753.3802808629
1281,709.1387066038,433.5425525926,435.6093127413,700.775649565
1282,712.6776333835,432.0299279691,419.7042446108,653.6070811137
1283,732.2061670942,424.4731446067,418.3649412745,621.8917894245
1284,762.2453201018,417.02475411,436.6018743961,609.9686647342
1285,791.0345178734,416.0472285133,476.3631086997,617.2071513479
1286,808.161087809,424.9614129868,534.2400777221,638.502512187
1287,811.3822191883,442.9431186943,598.1114586953,665.24079907
1288,806.7056400998,465.2092630367,647.780309873,688.8223444306
1289,801.9192188462,484.6961003822,663.3365426494,705.1095787737
1290,799.5272264986,494.8356711283,637.1971396216,716.1081330127
1291,794.8802157919,492.4896074365,579.6139998318,727.4509572839
1292,780.2278184428,479.1780278445,512.3073898922,744.51158425
1293,751.1930755561,459.8971000608,455.5649561785,769.9530738187
1294,710.8321154094,440.5874512944,419.2975241118,802.5032133041
1295,669.3620653438,425.9826135111,402.7353871548,836.6627500903
1296,640.185574624,418.4893339272,399.5041553677,864.3180054846
1297,634.278845708,417.9555495118,402.6112748215,878.9394076227
1298,655.0793218864,422.1574944876,406.9385957579,879.6227418196
1299,696.3426479036,427.934372613,409.5205435538,871.8849558287
1300,744.4004582214,432.5637590322,409.0907305232,864.6879559246
1301,784.3539044962,434.5550944563,405.8824485484,866.3505978759
1302,806.7080015867,433.4400757285,401.7436123099,880.9489114581
1303,810.1586084119,429.1516021986,400.109579757,905.8143780408
1304,799.3340281904,422.1852427464,404.5328911716,931.0657737456
1305,780.6159654442,414.2400211577,416.4627617797,943.248882812
1306,759.235509017,407.9540053529,433.8667462412,933.0368067225
1307,738.4677899355,405.2408761285,451.8516069852,902.3595878299
1308,719.919728348,405.7481196888,464.6655394882,864.2215764331
1309,704.0998552452,407.387913692,468.0885160449,833.7522546231
1310,691.0924361365,408.3601489069,461.8008726507,817.497949597
1311,680.8169589826,408.4621136714,450.6032232604,810.1555515124
1312,672.9008564249,408.4946794339,442.8186853164,801.586087949
1313,666.7472494213,409.0056665816,445.7948421781,786.8112236792
1314,661.8829791703,409.9075340674,461.4679530467,770.1275950232
1315,658.0957176297,411.2382619746,485.3224484329,760.8167059011
1316,654.6272353352,413.9463567931,509.1035145113,765.5138473235
1317,649.7454735505,419.7812832969,524.8468720065,783.4792894118
1318,642.5350940014,430.3744565695,527.9828863883,806.8471308168
1319,636.0956109767,446.0053216357,518.6149831627,824.5578247784
1320,638.65655079,465.1006391531,500.9541524288,827.6186422937
1321,659.3820890908,484.7023137548,480.8926197962,813.4422595863
1322,700.4246152657,501.7827735871,463.0726793429,786.5928665032
1323,751.5868074815,514.5593385501,449.111901409,755.6184351006
1324,793.2920381813,523.0998304473,438.1891154771,728.692217504
1325,807.7480139055,528.7966064138,429.1476404223,711.1942458904
1326,790.21134676,533.0069550387,422.0028151221,705.6105768153
1327,751.5990952427,535.7040708184,417.3715608626,712.0338093061
1328,710.6107667614,535.2381954893,414.4654872347,728.4970507182
1329,682.2346180724,529.5980303769,410.2730492769,752.2351656133
1330,671.5194684243,518.4385610112,401.5021693143,781.5907118467
1331,675.3213372987,504.2812752996,387.7229516375,816.4410204787
1332,688.7800662362,491.5758278548,372.5224319068,855.6514826421
1333,709.9019891654,484.0883057409,361.3721958032,893.4610903636
1334,739.5009391241,482.7452712259,358.2447403047,918.8921114451
1335,777.4784048878,485.4565425331,363.9435425328,920.5470322083
1336,820.5568110585,488.6504535348,377.1090083314,894.1851559415
1337,864.1145909887,489.2322114679,395.922514081,847.2770223841
1338,905.414427901,485.799893234,418.9539728609,796.6260978251
1339,942.9146881378,478.5851485588,444.8340506275,760.2664163001
1340,971.5123628702,468.822704619,471.5547955158,748.6126361456
1341,980.3332930271,458.5392972926,495.9594211269,759.6333840526
1342,958.5500026807,450.9360943643,513.704597626,780.6314748498
1343,905.3503665962,449.9096138841,520.1667015817,795.4280775048
1344,834.1329821398,458.1195143866,513.0600378892,792.9826030118
1345,766.1281567246,474.6531013113,495.3438230523,772.310501446
1346,718.5196287099,494.4088558251,475.2794820286,741.5093664051
1347,696.5697508976,509.9181016939,462.0598338511,712.2572749301
1348,693.9434416224,514.4365242568,459.8569054639,693.8534269673
1349,698.8487093046,504.7047895245,465.5432890932,689.9548237377
1350,701.1363322143,482.4643069634,471.9962513675,698.7289723001
1351,696.7000008826,453.9257226192,474.1296276767,715.067267177
1352,687.6700301857,426.9503682016,472.780197502,733.2497954113
1353,678.9179888608,407.258121766,474.0807081769,748.6137118011
1354,674.0107391266,396.5136699972,484.6848663204,758.1000345519
1355,673.3104359519,393.4703869036,506.5978998067,760.3668840066
1356,675.4277750683,396.4314815825,535.4217342008,755.9630907408
1357,679.5786938585,404.3722222695,563.2897394144,747.354544017
1358,686.7002177783,416.2209718883,583.8175429714,738.6058602366
1359,698.7308722778,430.031794596,594.2673949519,734.4827442219
1360,717.1223553624,443.295872347,594.2054631777,738.9474328194
1361,741.6383013823,453.8645843942,583.8667710287,753.4340683136
1362,769.7803594149,460.2806780273,564.830210798,775.5050044057
1363,796.9687864175,461.7923365609,541.2853821101,799.0940967909
1364,817.4386760632,458.7142438869,519.119906136,816.7329992953
1365,825.9776039149,452.8195014454,503.2881616423,822.8313875724
1366,820.4200978141,446.6005861342,496.3694822195,816.0808666829
1367,803.5177949121,441.7349611823,498.9372177364,799.7019671149
1368,782.7708244319,438.2090256317,509.6988297238,779.6574845455
1369,767.1020474269,435.4811258459,524.2228785768,761.9712865514
1370,762.7326074587,434.2928304961,534.5014752714,750.8757620327
1371,771.4080946201,437.0607981799,532.0019331388,748.2460774605
1372,792.0548426283,446.1150032771,513.0423225077,753.777790247
1373,822.5697272958,461.3188349111,481.91530176,764.855385712
1374,858.5344259549,479.613870225,448.5957738204,776.6682771285
1375,890.7929520542,496.9175753216,423.0133026776,784.2934210002
1376,907.1201017638,510.5389484396,410.2129914415,786.4145151731
1377,899.1108393545,519.5794106514,409.5970126555,787.162612063
1378,868.1596400738,523.2467955691,417.4316833044,792.774832326
1379,824.5619355559,519.6005868107,429.6467661505,805.2193998652
1380,780.590281345,506.7494202007,442.7200948801,819.2317617746
1381,744.2002593074,485.544717266,453.1283701564,826.6882051961
1382,717.8892865932,460.464074332,457.6028918513,824.1614232243
1383,701.6972545476,437.4490669328,455.0737987165,815.7261602882
1384,696.0047917503,420.7816290549,448.3030129081,808.2916183564
1385,701.8051907824,411.9326465375,442.7976238358,804.9636550851
1386,719.4266086526,410.6585113013,443.0133492527,803.1451215143
1387,747.1862924482,416.243860237,448.6617560658,798.4471535917
1388,780.6448265818,427.0889318889,454.4070802786,789.2430615579
1389,812.0040763415,439.8068001299,453.5608020283,777.4918995611
1390,831.6286072579,449.7313166482,443.2293077545,765.6081852742
1391,832.0772092142,453.2000749318,426.8070452822,753.2898413389
1392,812.751849736,449.5318844806,411.8547432589,737.9924633975
1393,780.9308781518,440.9420552801,405.6020845244,718.6496793721
1394,748.110516466,430.7112720711,412.1156371192,698.8719900515
1395,725.0807187245,421.3750015378,432.2206271777,686.28553458
1396,719.2701889343,414.0031060576,464.5646483008,687.6128332354
1397,734.1011365975,408.7797868987,505.6225845276,703.0069695308
1398,767.7511176476,406.1868938683,548.9952077299,723.9604516781
1399,811.4714119717,407.5705264229,585.9138336623,737.3525983349
1400,850.8708281713,414.1625971556,607.7995362255,733.1347405191
1401,871.934517316,425.1290112292,610.2448545489,710.3755648607
1402,868.4524162099,436.6788717621,595.8380773759,677.4168977062
1403,845.0467763307,443.9192273271,573.9416151292,647.319877504
1404,813.4153885981,444.2566662485,556.5668933452,632.3628818734
1405,785.1403096311,439.4452737118,552.0314451203,639.8846251629
1406,766.4885447077,434.5257449331,560.0814124726,669.9903897174
1407,757.9847801501,434.5512205608,571.6775364284,715.3605295993
1408,756.9617253455,441.4807492514,573.8029139237,763.9530743359
1409,760.065007571,452.9735123788,556.8546174188,803.878309891
1410,764.7708044028,463.6880995091,520.5769832412,827.4746299276
1411,770.7654455566,468.350710876,474.3891511887,832.4620671526
1412,780.800907554,465.0161743379,431.6437119297,820.5678127557
1413,799.3559039227,456.2969628651,402.1902035464,795.8086291171
1414,829.1282778445,447.6449495166,388.511352902,763.559599975
1415,868.1044037406,443.8013996361,387.0759692456,730.1360426899
1416,910.0535992618,445.8408167928,392.5716591567,701.7654152722
1417,947.6784309318,451.1367540331,401.1625562448,682.6052145302
1418,975.0432390021,456.2577970518,411.6909573374,672.8172740741
1419,987.8693460358,460.3963950582,425.1213390487,668.6688171257
1420,983.303286404,465.915477543,442.8978377648,665.3308760743
1421,960.8324611261,475.2551631186,464.9942498143,660.5412632018
1422,923.240160075,487.3476136605,488.7448571605,656.5158964219
1423,875.6835205146,497.5653413366,509.875523003,658.671938032
1424,823.3159849742,501.3021571366,524.5813392839,671.8864516674
1425,769.9678170523,497.5284772992,530.9449510865,696.9123726963
1426,719.01273152,488.8950064928,528.9474984254,729.114782679
1427,674.8703416142,479.0088177104,520.3079707574,760.0294938282
1428,643.0113507299,470.1307628833,509.1877789072,780.7793237606
1429,628.3669337588,463.4345573343,502.4424153926,785.6968956357
1430,633.4958742393,460.9709852418,507.3778836324,774.4431406781
1431,657.9958570969,466.366283057,527.249473396,752.254707602
1432,698.757606545,482.6647355021,557.8481292804,728.3220022111
1433,750.6578644951,508.6184970658,588.2865585427,713.01620296
1434,807.223238979,537.0887193319,606.2814227872,713.915598397
1435,861.7073217657,558.1705422297,604.9370811022,732.5622285958
1436,909.017372358,565.1968984739,586.7137692171,764.0655570051
1437,947.1147508576,558.7580012875,561.5819878933,800.3073425533
1438,976.2548162618,545.2600975563,540.428066805,833.9274802797
1439,995.9891617566,531.6307990705,528.2416213712,859.8601372472
1440,1003.1193039282,520.74772928,521.7489357061,874.2092738913
1441,993.7818713582,511.0010175227,512.9324666262,873.6778047468
1442,968.1449617274,499.430238962,495.2369445499,857.534141204
1443,932.4549319705,485.6506565403,468.4217096143,829.7496133285
1444,895.6544334071,473.4770557096,439.4763670604,798.5007257747
1445,864.0475111684,468.6639398056,419.5179368306,772.7350631198
1446,839.4296669528,474.1293103949,418.1357568945,758.8946132853
1447,821.38673291,486.4749635774,437.8955353024,759.7637643726
1448,809.6910022263,497.1945829794,472.0677356676,775.1152245666
1449,803.9515365752,498.0786126528,507.7154262091,802.2426256635
1450,801.8875548396,486.410415746,532.5540936702,835.7517738269
1451,799.1969624,465.8463847068,541.0175911011,868.1691899544
1452,791.5720129608,443.1661408633,535.756489712,892.3059290687
1453,777.6339026433,424.2573853226,524.3497323841,904.2947735021
1454,760.9413432477,412.0881918534,514.4675085719,904.2209018363
1455,749.320775035,406.6968124728,510.9474950778,894.5818414779
1456,750.4872473826,405.921827752,515.7244620287,878.7549457908
1457,765.6881790801,406.7648113582,528.6710682718,861.2405368748
1458,786.5775416784,407.163917312,547.1631630433,847.4836977498
1459,799.4527008234,407.5756334605,565.0378350626,841.2871485652
1460,794.5954961093,410.9713164861,573.8737647972,841.4496066938
1461,772.9094243534,420.9704962655,567.5024415459,841.8259195225
1462,744.174063359,438.9920370939,546.4177663649,835.6369730083
1463,719.475328683,462.3091046368,518.1338511073,820.3423303331
1464,704.9244590766,484.371314457,493.3452329948,798.8124134283
1465,701.0496545445,497.7947821013,481.173220525,776.6354346097
1466,706.1717839465,498.408463324,486.1906191859,758.8545783796
1467,718.9993093938,487.5325628663,507.0945023295,747.8598376949
1468,738.4261750357,470.8049494796,536.8408945896,742.8877952698
1469,761.8857747133,454.680291024,564.6998233365,740.6633732762
1470,784.9479981966,443.3616914549,580.5167773308,737.5533815095
1471,802.889925864,438.0266816702,579.4803787476,732.2349075388
1472,812.7300165349,438.0761541114,564.2479469536,727.0462700592
1473,813.9345042887,442.4513321793,542.6083024891,726.7435350903
1474,807.1801694752,450.0040962944,522.2476375629,734.7875484522
1475,792.8012978609,459.3044157865,507.2256880165,749.8169773485
1476,770.8427407378,468.6344006409,498.6708651717,765.0506808444
1477,742.5406362344,476.1251419546,498.6341599442,771.5661159524
1478,711.6784652867,479.4846001645,512.5636253647,763.6263980365
1479,684.6981855666,476.16043054,546.658790302,742.6579654279
1480,669.255231477,464.7952748856,600.7497906251,717.3256755551
1481,671.3364084015,447.5649605795,662.6671688908,699.6094038087
1482,691.7435755977,430.7913725561,710.6653891694,698.662522455
1483,724.3257595595,422.3013543382,725.0473947146,715.7807541406
1484,758.0801509213,427.5669216714,701.4404900513,743.3534985889
1485,782.6140394251,447.8938666544,654.7229027735,768.6764245309
1486,793.0591414628,481.3366700062,609.5074243602,780.3083443661
1487,791.0174075367,523.9144075971,584.3698339304,773.1426087669
1488,782.0342397749,569.5664097795,581.9119326044,749.5947278198
1489,772.0099284645,610.4489658589,590.9898813525,717.6094478104
1490,765.3960704669,639.3957060191,597.3394214215,687.5079479316
1491,765.0439884793,652.9849613164,593.7007197175,668.456765665
1492,772.5030988987,651.9086800605,583.106350741,665.3185976438
1493,787.8900280323,638.4909952735,574.8383046979,677.0169710225
1494,809.3346749784,614.7255370115,577.3763711812,697.8208626071
1495,832.6732349951,582.6268821563,592.7590385354,721.0048549751
1496,851.9654816056,545.3757301508,615.8552245557,742.1530856798
1497,861.2483502299,507.2080406005,639.5919608811,760.212585327
1498,857.2244118866,472.3747355664,661.209416112,776.4622493612
1499,841.3126283861,444.5905380669,683.1217168871,792.4484586649
1500,818.9964404696,426.8094362551,707.0791858924,808.3685945004
1501,796.6242531423,420.4485750099,728.4676200006,822.3897894563
1502,778.1241641003,424.1680281565,738.2132534784,831.144075967
1503,764.091119653,433.6779101183,730.825386438,831.1680097981
1504,753.6210215222,443.2680256267,709.5496437621,820.3483889348
1505,747.1029869988,448.090082174,683.7291967558,798.7929310552
1506,747.6941755629,445.8073017208,662.4992303348,768.9678683059
1507,761.1073161081,437.066704193,650.7431303154,735.19109521
1508,793.4359022557,425.1708211248,649.5703565101,702.5750376645
1509,847.8531765186,415.0428929907,659.0064966297,675.9039477659
1510,921.6976722429,411.4536122673,679.3710520829,658.6922095616
1511,1005.2209192262,416.8881964329,709.7805524102,652.9732204607
1512,1083.0899633206,430.3534415694,744.7122505955,659.3204688403
1513,1138.6054634424,448.3906002889,772.6220379376,676.2247228491
1514,1159.30266318,467.7260697868,780.5067118304,699.1764992643
1515,1142.7963615726,488.0147079222,762.1604387752,720.7959999413
1516,1099.3921034246,512.6090760979,724.410022531,733.0519895676
1517,1048.142289745,546.5992500448,685.265671867,730.8177252683
1518,1007.0663358968,592.7895162466,664.5066369852,714.2475999496
1519,983.9105304601,647.8608061869,672.0640615363,688.536760591
1520,974.1932391743,701.794397782,700.5361051732,661.5515772077
1521,967.5651686338,741.9161618539,727.2848840167,641.2799598845
1522,956.3655661047,759.0382880521,726.9535889114,634.4860691619
1523,939.9278503757,751.1212320348,687.2842658622,645.6582025783
1524,922.488164444,722.2671964185,616.4771451699,675.1573654509
1525,907.9988747953,679.5037581753,537.1331083067,717.4072499165
1526,896.6201887133,630.5982802454,472.9259042899,761.5934788227
1527,885.2449603181,583.3156157624,438.2539119273,796.030305475
1528,870.504466855,544.3232928662,436.2233525761,813.7520493609
1529,851.7685713918,517.050759874,461.712183471,815.3226821525
1530,831.8378053103,500.4520845391,505.3723046398,807.1519955724
1531,815.3993748355,490.3747135742,556.2827713593,797.0631235598
1532,806.6819329652,482.9790251149,603.3967973293,790.1962541128
1533,808.2443120097,477.3339366677,636.7477687066,787.6495347372
1534,821.0523293103,475.0793450053,648.9742037096,787.893048704
1535,844.7536422233,477.9128266601,637.0060441341,789.7344036374
1536,876.1835696752,485.1776054558,603.8073579359,794.6542496477
1537,907.2803182296,493.6758249674,558.482690553,806.3473914075
1538,925.3272668893,499.5421465847,513.5223514122,827.5125148834
1539,918.1676801173,500.5791148664,479.5258572637,856.3800894933
1540,882.1401012255,497.3215693717,460.640977951,885.9109612471
1541,826.6412309537,492.3642595554,454.4259483374,906.8279683192
1542,770.2141848002,488.7784795453,456.1102895715,912.7284105549
1543,730.8123708861,488.6242250657,463.036447421,903.6874277563
1544,717.4461416802,492.0464377125,475.1632111445,886.2412128541
1545,729.1282514717,497.3362514281,492.317586972,869.9493268843
1546,759.8354706061,501.8955810122,511.6572224741,862.5404284925
1547,803.9552371457,503.8155138712,528.5517916085,865.8752046749
1548,857.8901996837,502.8886481232,539.7728366879,874.9624042335
1549,917.769174523,500.1752341801,545.6382854306,881.2053845051
1550,976.583845082,496.4375092561,549.1570032687,877.9864331693
1551,1023.5678768543,490.9529149804,552.9420989449,864.6417705377
1552,1047.1941669695,482.3982201537,556.5288329749,846.0346431516
1553,1040.4420626729,471.13641178,556.0866182235,828.5645982412
1554,1004.6549463248,460.6595283131,546.9832203828,816.0745988566
1555,948.6431447541,456.3977825525,527.5860912091,808.5418508842
1556,883.6643586851,462.4723628922,501.5155319373,803.0218425399
1557,818.7701748993,478.8144909385,476.0140739876,795.580835698
1558,760.5197083937,500.5948544867,457.255294032,783.5681174227
1559,716.0995375624,520.4062113565,446.5300270056,767.2621309371
1560,694.5818089662,532.1965290619,440.5658239256,749.4887279762
1561,703.2029889063,535.0504607778,435.7028770886,733.1540807172
1562,741.3089517808,534.5288611022,431.8831424024,719.1888039933
1563,798.1749855677,539.7854768803,432.6551889589,707.302334141
1564,857.23988701,557.3381924857,441.6471892065,699.2312601088
1565,903.8854385243,585.2719579197,459.072211625,699.9963673503
1566,931.1263924769,612.6163014107,481.7073951124,715.2027266609
1567,940.393860685,625.4349032275,506.3741049048,746.588296522
1568,937.957719324,616.0547069951,533.0595818646,789.8633974315
1569,930.0324327763,588.5589200503,564.2266240372,835.7041366713
1570,919.5295930055,556.3571342863,600.2858737336,872.5262457344
1571,906.2270347653,534.1047995753,635.5496543684,890.2814760569
1572,889.8593392773,529.8469951846,659.4650577747,885.2041881302
1573,872.5173677811,541.9008097823,663.6713827834,863.456397743
1574,857.9784855026,561.1988842999,649.8263416474,839.3247292967
1575,848.825120876,576.8934562809,632.0329838285,827.1268034078
1576,844.681904581,581.8531986832,630.984177602,832.0398230178
1577,843.5372198804,575.2285485553,662.5908774023,847.5229697933
1578,844.0760935609,561.1909175074,728.1290704672,861.0151999754
1579,846.5792492124,545.8863656779,812.007586718,863.2176314415
1580,852.0660129066,535.0235600956,888.9393620126,853.6298074445
1581,861.3643615034,532.5837826357,935.7910000558,839.2262406882
1582,874.7421716312,539.6784528721,940.7855844404,828.5193903061
1583,891.7795823445,553.3634560175,906.2599455091,826.5817818758
1584,911.1677262793,567.0402936539,845.6238503637,834.2762986548
1585,931.071675503,573.1889512133,776.895627484,850.2042442377
1586,949.929240029,566.8856865501,715.5862683018,872.2434837793
1587,966.6875606598,547.7924774372,669.8323870003,896.9790801552
1588,979.8761958684,520.0030052397,639.9012228526,918.8338384456
1589,986.8798893273,490.3516840729,621.5588518019,930.8568205511
1590,984.6314547804,465.9414734,610.7848341193,927.5192167729
1591,971.439738999,451.6159353058,607.5686820907,907.8071191548
1592,948.1616940038,448.5719174154,616.6169349625,876.2333786672
1593,917.9363455575,455.3211718568,643.6490737753,840.7046549982
1594,885.3334323159,469.8649985413,689.1999114177,808.5178380209
1595,855.5549545417,491.021653217,744.6987645861,783.5122568685
1596,833.6361853624,517.8039016021,795.5292821843,766.0167811522
1597,822.7292868822,547.6709646206,830.5350444309,754.8682399906
1598,821.9581669002,575.6058154389,850.0701562843,749.0633636028
1599,826.4712074234,595.2194590208,863.9213234131,748.0017140007
1600,830.4924381829,601.3789495827,880.0319324216,750.5443482809
1601,831.419731076,592.9719587994,894.5898028934,754.463086331
1602,830.9257202297,574.2988196695,894.073871381,756.7194791341
1603,831.9533408395,554.0849672405,867.5008561457,754.3037828443
1604,834.9733988052,542.5177274607,816.6284077215,745.1945598479
1605,837.7560481653,547.2544123792,755.0514746057,729.505266023
1606,838.7504457175,569.8166579694,699.222349523,710.3347452634
1607,840.3131508083,603.7526387457,660.485916068,692.8849595678
1608,847.9456907113,636.150616928,642.5612286918,681.4535767206
1609,865.5232165027,653.2688978167,642.5173131838,676.7978157923
1610,890.2068179326,647.8775868577,653.0667869148,676.5553026729
1611,911.7550949839,623.2324523147,665.4767258382,678.7765763595
1612,918.1827094146,590.1606783829,672.3467745573,685.0117757311
1613,903.9372293348,559.7339855191,669.0848557997,699.8645704936
1614,874.4095449344,537.3033952473,654.0452632963,727.2659662604
1615,843.1634805487,522.0964266478,628.4166571284,766.6369990552
1616,823.8644315802,510.9571132046,596.6876908884,811.8288094658
1617,822.4007273654,502.0841362766,566.343171343,853.5625226699
1618,834.3823200258,495.8963143039,545.3273182299,883.3223700805
1619,849.0652964877,493.0580319759,537.7235586793,896.3482522865
1620,856.7901504885,492.413418445,540.9385914662,892.5746865538
1621,854.5888061284,491.3084397621,547.3291554044,876.2711930503
1622,845.9895148601,488.3295301094,549.8629006547,854.8153538558
1623,836.1032693654,485.3873473874,547.5922075202,836.6297935689
1624,827.0500707653,486.584157949,546.2415334553,828.3788096421
1625,817.7720864653,494.3376510698,553.6144654516,832.4628804972
1626,807.863660741,506.8228950448,573.4530120451,845.7849936621
1627,800.783583707,519.2476986607,601.982935998,861.2776514932
1628,802.863733412,527.8989548099,629.0185334894,872.0325542332
1629,818.539935853,532.8050176109,642.7304100119,875.9637057168
1630,845.5775503101,536.7756711146,635.6696557568,877.1947073031
1631,874.5119067095,542.39114459,608.7680181951,882.6223127044
1632,893.3046535352,550.3332945229,571.1123823194,895.9618673541
1633,894.2865181528,560.0953356105,535.6229542817,914.0869255539
1634,879.3019276791,570.9687416615,513.463419986,928.7527774976
1635,859.6090787992,581.759552427,510.2990042432,932.4762413745
1636,850.8508750787,590.5759383311,525.1030730762,924.4075516802
1637,865.8922305934,596.2604279691,550.875492567,911.6603585432
1638,909.1355144088,600.2469339421,576.8133810132,904.5548989481
1639,973.9328937768,605.8771508623,592.5790060958,909.5061643921
1640,1044.6760324046,614.7970534753,593.6576845204,925.1042796591
1641,1103.7098192743,623.8459784402,584.177577675,944.0404508937
1642,1139.983528444,625.9571777331,573.8209022688,958.6477002088
1643,1152.7752801374,614.7516504888,570.1532641778,965.2396997777
1644,1146.9652443346,589.4854147207,572.2855555894,964.8282342274
1645,1125.3675071961,556.6787424419,571.851385209,961.19660097
1646,1086.9934321053,527.2439544936,560.4640873993,958.5493052047
1647,1032.9575124155,510.6722390373,536.9569457757,959.713944627
1648,972.5094578147,510.3373070896,507.7952206666,964.1421703566
1649,921.4603304102,523.6337828753,481.2634183808,966.79182815
1650,893.6732751567,546.2223440877,461.6205576718,959.4552357326
1651,892.5288017635,575.4441043018,448.3170721096,935.2226977489
1652,908.5631651878,609.4241627533,439.2179326189,893.3784982198
1653,924.9108658289,643.7478482514,433.52674319,841.4079511212
1654,927.2097598633,670.7705142467,431.9107480719,792.5099159577
1655,911.9438566339,683.4280579042,434.8530453838,759.9056978939
1656,888.5145318138,680.4858150871,442.1218266533,750.8907818334
1657,874.7232604191,668.0248804806,454.0452908213,763.6686946883
1658,888.1158051865,655.4064474514,473.0726114106,788.4070193363
1659,937.2445557271,648.3517504298,503.2535429652,812.0029905324
1660,1016.2991975772,644.608676795,547.4807923991,823.9084966048
1661,1106.0214871014,636.2779124537,604.3799452768,820.1532545879
1662,1181.7520629256,617.2931316006,667.8929494485,804.1051057652
1663,1224.7241277565,589.7071406981,730.4110520193,784.2081711455
1664,1228.9922080151,562.8410703576,786.8711523019,769.974071255
1665,1199.7917094001,546.324823271,835.6897762104,767.2692289063
1666,1146.6405168913,543.8944014256,875.1457686939,775.2770079695
1667,1079.0272120451,552.9138382056,899.3522560264,787.186928064
1668,1007.1710482751,568.1796354129,900.0913321,794.6635003109
1669,943.2352850358,585.450222469,874.372370915,793.2463574311
1670,898.7284376005,601.97411727,829.6589240978,785.2156075852
1671,879.2810034553,615.5493322966,779.8897514869,778.2873176275
1672,882.15382079,623.9976524199,735.4506028823,781.1145580295
1673,898.8027621456,626.0110327373,697.2591840129,798.5217532692
1674,920.162742371,622.029080551,660.1545671799,829.1025749856
1675,940.3778356665,613.8372922206,621.2292456429,866.5686547123
1676,956.5173953763,603.2695141337,584.263639673,903.2744646436
1677,965.5773713681,591.3267735705,556.5250853506,933.4304669221
1678,962.3542375245,578.734199508,542.5104097508,953.5296182998
1679,942.0593311532,566.9907701918,540.6987394436,961.0055045638
1680,905.5654930786,558.348875518,545.9862397092,953.6435177189
1681,863.0336159944,554.3933164896,554.0966026076,931.3156541799
1682,831.8066821831,554.5635282244,564.0639450381,898.022158644
1683,829.3050061033,556.8051224619,577.1754852421,861.1762728147
1684,864.5413338672,560.1499059751,594.4676618582,827.9904852213
1685,932.5835488428,566.4065955048,615.0832331418,802.175890194
1686,1014.4549904598,578.2818042352,635.7987114313,783.6451347564
1687,1083.2730578234,595.0911558681,651.9939293739,770.7023475361
1688,1114.5963768014,610.8329201567,660.4226711162,762.0906741952
1689,1097.178690559,617.7365331179,663.2457606071,757.629090531
1690,1038.3637395559,612.7385466946,669.9551314671,757.8056656804
1691,960.062146136,600.6489066566,692.6656337514,763.2862119744
1692,887.4287341157,590.6963237398,735.8115953107,774.5842270732
1693,837.5801531203,589.6817902408,788.1998351313,791.459208189
1694,815.5973977429,597.7419801626,826.044893239,811.911178695
1695,817.9532271621,609.5924533605,827.5513700744,831.4187723154
1696,837.7871963418,618.8198699897,788.2226649307,843.8075706688
1697,867.2817249898,621.3941725025,724.6062005815,844.2433793696
1698,897.6924762721,616.5168850257,663.5334005661,832.3411138048
1699,920.1442046786,605.6998865925,626.4571708177,812.5164502873
1700,928.3054989234,591.9389128715,620.8707167666,790.9246866627
1701,920.8292555729,579.6577188271,641.8822033227,772.2160911392
1702,901.049871521,573.8927417434,679.1673354709,758.7884890394
1703,874.4697227482,577.9235878892,722.7920967297,751.9020916829
1704,846.6713964628,590.5831477718,765.3114622725,752.0721791253
1705,822.9077367583,606.1092284214,800.6174102654,757.9841576035
1706,807.8984943852,617.0088960075,821.8560694383,765.794030728
1707,804.8062046927,617.8759680176,821.846498729,770.2912544201
1708,813.8300625336,607.4921078477,796.7992707199,767.4886471099
1709,831.4474022199,588.7357954954,750.5713871393,756.9433473992
1710,850.4192500479,567.1399818258,694.6083480901,742.0020775421
1711,861.0257047543,549.0182980261,642.7624665361,727.7147004704
1712,854.220868181,539.5508123941,604.7900986361,717.6315002403
1713,826.4984595627,541.8780820747,582.9047273404,712.0520070201
1714,783.1354235214,557.7452954821,573.2917470639,709.3401016391
1715,736.4921188386,587.9229326284,570.8530526866,708.7966997771
1716,699.6321466802,630.6304181991,573.4621350109,712.3711455326
1717,679.6931998769,678.750357928,582.656434635,723.5674177239
1718,675.5744647067,719.6730944228,600.1855837469,744.9237279139
1719,680.768496756,740.5315422647,623.5821989475,775.835406593
1720,688.7893528961,736.1381956808,644.8850035598,811.765324896
1721,697.1132857401,713.1377181925,654.2872280395,845.3421162015
1722,707.2487784462,686.1412560529,646.8080179678,869.203287594
1723,721.6104366653,668.6691765588,627.2492515216,879.3659049165
1724,740.4067403233,665.8492626294,608.9389106416,876.7538680604
1725,761.0816777735,673.4773769708,605.6649905334,865.7909760208
1726,780.2162544742,682.2387892646,622.2481365007,851.7950766628
1727,795.577501903,683.4059049288,651.251060514,839.1715263664
1728,806.2570916136,672.8125924932,678.2806820794,830.4302145244
1729,812.1247734056,652.2017273839,690.7453932488,825.158755934
1730,814.4011052226,627.9840091463,682.7570479711,819.7094448829
1731,817.6995650025,608.0059700389,654.4440112855,809.4653873249
1732,830.6563061601,597.8548294442,609.7952021612,793.3451127345
1733,862.4987406937,598.7189057845,556.729139371,776.5603631712
1734,916.4380197388,607.7950886032,507.768705685,768.0789697024
1735,984.6569515485,621.1215816826,476.980234817,773.8259477604
1736,1049.4875052694,636.7972431418,473.2250349236,791.612238814
1737,1091.431499872,655.803034655,494.7151710318,812.2800069815
1738,1099.2680144062,679.2320771237,529.9644489,826.1331970409
1739,1075.6975755252,704.2220760904,564.210109243,828.8244581985
1740,1035.4658000429,722.9055704337,585.9553976324,822.3919390302
1741,998.2673526633,726.7487606981,589.5308332123,812.2257667464
1742,980.4063816158,713.3427937932,574.7917891123,803.8125673167
1743,988.6322380276,689.5667850041,546.7324762908,801.4400337227
1744,1017.8751195714,667.4096180098,515.2578345327,807.4348029577
1745,1054.3179556484,655.5373064226,493.4053579287,820.6966593938
1746,1082.2722696094,653.7242178136,492.4707347463,835.7738175547
1747,1091.0679638921,654.2822482508,516.3315906042,844.5925038445
1748,1078.8461073163,648.3854801815,559.0946327113,840.9843241443
1749,1052.930244366,632.3412770045,608.5303112626,825.4697573761
1750,1026.5908128953,609.7358227822,653.120551323,806.4325065668
1751,1012.1112527122,588.5139505141,687.4976401677,796.3734243082
1752,1013.0807972293,575.4345251261,712.5201126891,805.0659037421
1753,1022.5467044586,571.3757222344,731.1228016318,834.1708262176
1754,1029.8488564243,570.6249340686,744.1342038353,876.8370976421
1755,1030.1115404786,564.7707905303,749.7897801756,921.7712563596
1756,1027.8682441242,548.3299645353,746.3750220636,958.6338307353
1757,1032.7914173319,522.2093044434,735.0816480186,981.062838762
1758,1051.8334263314,492.6573175499,720.0761495284,986.7899651205
1759,1082.814054548,467.4350267787,705.8769519748,976.5208217774
1760,1112.8312997753,452.4030800257,694.4311532696,952.9870549992
1761,1123.1321494601,449.8697560506,684.1268273002,920.1284000942
1762,1099.1917618502,458.4233067832,671.3686242143,882.1458229641
1763,1039.7524707707,473.7847960143,653.3113386699,843.0640583091
1764,958.623145441,490.8644487895,630.2017389354,806.926915109
1765,878.3644767059,506.3786868126,605.6936315745,777.5334165655
1766,820.6816196291,519.9693613486,584.5504460624,757.110428926
1767,798.2346671902,532.8902868481,569.4258484313,745.2494148736
1768,811.0005238562,545.8166163461,559.0205242899,739.5491765694
1769,848.3300659593,558.0279871815,548.9884807414,737.6006153855
1770,895.7509727578,568.034094252,535.2205864928,738.3864299212
1771,942.0949175131,574.2758323996,517.5675919232,742.3356656053
1772,981.9132147008,575.3854505326,501.2979549683,750.354648694
1773,1012.5815062482,570.6270051554,494.7318539326,763.1256059902
1774,1030.9030338649,560.8151674776,504.2587249472,781.009269922
1775,1033.3662304866,548.8764059659,530.5468074353,804.1126172975
1776,1019.5971611883,539.3474761376,568.2591974664,831.7244983736
1777,994.4541241895,536.8673962782,609.2979784548,860.8783016396
1778,966.1406097199,544.031215109,646.7799010168,885.665563017
1779,941.4616734108,559.5972223857,677.7175363382,899.1275360056
1780,922.795053629,577.9971527315,702.8101708106,897.1057218467
1781,909.3897505394,591.1576054327,723.5185474714,880.8554262721
1782,901.1909414512,592.5463197751,739.0540211181,855.8133849143
1783,899.8330114058,581.1144074601,746.0500899067,827.7969381327
1784,905.4283701613,562.5270722665,741.5377040564,800.5097029011
1785,913.2586786363,546.3904333668,726.0856058566,775.9335150599
1786,916.2449769738,541.1378176212,703.9953961969,756.5026386358
1787,910.9563834485,549.9154842389,680.9203617961,746.4692554403
1788,899.8719346772,569.8116741029,661.5400758103,751.065210247
1789,886.4950742597,594.552783216,648.41241874,773.2861447603
1790,870.3488162533,618.0268644893,641.4837042995,810.09519689
1791,848.6828091458,636.1363439416,637.9511589409,851.3578135862
1792,822.746003195,646.2856316029,633.2463777684,883.6553926767
1793,800.2880993199,646.4099470752,623.1753306487,897.0625284243
1794,791.151957828,635.5506315285,605.6382560458,889.7899672302
1795,801.1607735175,615.7771374429,581.2007568276,867.6141809719
1796,829.6740548358,592.876158658,552.6526535478,839.6600421822
1797,871.5245154727,573.9947790315,524.5941976644,814.2817524264
1798,919.9466785487,563.845465205,502.465447777,797.0826442204
1799,968.0027228194,562.9683668542,490.787758547,790.8134724557
1800,1008.9832219715,569.0542331958,491.1309621208,795.5696263844
1801,1036.492653112,578.8912288171,501.1282765476,809.2619317503
1802,1045.7117590535,588.5485860049,515.485497382,828.5994813494
1803,1035.5526010252,593.2147105172,528.2643675306,850.7899810782
1804,1010.3955537709,589.2655007555,535.737552537,874.3285071708
1805,978.9025355545,578.266354018,537.9860716141,897.9978320001
1806,949.374273137,568.7452835992,538.6270172109,919.6611090413
1807,925.1660471102,572.0677744443,542.7558987331,936.6842165857
1808,904.5214841313,593.9018583765,554.2152948772,947.6728420138
1809,885.068351106,628.1033437409,573.0652153302,953.0923873038
1810,868.1898677299,658.8687720211,594.5304745554,954.234806943
1811,858.6775082055,670.5102490856,610.6365123697,952.1553438679
1812,860.4495252897,657.4118419499,614.5354257577,947.9202519
1813,873.0466889024,626.6785410835,605.1369305486,942.8415632716
1814,892.1846465848,592.2100372777,587.9488679877,938.0443728996
1815,912.3537854347,565.7502045088,571.4919563504,934.3002492004
1816,927.819180105,551.6893161718,561.9767464733,932.1470269717
1817,932.4384689063,547.8445616778,560.2580217196,930.8140215408
1818,921.0941458639,549.8015173892,562.405931757,926.2827533012
1819,894.1973007637,554.5557590164,562.9231988194,912.0210118689
1820,860.8582091978,561.1775619206,558.6668755557,883.8424134585
1821,835.9039020488,569.2040531402,551.5254147354,845.233936697
1822,831.2622448529,577.1821841604,547.8623258757,807.2025971995
1823,848.2368138115,583.1213808648,554.4814236011,782.0963534001
1824,877.2439869302,585.998649055,573.4126631155,776.333268782
1825,904.3036717289,586.7400018711,599.9573736904,787.5938748236
1826,918.5999795827,587.7687649673,626.5384192039,807.200557538
1827,916.286898409,591.6220043832,648.8088386464,824.9752023265
1828,900.3079426494,599.447030396,668.3604901384,833.3481561475
1829,878.1418166965,610.5432202677,689.3343121128,829.15372539
1830,857.909276093,623.6311798861,713.3793910493,813.3445598116
1831,844.0612168955,638.8078040503,738.3194097953,789.8818124942
1832,835.4431130837,658.1878867599,761.2729591161,764.9248159649
1833,827.4576786278,684.1652327727,781.6794880572,745.7427863719
1834,815.9123281754,716.6984361387,800.9117783835,738.8800200559
1835,799.303522833,751.6617371459,820.1916034072,747.8097836964
1836,779.4934915168,781.2803009595,839.8149604469,771.111822384
1837,762.3680930251,796.7893140766,860.0655832969,801.8797316689
1838,757.5401836948,793.0770821027,880.4368058156,829.0739927646
1839,774.5475993673,772.9104857049,897.5937691974,841.3555716071
1840,815.7041941229,747.3563133589,906.0559425537,832.6831992237
1841,871.4641453439,730.1390720033,903.7943518579,806.4566573871
1842,923.5093088657,729.4878304056,897.4255878108,774.4381211781
1843,955.301543971,743.4618551719,899.1278199721,749.9833974154
1844,962.4000399017,761.7908604906,915.9069232416,740.2407919464
1845,954.0992413763,772.4502944936,941.7377065681,743.0856869855
1846,944.8932889263,768.0998754146,961.0679150842,750.5976540016
1847,942.4584265114,748.8092622586,960.879357901,755.2132181401
1848,942.3265314881,720.5804009272,940.1752997699,753.4983547687
1849,933.2308881663,691.6859293926,909.0740126895,745.8890254367
1850,907.9186977714,668.8082612412,880.1404045179,734.7047542871
1851,869.7846843371,654.4812057207,860.4764508829,722.7104415365
1852,830.6398997675,646.9037641614,849.9951055171,712.6324728193
1853,802.9518368844,642.2358763143,844.5756906189,706.6541502805
1854,793.1808818523,637.9592638299,839.7453604907,705.864978959
1855,800.2522203363,634.7668796893,832.5892048045,710.192868934
1856,818.6666038577,635.3812115744,822.3127962198,718.7824326841
1857,842.9950675931,641.3962155521,810.1775898347,730.4513542
1858,870.0038872942,651.0745949702,798.3834834309,743.947291987
1859,897.2746163837,660.6106280373,787.9372847202,757.9943910404
1860,920.3177967463,668.158183343,776.8507102066,771.4306169768
1861,932.0280816029,677.2408733735,761.5841275087,783.5483012888
1862,925.9548589665,696.1779148413,740.6616224577,794.451904207
1863,901.6808114372,732.9077041528,716.5326278758,804.573354025
1864,867.0821516056,788.4711606684,693.9954417092,813.1593030973
1865,835.0043756602,853.6657327083,677.387699137,816.9738239094
1866,816.5726084628,911.2762958871,669.4399966776,811.0654404759
1867,816.5634463375,942.988967685,671.0523203975,791.9337722119
1868,833.7487093411,937.5216779215,680.3188131723,761.0656385053
1869,863.5278060307,895.9534387177,691.5995270592,725.9110955419
1870,899.3432418487,831.5975512188,697.2019392568,697.0576383307
1871,932.9546986838,764.3693701173,691.6271290698,683.0551408186
1872,956.1700308132,712.2342594094,675.1546084654,686.0717559224
1873,964.0115038441,683.8932813582,653.8346739667,700.8372658945
1874,956.7754187665,676.1729848208,637.0229245972,717.555442849
1875,939.0097758514,677.3005056507,634.8325984988,727.2108461202
1876,916.7942331679,674.1151697457,655.1657040776,726.1825229641
1877,895.9291081777,659.3456834387,699.2857728679,717.4087124219
1878,881.4426938405,635.0704950789,757.6441325813,707.3772577586
1879,876.9448257766,610.5009045529,811.0910770892,701.6352491761
1880,882.6339403547,595.7132664418,840.1024142161,702.1023031372
1881,894.0928106368,595.5688012187,836.4793873171,707.3992949126
1882,904.2737125358,607.2924745864,807.5698837104,714.8901237285
1883,908.1986357613,622.938513558,768.9324357072,722.2500002096
1884,905.9488292092,634.3623838011,732.7648861352,728.0489995234
1885,900.9747452016,637.4491157287,702.2900788121,731.888397489
1886,895.5500783989,633.1408878223,675.1993115074,734.3695340762
1887,888.6323464043,625.733563575,650.208650327,736.5737255268
1888,878.0439933476,620.0053824243,629.5916421714,738.8754563937
1889,863.9202154774,619.2035216598,616.2793918696,740.2800454154
1890,850.0089358958,624.6296671532,609.4917926922,739.6128982342
1891,842.0609037103,636.4531162157,604.2318910402,738.0245554237
1892,844.8438147276,654.4684743022,595.3295784202,740.1139266802
1893,858.9746253421,677.9064734271,582.8684870093,751.6382857967
1894,879.3043766046,704.6465773969,574.6764198658,775.1712533782
1895,896.5201648771,730.9444958314,582.9518054383,807.2773062328
1896,901.9956487251,751.954558776,616.3807477108,839.8541337768
1897,893.1753636142,762.5539076749,672.1885244562,864.5195604317
1898,876.1791240363,758.6003975275,734.1193379131,876.7554849652
1899,863.6771808377,739.0769919317,779.9932616407,877.4142598981
1900,868.0847790288,708.083012229,794.7217344771,871.2048593914
1901,893.1757496893,674.024859299,778.7653601442,863.7994584201
1902,929.7210159712,645.741107055,744.7156289089,859.2109373558
1903,960.2879484959,628.7152202329,706.3502080931,858.5728101866
1904,971.1945279786,624.4254653315,671.0330559217,860.4395189967
1905,962.4901366861,632.4306329413,641.1239260199,861.8197142969
1906,947.4623335403,651.8578462407,619.5273548018,859.4091700981
1907,941.7940005106,680.3318703378,611.0976867281,850.8696080258
1908,950.9261627015,711.9586282451,618.3960450559,835.7696495558
1909,965.5796426635,738.1050949611,637.2429373407,815.9106927224
1910,968.8477953356,751.4175713815,657.3071296269,795.0375822039
1911,949.1190537652,750.0514451859,667.8741930687,777.9759930942
1912,908.3936795097,737.9546802355,663.7222798752,769.1550865095
1913,859.5423136968,720.9226436445,647.5760794806,770.7081944718
1914,816.2505195896,702.1471866194,628.0193762466,781.48690919
1915,785.5024272392,681.2415848184,615.1273253674,798.1281656844
1916,768.2214138887,656.6638838073,615.6596698316,817.8291759283
1917,764.6292498602,628.3802226937,629.3659989901,840.5221448997
1918,776.949874514,598.4054805528,648.8103581358,868.6054009091
1919,806.3929505477,569.6441861516,663.8215788664,904.0634415965
1920,848.2743183023,544.8410243235,668.1745761369,944.5129760666
1921,890.4745388369,526.5254416696,663.1185927523,981.0826294308
1922,917.3499098547,517.3059328017,654.8778792854,1000.913549527
1923,916.9080111948,519.3553565,648.9730074575,994.1717136781
1924,886.6039364099,533.1338391142,646.1355465628,960.954346662
1925,834.2472154235,556.4476904097,642.9447061139,912.5492148239
1926,774.1193116336,584.9021097218,635.7810407117,865.8833334305
1927,721.3793158052,613.5449389316,624.4406631576,835.1873503853
1928,687.3282103986,638.3993907408,612.5083508732,826.3097623351
1929,676.4511075533,656.9757618064,604.5213507075,836.543470204
1930,685.7071542552,668.1430062933,602.8179154809,858.6780042773
1931,706.6282918037,672.0555204502,606.5996439316,885.5339752083
1932,729.8516174252,669.9289751558,613.1895591498,911.6705127331
1933,749.8581839714,663.1766973394,620.0313696734,932.1426479038
1934,766.8364496237,652.6452362907,625.8815122394,941.8327281247
1935,784.5121251272,639.0368429139,631.203318415,937.5011009874
1936,805.5926103568,624.3217014441,637.3342042002,920.7589477736
1937,828.9845179335,612.0093171479,644.4949598034,898.0222203546
1938,850.5590170693,605.6136590055,649.9526234369,876.8565320729
1939,866.0525326696,606.6406291991,648.9440853239,861.8950533066
1940,873.2940684993,614.734443256,638.468335167,853.2269388969
1941,872.3542194394,629.9793052805,620.9051661505,847.3796590195
1942,864.4464258971,654.5389919467,604.2618741147,839.736709356
1943,850.6441003607,690.8469427177,598.2957248372,827.1554590197
1944,831.2400204474,736.8205700816,608.8573413438,809.8977033781
1945,806.5721966746,782.7809619971,633.9580275229,791.8171957277
1946,779.0561543914,814.3688501255,664.0456663018,778.4386076595
1947,754.4226518547,820.7654697469,686.8804090007,773.8921779961
1948,739.9113372834,801.8729202014,694.3974023888,778.6075485596
1949,740.6745457544,768.6000819349,686.8872238566,789.0015106735
1950,757.6715149551,736.025512624,671.3037481693,799.0789643677
1951,788.2010600154,714.9046982816,655.3775993861,803.2523845735
1952,827.3125397468,707.3477377712,642.8010647097,799.1897379217
1953,868.1940372662,708.2946484627,633.0401970834,789.2534983853
1954,902.6730395352,710.3980352846,624.6475047076,779.3306877721
1955,923.1078800203,708.4111159683,618.1899163392,775.2408362193
1956,924.8206150208,700.9571995493,615.9839488191,778.9031666942
1957,907.4474373789,690.1829858621,619.4694730691,786.9957885106
1958,874.7354291307,680.5715867141,626.9108561511,793.2427971644
1959,833.6691182628,677.1779003209,633.5441956022,792.5333252432
1960,792.882697518,683.3080934862,634.0283535352,783.9716561519
1961,760.0048526153,698.0961891769,625.7802679706,771.3583753009
1962,738.5635963683,715.7631060932,610.6491554023,761.3737995128
1963,727.0460697931,727.5978035438,593.775341607,760.5541209
1964,721.3997150414,725.9709153243,580.5232571304,772.0432709276
1965,719.5894663907,708.5410674701,574.0471715288,793.6499083113
1966,723.8423619032,680.2184109683,575.0556765806,818.9607221837
1967,738.3804558723,651.4877641065,583.1900788346,841.3284381024
1968,764.5076729544,633.3330817391,598.1005257679,857.9523724558
1969,797.8324338334,631.6453767456,619.0810639288,870.5383883414
1970,829.8868349934,644.4781721052,643.7899504076,882.125012615
1971,852.5496625248,663.5915330634,667.735135812,893.2313191582
1972,861.7383827794,679.0323891663,685.3251515767,900.7924969075
1973,858.6470740467,684.3951677915,692.2895239512,900.5806694683
1974,848.8277449427,680.049047965,688.3242977886,890.8827653979
1975,839.4289798395,672.3405344615,678.1058872856,874.7423869618
1976,835.1991242329,669.0582646522,669.2802066356,858.6893781445
1977,835.1708565004,674.3075858845,667.9692989921,848.6570464127
1978,832.7922152524,686.7593301179,674.9489855348,846.3444060849
1979,820.3927529323,702.3259852632,685.7003574039,849.1546920465
1980,795.2001761437,718.5295884204,694.4172255661,853.2683615234
1981,762.4415587224,736.5983529026,698.6706653426,856.337958832
1982,733.1125963945,759.2379407845,700.7520378418,857.6955581561
1983,718.424119748,785.3585401392,705.2194116523,857.2070155187
1984,724.7716345899,806.5219649065,715.0232482912,854.546564882
1985,751.837968166,809.7790451254,729.7020904005,849.4714538735
1986,793.0738650014,786.4465593163,746.4047194483,842.2558105091
1987,837.584035011,739.7862878281,762.0496566813,833.7332711388
1988,873.4487416801,684.3369930236,774.2374658526,824.9067067598
1989,892.8620855519,637.1147631116,780.2744347382,816.2484047911
1990,896.5848516048,608.1561657888,776.3303274074,807.3385560436
1991,893.2361299711,597.5042852576,758.9048862534,797.1778407753
1992,892.1483876176,599.2159455134,728.0718001207,785.0427742775
1993,895.2874893239,607.3048248999,689.4817635346,771.3259951019
1994,895.7828358357,618.6928691356,652.5820886483,757.8236500384
1995,884.6036266575,632.2207487376,626.2898382681,747.4429464953
1996,858.9678310729,646.1737259292,615.3008118611,743.3506373811
1997,825.0781758083,657.3093111411,619.1006506113,747.8163051724
1998,793.7422607013,662.1644278491,633.598557602,760.8121866669
1999,773.7792571176,658.9311064352,653.5459150242,778.9947626064
2000,768.7184177449,648.5089874761,674.5590771157,796.3936491101
2001,777.9461964509,634.1341684273,693.8647710509,807.2544108512
2002,799.4200088229,620.6142213885,710.3571015861,809.8632047897
2003,830.7767597577,613.3902988553,725.0899109879,808.1050529827
2004,868.9867590674,617.2934687561,741.1976780246,808.6686119908
2005,910.1198254853,634.9104312013,762.0391678069,815.610286635
2006,950.8242982253,665.1073220795,788.1589276751,826.9867813805
2007,990.4883481882,702.6135060128,815.8987761933,837.0718583386
2008,1031.394539527,739.1469526964,840.0951879888,842.7697562879
2009,1074.9846348515,766.3327040484,858.8852904995,848.0028585734
2010,1116.3041145347,779.6759348401,875.7761474975,860.7026692747
2011,1142.1740643669,781.2037579622,895.9932258219,884.30436904
2012,1137.5832333245,777.9253546241,919.8196430073,912.1450153956
2013,1096.9313913957,776.119018534,939.1511688695,931.7161048536
2014,1030.1280553588,775.9229847651,941.2572400288,935.078626722
2015,956.9312819928,771.1809534348,917.4617485972,925.4393934067
2016,894.4592076895,755.077216077,869.2478275612,913.7342359254
2017,849.1857270367,726.0452122653,806.9018666152,909.33374052
2018,819.1191138203,688.9616097415,743.0510160031,913.4684485921
2019,801.2454441033,651.9074205124,687.3693725375,920.1053543881
2020,795.2954335788,622.3462902564,645.7224830196,921.8176482026
2021,801.201336459,605.2487608485,621.3827970009,914.7927532381
2022,815.0752279593,603.4100169281,615.6634126414,899.6776847783
2023,830.0283268741,618.2131087192,626.8537625615,879.6504680154
2024,841.7461659998,650.5285274284,648.9530728304,858.9589426601
2025,852.7132177447,701.167562724,672.3507521486,842.4627963174
2026,870.3943321416,769.8975693599,687.1001225803,834.6076941578
2027,900.5333282575,852.1818089277,687.1255727329,837.205864877
2028,941.5377855956,935.1212439101,673.0744725698,848.3671759677
2029,983.7780625226,997.769923939,651.7440874302,864.4726872919
2030,1013.449354447,1019.6920118792,632.321493637,883.3577506104
2031,1018.5354776952,993.9164728029,621.3936806858,905.2162116839
2032,994.3047089799,933.3513810134,619.4834487725,930.2690077856
2033,945.8411357931,863.4964561115,621.3540185929,956.2479957842
2034,885.658946402,806.6853187055,620.2334385553,978.4215625527
2035,827.529331714,770.8047604145,613.138890635,992.2460592314
2036,780.8656485521,750.2449842596,602.9389305795,995.7387999875
2037,749.6370777803,735.4405757767,595.5017084373,989.9938099411
2038,735.0276072162,722.075338563,594.6904123368,977.9667507257
2039,737.2896241747,712.9966013449,599.7615577526,963.0096449212
2040,754.5822558678,713.6768455737,607.2982948209,948.1460138583
2041,781.0143300979,726.7371161504,615.0398198896,936.2821227216
2042,807.2801927441,750.0804082688,623.5593032123,930.3418563238
2043,824.6671999918,778.316725235,634.0716231205,932.0087426644
2044,829.2544747844,804.6324860105,645.0497541753,939.7218454132
2045,822.9802668251,821.6641699902,651.4321946837,948.4167084125
2046,810.4909695327,823.2980892705,648.1014690225,952.3829887565
2047,794.9804085008,808.0320593468,634.6155731666,949.6425967652
2048,777.0389489594,781.1554196539,616.5850467982,944.1269818027
2049,757.0871701908,752.475260808,602.1119666617,943.5703832209
2050,737.9741630409,730.5122841,596.4325127979,954.1564319283
2051,724.3750237297,717.877876947,599.2793830794,975.8205438806
2052,719.7341763124,711.2289408679,606.202262219,1001.3538941004
2053,724.271935971,705.0962600487,611.8645367291,1019.9479426233
2054,735.8153283671,696.1551091363,612.8025070992,1022.5448038305
2055,752.076218569,685.3913310668,608.7246907822,1005.726658849
2056,772.005410747,677.37640331,602.5330269759,972.5453358604
2057,795.6756104514,677.3460953277,599.3767531983,930.9451294776
2058,823.5448793848,687.6893010519,605.0504518675,891.0473134591
2059,855.1747037645,705.9494106269,624.1243532207,862.091908634
2060,887.9641888693,726.0223474845,659.1425401903,849.3346972818
2061,916.7633430395,741.3986493465,710.5346696552,852.016151511
2062,935.5591551467,748.3593179406,775.588281361,864.0079116613
2063,940.4631857914,747.1818644071,845.7236399439,877.348459504
2064,931.5621029204,741.1921301939,904.771539227,886.1956798074
2065,911.7297947591,734.5024407555,932.9004630611,888.310581794
2066,884.0674060248,729.716970688,916.9578497554,884.2727073279
2067,851.2689353127,726.9895815918,860.3700992644,876.4211553181
2068,817.2724921418,725.0343909132,783.764368117,868.410165643
2069,788.2438785644,722.8904384064,714.3036689101,864.2576847825
2070,770.6261559887,720.3521992674,671.4034927408,866.1518065606
2071,767.4888255524,716.79227451,658.7425270107,873.4461432089
2072,776.3619319055,710.2080494063,666.4456157217,883.972382188
2073,790.0476276922,698.5733893613,679.7970710098,896.5045848113
2074,799.7143406997,682.4365479663,688.4329437531,911.432076061
2075,798.6862278818,666.0519642405,690.9835132725,929.2039768361
2076,785.3283566068,655.7298221547,693.3562481556,948.3979674092
2077,763.498479839,656.9619661357,702.5861266118,965.0895241066
2078,740.0644264161,672.3232138085,720.845155971,974.1586817436
2079,721.212352162,700.7399677531,744.0382246263,972.269218184
2080,710.5382479919,737.3977453236,765.8573574069,961.3440075541
2081,709.3150620588,774.4465909502,783.465126962,949.1886503192
2082,717.0124299258,803.5822215995,799.9204314663,945.2635281212
2083,730.622786803,819.6612479978,821.5133557715,954.0849736946
2084,744.4524787846,822.5784563813,852.0803583284,971.8664262863
2085,752.4193007965,815.3616071723,888.3905225206,989.1345554009
2086,752.1978312744,800.5953404705,919.6550217132,997.1206333119
2087,747.3188959881,779.1787117651,931.9857856833,993.0930080972
2088,744.7932833708,752.2395215162,916.0435522614,981.15651135
2089,750.0993038506,723.1812260684,873.2466317798,968.6160319809
2090,763.4878036679,696.9882758319,815.5835457478,961.0934099329
2091,780.0350596891,677.609143155,758.690450643,959.6998629557
2092,793.3233176587,665.9985910187,713.7704765244,961.5780580596
2093,800.0485494649,660.3541960695,684.7560985084,962.8083161234
2094,802.6419555057,657.8979258619,671.3546976345,961.1208507887
2095,807.476073922,657.0933265713,673.090462325,956.7956500289
2096,819.5709197726,658.7972479585,690.3319496528,952.0061610766
2097,838.0564594865,665.3725522912,722.4606689354,949.6340129623
2098,856.276140201,678.5924758057,766.4288551236,952.0073175831
2099,866.691989903,698.3056697494,817.0997561179,959.6794048772
2100,866.1354473544,722.6599312825,868.3662356804,970.5153131306
2101,857.3978497617,748.6222101296,913.5995894998,979.4418658183
2102,846.4810575911,771.3743869901,945.6442542188,979.8249338379
2103,838.5874298264,784.1384156557,957.9162639897,966.6807002423
2104,835.8320315358,780.8245969196,947.0290332729,940.3996712803
2105,837.4013056498,760.4170342369,915.0535464236,907.9083258847
2106,840.9656292491,729.0414730769,868.9352005489,880.5246566191
2107,843.9189215719,697.2613678659,817.0938666306,869.6077616629
2108,844.5969149624,674.670884209,766.3179989025,881.8926215972
2109,843.6573217112,665.992683884,720.7086241874,916.1475165819
2110,844.385863699,670.7554953877,682.4033131028,962.6754300115
2111,850.4969032265,685.4538327351,652.9355325296,1007.1642321746
2112,862.5252072264,705.5104603992,634.4145642149,1037.6600762463
2113,876.1260582419,725.8356389603,629.465971383,1050.1004064463
2114,884.434927426,741.1438391302,639.2933487528,1048.3958151996
2115,882.1642682232,747.5806334506,661.3087706841,1039.5797303086
2116,868.2173997129,745.1741919259,689.3604242458,1028.8878326701
2117,845.9546311664,738.7190186374,717.0739466979,1017.8800926014
2118,822.0054376603,735.34421309,741.5029680772,1005.1117548458
2119,804.3989179469,740.0658036807,763.4616021825,987.437650525
2120,799.7186051238,752.3914324473,784.7275214362,961.4475634375
2121,810.3458046319,765.9762213715,804.7228317288,925.6779998097
2122,833.5805064588,771.6025184045,819.4384510379,883.5043819424
2123,863.427798033,762.203605987,823.919829297,844.1289968515
2124,893.1912357766,737.1586354992,817.0219854393,819.5253968765
2125,917.2471304328,702.9960749786,805.5442611629,818.2548585613
2126,931.7978428127,669.6299705618,803.6130785538,841.3553278707
2127,935.503054154,644.7678876814,825.6772863626,882.8300791906
2128,929.7370336931,630.4283017027,876.2805985147,934.5340420203
2129,917.5336399157,623.5938850183,943.2865587583,991.254800723
2130,901.952181313,619.8327175791,1001.1370802768,1052.1070304496
2131,885.4424745178,616.9558168801,1023.7302972869,1116.548712487
2132,870.1539081718,616.4035426459,999.1403057851,1178.0430823621
2133,857.803411693,622.0437803944,935.8308742607,1221.7901995949
2134,848.831009644,637.5435369295,856.7161121516,1230.863256602
2135,842.0743020875,663.7412955188,786.1212437734,1197.0631112349
2136,835.5121077492,697.4722307317,739.4315869529,1127.5803104411
2137,827.8153568729,732.342723013,719.8974732276,1041.8929031553
2138,820.0009172618,760.99208155,722.5932610134,961.6009787816
2139,816.2391188164,777.5960620934,741.0773178893,900.3934096339
2140,822.2548227247,779.2140811896,772.1650733943,860.0858517604
2141,841.0374599556,765.9971485244,815.0499163625,834.1780102347
2142,868.5348796794,740.8553487685,865.6937553788,816.2168281485
2143,893.8537297223,709.1338868105,912.5984011228,805.9962750623
2144,905.3457303885,677.9560638771,940.1909466502,808.9098908447
2145,898.4058609243,654.926567626,938.554613122,829.0081038392
2146,878.9983504268,646.2461895041,909.8625619931,863.2984034527
2147,860.6566100117,654.814662229,865.3081238558,902.8654184077
2148,857.5154924873,678.9503737789,816.077015163,939.5783005282
2149,877.0568697901,712.6687031561,767.7412164374,970.7312499973
2150,915.8582295452,747.5422035868,721.703960937,997.9063220765
2151,960.2256159626,775.0947216218,680.0857963476,1022.5139355532
2152,992.0217019285,789.0156359299,648.5077425084,1043.249515766
2153,997.4642588584,787.16772261,635.164773256,1056.9443461548
2154,974.1904698999,772.8373076196,647.4387314569,1060.5663764112
2155,931.8957991302,753.7140255775,687.9072069179,1052.9649341827
2156,885.9678383325,738.3301215779,751.7095599189,1036.1018573503
2157,848.6659938645,731.7351297385,826.4537188169,1015.3199486594
2158,824.5721541988,733.4199003582,895.4291365463,997.6529929016
2159,812.3928756426,738.9292737865,943.2753985155,988.7053146409
2160,809.5773353837,743.4797486516,961.9098408194,989.5690178281
2161,814.6270367136,744.6185719516,952.9718418808,995.1064417517
2162,826.2230251234,741.8319220663,925.2880802762,994.9757676668
2163,841.7308196074,734.7594214771,889.6718174465,978.2542504392
2164,857.1931026452,723.110323384,854.8675599717,940.3053290125
2165,868.2756310649,708.7164126358,826.0501873688,886.778149766
2166,871.4059015286,696.5621654198,804.7631733632,831.1896358469
2167,864.9810355958,692.2603357031,789.5242756886,787.4499390649
2168,851.447227457,697.781421222,777.0720162393,763.0239972083
2169,838.5627413949,709.8307524376,764.9062279165,756.8800046663
2170,837.209494008,722.2452168137,753.7213120975,762.031461021
2171,855.3292792168,729.9271786921,747.9267483302,769.9661552531
2172,891.7273563973,730.7942189164,753.0567442757,774.6929425578
2173,935.5634334253,725.7948340539,772.0390355425,775.085327273
2174,973.2940920858,718.1920022353,802.7154630493,774.8513304054
2175,997.9827299349,713.9710607029,838.1074908736,780.2790951315
2176,1012.7698577476,722.720579889,869.11871922,796.5177615209
2177,1025.343417899,755.5529135865,888.3254350847,824.7635502383
2178,1039.3395871307,818.2304062974,893.0537554694,861.7028646708
2179,1050.9177671288,902.5576151053,885.8261190508,901.412241617
2180,1052.8979802513,984.9279062716,871.0742524253,938.1238327065
2181,1041.0641739362,1037.5715198759,850.9275656775,968.0658693274
2182,1017.068025966,1045.6051483967,824.3802494759,989.8123663159
2183,987.2469880835,1015.0749474825,790.833312993,1003.9095315445
2184,959.3457915537,964.5214251593,753.7803879182,1012.1188619221
2185,939.0675515802,909.6587103824,720.0721402784,1015.9077206538
2186,928.2372644774,856.6354001622,695.3637326428,1014.5447373672
2187,925.20669416,807.4814420745,681.25674851,1004.7699203805
2188,927.000272399,767.3233946267,677.3055243303,983.2983936527
2189,931.0245807279,743.5314345814,686.3614637064,950.5823050112
2190,936.4242191864,738.4954038425,716.8134443028,912.3008840837
2191,945.5485976617,745.6009832522,778.0602405323,876.9991183385
2192,964.7783469589,753.2383841763,870.5748175219,851.9536918378
2193,1001.8524858545,752.8639266287,978.1307928343,840.265498644
2194,1059.0775624383,743.3070227294,1070.113018328,840.6119443772
2195,1126.8710320495,729.1107484815,1115.5878991736,848.6060953509
2196,1184.5207415899,715.2771783187,1100.622776602,858.968719715
2197,1210.3505646828,703.7333683929,1035.7501083046,868.2644855719
2198,1195.0136705276,693.6836125568,947.9743692399,876.6215920247
2199,1147.8615781584,684.0587627554,864.948085897,886.9040535455
2200,1090.3104059289,675.2801800002,803.5112082234,902.362533433
2201,1042.260075874,668.9862343157,767.9297219824,924.6729935481
2202,1012.9663364003,666.8932684617,754.0863773768,954.1157191897
2203,1002.0564203174,670.1290937085,754.8221685201,990.3643704485
2204,1005.6125642583,679.1340331475,763.8904739005,1032.0593225814
2205,1019.013168877,693.4945950877,778.5339515174,1074.5646618281
2206,1035.9357811876,711.4285422245,800.4812281676,1107.840072701
2207,1048.6695373737,729.6096476296,834.5052191901,1118.0031937744
2208,1052.419274799,743.7317344419,884.1699388491,1094.2259867191
2209,1049.2588521753,749.7227242004,945.9439038119,1037.2140821359
2210,1046.2251112822,745.1226345555,1006.5226299586,961.3830705559
2211,1048.6041431364,730.820107172,1049.0989631831,887.3601657026
2212,1054.7542927348,712.6399989639,1066.1304448789,830.8729708095
2213,1057.0569891057,701.0804820281,1066.5588991783,797.3748162527
2214,1048.2502294836,707.3494609313,1067.6941959105,784.9755877232
2215,1027.5671034444,736.7778179895,1078.2751511099,790.1942966256
2216,1001.3499683607,783.6474227542,1090.0464814507,810.5158325486
2217,977.0332190488,832.2360700162,1086.770879439,842.5736457983
2218,956.2025115455,864.5139807377,1060.4309973928,879.2675134883
2219,933.9168487458,870.1111893435,1018.4951932901,910.5515222686
2220,905.3104557586,851.989181704,976.7448107111,928.3033401292
2221,873.43316896,824.4084246911,947.0747432404,931.0909145102
2222,850.056375496,804.6377649076,931.2516211636,924.395294426
2223,848.522835927,803.5534269665,923.224562372,915.6016424647
2224,874.3489701273,820.6180728242,914.6583126044,908.7544151128
2225,920.7905532206,845.9170807812,899.2778288538,902.9756248701
2226,972.3738493099,867.1194105891,874.9801917838,894.8288377692
2227,1012.7393377872,876.3189990191,845.1938002884,881.7158420218
2228,1031.4212954522,872.4221966518,819.1614917995,864.1452820294
2229,1026.6333626339,859.0299663928,808.5138823729,846.2609123364
2230,1004.6742237081,840.8136968354,820.5720790587,834.4780725884
2231,976.8413781853,821.3500419312,852.1322241061,834.6180042861
2232,954.0476754759,802.2844497638,889.9578189626,848.7786845911
2233,941.1757877839,783.5286292315,918.8075284289,873.9890405374
2234,935.7188752462,764.6256875502,930.4363555114,903.3427987575
2235,932.747681204,746.9180330784,925.4067600663,928.9098014862
2236,931.1987643211,734.1039834906,907.5423674011,945.0054182768
2237,934.578733329,729.583695691,878.6501331455,950.8346684985
2238,945.1552218274,732.5712506997,839.4933833167,951.2710468726
2239,959.3677345387,737.605212109,794.3114326547,954.3603664111
2240,970.9840651463,739.0251026395,751.4861851813,965.5813702973
2241,978.7216776833,736.0737376531,718.8472270861,982.4176683308
2242,988.3858326387,733.0376128753,698.4424741463,993.962922295
2243,1006.1519841479,734.5879493652,686.7200583666,987.6211748365
2244,1030.2917783962,741.7117700142,679.7576130142,958.2291731002
2245,1050.5539834172,751.8149772599,678.1086202853,912.5839063821
2246,1055.7640720151,761.1919618066,686.6151349531,865.8171830926
2247,1042.070803721,766.5751909521,709.745092821,832.8086972495
2248,1014.6771764953,765.0466037708,746.7222278565,820.8311873809
2249,982.9238610211,754.5064491203,790.5806191827,827.171531399
2250,953.7343663174,735.284232127,831.6796364877,841.6834227031
2251,928.6386443688,711.497511859,861.8479160751,852.1494699667
2252,905.3506257902,690.5527548666,876.3065488258,850.0043642443
2253,880.9685379972,680.7482910492,873.5224630993,833.9135536558
2254,853.9419668624,687.7284879691,855.1403714121,809.7108337663
2255,824.3848321651,711.5313253078,825.8974623272,787.1374636014
2256,794.1232191816,745.6694837958,791.9321522814,775.3704099289
2257,767.0384891173,779.3235060726,758.0504744781,779.6161669718
2258,748.6963229472,801.8647701689,726.4754172104,799.7397159418
2259,745.1047275318,807.3531695878,698.9672605604,830.8698506488
2260,760.2904769815,796.5417257924,679.7675865116,865.4288431763
2261,793.3862799724,775.2134881898,675.182303259,895.5901937496
2262,836.4891215273,750.4361455006,688.7057959056,915.5722609158
2263,876.631279811,727.6984416992,716.2759849611,923.2286892054
2264,902.1101767735,710.75907973,746.8858595459,920.6179606099
2265,909.9357633864,703.018041788,769.2589112299,913.1285538808
2266,908.2135438909,707.6685882555,778.9580604233,906.6162740442
2267,911.8685014153,726.4852395774,780.1982556217,903.7742345043
2268,935.0505171223,758.7202383536,781.528409305,902.0384958476
2269,984.5744704271,801.5735126383,789.5763141848,895.1174882972
2270,1056.1559058306,851.1765325942,805.1692668252,877.822310357
2271,1133.7871304809,902.6876205516,823.4667086929,850.7716513503
2272,1193.2258622737,949.7399762193,837.2555163473,821.1217252816
2273,1211.3643214745,984.7519277532,841.3131946301,798.5446302308
2274,1178.3337520693,1001.1606017452,835.3081000553,789.6956024141
2275,1105.1716349696,996.3998828286,823.3092343981,795.101654326
2276,1019.821197171,973.3243511188,810.2124637922,809.8841942449
2277,953.2233804268,938.6895853111,798.1496233004,826.7983314356
2278,924.079777387,899.4423070934,786.3274596051,839.5192091069
2279,931.3909872926,859.6560764458,774.3291626428,844.862356806
2280,957.791206873,820.4132407163,765.0567603755,843.270831567
2281,980.6821830569,782.3488675098,764.4327659693,837.7641039966
2282,984.122154188,748.2721223719,777.7460234324,832.2584624449
2283,965.2696883757,723.3967327406,806.0889370053,830.4021630335
2284,932.9631413941,712.8770232775,845.4382799451,835.2598702342
2285,901.1820362678,718.6478674326,888.7311144623,848.854594816
2286,881.5482106503,737.8044283623,928.6224764475,870.9983053879
2287,878.9763961929,764.0385365962,959.3285865677,897.855291553
2288,891.7632836611,791.073667128,976.8285735337,921.6819981348
2289,915.103377762,815.9161267058,978.8297299731,933.1905858271
2290,944.3123591853,838.9210714181,965.672333139,926.2152461369
2291,974.669045376,860.4673063033,941.6644021792,901.9376363496
2292,999.4121349163,877.4986385443,914.341955158,869.5585478951
2293,1010.3716090724,883.9613133617,890.6214082895,842.4547152779
2294,1002.5385559838,875.489180834,872.6952606069,831.7514159217
2295,978.5016076509,853.8360083737,857.7533610943,840.9278890296
2296,947.0965755611,826.3082157167,842.4775279294,864.5616654277
2297,917.2445915558,800.5086791168,827.7829106048,892.482091234
2298,892.5885085383,779.2659139475,819.0820828068,916.6244320447
2299,871.390442258,760.4433925404,821.9432409559,935.2513727657
2300,849.789968836,741.3778675251,837.4864164724,951.4866685058
2301,824.8195442227,723.1964624968,861.1923788309,967.7720204676
2302,795.9467455879,710.7987273732,885.5537190044,981.3510877513
2303,765.7449977419,708.8348193022,904.4921381375,985.0888903883
2304,738.8787249848,717.8023963341,916.1680079808,972.8116153522
2305,719.4108709488,733.7306170035,922.071331512,944.1804021973
2306,708.4717967047,750.9744419085,922.9624987142,904.8288610264
2307,704.6413641985,765.2846944551,915.8903496963,862.4582642303
2308,706.3354371922,774.5589250207,896.0771409422,823.0654989393
2309,713.0335321502,778.0847428381,862.2837860335,789.9335332339
2310,723.8604017882,776.0698930872,820.0530240129,764.7523091108
2311,735.4374979165,770.1177056914,779.75885561,748.6165285873
2312,742.0408531518,763.4688940174,751.3807520505,741.9317552086
2313,738.6373118816,760.4133753548,740.5753964466,743.7558194262
2314,724.3140721488,765.8488763163,747.6129552444,751.7748932616
2315,703.0143521906,785.0533461945,769.0378576585,763.5334684557
2316,681.0463863364,821.9211084694,801.5342868876,778.0498356692
2317,663.8748337233,874.7815864311,844.9134940367,796.6159506841
2318,655.2438424212,932.8930399596,900.7473788881,821.7544443144
2319,658.2191392445,978.9647037288,966.3466503996,854.8737524176
2320,675.7550071076,998.5600876313,1030.4220843794,893.9475666025
2321,709.339550821,989.8386528194,1076.7561917268,932.3565328696
2322,756.8795421476,964.7814591281,1095.5792172698,960.046829923
2323,812.0522212553,940.3840390445,1092.4348684125,967.8019562331
2324,865.6929011712,927.6882593283,1087.349295445,953.1351173859
2325,908.6764126014,927.2620276356,1104.8396516694,923.6126091751
2326,934.8175182206,932.3683939327,1161.066666519,893.6924764265
2327,942.6220746081,934.9845719533,1253.9830920358,876.5755105365
2328,935.0414802995,929.9995831388,1360.3138450667,876.9440902685
2329,917.4851718959,916.6817661561,1442.4301981437,889.4391115134
2330,895.3179416521,897.8200832652,1465.1484786163,902.7978250872
2331,872.3077436753,877.2467473312,1414.2403968277,905.9922697163
2332,850.4093802759,856.8915203752,1303.9207613228,893.2640550741
2333,830.953782622,835.5421965298,1167.6044888265,866.3431292975
2334,816.3116494088,810.6734898928,1039.2899333082,833.3978631366
2335,810.3297147447,781.7373751107,939.4228066085,804.7567865232
2336,816.0569163361,752.7297978599,871.9786898762,787.3058826348
2337,831.903720234,731.687634328,830.1232583,781.2597912344
2338,849.6950687427,726.9006717774,803.8107080196,781.3609062818
2339,857.517813523,741.7196545389,784.4199228252,781.2288968558
2340,846.8514837687,771.3754501786,766.0836795646,777.1695494611
2341,818.6765223236,804.2958813881,745.7164037717,768.9825030385
2342,783.5713227686,828.055602971,723.7959645369,758.3139558714
2343,755.3186514148,836.7589960277,704.7330413033,747.099540165
2344,743.1799095966,835.1798543786,695.6074671255,737.1706419535
2345,748.4366576455,836.0365215086,701.714839469,730.1902473219
2346,766.6851524003,851.4431578047,722.618554182,726.9829834215
2347,792.5221097415,884.175685038,752.6952756197,727.1689599402
2348,822.2654504514,924.8225517975,785.766957787,730.2082382561
2349,853.033593165,957.2378844688,818.8384015727,737.1340208713
2350,880.3559569422,968.3405873671,851.2825610482,750.7071422606
2351,897.5125944176,956.3785933013,881.6698466411,772.5236748642
2352,897.9174191922,932.0964108347,906.879821063,799.5691497993
2353,879.0174574731,912.9120348267,923.8625813267,824.4976614743
2354,844.5754836702,914.0988618873,930.7857116017,840.5298805722
2355,803.7641298918,941.7625667786,926.4881604765,846.8797585925
2356,767.8617004953,989.972151646,910.774955698,849.2982374186
2357,746.3105213897,1042.076346087,886.2541782737,854.875102906
2358,743.6706486664,1076.5788537717,858.4255701199,866.1052112483
2359,758.3087490145,1076.6092259259,832.5864014069,879.6768315636
2360,783.6935190085,1038.4248751793,810.7153810832,890.3022079147
2361,811.7293682823,972.8900363239,792.1234024806,895.3422288484
2362,836.1105692175,898.7512381116,777.0601593197,895.9766196283
2363,853.4879400085,833.1434587536,768.8371696275,894.8501012291
2364,862.3709319918,786.0083165849,771.8662408724,893.3166723615
2365,861.9383526054,759.4393968287,787.4577892723,891.1916659155
2366,852.945967141,749.5148155199,810.8803215978,888.4856486229
2367,839.5334983508,748.8288660649,832.6332273753,886.1799380099
2368,829.3862507069,749.7724197397,843.7092484854,885.047551694
2369,830.7131750205,747.7588779158,841.1991076102,884.3002191625
2370,847.5489265149,742.441989068,829.6663206199,882.5804871119
2371,876.4625172352,736.331717688,817.14560833,880.3226359256
2372,906.6362416574,731.95464595,809.5959421292,880.3536989042
2373,923.7910436618,730.2766488346,808.1647857582,885.2174201144
2374,916.7308793629,730.7468218101,810.5210342724,893.6540796402
2375,883.7449891018,732.2907252607,813.4933460044,900.7392186056
2376,834.7941274295,734.0874618243,815.0573165597,902.3023340857
2377,787.2541739606,735.9411788189,815.277154139,899.3556035631
2378,757.1944482705,738.363925026,816.0057368002,897.5382868535
2379,751.4907123222,742.6485417846,818.493774314,901.3704894746
2380,765.5193131565,750.8706098908,820.1263433321,909.1444225139
2381,787.2919688102,765.6819676211,814.536290592,913.8385761148
2382,804.9332472506,789.0927306734,796.7707970675,909.2308346226
2383,812.92223802,820.8615013913,769.1858677991,895.2101906926
2384,813.4066486014,858.5209429772,741.5532983327,877.2264718525
2385,812.3385727922,899.7407406483,724.198627563,861.0272184147
2386,813.7582857248,943.9998425656,720.4022078247,848.0512441713
2387,816.7781833387,990.2883908711,725.053047931,835.5695372971
2388,817.3426442564,1032.2498461747,729.7754782845,820.7867963564
2389,812.8543530406,1057.1577615924,729.5112816885,804.3432371112
2390,805.8386124079,1052.3753301564,725.521331389,790.1520005194
2391,803.5582416673,1014.1733673031,724.0806323673,782.0267452055
2392,812.7634026794,950.735378799,732.9360862963,780.541696911
2393,833.2164222868,877.1735598523,757.515774432,782.6359195278
2394,856.0436499174,807.9095064062,797.847946867,783.7288507967
2395,869.8337770584,752.3146092435,846.5800484505,780.666356733
2396,869.7154758342,714.7885168922,889.676125328,773.4677526894
2397,860.6410692014,696.6385900907,911.1157598342,765.6952776531
2398,851.5019087363,697.3351526821,900.8610988193,763.4011736848
2399,846.518899439,714.4903056332,861.728342815,773.5803392008
2400,842.4598815044,743.413323595,809.5560317361,802.4356511278
2401,833.4182232747,777.2397607357,765.8714024123,852.855257339
2402,817.35081679,808.1026994262,747.7925186006,920.732604495
2403,798.4694941997,829.0564929928,761.7354516574,992.1913366659
2404,783.9014258754,835.696530143,802.8666786755,1046.0349188439
2405,778.1411011459,826.8883381951,858.2048999945,1063.6419956316
2406,780.1929577196,805.1597338365,910.9698640953,1040.6847661344
2407,785.7336673401,776.9009137038,945.6744565115,990.5269905015
2408,791.4453478589,751.8159584327,953.6339830019,935.0968773924
2409,797.0962294499,740.972977202,936.8992078113,890.6677506509
2410,803.7897789169,753.2114988755,907.5694639747,860.5210106564
2411,811.2022328075,790.8906101753,881.7672002971,838.8172529248
2412,817.0523080493,847.20902977,871.0923411523,819.841227738
2413,819.4171894827,907.9008835832,877.0187564765,803.7968995702
2414,819.5788207849,957.889796738,891.6104487383,795.7765821879
2415,822.8636945405,988.8308382751,903.684851345,800.5374860496
2416,836.1829173256,1001.2656995098,905.7077849393,818.1162030171
2417,862.7491333747,1000.0174868695,896.7555929469,842.9374052169
2418,897.5436289043,988.5456512927,880.3169371208,865.857298418
2419,927.7527651645,968.4511521398,859.8603578885,877.5244731368
2420,939.097681587,943.0117880083,836.2556438077,871.3623824819
2421,923.9499031427,918.6084193399,809.4686187047,846.0751509401
2422,885.7940572719,901.228224713,782.6467957954,807.0893321947
2423,837.4344590098,892.4602529758,763.9946860247,765.1817793339
2424,794.5153668349,889.7916091237,762.8052743778,731.5595186442
2425,768.3634867068,890.4154413534,782.0159321995,711.9008640888
2426,761.4676958236,893.4079731892,813.7625401468,703.7055833588
2427,767.3401683971,897.8802146548,843.240945197,699.0643713382
2428,774.394280535,900.3069664973,859.040631428,690.6382625349
2429,772.7104779517,895.3200359764,861.6398849275,676.4531693165
2430,760.0255078939,880.1656572347,862.1612091499,660.7240167689
2431,742.9116304871,858.0342103319,871.8748533438,651.1586989531
2432,731.2805203846,836.4850320707,891.5746752486,655.1282085933
2433,730.2467894984,822.6373853046,910.1819587048,676.6610904366
2434,736.3523839399,819.4019073435,913.781079388,715.381572817
2435,741.4768624088,824.6995541214,897.5631083453,766.9237363258
2436,740.401877865,832.7469000008,870.9728583726,824.0605395304
2437,734.622353036,836.4485250659,852.2673710301,877.7112675853
2438,729.6891179681,830.6071345777,856.7036809835,917.9151493155
2439,729.6422120401,815.2999965607,887.0548059422,936.0424541308
2440,734.5825168487,796.9397872221,932.8944543966,928.8214413397
2441,743.1964827055,786.0263160055,978.320343383,902.1427373536
2442,756.2679407474,792.132447646,1010.9662266778,870.4441165248
2443,776.3987215625,818.6558573839,1025.1545078921,849.7526345984
2444,803.8383279615,859.929943178,1019.2614159199,848.4486731659
2445,833.1023141315,902.9680449082,993.2977793161,862.5539837683
2446,854.9509432725,933.4385378881,950.2046581344,879.7655529929
2447,862.2575612247,942.8430587801,898.4991985983,888.9770145121
2448,854.4536700193,932.0896415802,851.3364043238,888.2951782801
2449,837.2612880632,909.3705186778,821.1482656243,885.4066016143
2450,818.7352646476,884.6214082876,813.1429163937,890.4374627852
2451,804.9940581322,864.9033032796,822.3644837954,907.1943573461
2452,797.5774930046,853.066080245,836.657517457,929.6857037646
2453,793.6582800751,848.4680143903,843.5165929732,946.3603477006
2454,789.1358651729,848.1631287378,835.9970404825,948.5200370038
2455,782.495202086,848.3030839609,813.5484613367,936.4397089589
2456,776.1661879338,845.857910889,779.0043685644,919.0815504748
2457,774.4198478895,839.7744680021,735.9238161933,907.8324683942
2458,780.3360888761,830.8470398307,688.9799568012,908.6831556049
2459,794.2667529765,820.7306514844,645.3440170919,918.6443611156
2460,814.1674227113,811.5106024158,614.0676705172,928.6865550994
2461,836.6743125337,806.0500943288,603.3198018833,930.9250812495
2462,858.3231633896,807.3457656201,617.616127021,923.8159528184
2463,877.1280183599,816.0768623263,655.9191832101,911.8423791883
2464,893.8037005984,827.9076841264,710.8838226816,901.1336497824
2465,911.6009414931,834.0745117332,770.0193147938,895.2766324531
2466,933.9517265037,825.9483470289,820.3016481035,894.1469572015
2467,960.9342070947,800.4328316045,854.8143877912,895.1612099695
2468,987.3848901588,762.1026538011,876.208904502,895.5659561965
2469,1006.3141798631,721.1679623313,893.3307575267,894.1540815433
2470,1016.3169676626,689.5318388568,913.3435668635,891.9211566253
2471,1025.3374687291,677.0617315583,936.1585020505,891.4937836555
2472,1044.0376863807,688.3343587134,954.924478344,895.5220340168
2473,1073.6412938076,719.9865683032,961.1261042258,904.7901493289
2474,1101.2755720351,760.3548680732,949.819219531,917.0090675125
2475,1109.6408854106,794.3487285891,921.9908473589,927.184524658
2476,1092.1706849986,812.18839718,883.641562258,929.7724193686
2477,1058.0958461028,817.1916631757,842.8484460065,921.5973898963
2478,1023.2408712293,826.2956133715,806.8798260234,903.8684766917
2479,997.1772652331,861.3527779257,780.6268166977,881.8834535993
2480,979.1811219724,934.5698549889,766.5640287974,862.2020153807
2481,964.0656802621,1035.8084388702,765.586233573,848.8247850758
2482,949.3952167374,1132.2168241021,777.4381024723,840.8547981632
2483,937.3963319832,1184.7858550212,799.7758265675,833.3650373891
2484,931.3754207413,1172.8228559063,826.842933185,821.0389799644
2485,931.172280996,1106.9357849881,849.5218460219,802.4033474018
2486,931.7661307644,1019.3536920818,858.8384125576,781.7666027927
2487,925.9019936242,941.4813084644,851.3726070969,766.9134512965
2488,908.5612980116,887.9727622002,832.3120040164,763.7283927885
2489,880.3323161405,856.8831225514,812.5552370681,771.7561327919
2490,847.1325985665,839.3785821674,800.8168690406,784.8523152524
2491,817.2906461533,828.1867010674,797.6361815122,796.8891568629
2492,797.9887218259,820.632016087,797.3545764199,806.9440781777
2493,792.9511205335,817.942839972,795.8888640643,818.9069323563
2494,801.388256307,822.8651947431,795.3929961811,836.2025336504
2495,818.2320987331,837.0037471529,800.5809546212,857.5053128333
2496,835.9132028125,858.6977094085,811.3188026905,877.5374116138
2497,847.9060376395,883.2664726435,820.6511285798,891.1879950323
2498,852.356685157,904.5040947241,820.2916289327,896.3851839564
2499,852.6711263305,916.4839833056,807.3451479164,894.1625578721
2500,854.217805357,914.9215886294,785.6651444336,887.4949936519
2501,859.5730735143,898.8739937714,762.1859007555,880.4853404141
2502,866.6263685489,872.1471528977,742.6269643222,877.9257627929
2503,871.4034135537,842.6520699871,729.524583106,884.4393728073
2504,872.6964677858,819.0375098052,722.4797764321,904.299575735
2505,873.5797742669,806.3132675022,719.4298036541,942.2890434254
2506,878.2997643687,803.5268239299,718.3135054793,1004.3111784136
2507,887.6432782705,805.2897784331,718.1745656729,1094.2718012378
2508,898.2935466407,805.7391839168,719.4859628564,1206.5242347184
2509,906.9295642246,801.779375274,723.4917652055,1319.1058173757
2510,914.2792815119,793.7793141635,731.2545811863,1397.7331645155
2511,923.7569829095,784.3729222785,743.1913624145,1413.4424817912
2512,935.411149518,776.9378639127,758.7667695788,1362.3998892915
2513,942.6943955163,774.2504444633,775.9727708222,1270.4313237631
2514,937.1730682673,777.8173047207,790.5658442367,1177.0756536646
2515,916.9425101354,787.6790681867,796.250813659,1112.3932477817
2516,889.2164246428,802.747611045,787.6242845015,1084.5631149649
2517,863.8400810654,821.6625141872,765.1155945627,1083.7174689305
2518,844.7716869347,843.7445021949,738.6127871835,1093.4765782724
2519,828.0405908566,868.8939350727,725.9119063738,1099.8400610487
2520,807.1483464825,896.5727959641,744.8289685464,1094.2529722102
2521,779.4230375578,925.1869173805,802.2869063066,1074.2434060965
2522,748.5491039628,953.1045224581,886.3610918085,1043.4925002443
2523,723.1325476647,980.2298871684,967.9069965049,1010.118012754
2524,713.4185732572,1007.1902568239,1014.2896099739,982.5091027059
2525,727.5671900897,1031.8865729084,1008.2414667886,964.8371638829
2526,767.9632999478,1047.1015737291,957.7521573692,956.254907899
2527,828.3163591968,1042.700668945,888.4472121904,953.9430476282
2528,893.728176017,1011.477060717,825.0494408483,956.5196820884
2529,944.6339908298,954.3379858883,777.9331371697,963.6882696086
2530,964.3100465959,881.3906171649,744.2153064443,973.2389636419
2531,946.8673694573,808.1413267504,718.0456137127,979.4265685491
2532,901.1153057328,749.8516170256,698.5223551821,976.0644631708
2533,847.1603144966,717.1471829074,689.1542581048,962.3674266096
2534,807.3638029768,714.4708077707,692.3921063116,945.4416844192
2535,797.3845141977,739.4544309203,706.3127456822,935.8119388349
2536,821.3410734012,782.6534235355,726.0658881439,939.5158734023
2537,871.534109378,828.9091718083,747.1643248937,953.7742835987
2538,931.5967840504,862.7411784596,767.3103694222,970.0101932254
2539,982.8572672908,875.4624801488,786.4370013882,980.6470288635
2540,1012.1011218686,869.2755189913,806.6125123578,983.0824521136
2541,1015.8155731189,854.3891503568,831.8393506302,978.2709494319
2542,998.0251517131,842.7553146833,865.9589536446,967.0894433305
2543,964.8423194292,843.6076182623,908.838469482,948.952533099
2544,922.0812993738,862.635302559,953.760647532,923.6183072005
2545,876.5839471543,901.4271538962,989.2636927106,893.8395797357
2546,836.6253899366,955.1839103429,1005.028678416,865.8478692791
2547,809.0412836823,1011.2587170722,997.6641029635,846.909357959
2548,795.8726595722,1053.125464136,971.8874119685,841.7813139455
2549,794.0422287824,1069.4454309842,936.6496696996,850.5798453805
2550,798.0636892912,1061.2545339491,899.565442445,869.6439634935
2551,803.5254563593,1040.4506106699,864.7458458624,893.8110269847
2552,809.6018189638,1020.4566327658,835.0599085885,918.2959040789
2553,819.0975094646,1006.8948095123,815.339298595,938.5793639645
2554,835.8707266208,995.5450327575,811.7822976279,950.1228640074
2555,860.6361572153,977.6578028367,827.8796341387,949.9098137556
2556,888.6449892691,947.5530614356,860.585878482,939.0637851629
2557,911.9998649759,906.8677705221,901.0732267896,922.8946565476
2558,924.7083044388,864.3484555449,939.7271681544,907.060047192
2559,925.7139507908,832.4461901921,971.2884627141,892.8311229917
2560,917.1885047784,822.3192436921,995.8735734014,876.9618329929
2561,901.0811052853,837.8496010161,1015.4983926694,856.6847906576
2562,878.2429984673,871.6221396199,1029.6298942948,834.7546313875
2563,850.7441245187,906.5752603376,1034.8228140428,819.4677374388
2564,823.5679366115,924.6685716741,1028.3572871558,820.0951113488
2565,802.7878866066,917.2716196425,1012.1879674386,841.9369199061
2566,791.9670365212,889.1909875899,993.5443155267,883.4865224975
2567,790.4109180793,853.3611295419,982.1825003482,936.3997224517
2568,795.1089058835,821.9249527031,985.4647047255,987.9833487547
2569,804.5991671113,801.3724278051,1003.1554892123,1026.22126409
2570,820.9113104225,793.5544066167,1025.2234021553,1044.8497527545
2571,847.3941659047,798.6382817531,1037.2858645651,1045.6182420821
2572,883.7467684164,815.9793715091,1031.221402675,1036.3389713292
2573,922.620195401,843.0968108693,1011.5207316083,1026.1389420515
2574,952.0602240768,874.6677950983,990.0515174499,1020.9137379465
2575,962.6081189138,903.4217102719,973.9817256597,1020.6856788828
2576,953.6990573359,922.9846547094,959.3243813746,1020.2042968359
2577,933.8418777193,930.988953635,937.2574048435,1012.7859808678
2578,915.134176605,929.901348851,905.8392410981,995.1133317259
2579,906.7820956778,925.091987566,874.0872019157,968.9928935528
2580,911.541767526,921.9056284689,854.2710838118,939.5226465894
2581,925.7111334293,923.7863886742,851.5335399934,912.4816092034
2582,941.3895170007,931.6071076015,861.9519186065,893.7476366361
2583,949.7195484182,943.5934270681,879.2170697293,888.8112633376
2584,944.2423327167,955.83685822,900.7003868536,900.1883505197
2585,924.1576336118,964.1005882375,927.0053171107,923.8740283468
2586,896.5303760485,965.7739335131,957.283046759,949.6456952778
2587,875.4388957871,960.794660526,986.4410854572,966.8678204522
2588,876.9539335164,950.6757331631,1006.7498540679,971.8709421035
2589,911.0994135292,936.89412987,1011.8747148325,970.6216603384
2590,974.7336406599,919.9353606334,1000.4229593723,973.8536505009
2591,1049.8492399003,899.6636041295,977.2945159137,987.8996849329
2592,1109.5967439705,876.6326304024,951.2490289149,1007.6994761561
2593,1130.3759784786,853.2911843416,929.5921521189,1018.3438260316
2594,1103.4080917643,833.653130905,913.9143324893,1005.238757605
2595,1038.6037245888,821.6144065189,900.3480966664,965.3814474239
2596,958.6335713355,818.9075898183,885.0135315439,910.0223013893
2597,887.7445254254,824.487110917,870.3184629933,856.7611116377
2598,842.1259757389,835.3534821338,865.5737763532,818.5604285009
2599,825.871932016,848.6900882406,879.7829352172,798.9301176336
2600,833.2457251676,863.5416746803,912.0501746401,794.7260175507
2601,854.7405949079,881.0571714351,949.2648775267,801.1262685947
2602,883.2176032354,902.7540689168,974.9276760848,813.7486862552
2603,916.0927396218,927.9421839103,982.2244552158,827.897494507
2604,952.9928255088,952.7482173197,979.0250957328,838.4177430344
2605,991.5390415262,972.1046173458,980.4993383403,841.5888227358
2606,1024.6977809005,983.3977757696,996.6828756543,837.6385098141
2607,1042.2325892203,988.3737575708,1026.2876621003,830.5551152982
2608,1036.2004973172,991.2403255506,1059.775858003,825.5550083958
2609,1006.8694259725,995.3053172188,1085.7396388828,826.707237623
2610,963.8511037835,1000.6445393125,1094.8768703085,836.734615769
2611,920.3424176127,1003.932162906,1081.3834574831,857.1098169382
2612,885.2362181039,1000.2961693662,1044.1985982259,885.9700774
2613,860.0081571215,987.2125140947,988.2965209491,915.5236554317
2614,842.0060937512,968.1758180119,924.0483181964,934.0108056963
2615,829.667762472,952.3891520648,863.5847043999,934.2694458177
2616,823.7752186478,948.9114728475,816.2856983293,922.3575982097
2617,824.2718883454,959.6461541816,785.9576918983,917.5780880998
2618,826.8471266852,976.8452027981,771.1333792972,941.2103656026
2619,823.5589433103,987.7341605309,768.3275625225,1001.6572467417
2620,807.4278122041,982.6493979569,775.111654369,1086.7759421514
2621,777.3670739166,961.3820677243,791.4324675307,1168.995827391
2622,739.8178575946,933.4126795313,818.5364169273,1219.8984236643
2623,705.5574722756,912.1815711443,856.7187245952,1224.9380999306
2624,683.8833005272,907.5296787138,902.7480624638,1189.2251292577
2625,678.0641023933,920.8386727291,948.0916027446,1131.3480531139
2626,685.2569946977,944.6889028129,979.8945724037,1070.632069657
2627,700.3637921993,966.0209410084,986.788326627,1017.5341627012
2628,719.7682439861,971.5065878656,966.1782673649,972.9235563265
2629,741.4917898145,954.0896332966,926.3161329539,934.0546004397
2630,762.9416425642,917.6804328592,879.7218911248,900.9236009655
2631,780.3584507519,875.9316120326,834.1733164838,878.110871302
2632,792.3646142201,844.0556754982,790.2494083719,871.3466280423
2633,803.4669855451,829.3511810577,746.9881596914,881.9203771641
2634,822.5498237885,827.6603969959,708.502465203,903.7728098993
2635,856.0502401457,829.017695359,684.6893001643,926.5700967175
2636,901.566220101,827.4715976513,686.2008343759,942.9906492359
2637,947.4568043737,826.2767595172,718.5015852146,954.2505145518
2638,978.3391640732,833.4088557597,777.9790086147,968.0541502243
2639,982.3933824005,851.8674789587,851.4707744109,990.5799484075
2640,956.4248111339,874.3135153586,919.4278845109,1019.27044146
2641,906.7993211952,887.6024920609,963.5811248998,1042.9781752101
2642,846.8630345412,882.5373186468,975.4098657733,1049.0833567533
2643,792.2754988617,859.6902956914,959.6522654565,1031.3715413284
2644,756.5464158894,826.9877713144,929.4962070311,992.922923929
2645,747.8770378523,793.3666907231,897.5019088339,943.3705595866
2646,767.3826982948,764.9664596569,869.6446556202,894.1381880187
2647,808.4619778009,745.2032099911,845.5016508613,854.6788860491
2648,857.9160027385,735.3468297264,821.9170631138,830.3804537246
2649,899.6201935697,733.6407762117,796.542350884,821.9887206001
2650,920.188049082,734.7126914124,769.7457095965,826.8920381694
2651,913.9520410082,732.2725744784,744.9183266042,841.920443524
2652,884.5975334818,724.0225467694,727.2619777569,866.1318161623
2653,842.6846326168,714.4178333306,721.5417263554,901.2545915559
2654,800.8786806284,712.1950167014,730.1830575197,949.1720542178
2655,769.438449283,724.7490455365,752.7143390378,1007.8919835411
2656,753.9932484743,753.4741673809,786.2833423125,1069.2372150668
2657,755.466892347,793.0051911438,825.764237858,1120.4914235538
2658,770.9986337217,834.1803273105,863.4656089595,1149.4562933038
2659,795.1335376237,868.3265882962,890.4048098178,1149.7962406502
2660,821.2062936482,890.1706383689,900.3844223206,1123.39925888
2661,843.4304668846,898.1445837867,894.8641415335,1079.2961643507
2662,859.2168481902,893.2396125216,883.1644236443,1030.3586543031
2663,869.8410320289,878.3729855043,875.8582105676,989.2781532256
2664,879.1476645816,858.2780468076,876.0390214763,964.4690844856
2665,891.2573768309,838.6090499326,876.7666840259,957.1934322172
2666,909.059937556,823.9467873163,867.2005715673,961.7188429178
2667,933.063781545,816.4106874672,842.217384207,968.5332691472
2668,960.1540752042,815.7551326085,807.3850376935,968.5273936283
2669,983.4709104835,820.4694360766,776.3491872678,956.0199137656
2670,995.4026030638,828.7621150685,763.0120821619,930.2664955679
2671,992.7111376567,839.3150650036,774.4331320964,895.064718811
2672,979.3784923127,851.4747704843,808.7636807544,856.3656556643
2673,964.3753925566,864.5385583991,858.2870917444,819.4375133054
2674,956.203702683,876.3656378211,913.883686191,788.1512467712
2675,958.8225162198,883.3865003104,966.1098041144,766.3870118824
2676,970.7427725289,882.675601264,1003.3311613291,758.7904799741
2677,986.4128377876,874.6718467394,1012.2666097195,768.6261233613
2678,998.6039332513,863.8282134021,984.0953918772,794.6942975979
2679,1001.2141902682,856.2565585446,921.7572066576,830.8858308485
2680,991.6255230483,856.1732906262,841.4359970528,868.9494618722
2681,970.9974260767,863.9422016917,766.228591835,902.045177103
2682,942.6122633797,876.9101105473,716.1863198334,926.3432094575
2683,910.7312220828,891.7516022499,700.4158723691,940.6628628689
2684,881.2860802774,906.4701813999,714.5695687297,945.1980971174
2685,862.1563463226,921.048130666,744.3416195192,940.4356924918
2686,860.8056822518,936.5291521792,772.9152228949,927.1661622393
2687,879.8152966274,952.5649049557,788.5239205953,907.8743695031
2688,914.0853534751,965.1552917979,787.9084913817,888.0560948428
2689,952.4337422101,967.6940022787,775.111452799,874.6332760254
2690,983.0714537634,955.7019902248,757.5427092459,871.7734401643
2691,998.7953555175,931.8249673138,743.2306951582,877.9240933249
2692,998.34245457,906.560843762,739.4095606876,888.3779780985
2693,984.4614209919,893.8483525582,750.8526212736,901.8384727805
2694,961.8233597697,904.3690865841,777.2885053856,925.131277926
2695,935.9529788103,939.8516094967,811.7586969241,970.4966386866
2696,911.6821982528,990.8577227339,842.5368011637,1045.6236489337
2697,890.7390129145,1039.8697707297,858.0595048033,1142.7774062318
2698,871.2406763675,1068.7393202911,851.817742578,1236.0227396208
2699,850.4720368021,1067.2269669932,824.667217622,1291.4522791617
2700,828.6284991857,1037.9394040103,783.9051838949,1285.6827073782
2701,809.1921508081,995.9697009545,740.1928518096,1219.5912352628
2702,795.9119165227,962.8527284845,704.0015024427,1116.3933282128
2703,789.739978287,956.9059352005,683.1190490803,1006.3028306256
2704,789.1922245077,983.8332787668,681.7017740107,911.1067817915
2705,793.3809205963,1033.0594174724,700.0468365418,839.7188288943
2706,803.7506956895,1083.114743256,733.7938758435,793.2563475375
2707,822.2344970228,1113.3793049514,773.0449974571,771.46334799
2708,847.8225227775,1114.9763516159,803.8669415041,774.6508094475
2709,875.7663333325,1093.8459075458,813.8286169054,801.5090618875
2710,900.8961010383,1065.1912770941,798.9050477642,846.0255525238
2711,921.7382793049,1044.1786994746,767.0226732739,896.1051828319
2712,940.9138169,1039.2697211402,734.6255262024,936.2018504829
2713,961.2192444528,1050.8522273248,718.457816703,953.7713790342
2714,981.4678329493,1074.6515208073,727.5024155928,946.5690390771
2715,996.1368553836,1106.3555762454,759.330442182,924.6582509516
2716,998.7912674823,1142.7519711128,801.8184690592,904.9486889952
2717,986.1076334859,1178.2490635673,838.5321299433,901.7354703392
2718,959.7987065279,1201.556019655,855.452616206,919.2855588453
2719,926.1871414491,1199.0097056353,846.2005189859,950.2846919735
2720,894.8220863864,1163.393282002,813.7303658716,980.2667654999
2721,876.3893806166,1100.0152832151,768.3208462986,995.589965421
2722,879.1362951078,1023.459639734,722.9052215919,991.0504304601
2723,903.9400406934,949.2387879421,687.5552315435,972.2635745977
2724,941.4222291898,889.3552462025,666.0470614351,951.1852400935
2725,974.7453589123,854.2167188042,656.3330824671,938.0562292287
2726,988.1412277923,855.136743973,655.5188678056,936.1893514626
2727,975.6128862069,900.5152701292,665.7517129344,942.857949998
2728,942.6905393143,987.4659485695,695.5940528675,953.4213492554
2729,900.6428471811,1096.6540833254,753.7687971359,964.3909810999
2730,858.9284647906,1196.9172743853,839.4542068771,973.5610402368
2731,822.3676964057,1258.2574151022,937.8490320663,978.7224876016
2732,793.4602593652,1265.5624884978,1025.8491279685,977.4607202652
2733,775.2924925503,1224.0895430851,1083.7719332196,968.5079490645
2734,771.1862013842,1153.9615219432,1103.3855786672,953.7941766127
2735,781.9039537622,1077.8606737816,1087.5617632745,939.172530068
2736,804.0095600815,1010.7618360974,1044.7536442472,932.2954800392
2737,831.4390580958,957.8588296187,984.5638131079,938.049595122
2738,858.5105076232,919.4976007666,916.4385187244,954.8429560528
2739,881.388786776,896.814673521,849.7615243381,975.3510622218
2740,897.2226729603,892.3723408185,793.0827122204,991.792178305
2741,902.874474501,905.9354783463,752.5607326607,1001.9409962154
2742,895.4011684648,931.053379086,731.083920757,1010.6510356726
2743,874.1392095681,957.4005658589,728.5562764412,1025.0665053238
2744,842.972563843,977.0622165975,742.4304220467,1047.7612381693
2745,810.8248371969,988.4931833158,768.0287597278,1073.8178387132
2746,788.7872825785,994.734682348,799.7173905855,1095.5291666072
2747,784.0091778559,998.3659250655,833.1540589062,1110.2766457057
2748,794.0952839794,999.1400967498,867.4022042254,1123.3763789528
2749,807.5564037572,995.694290776,904.3416205753,1141.7137617393
2750,811.554949514,988.3843183564,945.052907564,1163.786401118
2751,801.3528463411,979.6462797966,985.3797510615,1176.5920446436
2752,783.2423639352,972.3694291249,1014.5708836779,1163.4172593057
2753,768.8929105097,968.4962837728,1019.6194884441,1115.6891715531
2754,766.7504209843,969.2471868942,993.5803705741,1039.4852876534
2755,777.510076175,976.0972101824,941.6048977515,953.0639354036
2756,795.4211778379,990.7729958968,878.6212564562,878.4312026985
2757,812.6878014566,1013.4195456012,820.8254961447,831.9247496737
2758,823.6237060249,1040.3033148203,778.5245615985,817.8528494503
2759,826.8171865252,1064.1410637794,755.336160199,827.9281878841
2760,825.0424055691,1077.8145295176,751.1521207824,846.729959117
2761,823.5257615011,1079.3747974674,763.7977638176,859.9129329141
2762,828.0383115379,1074.3739941337,787.8090857232,860.2506317514
2763,843.4409811745,1073.5590006484,813.2962614653,848.8746127264
2764,872.8164548582,1086.4769725304,828.8924727881,832.1870686774
2765,916.2072446092,1115.0845068363,827.8259478627,816.9463541687
2766,968.962128606,1151.5348098073,813.2957993118,806.7401463666
2767,1021.1847967695,1182.9186946617,798.9909024095,801.4841601883
2768,1060.1007816176,1199.8201420029,803.6911104901,799.74718906
2769,1075.3477799529,1201.45057431,842.0758306932,800.8129116807
2770,1064.4058270585,1192.5547632841,915.5192133968,804.1014094967
2771,1034.003342327,1175.8126817689,1008.0543677481,807.1223252219
2772,996.5696582986,1148.3739655756,1091.4144328981,805.5950586677
2773,964.9255938622,1106.1781610332,1138.927688721,797.146325931
2774,948.8305850707,1051.0061293042,1140.038430888,785.9643311597
2775,953.5593473021,992.6203622654,1105.2569621601,783.2405875507
2776,978.2878042531,943.5025217424,1057.872209014,801.1422885261
2777,1015.0397301492,911.2272117582,1018.4591004781,843.6799771448
2778,1051.280358245,895.0817134005,993.1947689742,901.4306820931
2779,1075.88788917,888.9392873994,973.9477536695,955.2424997741
2780,1083.5046913141,886.8712171581,948.2128163801,987.1526711306
2781,1073.7497961996,886.9319294679,910.3893429547,990.6339208313
2782,1048.2239073135,890.7670398727,866.2491452728,972.742926055
2783,1009.4920086607,900.6883654762,828.4372472297,948.1413970232
2784,962.0551143553,916.3527098517,807.7696899369,931.1924461272
2785,911.93393499,933.6523851201,806.3202844359,931.3347800862
2786,864.6948785451,946.1892894058,817.2518101828,951.2932955087
2787,823.9427403013,949.0410344714,829.9612304145,986.5943023875
2788,791.3590434022,942.4288789365,836.1511657767,1026.7005485631
2789,767.3259201395,932.3930753955,832.1372104137,1058.83870677
2790,751.7753144629,927.4688564719,817.8439510009,1073.227185113
2791,745.4572464873,932.9342118503,796.1074950686,1066.4963394721
2792,751.2305422947,946.5353231439,773.5939842907,1041.2453720998
2793,772.9725655017,959.0812054905,760.244806778,1003.2711310633
2794,811.4520998342,959.7507437531,764.8405086453,959.5914765205
2795,860.2734771342,942.6602564343,789.8061253913,918.181230067
2796,906.8812967961,909.8520059969,830.9092817745,887.4093672832
2797,939.2794630121,869.9273463908,882.1829668224,872.9499351981
2798,952.9213599561,834.3396186797,939.9700696568,873.521504619
2799,951.6925370296,813.674963668,1000.6895575481,879.6876188282
2800,943.2075466601,814.6005138643,1055.1009446827,878.5678673032
2801,934.0485171185,837.1418544464,1087.9953795433,861.8510457243
2802,929.3790749893,873.6694853917,1086.4921500886,830.9490025059
2803,935.1076443341,911.3280883001,1051.0001951382,795.7936137367
2804,957.6524756352,937.4760217479,998.9756354859,769.4537106157
2805,998.4999824907,945.2389102834,956.8529103666,762.1425925196
2806,1047.9102077783,936.1802977118,946.0441586114,776.9020733424
2807,1085.3718523146,919.0427281836,971.8830671599,808.0632862834
2808,1090.1826678843,904.9844069934,1021.9957043639,843.2072429215
2809,1054.699664383,901.6650247774,1074.3672281368,869.1009338466
2810,988.7119862348,909.7908762025,1109.4370871064,878.7508310126
2811,911.3145180923,924.2902068879,1118.7836096083,874.5141097468
2812,839.2257173129,938.9402328873,1105.9999395405,864.7362993418
2813,781.3676127508,949.9139015918,1081.472455051,856.8221163502
2814,741.2186029072,955.9603939352,1055.9041926057,852.5001795089
2815,721.2926806166,956.9544377352,1035.1496897194,848.5833875516
2816,725.0195594418,953.581419769,1018.0015527193,841.2524213091
2817,755.3829419502,948.3228650478,997.3690439105,829.4051678128
2818,811.4119749259,945.8232506932,965.1017412376,815.1084713701
2819,884.3577633153,951.2907714231,918.0440373795,802.4226213152
2820,956.7614850179,968.2425494237,861.6177804482,796.1014897205
2821,1007.5993184287,996.8017285264,808.4604706346,800.1139844503
2822,1022.0987666725,1033.6230155712,772.8016212923,815.7497276541
2823,999.944341492,1073.4087649277,764.084470972,840.3926657811
2824,954.7792296626,1110.4488065847,783.3009868175,868.6181583111
2825,905.2003249434,1139.126037663,823.6430224637,894.8308282029
2826,864.5525798976,1154.0284360003,874.1276236447,915.3273827984
2827,837.5659615603,1151.3680269474,923.1175713357,928.2680205388
2828,824.1644910161,1131.586283389,960.3878814206,933.0606136042
2829,824.5193508269,1100.2940988881,978.707097228,930.7537715615
2830,840.2185916567,1065.6755633865,975.7102426938,924.9556909531
2831,871.8209270249,1034.0756325757,955.9919281684,921.1082723557
2832,916.284459853,1007.8091686721,930.897424552,923.8469034398
2833,966.293968069,986.5494024892,914.4067251952,934.1976940729
2834,1012.1838816648,970.8408563594,915.3708801475,948.8958761724
2835,1045.6268362113,964.4747233709,930.1563174821,961.9223001977
2836,1063.0553612205,974.1962745713,942.5190136493,966.9311182369
2837,1066.2543676986,1006.2818198048,934.0433265776,959.8533377988
2838,1060.1573313125,1061.7185958001,899.6336670508,940.9029086809
2839,1050.7844799255,1132.5533514903,855.4421413692,914.8717269144
2840,1044.4173023204,1202.3419699377,832.0698146975,889.4962905625
2841,1045.982331778,1251.6216240823,856.8535795388,872.4766896969
2842,1055.4804873842,1267.1368416402,937.0346666962,868.3535098045
2843,1065.9245479672,1249.7572595067,1053.1161939845,876.2161925982
2844,1066.4024492287,1214.6701901129,1166.3012842914,889.687185125
2845,1048.9989701734,1182.1668957882,1236.6363556405,899.9837915795
2846,1013.5885441628,1164.859638431,1242.3418131149,900.3589060761
2847,967.4145836375,1161.7336453902,1188.8581386675,888.8960821015
2848,920.5164606473,1163.2967537849,1102.4844182694,868.2701238969
2849,881.3575047272,1161.7326270259,1014.3530406639,843.7724250774
2850,854.534877188,1155.7946392114,945.607710834,821.7122031124
2851,840.9301664056,1147.2299173846,901.7313758082,807.9317823947
2852,839.5609647789,1135.2483528054,876.8493175659,806.1197518442
2853,848.9839906939,1115.86105785,863.2591899009,816.218747495
2854,866.8627049221,1085.9414817656,858.4424841211,834.5279460924
2855,888.6340088837,1046.1900183021,864.9748515136,855.5795214629
2856,907.9706163164,1001.0958334343,885.2399373773,874.4013634018
2857,920.1924503627,957.5978068055,916.7961068116,887.707727379
2858,925.6004413063,924.2099097607,952.6743055992,893.5702965718
2859,928.9081803594,909.4531671825,985.4612431325,890.8986431236
2860,934.8791582048,918.8272581557,1010.8193722681,879.8632645678
2861,945.1316821768,951.86953076,1027.9108841103,862.9530149739
2862,958.7601029979,1000.6483850017,1037.9696394805,845.6646440668
2863,975.5320366865,1050.656440877,1042.826593487,835.2233419762
2864,997.6111514973,1084.9832759096,1044.3695136143,837.4878798385
2865,1027.7566983895,1091.6525438227,1044.9478936885,853.1943755586
2866,1065.2740482954,1070.3620118317,1047.9768643925,875.7538366048
2867,1102.7682986431,1033.2481534629,1058.6349792496,893.1470372952
2868,1126.9046206953,998.0355696481,1083.4279664882,893.933666898
2869,1124.6259325528,978.2727962801,1126.995216133,874.2369809546
2870,1091.5135722711,977.6830430756,1185.9024364583,840.5734235278
2871,1035.7349890558,991.7365833012,1243.1500007078,806.3254443727
2872,973.2601009708,1012.9147394548,1270.944667435,784.887828314
2873,917.7799363495,1034.259945902,1244.8811967606,784.0722573959
2874,874.4019257023,1049.1309784413,1160.8272359318,804.1092679267
2875,841.4045151562,1050.5074829433,1040.233808033,838.625854222
2876,816.8501451339,1033.4120537907,918.0541032143,877.5247373055
2877,803.1260099785,998.7625992502,823.4511286051,911.0259175361
2878,805.4293700055,954.0262763809,768.3541884945,933.1392590149
2879,826.1127260314,909.1395207114,749.0579082108,942.6650112766
2880,860.0365707033,871.201389233,754.9460008932,941.5050337551
2881,895.6100799909,842.5685514876,776.5600075058,932.1361224681
2882,921.1452832704,822.984154281,808.7542817859,916.5368181652
2883,932.1739512815,812.8734600035,849.205091728,896.6349225813
2884,932.883247547,814.8499321731,894.3272261301,875.0571380101
2885,930.6513929481,832.0618988941,936.8685292261,854.9145615367
2886,928.7178959755,864.5287918231,968.468155826,838.9181810774
2887,924.3458097464,905.9805961823,986.174078768,828.7154897608
2888,913.4472289413,944.501490989,995.4007443782,825.2337474628
2889,896.4006939624,968.0326303844,1005.6216767918,829.4412668431
2890,878.9663216781,971.8089076222,1022.9322851798,842.6974520846
2891,867.9777484138,961.7697949609,1046.8858134734,866.2044172082
2892,866.479502848,950.4441053942,1072.9240313735,899.7968640205
2893,872.3074362343,948.0927498682,1094.7434148633,941.0385540394
2894,880.4536143415,955.9573965881,1103.8381592524,985.3272363765
2895,886.1346988328,967.2756746276,1091.1009139062,1027.4568175895
2896,886.8761186125,974.2585380623,1053.4696306958,1063.5292859281
2897,882.8844719873,974.1521492595,999.6041806717,1092.054459574
2898,876.5159418697,969.3654018852,946.1938228579,1113.5935275863
2899,871.219136151,963.1048138515,906.8924566817,1129.5186881098
2900,869.9643129942,956.35000303,884.9723155722,1140.5615835126
2901,873.6007734136,949.2237739366,876.4824608118,1145.2464022255
2902,880.1861102613,944.0894790593,878.4212743534,1139.359381096
2903,885.6752339443,946.5027477614,892.7452343939,1117.8430305806
2904,885.2055095323,963.0554217093,922.7719465306,1078.9119725592
2905,874.4763075621,998.355895373,967.3191326469,1026.9904013234
2906,851.5809339585,1052.8377613489,1018.9161831814,971.1484943562
2907,819.0321040315,1120.8780266848,1067.5330508698,920.1196853913
2908,783.9732535185,1189.2089941632,1106.0000333665,878.3551176475
2909,755.8219007605,1238.120813384,1132.3338839981,846.0726936903
2910,742.0504852939,1248.1352909379,1148.2293637267,822.2089153148
2911,744.6558684023,1209.9874601513,1156.6028656788,806.5869577092
2912,758.988339879,1131.0686847933,1161.1515779569,799.6535598932
2913,775.5169603811,1032.7984373143,1166.2792586254,800.7769246898
2914,784.2111456859,940.5864447442,1175.550426697,807.4283454341
2915,779.5928476191,873.4262845662,1188.8055141154,816.4470058431
2916,763.8362566022,838.6560449503,1200.6755505244,826.017163089
2917,745.666226419,832.3580585317,1202.0841979675,836.5612679095
2918,736.1460131167,843.4530537318,1185.6819402709,849.405488885
2919,743.7627512087,859.9720488395,1152.3911697512,864.6022089138
2920,770.5063347405,875.8634810683,1112.7299101544,879.7547085579
2921,810.140105947,893.9538508926,1079.500455441,890.8577174791
2922,850.0804757254,921.2452190869,1057.1024672171,894.7460591884
2923,877.4009131945,960.1489827951,1037.5251054919,891.1839396528
2924,885.9198061422,1004.1971965104,1006.9074143134,883.2793896528
2925,878.7136139275,1043.6428400374,956.7875810172,875.5056773361
2926,863.9612813849,1074.485169576,890.2780980187,871.3077024228
2927,848.427530898,1100.2368048997,819.4599316004,872.7181830636
2928,834.7820607246,1124.2399564177,758.6435904007,881.9268844383
2929,823.8910596278,1141.992899298,719.1503792686,901.7820456703
2930,817.6320550911,1142.8703261108,706.8736407718,932.4498886694
2931,818.5755663066,1119.652107772,720.4465369042,967.2815734497
2932,827.6201491724,1075.9145736054,750.4787325511,993.6809273551
2933,843.0999967326,1024.3181440812,782.3864921586,1000.6792727956
2934,862.2813174535,978.531214978,803.7786360909,987.0395537699
2935,883.0612789174,946.4493736197,811.7611282377,962.2963301985
2936,904.3356468899,928.8814445827,814.3679547492,939.9369079078
2937,925.9065470023,922.6572799698,824.1247499564,929.1160899151
2938,948.3541048573,924.8641108621,849.1023268266,930.8242852491
2939,971.5192703391,935.1130579615,887.6595479926,939.5195301682
2940,991.6028516892,954.2356429952,929.7876628691,947.2663392319
2941,1000.6556310382,980.0302565708,962.9683618112,947.8430404357
2942,991.3851668894,1004.1444011968,978.0167489094,939.2009778568
2943,963.9752817812,1014.4837428563,972.1132264339,923.5238133407
2944,927.6045184725,1002.478610889,948.9961491911,905.1383586024
2945,894.7507984356,969.0615257968,917.4634623421,887.7413992153
2946,873.4965980565,923.5108943153,888.3324648403,873.2178581549
2947,864.7326924408,877.1382466953,870.1751024885,862.1438864815
2948,864.9441801997,838.6744521129,866.2327370349,854.6491947032
2949,871.0597312468,814.3689092189,874.9752738145,850.2841263485
2950,883.0564535047,809.8382156231,893.5521747807,847.7181521161
2951,902.7466605624,829.1376945967,919.740354781,845.6329918862
2952,929.443663978,870.5778244417,950.2608024419,844.4458947215
2953,955.7424017102,923.4941556611,978.1671488471,846.8102596112
2954,968.245913345,970.7952880905,993.5264587953,855.7757814874
2955,954.9192344839,997.4177029723,987.9813298729,872.0886157151
2956,914.302749182,998.6961378884,960.2396141082,893.0496919432
2957,858.2329341812,981.8086869382,918.107402099,913.7593147584
2958,804.608663104,958.8749501129,875.5408804374,929.9957304777
2959,766.5730956109,938.2890449333,846.4806718275,940.703206499
2960,747.3072537618,922.0108934058,839.4373445301,948.0337351978
2961,743.3424012208,909.3494674712,855.4564797855,954.6230947947
2962,751.4103461073,901.8319524536,889.0982395107,960.2952007593
2963,772.0205701224,903.7618123452,931.1027490478,961.5746650975
2964,808.6852810072,918.7791365243,972.5140981383,954.6660329148
2965,865.2796173979,945.5222930128,1008.8602008668,939.0342675942
2966,942.7855934601,976.0461899234,1041.2386185584,918.3583188498
2967,1035.8573293888,998.6416984981,1072.3817131382,898.5195584166
2968,1130.9502611599,1003.7415745515,1100.688729397,884.5023455894
2969,1209.4243058999,988.9890075012,1118.3215868189,878.4877775059
2970,1255.4980178262,959.9226320046,1115.2661298662,880.0338111157
2971,1263.7079696281,925.9577524873,1085.6874897249,887.6945805566
2972,1240.1391562329,895.2978589991,1031.7510003386,900.3349877744
2973,1196.9242743452,872.3315418488,963.4828638692,916.8572831941
2974,1145.8986626583,858.1307646498,895.6274133943,935.445150675
2975,1095.9609746839,852.4323184241,842.7085639175,953.927559928
2976,1053.4686553864,854.9358905081,814.5488940268,971.1079445221
2977,1022.5399333199,864.9194866083,813.985331857,986.9653546887
2978,1004.2970728905,879.6422982535,837.6703348553,1001.0860426552
2979,996.5870418464,893.6145912212,877.7459461279,1010.9938820432
2980,995.2685307358,900.2436400472,923.3192445415,1012.7177880907


==> logs/ms_pacman_results.txt <==
episodes	DQV	DQN	DDQN	DQV-Max
0	156.5697599226	235.3619395588	240.4578281469	161.0852932577
1	150.7658816531	232.9761494858	241.2658194306	169.8693270769
2	142.2688041548	228.5301839622	242.9098695547	183.2561994189
3	135.8405570812	222.4568789213	245.6531944313	195.7807026529
4	135.4514365636	215.1544998716	249.6490317705	204.0819516736
5	141.8778758328	207.0171584767	253.9567412559	207.9723260783
6	152.0425714382	198.4939869401	256.0115001192	208.7904235909
7	160.8045861933	190.2116144061	252.8894208257	207.0073432152
8	164.0976098606	183.1611638104	244.0090905547	201.4209029355
9	161.0433716944	178.7326683496	232.7902632121	190.1394417481
10	153.7150796502	178.2527084891	225.0643059773	172.5081043063
11	145.311166039	182.1508210687	224.8490852302	150.4549084672
12	138.4600921876	189.3423047079	230.8271547632	128.5091753821
13	134.5271020716	197.3754899348	236.8449275412	112.2724875725
14	133.7527192221	203.4060609121	236.3938182779	106.1013250244
15	135.7173315981	205.4145363486	227.4626895649	111.2972971175
16	139.702267129	203.0358213764	213.7896921238	125.542705276
17	144.6736979633	197.4519225441	201.8313401145	143.74771027
18	149.2694091203	190.4935496944	196.2873386784	159.9414206685
19	152.295350413	183.6157185286	197.6944895829	169.5297682548
20	153.4064601943	177.4916047769	203.2599427882	171.017336846
21	153.0819652143	172.2972864334	209.5071880874	166.4145753992
22	151.6804422924	168.1316986063	214.4819226895	160.1620002349
23	148.7468312018	165.0844965983	218.0675977493	156.9776366218
24	143.6400450003	163.0085990673	221.1103270348	159.7301868674
25	136.8133771044	161.5270512163	224.7608168114	168.498372645
26	130.1530649494	160.4655598787	230.4626346636	181.1298081705
27	125.7686923338	160.2953539811	239.6645313753	194.412765471
28	124.4371769881	161.9335108341	252.4325023112	204.7638782868
29	125.1737527253	165.9331019107	266.1826735753	208.5959019996
30	126.0832880193	171.7606977489	276.4366192493	203.2535070582
31	125.5486364762	178.0254054911	279.5732246997	188.4793987655
32	122.9142907267	183.5001678515	275.0917835482	167.1840626315
33	118.4659600514	187.9702407777	265.6329484269	144.4241067302
34	112.8666926974	192.1918324513	255.3043674768	125.2267985215
35	106.5697017701	197.1044423844	248.4415071405	112.8402590152
36	99.7594362599	203.0892854741	249.8856270088	108.1019686182
37	92.8930593349	209.6990866799	265.116667535	109.9776984706
38	87.2562685568	215.8785742115	297.7824678269	116.7400690311
39	84.8106124014	220.3105734069	344.6656670352	126.872292594
40	87.3292494746	221.8065022117	392.5954980746	139.2058112403
41	95.4392763337	219.6602750942	422.6167735858	152.0701777921
42	108.2691958901	213.9011349886	420.7481430778	162.8945704829
43	123.7718493908	205.3130261587	386.9252327141	169.2360524785
44	139.5102277277	195.2914681493	334.3307642059	170.8582930854
45	153.3981864862	185.6307762655	280.0640913273	170.3641233121
46	164.1719802514	178.1307156594	235.82276729	171.232433475
47	171.7959814947	174.0509550047	205.1924516173	175.0785843124
48	177.7646874583	173.6253779859	186.6946727894	180.8828070239
49	184.6816498792	176.0101456835	177.7538161924	186.4110968258
50	194.5018859146	179.7381874422	176.2342503945	189.5853867214
51	206.5028611046	183.4879068063	179.8858326641	188.5126029144
52	217.1255287458	186.7049565601	185.6632287038	181.457499661
53	222.455846666	189.7799836986	190.2240244435	168.0639453531
54	221.0663738702	193.5710020027	191.1499296714	150.7083782745
55	214.430236252	198.5177793378	187.9240346338	134.0279314754
56	204.89104121	204.0430303626	182.0604532059	122.475622111
57	193.8790557454	208.8613339323	176.3592478519	118.0515162536
58	181.952762056	212.0224477993	173.7143458527	119.6268179537
59	169.5760306265	213.6383598122	175.9178564568	123.9354116851
60	157.15887977	214.5530294117	182.9861507476	127.3245909421
61	144.9506926012	215.2539876971	193.3686754308	127.2882171051
62	133.5525774245	215.1651094255	204.7691183372	123.2207678223
63	124.3631636752	213.0316158732	214.8379248758	116.0071630746
64	118.812975185	208.0959675189	221.6547942813	107.0795690125
65	117.1074772637	200.93496274	224.4818516942	97.6686358205
66	118.1317667604	193.2482511963	224.5225040112	88.7170649164
67	120.7846531389	186.8267254957	224.5170502257	81.0306753385
68	125.0133471888	182.5652525639	226.7664496206	75.4440959585
69	131.264428694	180.2634475827	231.0149587734	72.8802542841
70	139.0045156672	179.1418968923	234.3382156827	74.5778656756
71	146.1365307159	178.6524710512	233.4757844899	82.1904384549
72	149.8285069207	178.9887013502	227.5976860806	97.2428166194
73	147.9783184237	180.8617271184	218.9347845322	119.7013002165
74	140.1793535864	184.6541880682	210.8453981423	146.5283755906
75	128.054302532	189.6450094267	205.3471583843	171.7225999736
76	114.9481421406	194.2177883607	202.3278441189	188.5710515443
77	105.0168322596	197.1179442794	200.6592661884	193.001396677
78	101.7055900637	198.7185455496	199.7253827664	185.6446142837
79	106.1140735852	200.9764589622	199.8886877092	171.278344085
80	116.1428860358	206.0995265809	201.688044337	156.2324744359
81	127.1315334268	215.1310774169	204.7922552645	145.3937287636
82	134.1095389198	227.3446100192	207.7900814859	140.6652706166
83	134.5101633462	240.3799459364	209.1358185882	141.4292163556
84	129.5980286067	250.8074533249	208.322585734	146.4787506565
85	123.4521119339	255.2725938949	206.2755830235	155.5793164903
86	120.4495875229	252.1927127352	204.6756161263	169.1140015749
87	123.1571769597	242.9546380096	205.1893901562	186.1496084693
88	132.2773000899	231.4133646286	209.2907643588	202.9328757273
89	148.0474890113	221.7279996349	218.1994440728	214.0246728943
90	171.0513362138	216.0818639385	232.2814796023	215.9290773545
91	200.8424273031	214.0264917412	250.0662483283	210.0224378788
92	233.3377463584	213.5771878718	267.9554639566	201.6183907637
93	260.1566428551	212.9548635833	281.2619922176	195.4474467739
94	272.0598129151	211.6252300451	286.2054721553	191.9352191539
95	264.4200667009	210.0705566907	281.5565947575	188.0944825454
96	239.9198607148	208.8388421913	269.0677095496	181.7839514496
97	206.2824202871	207.6654969962	252.6447727382	174.5481006178
98	171.7767834248	205.3968846893	236.8785964032	170.2235979506
99	142.5234476882	200.7814833757	225.4810404503	171.2596512251
100	122.2408281757	193.6572272298	219.8991743707	176.6129352018
101	112.671272822	185.6612230622	218.7377683352	182.6699517943
102	113.5501159881	179.8081173036	218.5276383012	185.7933658378
103	122.625936911	179.1040585329	215.9232031345	184.1818675452
104	136.4722641446	184.9044872479	210.1775343716	178.3294783291
105	151.5615296077	195.992901627	204.4094143227	170.1696405498
106	164.8700149422	208.9990737333	204.3995798805	161.7124276436
107	173.8647868896	220.0029859981	215.3754580333	153.894621059
108	176.8883125003	226.285242475	238.507348931	146.4675282765
109	173.9471909897	227.2285152173	269.2542234883	138.9302028898
110	167.3600300421	224.0086730077	298.7952538256	131.670632142
111	161.0577478668	218.4974777294	317.9730592078	126.4716938128
112	158.4083845137	212.0707200711	321.4982030437	125.7998169407
113	159.8387117195	205.1189134312	309.9149727597	131.2403395705
114	162.3554435242	197.3876096058	288.5697329588	142.0691426855
115	161.6905892126	188.7006115061	264.9346088497	155.2353211537
116	155.6860952165	179.3392503196	246.0235542635	167.1222406228
117	146.0858317067	169.9537043539	236.4979807283	175.8166392777
118	137.5057673929	161.4085276806	237.4808176604	181.7401228906
119	134.4841557059	154.8075391774	246.1396745196	186.3605887468
120	139.0797694707	151.4357852791	256.6418289065	190.7173654002
121	150.3665421708	152.3357433067	262.5776104923	195.2747331492
122	165.4859170735	157.6332468152	259.7023694987	200.5215969809
123	181.182483691	166.1478687034	247.4975376527	206.7283837662
124	195.1230148885	175.6535853897	228.6809631622	212.9606953688
125	206.9338161554	183.78264779	207.3732476053	217.0930750197
126	218.2288590246	189.1727785724	187.2500593229	217.4541335116
127	231.6062390179	192.2086881427	170.7589145081	214.3872085509
128	249.3270062481	194.8450488341	159.3436181527	209.9756637616
129	272.4540202275	199.498629336	153.853947406	206.413632536
130	300.1984458015	207.53896115	154.636767227	205.1225286555
131	328.8174503595	218.3241078514	161.4593932662	207.0820528706
132	351.1495807733	229.4917726868	173.5017398811	213.0632029853
133	359.0192972412	238.2630337796	189.4086470854	222.8596248195
134	348.2858514897	242.7664420448	207.2411327351	234.459669981
135	322.1433072659	242.4841034904	224.4839386868	244.7470460411
136	289.2896015469	237.954168315	238.6540316762	251.5306497033
137	258.4068135975	230.3713368703	248.2977450094	254.9333981378
138	234.42138416	221.4082956103	254.1200153951	256.6892822146
139	218.8493031774	212.9273447198	258.8991884949	258.1706847854
140	212.1279480438	206.2690518856	266.8158714943	258.9647709712
141	214.3406980226	201.6893996438	282.6450891931	257.4581290974
142	223.745571172	198.5694672629	310.5117063568	252.962478612
143	235.5581868622	196.3230527152	350.9157888674	247.3601680253
144	243.5006813713	195.0888662275	396.8679694265	244.4117434365
145	243.5154591956	195.4877176687	433.4136997092	247.0096007364
146	236.2964378138	198.0316479665	444.3159108031	255.0222504811
147	226.5821821688	202.8719030038	422.551861267	265.8161512998
148	219.6671000166	210.2759338056	375.4054235851	276.7137688667
149	217.9407023358	221.1857524497	319.0342749465	286.6656889904
150	219.6665281553	236.8243343221	267.9204283748	295.6999489208
151	220.3384305731	257.0827728672	228.7641130031	303.3378027781
152	215.6722696335	278.8132750493	201.9020174574	307.9654889246
153	204.5506947926	296.0104526118	185.7341403966	307.6463720148
154	190.194398676	302.8160594862	178.946388493	301.469840837
155	178.7173429984	297.3245598561	179.9473605241	290.3467602602
156	176.2411587833	282.897074431	185.8683564422	277.0617424738
157	186.2359897737	265.6291248481	192.8196856751	265.3393965178
158	208.6298377169	250.4395837533	197.2495113023	258.6018782832
159	240.4555662314	239.0538644783	197.0952070122	259.0244128277
160	277.3977147304	230.8829688774	192.5335860869	267.5616500657
161	315.0957105576	225.0421965612	185.5697300182	284.4329868181
162	349.7006398286	221.4008420192	178.988677124	309.0408160562
163	377.5622193235	220.1451555063	174.991183887	338.8922751403
164	395.0842074021	220.8919167551	174.1655439635	368.3521555545
165	399.9271317976	222.4547714449	175.3614317967	389.1347475124
166	393.3033880392	223.5921847755	176.8012126731	393.7521588181
167	381.4436330368	223.9214333921	177.7927731008	380.0199865085
168	374.0930993387	224.3043115654	179.7295089954	352.6172823517
169	379.8582570119	226.2378015229	185.2751176069	319.7934983431
170	400.486002304	230.6306196092	196.2571674953	288.275807635
171	427.7375708298	236.8523424445	211.9500959646	260.912520756
172	446.4923833963	242.7651856064	229.0588374469	238.01732473
173	443.7153209824	245.8426086462	243.2853558296	219.7428651361
174	417.3746075881	244.5801209239	251.2085290707	206.8853662199
175	377.8503490991	239.156190967	251.4795535383	200.0847128219
176	340.6654028284	231.0997345677	244.9968501537	198.9617643339
177	316.7829097658	222.4647384076	234.4158535169	201.961259396
178	308.2738286058	215.1604078013	223.1512351635	206.9959125053
179	310.7335509291	210.5153594114	214.0643140628	212.2230847439
180	318.3374761565	209.0713476317	208.2047255298	216.8675574621
181	327.2842412132	210.5360358098	204.5637956469	221.4677800575
182	336.8938980644	213.7943544586	201.3601595633	227.2839313332
183	348.9409339678	217.015634531	197.983122983	235.0297362097
184	365.6613369075	218.2498408167	195.9074058098	243.8637304577
185	386.7326154224	216.5558823408	197.7085601306	251.6684604802
186	407.4466026673	212.8969749798	205.1278154485	256.4924777824
187	420.2747788997	209.6507982656	217.8480214951	258.0724103594
188	419.3239684475	208.828692411	233.6789641632	258.1032344846
189	404.0196309527	210.5027260655	249.5598400467	259.2008404006
190	378.915011718	212.8184011535	262.6963930543	263.5419908884
191	350.4090524129	213.4400818476	271.2387913773	271.9532064846
192	323.7238043568	211.0111543388	274.5674906764	283.5824324947
193	302.2413132801	205.6543345968	273.1233190219	295.9801834446
194	288.3118141775	198.6469343285	267.9948131013	305.6883897855
195	283.3951466011	191.8921431403	260.4111942622	309.5174447095
196	287.2079361418	187.402335935	251.248219714	305.9207730483
197	296.9905677959	186.7196895037	240.9200231044	295.7856178276
198	308.2948952814	190.3236248219	229.9316185679	282.1527333762
199	317.1053137003	197.306971207	219.8354257132	269.2974481429
200	321.6353272364	205.5052385322	213.3219726389	261.6267018169
201	322.4613694274	212.0755325457	212.6813108702	262.4455766421
202	321.1679889898	214.4723770757	217.5383358159	272.5078518944
203	318.9983638712	211.5557133583	224.051437136	288.8076056507
204	316.5718575038	204.2587129749	226.7941079794	304.8760307869
205	314.0916377052	195.3098559236	222.2137530709	313.7496356982
206	311.5643242346	187.9926594063	211.1116723651	312.2465325042
207	309.0742037495	184.5528312635	197.983043853	303.3149609846
208	307.7928415168	185.1766953516	187.6888837963	294.0524229993
209	310.7311963987	188.292104	182.2231092531	290.8972869727
210	321.7393930088	192.0290674334	180.20651512	295.7177886053
211	342.466806319	195.5660059942	179.0020968901	305.2289730601
212	369.316266926	199.1593721197	177.1689954618	313.3156618127
213	393.2901930434	203.001028635	175.186499327	314.4112269836
214	403.9155034187	206.4635139265	174.6726079507	306.1802206643
215	395.2982259507	208.6483861948	177.3444865886	290.2782806281
216	370.0911099978	209.5807215589	184.4995776133	271.0068591982
217	338.2072734131	210.5983128218	196.6701878514	252.9055595719
218	311.2823118729	213.4307184437	213.1900443857	238.7792365889
219	296.7630111229	218.6772298669	232.0390835075	229.2639124589
220	295.3760448725	224.6644073841	250.2585250917	223.6363934435
221	302.7355059336	227.5382896158	264.7514854743	221.1353459596
222	312.99298229	223.1435663478	273.1182677892	221.6500457999
223	322.2501046069	209.9423038888	274.3544771462	225.2431006563
224	330.0001555024	190.7248785301	269.3162209297	230.9779505009
225	338.4993708373	171.3680860517	260.476044442	236.4381091691
226	350.5972851636	157.6472333473	250.8447743951	238.7009436039
227	367.233514096	152.7844122416	242.5501174445	236.2301861917
228	386.554459833	157.1935932112	236.2986678051	230.0737823976
229	404.9437653584	169.5832253184	231.910252085	223.4283029659
230	419.1752581481	187.7644427574	229.2945729599	219.7868152612
231	427.6844045567	208.7771674463	228.6408069487	220.7861043166
232	430.2942480399	229.161447298	229.7494565849	225.2033365947
233	427.0985987945	245.8638519634	231.3619112566	229.8656498076
234	417.8363976545	257.196832048	231.4384178763	231.9080526429
235	402.2184784433	262.9794315515	228.2857870111	230.7192269209
236	381.031641611	263.8238620078	221.526781707	228.2366961474
237	357.0620583258	260.2755555365	212.3196782693	227.4948023457
238	334.9124129202	252.6952470351	203.0786836041	230.9474658019
239	319.6372079186	241.7932300743	196.9408267195	239.7525259048
240	314.9997314288	229.1587825917	196.7451601592	253.9222222218
241	322.4791914127	217.1656467993	203.4376980511	272.2540053664
242	341.296488226	208.4343121219	215.0167204484	291.9495213532
243	368.5733109828	205.1758892825	227.3393975975	309.0912069632
244	398.9992876629	208.5169211636	236.7065167516	320.5357001979
245	424.580643893	217.7211985266	242.0193412684	325.8865639375
246	436.2316275168	229.886010867	244.5194396923	327.316212228
247	427.9892077152	240.8912649139	245.5312491806	327.1987403972
248	401.983408836	247.506972162	244.8860122731	325.975662154
249	369.5048974914	249.0950906536	241.8050499795	322.2690540567
250	345.6271060049	247.419635267	237.0584723071	314.7333549524
251	339.9886639709	245.0116583504	233.3357603034	303.7303684319
252	350.4762800104	243.7032185692	233.0074745755	291.7249819466
253	364.7710431106	244.3199895005	235.4029752187	282.3325495155
254	368.9250311957	247.0767796242	236.6967366766	278.3150610552
255	356.4392208701	251.8291378105	232.7343814412	279.4758900695
256	331.1592406603	257.767297925	222.2464423103	282.1027409921
257	302.5096956736	262.8835798788	207.8347466877	280.9888329014
258	278.2620189254	263.9748858186	194.1850295727	273.0995188553
259	260.8915520446	258.0076376978	185.1304115174	260.087179319
260	249.029949397	244.3772276656	181.4766474041	247.575507182
261	241.0132893718	226.3870355188	180.7021068504	241.4913953473
262	236.6940233806	210.3095123938	178.7053818945	244.2023953743
263	236.8395471998	202.785878867	172.6247759767	253.164354623
264	241.6669995243	208.442328276	162.9173642854	263.1431881117
265	250.1981209582	228.5289071223	153.2020403827	270.3699366431
266	260.6554247507	260.1054552728	148.072505716	275.5114039494
267	270.9876598455	295.528401659	150.5757593218	283.3756640694
268	279.2809002433	323.7662564807	160.9787753728	299.467662787
269	283.9210662476	334.7701732273	176.9723239602	325.8096532037
270	284.1164276782	324.9689182474	194.6132040618	358.7606608511
271	280.3893024189	299.5186475848	209.4867966154	390.1119202872
272	274.6251684437	268.9394415303	218.1591138924	411.0872728759
273	269.4247249408	243.0210471683	219.6998550407	416.9117616036
274	267.2752708015	226.7824757871	216.2544552872	408.9447874675
275	269.9395475332	220.7806849502	211.7153004668	392.6790171738
276	278.1021097705	223.8570874459	208.9893718074	373.363577631
277	291.0331221537	234.9863781537	207.9508106137	353.225537697
278	306.3447052752	252.6448628324	205.9693044657	332.329326191
279	320.1648060856	272.9081460067	200.7050542007	311.1451985904
280	328.3085666412	289.0155287824	192.6277433568	291.3768129319
281	328.3240001214	294.0710999798	184.9646943526	274.5195879909
282	321.0004567978	285.1782011436	181.4254835438	260.6300416376
283	309.8765141418	265.5829040306	183.9822657034	249.0480093982
284	298.5571596499	242.6176452611	192.3509381632	240.0178898301
285	288.0653812142	223.3474768923	204.7690453466	234.9972997689
286	276.5889270234	211.479814625	218.6928731533	235.3554225106
287	261.8410594247	207.1315350132	231.0895530956	240.9339208977
288	243.6551776074	208.3737352474	238.9810552399	249.7528077764
289	224.5109571377	212.6373695193	240.4729620181	259.0482590807
290	208.0417939845	217.428639987	235.5271903164	266.7498419436
291	197.2660522968	220.8313894207	225.7293536669	272.3528026378
292	193.7444063281	221.981391302	213.4810467362	276.6917482854
293	197.4018118151	221.242143335	201.3764597663	280.712471499
294	206.5842447719	219.7790901231	191.9813562718	284.2671865168
295	218.3413821248	218.8204808053	187.4481661021	285.9953797379
296	229.3290377569	219.0339843488	188.6386007774	284.5524222345
297	237.08156573	220.4329140843	194.3861573115	279.9097338487
298	240.9978432766	222.8009976315	201.8136576959	273.4576697714
299	242.3047457412	226.198761658	207.788282147	266.9612250488
300	243.0677227779	230.9099628677	210.6008480448	261.6206589666
301	244.8109725033	236.6507977893	210.4550299373	258.171541974
302	247.6365846135	241.9476087091	208.431778838	257.5178014946
303	250.37283227	244.6118505417	205.0806271554	260.9718928085
304	251.3296884983	243.3335345259	200.1551218	269.7768150133
305	249.1382413587	238.9759153445	193.6958986054	284.2599052398
306	243.2972431464	234.4237964143	187.0490743612	302.9324774563
307	234.7684984013	232.8977314101	182.4808416575	321.9930820402
308	226.2849900162	235.9804321006	181.6090382135	335.8687304786
309	221.695389219	242.6653975012	184.1302343988	339.3512866281
310	224.3005089105	250.0659479981	187.9918222203	330.5081558939
311	235.078651231	255.1215807461	190.7750817318	312.1169050573
312	251.983391027	256.0591605269	191.0911237744	290.2149549592
313	270.7506144181	252.851953425	189.055424325	270.7232134686
314	286.7969776535	246.7510614394	185.9251164889	256.9081198317
315	297.2505957072	239.5050085577	183.2653565156	249.2550002845
316	301.9897836795	232.7728500876	182.190548929	246.8296664267
317	302.9172963097	227.7282358323	182.948879888	248.3972877227
318	301.9288607522	224.8124119732	184.9573158295	252.5352899205
319	299.2682933259	223.6941367616	187.0318794262	257.7134082796
320	293.8759983011	223.6305309731	187.7336735003	263.0768021721
321	285.3188312833	224.0120106949	185.8388141202	269.268940628
322	275.2876449766	224.5814712713	180.9680532179	277.7445031287
323	266.9632016923	225.058279125	173.9266107728	288.7889533191
324	262.7229809267	224.7990245858	166.4147977554	300.2641128462
325	262.302589501	223.0899017228	160.2676257849	308.9018206611
326	263.0302970261	220.0184423358	156.7566783535	313.0551861456
327	261.9632510686	216.8189843015	156.4288200393	314.2190604672
328	257.9103391439	215.043697686	159.3442194008	315.790600136
329	251.9263133977	215.0660532106	165.202010966	320.3560890979
330	246.2608763868	215.4861933737	173.0116325387	327.6784458597
331	242.8685541625	214.1646147834	180.9005155974	334.6695202406
332	242.4509815449	210.0557623567	186.7957487732	337.1355329603
333	244.4176805198	204.0702209232	189.7780541156	332.2920474999
334	247.6603958914	198.1745772077	190.7726837967	320.5200747252
335	251.401870002	193.682935066	191.5482692183	305.1513482789
336	255.5328286728	190.4267178881	193.1071506471	290.3218530008
337	260.094672213	187.4258450065	195.2750909559	278.6417418769
338	264.8519743811	184.2420213723	197.7254527879	270.5017525728
339	269.6002901239	181.6046970216	200.8996610737	265.3595950439
340	274.9244750454	180.9492558406	205.6043394455	263.2894647442
341	282.085554463	183.4467056628	211.9603377547	265.1799024346
342	291.4803248206	189.659614818	219.324435209	271.4415846803
343	300.991795553	199.9370202665	227.3681423174	280.8849901511
344	306.2563766727	214.6448688443	236.8681627241	290.973471837
345	303.337059961	233.3155450919	248.7953176161	299.2007386327
346	291.789605913	253.2120219971	262.4255362945	304.3257040959
347	275.3979660096	269.0896519267	274.583957406	306.7186091785
348	260.0110024288	275.4591945394	281.1003866251	307.933213156
349	250.2826071318	270.0902793811	279.2842169143	309.8197422958
350	247.6888707725	255.8315300008	269.352741196	313.6493038463
351	250.7419348666	238.9420909752	254.0835189953	319.6911433441
352	256.5471426889	225.3210292125	237.2383244101	327.2286675963
353	262.4279485653	217.4799389606	221.8782246892	334.849395243
354	266.6609643097	214.1483884003	209.5764504754	340.8175280229
355	268.6106400216	212.1472120153	200.8048314772	343.6795913899
356	268.7713460146	209.0075686617	195.7448895215	342.8127085828
357	268.5172058793	204.6149688811	194.512070025	338.3856127714
358	269.3007474883	200.9417026866	196.8001260771	330.6053875927
359	271.2956288227	200.2459477809	201.8685804533	319.2739433136
360	272.7950025046	203.3883069386	208.9867110135	304.5781344617
361	271.2849784031	209.4877722597	217.6205365891	288.4894183121
362	265.8210759602	216.8365359185	227.0771700156	274.8163682344
363	258.6361341705	223.687369489	236.2828493424	267.1814898406
364	254.1627299184	228.2941651164	244.3004956854	266.5404697248
365	255.8187554612	228.8575834167	250.8960333977	270.6958826086
366	263.1704183921	224.2442665486	256.522847315	276.3953115095
367	271.9408921434	215.1863861917	261.896744547	282.1577337954
368	276.8789520458	204.5735487501	267.6720203302	289.2996938413
369	275.0006576279	196.116721101	274.2195712855	300.0160585579
370	266.8907178605	192.3880022316	281.0842109959	314.2921393248
371	255.7219939127	193.7908626674	286.4356933397	328.7247221402
372	245.6018293974	198.9820751959	287.3465358886	338.5611248818
373	240.3465003676	205.9983176916	281.5310090314	340.9946943122
374	242.3793770846	213.0944714571	269.386446825	336.5889421153
375	251.5860489698	218.8903260268	254.6654417339	328.0131399348
376	264.9513831184	222.1633610309	243.0017731071	318.0783090036
377	277.9834860069	221.8477020707	239.0164858455	309.1348155778
378	287.1506159975	217.5591977722	243.6534852698	303.5250716349
379	291.3750706998	210.3664130824	253.3570120687	303.4878962592
380	291.7685544231	203.0377019106	261.7198437912	309.9830466669
381	290.4015238279	199.0399236348	262.8863551506	321.6503215305
382	289.2629239009	200.5743363101	254.8464010065	335.0667922694
383	289.6158826425	207.03077114	240.5338416238	345.9569129778
384	291.7111485391	215.2173043394	225.981562213	350.576061921
385	295.0637797496	221.344516419	216.7606830013	346.9470998234
386	299.2874069415	223.2683374162	215.0778009379	335.9285734243
387	304.6498707929	221.5380610223	219.1690124748	321.3830190674
388	311.4495578073	218.7271729365	225.1174915222	308.7055861565
389	318.6358093157	217.69546307	229.7644188757	302.0648319483
390	323.1647352532	219.9684205742	232.7689387704	302.1162659384
391	321.2714159792	225.2470197015	236.5054828216	306.0076658187
392	311.0856198962	232.1109743475	243.8455724022	310.0799817603
393	294.5155854485	239.1476501694	255.2649534992	313.4712937825
394	276.9290205784	245.5108707005	267.118378006	319.5460123522
395	264.5605505748	250.7701525736	272.862189527	333.432919703
396	261.9211818905	254.5344546412	266.8743130224	357.2012638076
397	270.9506106491	256.3529143422	248.4310377637	386.5224230064
398	291.816282582	255.7404976874	222.6481118024	412.1962969046
399	323.4656284868	252.154567403	197.5249543002	426.0455440259
400	362.8250127009	245.1164970791	179.5068728095	426.5949506353
401	404.0558672524	234.8304780399	170.8674361045	419.4941866221
402	440.1847312609	222.9400881096	170.0890420219	412.4241268122
403	466.5494972132	212.4309724502	174.0163430196	409.260613957
404	482.7437656004	206.2699515856	179.736375382	408.5875609844
405	490.541709247	205.5977932688	185.1738480621	406.5439575104
406	489.8739391651	208.9993760916	188.8524053827	400.6017932948
407	477.4502954395	213.5697651489	189.9629592502	391.2658704773
408	450.1188226869	216.8520510095	188.8927403024	381.4381515538
409	409.7819382422	218.0872973911	187.3625617433	374.5040921023
410	364.6210252891	218.0418375961	187.5195800008	372.2736940342
411	325.3314535408	217.9521214072	190.6553543843	374.0893633209
412	299.5739670763	218.523588817	196.7800742846	378.4466215557
413	288.9100854355	219.5004560113	205.1984633631	385.7471785951
414	289.5239858801	219.8539462507	214.9903443629	398.7821852808
415	295.3148043316	218.5614321106	224.5620401035	419.2383094588
416	301.3520740052	215.7135389085	230.9618559656	443.7629971125
417	305.7358832941	213.0696151097	230.5123384028	464.7379166539
418	309.5242517257	213.4051555247	221.2508793264	475.8264683154
419	315.0370535528	218.8526695184	205.4165327843	476.3803957047
420	324.0808302906	229.3060486902	189.4991542363	470.09611397
421	337.2092345736	241.9532005777	180.9978886446	460.003416406
422	353.7975223548	252.2495577389	184.0980331522	446.5444856093
423	371.8037602066	255.9971253895	197.5096528893	430.8650521368
424	387.1886819039	251.6202282587	215.9121096183	418.2797989851
425	394.4799453846	241.2059186791	233.4362139255	415.9676288585
426	389.4488797764	229.2968438018	246.2352072602	426.0058641504
427	372.2007027854	220.1575009204	252.749007647	440.8832737501
428	347.8105372608	215.5474617282	252.5591588645	447.1620751371
429	323.5528784738	214.5415762418	245.5130876815	434.9544447765
430	305.189422908	215.0934484208	231.9670235472	405.1358029799
431	295.0435966454	215.7099956444	213.5605696557	368.3107046797
432	292.4568458344	216.0092399244	193.5514867236	337.3394344329
433	295.3150524905	216.0917112581	176.1059636017	319.9441346986
434	301.2924483545	215.7304810528	164.7465943108	316.3980478869
435	308.5085787595	214.4704344563	160.7544066504	322.0981178777
436	315.72691036	212.5449536388	162.5823160427	331.866233047
437	322.266056561	211.4101854881	166.9137348652	343.2126577269
438	327.7469268081	212.9084590027	171.0184583642	357.232304801
439	331.7209935308	217.4947082001	174.6201542531	376.925317851
440	333.5814614073	223.455310351	179.5031101537	403.6344693132
441	332.7504494776	228.1812191482	186.8612026896	433.7790792729
442	329.1397758591	230.2853069206	194.8004214171	458.9855679071
443	323.5590710738	230.3938214385	198.7718449108	470.3865684131
444	317.7617364253	230.0735198774	195.0474845886	464.1828063861
445	314.0734976602	230.2641244725	184.1842427452	443.7896905231
446	314.5653417422	231.015088498	171.2680728171	416.9233719504
447	320.400276345	232.5068155547	162.7401289083	390.4795184181
448	331.626170461	235.7035238999	162.5284845225	367.5019340641
449	347.1451872621	241.6654418664	170.3871370611	347.8914844752
450	364.5351084768	250.0757554509	183.0259486964	331.0915260942
451	380.0066979362	258.519593464	196.4393647446	317.8237701749
452	389.3070592869	263.3997174089	207.7643261487	309.6131093899
453	389.4205813926	261.9055499346	216.015942212	307.0697627541
454	380.1919960516	253.5973641601	221.8667157009	308.8870524282
455	364.4721888009	240.5598019921	226.7765702507	312.4787850346
456	346.6777468476	226.2967852613	231.931134199	315.4588552866
457	331.1011452784	214.3052412475	237.6550482826	317.0284253519
458	321.1313689015	206.8679591873	243.7068668592	318.2829676497
459	319.297773501	204.4366235711	250.0669414695	321.670261363
460	327.1059897449	205.8030780547	257.1875615169	329.7045019797
461	344.2390177415	208.9003664632	265.4865673114	343.4246907743
462	367.8852046764	211.6847956052	274.7144217238	361.2652017161
463	392.8771377608	212.6269280709	283.9934003288	379.2666643006
464	412.8296611533	211.0141559369	292.3314999459	392.8837480811
465	422.0685506373	207.4221778787	299.0621370614	399.6282808979
466	417.9130941707	204.0208683605	303.8606038974	400.5764212559
467	402.1911143651	203.9416981979	306.4212134142	399.5187005298
468	380.6655356757	209.7160065532	306.0784201852	400.1892003164
469	360.602221185	222.0298365991	301.9823604912	403.7887493698
470	347.8706489829	239.5812243606	293.9789184678	408.5590486649
471	344.9254535904	259.7679088615	283.472254258	411.3112648763
472	350.1578665413	279.3129896723	273.135641486	409.2112068321
473	358.9022099325	294.5713817639	265.4563248553	400.9385581563
474	365.9609244455	302.0998242146	261.4195076278	387.3696425325
475	368.1934308834	300.1329178089	260.5316891973	371.9892545667
476	365.4939421625	290.1863517343	261.790711313	360.2630050776
477	359.6644424382	277.0545501975	264.2318082401	357.5056706398
478	352.8414785379	266.3434995175	266.6978157548	365.8172481301
479	346.9251340658	261.1778989138	267.6461049914	382.4241663775
480	343.7633445976	260.7076606636	265.5603242202	401.0551789597
481	344.9900070993	261.4905853578	259.7470785929	415.760960715
482	351.1184262477	260.2560097975	250.7043695642	424.0994853517
483	360.6368506489	255.6531152377	239.9608256875	427.1178816579
484	370.1387335217	248.065004362	229.7941197132	426.6032855731
485	375.9697137193	238.4100047494	223.1069258179	422.815962096
486	376.4596833417	227.3764923177	222.7781145154	414.7419813654
487	372.909128014	215.658733686	229.9520175573	402.2247679336
488	368.3765104789	204.718128965	242.1986633538	387.277955556
489	365.1102275542	197.2085457321	253.6757636552	373.7216461518
490	363.091593735	196.4644837994	258.0736110135	365.642952106
491	361.1763163436	205.3163414607	252.7283807585	365.7311172149
492	359.2610128939	224.6472284401	240.6798056571	373.9564362795
493	358.7380345384	252.0812070111	229.0964760823	387.0550732867
494	360.7644314713	281.3912365872	225.0489335552	399.2584763713
495	364.6362748592	303.831646614	231.287550375	404.5171057366
496	368.4117819525	311.7302860434	244.8267501915	399.2921462487
497	370.6604667248	302.7044940078	259.3190632987	384.2600061394
498	371.2728901122	281.3544166478	270.0769592625	363.7926564936
499	370.7099140811	256.855993045	277.8270832602	343.7043050742
500	369.2540162736	237.9937029586	287.7721873928	328.6113994286
501	367.0812999328	229.1300950199	304.2713029028	320.4265940039
502	364.450616369	229.392206798	325.4340661586	318.6636236969
503	361.2670536896	234.8967029535	342.6498259279	321.7688278642
504	356.7112720026	241.9130535779	346.1960132567	328.2794677898
505	349.900527756	248.8538017588	332.6232607575	337.2107400188
506	341.193707	256.193606922	307.3087028563	347.851914535
507	333.1399280899	264.7685913532	280.0085142165	359.510713943
508	329.984997634	274.0556517147	257.8597666364	371.2289163035
509	335.5280558405	281.8975588307	242.2944777539	381.7103921618
510	350.448687097	285.8673006058	231.3773248641	389.4223059877
511	370.8865753937	284.7734787913	223.5647904664	392.9400471349
512	389.9878077561	278.8797273523	218.9420376933	391.3604743616
513	401.7770743661	269.152701005	218.0719914674	384.7634559731
514	404.294706593	256.8534239207	220.7313021384	374.6807728459
515	399.665033872	243.9117762024	225.6803022341	364.030277094
516	391.6482047694	233.1165147808	230.9097425006	355.928686115
517	383.0977175772	227.3138257287	233.9647949103	352.0108161215
518	375.2292978287	227.984016515	232.8804939482	351.6998960443
519	368.2736631496	234.2982856956	227.4274676688	353.1117433508
520	362.2098230268	243.3121820929	219.7489613959	354.7257147486
521	357.1378076	251.1869718473	213.5166786658	356.4077865096
522	353.8056686821	255.0103344313	211.9766456759	359.3337542995
523	354.2580818789	254.4628822865	216.1542653556	365.3970957212
524	361.2245965315	252.2417547128	224.5178122477	376.7168082619
525	375.8438760438	252.8149483937	234.382314675	395.0980840292
526	395.6084917669	259.885225591	244.2548434408	420.8947410438
527	415.0244686841	274.0139623599	255.2873568771	451.3290128714
528	428.7897398991	291.9590491084	270.0909127463	479.5433635547
529	434.7515518558	308.280773232	289.3944697818	496.2949161169
530	433.9825372234	318.2009240236	309.2192971644	494.3322366628
531	428.3196165862	319.8597925559	321.7281829052	472.7771573815
532	417.9678277054	314.6020440284	319.9046751307	438.0987985366
533	401.6631183127	305.6610101204	302.3088536635	400.8295274028
534	379.448030341	296.4588659277	273.9111254294	370.675130882
535	355.2041416474	289.7807096443	242.637138374	353.1235158473
536	335.7230515805	287.6328317909	215.0349123975	348.8280504806
537	326.480486029	290.9169882521	194.1976163134	354.8910986352
538	327.7432714143	298.5205960458	180.3229082311	366.6887652803
539	334.5080372473	306.6901438956	172.2267908814	379.6513723364
540	340.0965904222	310.065995633	168.520281835	390.5319920237
541	340.2854388247	304.5182561946	168.1070057824	398.0950648907
542	335.0411966441	290.04714819	170.3965566241	403.2038391474
543	327.6342101395	271.1285483009	175.5126634066	407.994329874
544	322.4602627066	253.9944448189	184.4536867262	414.1833242699
545	322.7713022808	243.0679216989	198.710078357	421.2698238957
546	328.8635005083	239.2007567848	219.2126790538	426.2693467759
547	337.6158939008	240.4230615361	244.7200979555	426.0764535257
548	343.9473446238	243.7299295851	270.8195024819	420.676462785
549	343.6363452678	246.4600179739	290.9455348532	413.9583841413
550	336.157772194	246.9778154468	299.6040686799	410.7460701218
551	325.815203223	245.0995322126	296.0406741486	413.0849014087
552	320.7681361942	242.1478343647	285.1866419174	419.5089198514
553	330.3716882639	240.1407498349	274.8055024237	427.4375118651
554	361.1147810761	240.3438326564	270.8093770447	435.5703268832
555	412.1565504013	242.4684550173	274.3271506938	443.8403073205
556	472.9538031597	245.2351315536	282.2391273424	451.9237341673
557	526.2549005615	247.7834312987	289.8765734598	458.4919858526
558	556.7136803572	250.4886214818	293.7168769878	462.1373194993
559	559.7880874614	254.4704667114	292.6210491689	463.0778622782
560	543.455849193	260.2974669069	287.882100248	463.8187351896
561	520.8919195887	267.0368695506	282.6756922174	467.834021133
562	500.7241845463	272.5233695065	281.1183597537	476.7146884915
563	483.2527990848	274.4974895851	286.554589162	488.0251266849
564	464.3842497101	271.758121491	299.2573987807	496.1099323557
565	441.8245586373	264.6173298052	315.0523540619	495.5784526332
566	417.5612238559	254.6565219268	326.6389016803	484.8112006951
567	395.6181652939	244.2833636031	327.4175470847	466.8551447802
568	378.2884869034	236.2618200816	315.5442915146	447.4007367901
569	364.6442675108	233.0730700188	295.3426255393	431.9114881445
570	352.2534589783	236.078107739	275.2040617533	423.7312784035
571	339.8084388461	244.8657426475	263.3863923021	423.6368760839
572	328.0870252563	257.1620480558	263.9975080194	430.1827725425
573	318.7132488776	269.4448011147	275.1368038552	440.6658163783
574	312.7300360321	278.1069142505	289.9083495374	452.3896241241
575	310.6183370277	280.7683269923	299.7857391302	463.3646614585
576	313.0233849729	277.1555661252	298.7929836326	471.6497773505
577	320.532994193	269.1058263826	286.4304077035	474.2770517516
578	332.5951373397	259.7987827771	267.7648075351	467.9068288679
579	347.1015376427	252.5772460028	250.3379290617	451.8044731913
580	361.4517001519	249.7183181293	240.1514016433	430.4834880189
581	373.8128937195	251.5571311974	239.2359031475	412.7863386096
582	383.141083912	256.4273664044	245.8127278688	407.1138487586
583	388.0330873464	261.5464434117	255.9406712753	416.4045995691
584	386.080532892	264.3777035681	265.2640816612	436.8078226427
585	374.7721177437	263.6542189748	270.5877972431	460.930753248
586	353.4845669568	259.6919725971	271.0294475722	482.6898907722
587	325.0892901089	254.1256433974	268.0450266483	499.8433557174
588	295.872353611	249.2158501227	263.8934128981	512.795251202
589	273.5159557612	246.8695770045	259.7046396339	521.6883111614
590	264.4442751647	247.687117781	255.1649076209	525.159612069
591	271.8531829101	250.69914708	249.9976336782	521.5508859355
592	295.3416545137	254.2306389412	245.3099651476	510.9789534118
593	331.7619673842	257.3323875552	242.9780570169	495.8744967989
594	376.1695180162	260.5937405697	243.878389549	479.5347628016
595	422.213465451	265.5100753642	247.0282522668	464.2190449813
596	462.2367353136	272.8935771109	250.7019483893	450.5737714376
597	488.3146792493	281.6868514484	254.2740462888	438.9318979819
598	494.8100741824	289.1766549616	259.2226142118	431.06098568
599	481.3545517413	292.3352408781	268.2833797206	430.5346441372
600	453.8165711015	289.4196657304	283.1719173809	440.8119822669
601	422.1154483932	281.0759196264	302.299032007	462.2522819645
602	396.4208350698	270.3158710502	320.5920889154	490.5634900589
603	383.7102834194	261.2249461353	332.0306028651	518.0796388657
604	385.98423005	256.8820846497	333.1886325099	537.0108447914
605	399.9282366903	257.8227322745	325.067768047	542.6947015089
606	418.4140274411	262.0423341327	311.873005558	535.3943139819
607	433.7264817576	266.473445555	298.0189352279	520.1788218714
608	441.0912455333	268.8429599184	285.7836587219	504.6403707418
609	440.1439707459	268.637873161	275.1566803266	495.2267019371
610	433.2641802723	266.6103957525	265.2366130091	494.2033832454
611	422.4591061352	263.3695159734	255.4954912874	499.086488141
612	408.1234564208	258.4473270556	246.1182890162	505.0106320117
613	390.3790457937	250.8549280232	237.8887371956	508.1701390554
614	370.9180362348	240.7294572628	232.3316263067	507.9079449296
615	353.0218583287	230.2998112455	231.5145820819	506.2398048369
616	339.7828028256	223.1071515691	236.9018517903	505.3557712689
617	332.3605792683	222.0430971232	247.7908193031	505.245475607
618	329.7456640422	227.8982588316	261.0821192767	503.3796163877
619	330.0625670708	239.2083542551	272.9008960972	496.7984915323
620	332.1761151495	253.1258384736	280.7097005918	484.6837397475
621	336.2292784948	266.5033964849	283.9797981156	469.5035808176
622	342.6573855387	276.754844832	283.4284120971	456.0926078922
623	350.7715836312	282.4444182328	280.2519002481	449.7161545371
624	358.7880970223	283.4645362196	276.2254493474	454.305339169
625	365.3733214395	280.7620961696	273.7784895886	470.885378914
626	371.0336459549	275.7009606159	274.7608913155	496.4583280977
627	377.4531709303	269.4864868749	278.5578612637	523.9854092938
628	385.2320631535	263.1215998738	281.5995676759	544.9852892609
629	392.5116083524	257.7713231035	279.4114048159	554.2634994974
630	396.2225209288	254.7433623042	270.0651969027	553.7031048725
631	394.9376798211	254.5528867164	256.0422595164	551.6996030445
632	390.2906934187	255.9155872446	243.2065481491	557.9192192103
633	385.2647127589	255.9907548383	237.7739956509	576.9113462903
634	381.1854629279	252.1816866867	243.7140183715	604.9595361018
635	376.6767224307	244.1458599424	261.7525279726	632.0305687581
636	369.7469398061	234.3084427528	289.4709379101	647.1153397552
637	360.8440311886	226.5602926547	321.4628398093	643.8866172933
638	353.7032386318	224.1002720991	349.7783357533	623.6212520308
639	352.8497860417	227.9691936852	365.8342639817	594.2778866859
640	359.7411709083	237.1320130438	363.9484780564	566.4392332919
641	370.8403985153	249.5637704759	344.7254257217	548.4393443741
642	379.7202509065	263.1113007092	315.7904265529	542.8621028031
643	381.666283833	275.4813534649	288.5890884919	545.8666291589
644	377.0019917449	284.214991758	272.8293748834	549.672591182
645	370.2428715445	287.7712120102	271.9763874954	547.0824167982
646	366.095888667	287.1807927917	282.555486999	535.6050527876
647	366.0351285714	286.1098673874	297.2315475381	518.4207992022
648	368.1854546516	288.4357790855	309.1575911248	501.9205251154
649	370.1900552751	295.2082529874	315.0262936937	491.673364487
650	372.0644334012	303.7861192176	315.6849106247	489.6917907758
651	376.5918594426	309.8031520159	314.3775810795	494.1869081793
652	386.9433488623	310.0298344727	313.8629032486	501.4138219207
653	403.3914108926	304.0306598216	313.9043118669	508.064255004
654	421.6572700691	293.8140743578	311.2383692595	513.0149308289
655	434.3215116466	282.5426476114	302.3553382595	517.6208426217
656	435.1730818695	273.6150236197	286.9592808606	524.8420764347
657	423.7285004113	270.2933332533	269.2509118325	537.6589030609
658	406.7333300354	274.780387481	255.6826554637	557.3055376911
659	395.0880909411	286.5208493791	251.2877149724	581.8527448725
660	397.7592589582	301.1600502497	257.6337749725	605.8168940923
661	416.4011541588	312.1026866522	273.4178532691	621.566345898
662	443.9081923218	314.3014293126	295.778301308	622.3618710255
663	468.2274816445	307.2832480616	320.2019454524	605.7080624271
664	479.6212105973	294.8579878232	340.1817432043	575.1648141877
665	476.8704545062	282.027205721	349.5117662394	539.3078336424
666	467.558643908	272.0121280579	346.6291774453	508.122766047
667	461.8500330991	265.5183437462	336.2984692958	488.4771497091
668	464.5128528462	262.2359945609	325.5982625236	481.2723212665
669	471.5814152975	262.5295701968	317.7706575035	481.7742068223
670	473.9844679955	267.7058545341	310.4466595806	482.8196319174
671	464.7078896408	278.7874643863	299.819257218	478.8654942092
672	443.8991272802	295.0410009891	285.9467982744	468.7010938755
673	418.5812188035	313.502470371	273.8398706943	455.6270689051
674	398.0517567671	329.448188744	270.0874458525	445.3291103192
675	388.9434905012	337.711958094	278.6543964828	442.3933867252
676	393.2929548252	334.5874538224	298.8140611635	447.6866797346
677	409.5444246286	319.8575013075	325.5854758988	458.3524726561
678	434.4674618398	297.4460509461	351.3761060798	470.6701850398
679	463.9174210111	273.6843693789	368.3449906034	483.4708326063
680	492.4578507816	254.1154561961	371.1221889685	498.98288087
681	513.6041333897	241.238123378	359.162221397	520.1969946146
682	521.6044877505	234.6117161538	337.2111892309	546.8068214578
683	514.1815726941	232.6481034285	313.3339662352	573.5605146936
684	494.0015475477	234.3528748323	295.6357739074	592.8214353381
685	467.4252592964	239.6391346414	289.4075442901	599.3715092442
686	441.1114556783	248.3962190806	295.753577447	593.3447552229
687	419.084568208	259.3985497514	311.7945869089	579.1731977981
688	402.5093777517	270.1440723285	331.9382851569	562.22097708
689	391.785436802	277.7512348843	349.8371546414	546.1346396553
690	388.2295374449	280.2603491125	360.4672153337	532.2246347477
691	393.7182711335	277.4212409961	361.5685651337	520.1046911392
692	409.1551761318	270.5947793864	353.9173040458	508.6263126326
693	433.4862165543	262.0460394593	340.3941400246	497.2164787377
694	463.6930019442	254.0199823986	324.5299622496	487.3570287877
695	494.9139804442	248.0017104913	309.2694647542	482.8722861866
696	520.5221024887	244.3193853643	296.4120234492	487.9266679564
697	533.3693351182	242.4419915536	286.8206500436	503.3686620299
698	528.7488383513	241.9809646681	280.7884081129	524.2696389512
699	507.5187194068	243.7078791034	278.1229593841	541.2533352951
700	476.7553766642	249.46132512	277.8645731285	545.6377138243
701	446.6572672012	260.628476406	278.2002140058	535.0281096737
702	425.1548619408	276.2991955952	277.1039303092	515.0427885591
703	414.0683450166	292.9662974037	273.5252450134	495.9919228532
704	409.4378694213	306.2309752766	268.1427928428	486.8685155936
705	405.4854524136	313.1151320038	262.8859486313	490.8844313505
706	398.8559436691	313.0917529013	259.3941896806	504.9276468615
707	390.0985463594	307.6008100212	257.7708436192	522.504474397
708	382.2416651967	299.5622041665	256.7107168788	537.6246497381
709	378.3287033001	293.3647756788	254.7488734598	547.0756491896
710	379.8474176173	294.1289397504	251.5073227857	550.1293606648
711	386.2632880564	305.2048620884	248.2451109973	547.2026816692
712	395.4736064794	325.3916950186	247.8838285716	539.3213930728
713	404.9934187708	348.8651703329	254.3110759249	528.9153370462
714	413.2312958243	368.4855379928	270.3494271232	520.3359258479
715	419.8068058832	379.6550156418	294.901789039	518.5913470476
716	424.8227396553	381.5877289933	321.8320666445	526.5866884598
717	428.1428740191	375.895713402	343.0068530676	542.8539597404
718	429.5198862919	364.7291136014	353.9942777187	561.632250984
719	429.2099000592	350.0429063008	357.4082650832	575.5696743289
720	427.7841163524	333.6366609805	360.2428306321	579.2572560139
721	425.3606427102	317.0656619626	367.3319534025	571.0687680082
722	421.5288821523	301.3817381177	376.7414028136	552.637862348
723	416.4814274001	287.2169166769	381.1266739798	527.5197169992
724	411.8747535136	275.1742221502	373.6545210543	500.6842543312
725	409.9608199813	265.9976443681	353.5378810468	478.2295449864
726	411.4554312605	260.1893207326	327.0535269664	465.6817071248
727	414.4313170685	257.5875982498	304.0475817745	465.0416687925
728	415.6177367409	257.5433512105	292.727114501	473.3228468937
729	412.988716594	259.5796042758	295.776908473	484.4898102954
730	407.4204997234	263.8975823469	309.224095532	493.8578399618
731	402.1858091869	270.8539431219	324.3747179404	501.1048900192
732	401.0927668105	280.0861237002	332.2108968422	509.6743268301
733	406.3293728034	290.4610045771	328.1482964822	523.4843623728
734	417.2013132348	301.0877448483	314.326465897	543.6640275114
735	430.5851724745	311.8825528631	297.6423525488	566.9138161116
736	443.0251019912	322.6735195177	284.8561358142	585.689997369
737	452.8359130405	331.9370366491	278.592194064	590.3465562063
738	460.3872367205	337.3268145476	277.1978758723	573.4538262615
739	466.739385858	337.9102092767	277.83661448	534.6082564534
740	472.4191201132	335.4248407622	279.3992744321	482.1128117431
741	477.341097345	332.785102417	282.6552869624	429.5289723907
742	481.0207809085	331.5715123174	288.2819770492	389.5588047873
743	482.7412115821	331.2675390022	295.314915793	369.5590671835
744	482.1470945176	330.7702588959	301.3577404395	370.3980468285
745	480.2176290348	330.0511468584	304.0153798868	387.5484556057
746	479.4086757661	330.180339612	302.246319384	413.2966238371
747	482.4879795725	331.7825465385	296.8828139618	439.5661905831
748	490.7888742178	333.5192619064	290.0253600866	460.8758147956
749	502.9797599156	332.0957612238	283.8681699389	475.8693768187
750	514.9519504939	324.2867329592	279.6114772733	486.5583498194
751	521.1663430327	309.4460293869	277.1725413471	495.9137317671
752	517.2486088123	290.4209363034	275.6883345864	505.9471609466
753	502.5276633489	271.9784524856	274.3272016137	516.9984878979
754	480.9112370356	258.2460078909	272.8608717087	528.2565450851
755	459.170183679	251.2001221238	271.8377065282	538.4209434405
756	444.0265709792	250.7638661349	272.2990586616	545.9885444747
757	439.9927780706	255.626830647	275.3006821779	549.4958868466
758	448.6926156519	264.0061496745	281.3001188349	548.1474799744
759	469.0563600806	274.1318630671	289.8388182399	542.4700926291
760	497.3796750433	284.5103453345	299.8372375373	534.1493328992
761	527.4456807381	294.0892315681	310.1031099235	524.8667228873
762	551.5024394197	302.205804458	319.3606726666	515.2872641433
763	562.3787276507	308.3994486686	325.7859410358	505.3273856175
764	555.9893397905	312.197596208	327.1213771957	495.624065389
765	533.0699069056	313.0269043829	322.0571147948	488.6743084924
766	499.0845831415	310.445414869	311.8163374811	488.0278164274
767	462.1515623555	304.5672627292	300.056258723	495.4748865163
768	430.173265061	296.3959105254	290.7653132901	508.6627018785
769	409.0101434399	287.7026983908	286.0432557356	521.6255958075
770	402.1418581919	280.4660601043	285.4858131455	528.6780418036
771	410.8223433802	276.1896655995	287.0503093574	528.7302207821
772	433.5143412464	275.5553120205	288.2187190944	526.1808000964
773	465.3381224142	278.5000244703	287.0594047454	527.5150356622
774	498.8035868727	284.420779302	283.3351326039	536.3558297272
775	526.2362721246	292.2064839357	279.0053952337	550.7080858168
776	543.1877487672	300.1412375029	277.0354801503	564.2262953138
777	550.2941853487	306.1054857244	278.9278819339	570.082145661
778	552.3302205955	308.134771844	282.8958060979	564.7139479593
779	555.0361054491	305.1850863477	284.6946900394	549.6084272669
780	561.7289763895	297.712655545	280.6874633303	530.6352116327
781	571.4339571644	287.7238841025	270.4872556834	515.3257752692
782	579.025030257	278.0210177381	256.9449157378	509.1349085054
783	577.2084381949	270.9717792773	243.6959684656	513.0155688371
784	560.4044685434	267.5135929893	232.7072358174	524.1856415563
785	528.8714758607	267.2186620824	223.9376499458	539.3127233709
786	489.8805839622	269.1539569857	216.8542343839	556.8366496012
787	454.1696861522	272.6252564529	211.831517889	575.9389807808
788	430.0630165224	277.0644822215	210.1178337999	593.589499403
789	419.8562440591	281.3350155659	212.6716850788	603.5587562904
790	420.4443540912	283.5891080377	219.2984107544	599.6522388127
791	426.4115881976	282.1375328048	228.8790715725	580.4343716659
792	432.7658848911	276.7337526116	240.1350555741	550.8179709409
793	436.3896194886	269.0913110394	251.9590974457	518.7782014902
794	436.346101359	262.0967483737	263.19741808	490.6757616042
795	433.5394623797	258.2895634546	272.6512714698	469.406721339
796	429.9232210933	258.7299352545	279.7114988673	456.2149895626
797	427.517718007	262.7458927588	284.9723498954	453.1081663638
798	428.0996477724	268.3108167826	289.9803086127	462.9585973132
799	433.4321826539	272.7891617997	296.272238395	486.8355254531
800	445.1893275929	273.9734496443	304.6312038621	521.0067722631
801	463.8856670438	271.1490460891	314.9633683113	556.7451590194
802	487.1668763558	265.5516101264	326.5138010627	584.1401753447
803	509.2089583843	259.7105710537	337.9054127112	597.2735585876
804	523.0327416742	255.9731765883	347.1888969514	596.2432654747
805	524.8812340483	255.2301570286	352.330482961	584.7849209886
806	517.6693813088	256.7600464653	352.0576878509	566.7235095532
807	509.8054488869	259.2911473173	346.6166479304	544.7878521978
808	510.0161876393	262.2504150438	337.7469323748	521.5609558787
809	522.2909047421	266.1026754634	327.7744095152	500.138143161
810	544.785327197	271.694875086	318.3948587938	483.4515920753
811	572.3155934561	279.387225546	310.0783830462	473.1999181705
812	599.1696391275	288.7927225022	302.5481820545	469.4580642931
813	620.6601717799	298.9210286739	295.796885834	470.8020521012
814	634.040128241	308.3229805911	290.4019789225	474.7815444767
815	639.6110267283	315.2357978752	286.8447592903	478.4154041665
816	640.5008592531	318.0524771157	284.6932889054	479.1729177435
817	640.2062596153	316.0467027604	282.7489337076	476.3474254594
818	640.0439095374	309.9449522561	279.9132536661	471.9920431867
819	638.8460716514	301.9026933596	276.059919937	469.822106108
820	634.8890208446	294.7950342818	272.4098041305	472.1289026359
821	627.6495789175	291.1535554801	271.1121005591	477.224965083
822	617.9156742446	292.1569755061	273.9327161307	480.3451522682
823	606.6020575746	297.1040072497	280.6315815057	477.5627713273
824	593.501784304	303.8052203753	288.3973394018	469.1195512284
825	577.1263422449	309.821877733	293.1822362274	459.2717476669
826	555.7549952357	314.0059691543	292.1660127889	453.3075472029
827	528.8474657496	317.0447279082	285.4015593978	454.9955599246
828	497.8727109538	320.5259490269	275.5180106811	465.9355208601
829	465.8068019151	325.3765236457	265.9563011128	485.8462260644
830	436.4987548813	331.1682672063	259.1225376881	512.2981861491
831	414.2343599327	336.6540216305	255.6337036294	540.2928884217
832	403.4307906517	340.6086069964	254.8037628956	563.2941004808
833	407.6978516358	342.1286625551	255.7795266325	576.1408951412
834	428.1095384562	340.666921191	258.4203451226	578.0407816102
835	461.5581958169	336.3691282345	263.5193901635	572.8499538276
836	500.1006152587	330.343429661	272.1281727641	566.3770652865
837	532.5770350559	324.2888489043	284.2721842482	563.1126446284
838	548.8493661253	319.4889747149	298.0432432281	564.7016045291
839	544.6073086697	316.2645165815	310.2765110918	570.4007033549
840	523.5174706864	314.5521804863	318.4693052647	578.1222935783
841	494.7597772169	315.0870761661	322.2982947216	585.0853883471
842	468.1414300799	319.5466780887	323.3599038579	588.3847040366
843	450.2791069648	329.0369854349	323.5408674875	585.6566188197
844	443.4798319455	342.1219376573	323.5524932464	575.7653276625
845	446.4972129241	354.5763809891	322.7135552623	559.3189430415
846	456.1184403286	361.4640400306	319.9145818134	538.8419141414
847	469.193368423	359.7834834982	314.8306800256	518.2022710495
848	484.1733348738	349.6473793966	308.3989528823	500.8441750576
849	500.9607488701	333.3464877189	302.0580335398	488.0075545817
850	519.0437690059	313.7003089073	296.7167718784	478.7793789105
851	535.6115673341	293.2025436856	292.4538717446	472.3751418816
852	545.9001736744	274.2913962821	289.3824203048	470.1912781166
853	545.5481256389	259.6473879782	288.6536540151	475.3288828294
854	533.5282660512	251.6496493381	292.3194416029	489.7109520616
855	513.5138211812	251.187574004	301.7730740645	511.9851414717
856	492.7776509499	256.9298362717	315.8358535256	538.4742445329
857	478.8050598956	265.9948252102	330.2786106071	565.7763860323
858	475.2383158465	275.5233028522	339.6028751269	592.0350228542
859	479.5045282074	283.7921939305	340.0661375249	615.6902203212
860	484.1860752326	290.0358701359	331.6910842077	634.4551626963
861	481.7322546723	293.8272325072	317.9633701608	647.0729838343
862	469.6053455487	294.9687856221	303.9163127855	655.8453828317
863	451.9424958957	293.986596018	294.0036831584	665.5305049019
864	436.5359080907	292.2032342097	290.6042469246	678.5124724075
865	429.6118103336	291.0563725999	293.3219123245	691.5851176015
866	432.5999651145	291.1950615962	299.1592198582	698.7323244361
867	442.6647943789	292.1003868878	303.6206775605	696.9999911576
868	455.5725530277	292.397863851	302.5633200224	689.065197144
869	468.4375018058	290.6419674791	294.0901299927	680.2090495106
870	480.9035939118	286.3038843116	279.5669865686	674.2369355153
871	494.775607433	280.5497700025	262.9145817409	672.5650937129
872	512.1646545039	276.2095105695	248.9948655998	675.4394949064
873	533.7101125227	276.5403370667	241.9341405214	681.9729153019
874	558.2943601137	283.2539919294	244.3846037589	688.2786849619
875	584.2816930253	295.0702766192	257.1970378812	687.0587705468
876	610.5075677188	307.9353490146	279.2018827353	670.9562900662
877	635.5693968947	316.9544337377	307.2151892577	638.2044600655
878	656.762808828	318.8249211602	336.5002236903	595.5947838435
879	670.7527761648	313.3270241543	361.5516523661	555.4668716213
880	675.7256882382	303.1899701114	377.0274567346	528.9786336212
881	672.3107058581	292.5322300297	379.2084683121	520.37324462
882	662.045657417	284.8057399813	367.7096596889	525.9806719159
883	645.403031391	281.5080089565	346.2134171812	537.7642249475
884	622.0353021974	282.3322888721	321.2132394774	548.3914108056
885	592.8397108601	286.3583096256	299.2090916152	554.7411191266
886	560.9082687062	292.8691846048	284.3136714168	558.2140152841
887	529.9220296122	301.081207175	277.5336856414	562.4708435906
888	502.4650425255	309.6183602548	277.5691446768	570.7959726462
889	480.3930212079	316.9071211339	282.0833022984	585.2409428224
890	466.33778994	322.3546167255	288.7991332577	607.4294777069
891	463.6928565123	326.7943666075	296.1402089328	638.5587618458
892	474.3414026267	331.5447831818	303.2290265933	677.1373953624
893	496.8285412914	336.9566693656	309.3053755034	716.3120070491
894	526.4501492613	341.7624403462	313.4054158657	744.6771687965
895	557.1196256506	343.7377459561	314.5417506445	752.0084232706
896	583.097179214	341.1948094697	312.2907055422	736.0978510555
897	599.9534056591	334.4393101558	307.0424422248	704.5551102793
898	605.082181253	326.1615535178	300.0143202619	669.698673302
899	598.4483519884	320.1532108539	293.1983693756	641.265066614
900	583.1826179969	318.9310863329	288.9051115587	622.7015625346
901	565.1955842912	321.9299179095	288.6491844115	612.7199495108
902	551.2915693997	325.8665573536	291.929120213	609.0066355987
903	546.5939102711	327.0607124938	296.399070592	610.2794581969
904	552.8121443148	323.828407465	299.5509957438	615.9227784491
905	567.7833708383	317.2702364259	300.3810477547	624.7321016544
906	586.198792384	310.2216357894	299.5349442136	634.2335543894
907	601.4786160066	305.3823985685	298.1721470166	640.9876414099
908	608.6661536352	303.7852277221	297.0390457621	641.4754282299
909	606.7919420918	304.4582726868	296.4356664312	633.2707841966
910	599.0135271551	305.5045142012	296.621094227	615.976932454
911	590.1046220499	306.1025217369	297.83118942	591.8246114952
912	583.5230839352	307.983122527	300.0562206121	565.0903478972
913	580.6854220967	314.6467433016	303.0662212045	540.3704764812
914	582.1363133085	328.2761650869	306.8779092053	520.7899556212
915	588.6750499786	346.5493492581	312.2480528423	507.4617819305
916	600.9768264286	362.4440978945	320.6046737611	499.9813803816
917	618.4753989147	367.9718007269	333.1994151225	496.7081196287
918	638.6860259867	359.3109153726	349.7484384003	494.768512472
919	657.5543099248	339.3762555817	367.4235142649	490.831371326
920	670.8740229719	316.0278089559	381.2930881973	482.9412330775
921	676.1453380665	297.4399503277	386.44934173	472.0084721782
922	673.5828385176	288.0121255848	380.350391924	461.3373345056
923	665.3031984777	287.1436812573	363.6951681425	454.6016815848
924	653.175787803	291.1586677159	339.5490398503	454.123164566
925	637.2897951282	296.6106140507	312.2227465191	460.1881091661
926	616.4094661811	302.358280808	286.8570718748	471.2077698757
927	589.8015575034	308.903543525	268.8695159896	484.2285639412
928	558.8641049661	316.0329787591	262.08242144	495.9652966045
929	527.4790896517	321.4050450351	266.3968386466	504.3425042412
930	501.1071381423	321.7130046219	277.3277827251	509.4181460312
931	484.836260921	315.3812822385	288.5892396642	513.0359206887
932	481.3601780132	304.1563560558	295.9581517303	517.4669266209
933	490.0482319175	292.1085306484	299.3875361536	524.4719451333
934	507.4774050147	283.0886008887	302.173958634	535.0993134303
935	528.9409846975	278.7663179082	308.2522222392	549.5872796204
936	549.7875811818	278.6125769456	319.5921174684	566.9184659871
937	566.4809493357	281.224632654	334.8627090476	584.5993972463
938	577.3025510459	285.7685615266	349.675610444	599.2951284006
939	582.2639482913	292.5682286717	358.3263268914	608.2699106261
940	582.305640284	302.6814453807	356.4284700886	611.0582964809
941	578.4103067318	316.7065066366	343.2038242889	610.5907253748
942	571.6891046559	333.5428932989	322.09494251	612.7732096286
943	563.7369613722	349.989168652	299.237729603	623.6653155886
944	556.6239972733	361.9004509908	280.6390838371	645.3423361665
945	552.3739339698	366.2202441334	269.6031736246	673.534126956
946	552.397317356	362.4028624476	265.9197877838	699.9169759169
947	557.0290278829	352.2302873396	266.9780211965	717.7818277863
948	565.222763467	338.5747076137	269.7708847249	726.2098833999
949	574.9056917346	324.2927816679	272.2375091358	728.8815045275
950	583.916574966	311.7812736762	273.318299989	729.1469654625
951	591.432890788	302.8140846225	272.2866715797	726.6714806703
952	598.8533711267	298.2437669979	268.3927064161	718.6197791927
953	610.0757850913	297.630872957	261.4656988239	703.1976625684
954	630.6388641402	299.4074751388	253.0868928206	681.6516321854
955	665.429833129	301.6935121873	246.9906930213	657.5306075235
956	715.2352860876	303.2637211035	247.6485505777	634.7676830211
957	773.879613289	303.9366364995	257.3792271686	615.8288799026
958	828.9760703597	304.2925229547	274.1276275631	600.5980036672
959	867.6040785135	305.1380496166	291.9460001713	586.5261320994
960	883.7354132254	307.1601722067	304.0998751721	570.8286975472
961	880.808211154	310.7126126399	306.7531146301	553.2793603095
962	866.8068104722	315.7070288346	300.9314859215	536.8931696302
963	846.6763727178	321.4492081949	291.8742462766	525.4325356375
964	819.7913070584	326.5598596498	286.2466149281	520.0806479038
965	783.9596676681	329.1008789619	288.6473217578	518.6156884422
966	740.7104958271	327.2537807548	299.297692505	517.8862365233
967	696.4502237985	320.4442282136	314.2450643234	516.9375624861
968	659.043275865	310.172320095	327.9178238704	517.6920738813
969	633.3837157794	299.708912936	336.2456420473	522.6197998771
970	619.315418301	292.6551149727	338.201306843	531.8339337741
971	612.660298665	291.355633165	335.2556070397	542.6826594774
972	608.0162237368	295.9936034827	329.9890108141	552.1612335749
973	601.9126333359	304.6805800982	325.0613596638	559.3143304265
974	594.5987339102	314.3034111814	322.5976083859	565.0912732052
975	589.4913853981	321.8117607327	323.3906721755	570.0977885364
976	590.3308088	325.5235487423	326.3171614747	573.1606666662
977	597.8666458552	325.7867477106	328.9409179939	572.5326804656
978	608.7709501562	324.4060216935	329.2316595581	568.3939818524
979	617.6719593132	323.1084162284	326.6944682874	563.8849607572
980	620.8486035323	322.1724819011	321.9267838139	563.5835950069
981	618.3814118192	320.4630218477	315.5671238489	570.7013124727
982	613.1835292819	316.8194824679	308.1383321953	585.2383675601
983	608.0826391066	311.3516878257	300.6782205448	604.2563485971
984	603.846437406	305.5684948756	294.8362365022	623.889820274
985	599.7657649801	301.410736628	291.8943231293	641.7365726577
986	595.6762594468	300.4415184663	291.6986770457	657.7480240327
987	593.3649802429	303.7834471888	292.6412131043	672.5785003709
988	595.9487177301	312.1822861233	292.7497092344	684.7154868009
989	605.594664708	325.4054900766	291.035507406	689.3984944959
990	621.3369422574	341.1007927809	288.2418959216	681.491631982
991	638.9755618151	354.472023845	286.6024393764	660.158532921
992	653.3581615196	359.9753583178	288.6611910927	630.9591798973
993	660.9899661717	354.4190839618	295.9157953767	603.4277041254
994	661.0067022479	339.0494136693	308.0989499706	586.300236887
995	654.4363193672	318.8155427735	323.3601441944	583.8509625027
996	643.3592442591	299.4392918658	339.0191034835	594.7338441131
997	630.3002274894	284.7519658591	352.4502921971	613.0244546858
998	617.703648486	275.9075838662	361.6752875741	630.9456240872
999	607.1392244424	272.2441914655	365.691011428	642.7825602587
1000	598.7761154327	272.5327748238	364.6619870156	647.8046649856
1001	591.6222483995	275.7434059777	360.0629130406	650.0093286699
1002	584.3333837587	281.1398318719	354.4808599675	654.5086699582
1003	576.5367945256	288.0503132885	350.7546817537	663.1197806002
1004	570.1065036964	295.6858964896	350.659493466	672.4818719408
1005	569.3773404453	303.2454854583	353.8955088919	676.1700253772
1006	578.7913329597	310.150896465	358.2785338515	669.1902396147
1007	599.4547715467	315.9355789038	361.1051106934	651.5125774996
1008	627.9254265858	319.9087361897	360.8046676416	628.0275816657
1009	658.8385208781	321.2527634472	357.6587072632	605.7456322479
1010	688.3879709897	319.7352794941	353.21856714	590.791777452
1011	714.3788101348	316.3542982648	349.0016185434	586.7870979965
1012	733.8616203554	313.0974423001	345.7365543902	594.5129675206
1013	742.7587404003	311.9311525434	343.4351868587	611.836733604
1014	738.9807434974	313.8186763611	341.8195637897	633.8116956973
1015	724.7470989104	318.3280918381	340.4278584066	653.6343365198
1016	704.4249194469	323.8992506869	338.6263146676	664.6124070766
1017	680.6928056726	328.6078122045	335.967247653	662.5408198886
1018	654.166814517	331.0817723162	332.7004455444	647.3421769963
1019	626.5998032258	331.1580726371	329.8972892376	623.2346959488
1020	602.8803587629	329.7774418772	328.9305027568	597.2662039397
1021	588.5603764422	328.3337346571	330.5260795142	577.0357595335
1022	585.3118200627	327.9525083951	333.8735421973	568.4528333623
1023	589.1544784843	329.0376173597	336.4173600637	573.74523048
1024	593.4438866806	331.0584781916	334.9623014599	590.1636206008
1025	594.2724840464	332.5696247319	327.8200240227	610.2927047366
1026	593.476030851	331.6112460682	316.2829529421	624.916188271
1027	596.72685085	326.563388786	303.8559239721	627.2668879652
1028	608.0324614494	317.1568204423	293.6629153477	615.9756953375
1029	625.3833388751	304.9070849159	286.3463301725	595.2255574897
1030	641.2088308951	292.6295750766	280.2652948808	572.2906696881
1031	647.2543776087	283.2596264686	273.5279523632	554.3596915453
1032	639.8658290001	278.7275217079	266.0192608637	545.8751523729
1033	621.390048637	279.6463792322	259.7084096566	547.245765125
1034	597.4648642616	285.6259633631	257.269416775	555.3556959514
1035	573.5175998876	295.5705772234	260.1766161469	565.8283002171
1036	553.4742160054	307.5364566796	267.816916046	575.9840803158
1037	540.673278121	318.7061947388	278.0417210512	586.6214562371
1038	538.2343651373	326.4405172664	288.4853789346	601.0438797622
1039	547.4167560686	330.0693612367	297.4752094934	621.8415456914
1040	565.3421882369	331.7986752076	304.5268547293	647.6797701738
1041	584.9166753862	335.5123114268	310.6768954891	673.0133187808
1042	597.7549295947	344.0378050549	318.8815639683	691.1106378672
1043	598.5076151598	356.9913466581	333.5107799239	697.9633463068
1044	587.7584008033	370.5480414397	358.2713448826	694.1232456476
1045	571.4722934726	379.1840979515	392.9603392242	683.6831640886
1046	557.3123446986	378.554771527	431.3154293331	671.9471316277
1047	550.2944427775	368.0077093133	462.2699391051	663.0125890519
1048	550.963643929	351.0956661323	475.1674113462	657.9106392972
1049	556.8926287214	333.3815225801	465.9922590682	654.1459041049
1050	565.9064556066	319.165287756	440.1103502494	647.8895514651
1051	578.148718342	309.6209188363	409.5354191393	637.9400498237
1052	595.0443460364	303.6218544271	386.8735089885	627.7944094162
1053	616.356137566	299.9229921559	379.6562697698	623.3631586035
1054	638.4728594917	298.6074606761	387.5990983793	627.8679187546
1055	656.5149844134	300.8181197395	403.3253926034	639.0134666533
1056	668.71041375	307.384377289	416.305239869	651.1584296151
1057	678.9462984882	317.6965677099	418.2112708961	660.2337419049
1058	694.2037504766	329.686801728	406.7121732816	666.5398206185
1059	718.2545455983	340.7979138386	385.5830894632	673.1396170059
1060	747.0678677407	349.2671281761	361.7803764162	681.9659911088
1061	770.4529644544	354.718643737	341.6100022212	691.5874575207
1062	778.9128295217	357.6679628508	328.2977341969	698.3988010967
1063	769.8929552815	358.50628255	321.6824855771	699.7347360174
1064	748.350517399	357.0240091499	319.6287826601	695.9692877067
1065	722.003923351	352.9526204238	319.7286698965	690.4364445343
1066	696.2919339472	346.8727198438	320.2151902447	687.9289781698
1067	673.1991788214	340.3476256448	320.0150727602	693.030965083
1068	653.1980039083	335.2192104668	318.8361228955	708.4087803666
1069	636.7396943235	332.8932251416	317.4948085201	733.269055886
1070	623.7281680043	334.4293968593	317.9501908814	763.0528266316
1071	612.737711569	340.8251338774	322.3317177436	790.6313419342
1072	602.2463109864	352.3277493806	331.1815778817	808.9290057811
1073	593.1184821885	366.9343423437	342.35098623	813.7777763757
1074	589.4385823861	380.0888582109	351.737602451	806.1086155769
1075	596.5388963702	386.7004557698	355.6401523253	792.223364771
1076	618.1019386513	384.1061752084	353.0883047144	780.8538036867
1077	655.6681161676	373.3386618145	346.298858169	778.1231428389
1078	709.667026855	358.079883801	338.9929626333	783.9951220651
1079	778.4881351966	342.7433322051	334.0690589148	793.2289344933
1080	854.3239594784	331.0611642199	332.4652050856	799.6679487829
1081	920.1125066262	325.3150770956	333.7371164961	800.1088824462
1082	953.9597366205	325.7937553143	337.4079335962	795.2696078122
1083	941.2979114782	330.7536765062	343.5566414429	787.7701516611
1084	885.8930859376	337.1428065489	351.9671087402	779.1897707787
1085	809.4113816493	341.9243015643	360.9953907844	768.7757811061
1086	738.9075640553	343.2772773187	367.685399078	755.1955879921
1087	692.442844559	341.0102574185	369.4672242277	739.8994622055
1088	673.5165753562	336.1766794667	365.8716626453	728.3272623375
1089	675.9430489417	330.1914524991	358.4983069565	727.5725838061
1090	691.9939909663	324.2253036056	349.4864359202	742.0097230035
1091	716.328174012	319.3106484903	340.3455647314	770.1474027559
1092	744.6849658967	316.7599826066	332.1900434099	804.0380582396
1093	771.4389053261	318.0015127321	326.4187771789	831.5242191262
1094	789.8778831919	323.8504162876	324.3333604256	841.1988567046
1095	795.102385211	334.1636700517	325.9347058899	828.594200493
1096	786.5341509427	348.5188765186	329.4357463792	799.2674515399
1097	767.3982513895	367.1644235035	332.3610135765	765.3965226501
1098	741.6158726056	390.643063737	333.4243718541	737.9038046728
1099	711.9376902369	418.0802321649	333.5390596382	720.2958085008
1100	681.4131498934	446.1935485815	335.1664005305	708.6216731887
1101	656.3637801628	470.7471795458	340.4818791826	696.2843942681
1102	646.1206863261	489.7738489656	349.4984753715	679.5415058075
1103	658.3286194127	505.3835243002	359.4034609551	660.0935464151
1104	693.3348902893	521.6056367452	365.7396547265	644.1378171695
1105	742.629511746	539.6111414048	365.0825424134	638.6687720345
1106	792.8501571933	554.4675114786	357.4049132838	647.2991778085
1107	832.6065964977	556.9640515841	346.1814354503	667.9100693127
1108	857.3193358048	539.9958152195	335.7780109582	693.8412502329
1109	869.4570722793	504.624022167	328.317873833	718.4940470456
1110	874.4118738202	460.82079918	322.8277456567	740.2721058358
1111	875.361219567	422.1253512892	317.1262090741	763.4235077216
1112	870.7220575634	398.5319759453	310.2387137566	792.8688622026
1113	856.5122058023	392.664910323	303.120465259	827.4175133244
1114	831.7877529989	400.5205367698	297.6628892069	858.3318988692
1115	802.0115720061	414.6186535633	295.3459613094	875.4307269318
1116	776.5677173219	427.1999765741	296.3818070914	874.0833449324
1117	762.2783318534	432.5810203232	299.5978964219	856.4405198039
1118	758.8231846011	428.6786353596	303.074280328	827.2494702168
1119	760.2162673552	417.6665543349	305.3447180624	790.5869714043
1120	760.5916832669	404.9789185888	306.1770058192	750.5143851243
1121	758.3898246553	396.5366586648	306.1878898059	712.8506023648
1122	755.3604895534	395.5514843807	305.8040375545	684.900787843
1123	752.9877762548	401.0060084537	305.0599746863	672.911887998
1124	750.7109324875	408.8767171644	304.5826225406	679.9806676168
1125	747.2269694262	415.4031759232	306.4417841445	705.0120637839
1126	742.269024045	420.1218774327	313.2339781007	743.0419459058
1127	736.8752916713	426.8074817774	325.759238265	786.4961773482
1128	732.5246701249	441.3560629027	341.593091243	827.8531598956
1129	730.6811668778	467.2274870539	356.2248295241	862.4223070958
1130	733.2870410182	501.1019280979	365.8396257438	888.6667737961
1131	742.8876863691	532.0389812467	369.3741328682	905.3143066076
1132	761.4778981783	546.028796092	368.3245445256	908.6647221679
1133	788.6059178124	533.9825129087	365.2478865561	893.8766901834
1134	819.7821100175	497.8800330794	362.4296369734	860.3418754424
1135	847.1494746174	450.2171618296	361.5069647834	815.8872142794
1136	862.377539966	406.7993688584	363.5497460077	774.9113537856
1137	860.7901421366	378.3784520081	368.9877390522	750.7999776611
1138	844.1820303729	366.8213840594	377.0406898904	748.0784233798
1139	820.2043668182	367.0563601239	384.9663016198	760.2096949644
1140	797.876647508	371.7811166314	388.0341943233	774.5520647732
1141	782.112817964	375.4235805354	381.4892671926	780.706811499
1142	771.4203118869	375.8898187401	363.9202415152	776.2038356304
1143	760.5201382691	374.072596397	339.4035559906	766.151882192
1144	745.2508291841	371.9651796606	315.8744531848	758.0126037522
1145	725.1471857282	370.8460536509	300.4284378434	755.4114900581
1146	702.4238938048	370.6514397135	295.1654482056	755.4293477287
1147	680.1516162461	370.7494182727	296.7648028209	750.8870305078
1148	661.898597684	370.7982687324	299.8013844414	736.2840891796
1149	652.1031624675	370.7480459809	300.8806265333	712.6882333733
1150	654.6316155012	370.3882792532	300.6716182474	687.5054798435
1151	669.9081718135	369.2930323449	302.8660235236	669.2660992807
1152	694.0615304837	367.3201139547	311.1132518676	662.2348728669
1153	721.6117951304	365.1124422265	326.0192927049	665.2589895508
1154	749.146353206	364.0518144352	343.9143414185	675.3571498054
1155	775.7694306001	365.5918269791	358.3889712341	691.5030873112
1156	799.7179493266	370.2455169309	363.8123822231	714.6332755505
1157	815.6343686899	376.8304317411	358.7131670388	743.9170211215
1158	816.2353636032	382.7375165424	346.6562015692	773.140206378
1159	797.5336747023	385.4448516995	334.0001500091	791.7402666718
1160	762.5559316118	384.1995712682	326.3439873616	791.0994189939
1161	720.1991518423	380.4243795566	326.5063013138	771.4265131999
1162	680.1930191015	376.3743072473	334.9833375837	742.8696380451
1163	648.2586371876	373.2876299345	351.3194293593	719.0828986196
1164	624.3985498756	370.807849227	374.1254376689	708.7350754235
1165	604.7624408832	368.1147313855	399.6193579783	712.0946867628
1166	585.476201632	365.4685639224	421.1828794123	723.9076291869
1167	565.8771122233	364.4449259695	431.7429501796	738.2310970098
1168	549.2276302096	366.5256304798	427.8744064982	750.4253381833
1169	540.8161903747	371.2161645791	411.9333504129	756.215073453
1170	544.4552467058	375.3662369067	390.6335980458	751.2165157444
1171	559.2916963099	374.4463916327	371.6792330094	733.4700725192
1172	578.8805906491	365.2003224161	361.0296906401	707.3297846254
1173	593.856083779	348.0168867782	361.4387876762	684.2782152621
1174	597.2734303526	327.377830605	371.6518661736	678.1717902484
1175	588.8166876915	309.9042966351	386.5491983916	697.096073035
1176	574.8868351743	301.2118328618	399.2251382537	737.5226466076
1177	564.9796551665	304.0171500846	404.4799275142	785.5922817116
1178	567.5186615201	318.5260201241	401.1383788479	825.0195103647
1179	587.0003161996	343.7722394311	391.5359859204	845.6976278448
1180	622.3512304132	377.5686071579	379.1783798243	846.4427588685
1181	666.3808761082	414.8836040531	366.7763436334	831.1683158762
1182	708.2100391641	447.2572088021	355.5870185498	803.5519342441
1183	739.0449739917	465.6184688577	345.8451433362	765.6273295475
1184	757.3254431229	465.2491929228	337.6036276363	720.0600110961
1185	768.133235251	448.9536474975	331.3107933389	672.3094981227
1186	776.8850178821	425.5453082223	327.4539162032	629.9976957765
1187	783.1980144295	404.6533470052	325.6052604765	601.1416186716
1188	780.485348656	391.7005955082	324.1625289547	592.9370021984
1189	761.4639839252	386.418428918	321.3338401221	610.2112059278
1190	724.513534389	385.1638435383	316.8525326878	651.7416507233
1191	675.834147922	384.4087549138	312.6658539009	706.5697742444
1192	626.1801211508	382.7598538855	311.8096036751	755.8317895008
1193	585.5273398832	380.9691271816	316.2471562501	781.8846074148
1194	559.9783566731	381.0021898131	325.4777156065	779.7271430694
1195	552.1338082514	385.0578172228	337.00840841	761.1989594269
1196	562.8265612496	394.5766299561	347.9565321627	747.4982845414
1197	591.2206909913	409.0773612761	356.1389029069	755.3307122395
1198	633.2700935528	425.3267774226	360.0280859539	786.6893627328
1199	680.681109728	437.9930355497	358.5316902126	828.9458604085
1200	722.3731395808	441.9019067783	351.3862987383	863.8368959346
1201	748.098256297	434.7755741286	339.9289188815	878.1568327791
1202	752.5155031068	418.5058350845	327.0682890795	868.8597803511
1203	737.3845383201	398.1206247059	316.1515956087	840.9559234998
1204	710.5470951679	379.4590344331	309.5585033511	802.1583895113
1205	682.0850526975	367.1888914282	308.0398069669	759.51462056
1206	660.0754378204	364.0717647368	310.9965612771	718.474574247
1207	648.3390929964	370.8173994	317.2830483509	682.5332381984
1208	646.5776906533	385.80999317	325.9140822473	652.4351286636
1209	651.2437942393	404.6967661889	336.2791471686	626.5469406206
1210	656.3855867813	420.8925593764	347.8451843723	603.0802679358
1211	655.5164758348	427.90064034	359.4230320022	582.6191556289
1212	644.8259601055	422.7585877444	368.804558106	568.6386000482
1213	625.4127307447	407.9405495704	373.3593401616	565.4398675521
1214	602.2963944768	389.6323100783	371.5323636521	575.2918131076
1215	581.1308760722	373.4165943376	363.9775883205	596.4208894281
1216	565.8430066393	361.2702110755	353.3179154073	623.6034411601
1217	558.6150533243	352.2024618139	342.648659449	650.7585424064
1218	560.2278261297	345.3717403621	334.1381597091	673.7908383031
1219	569.2207038402	342.1601884409	328.543457701	691.2446919146
1220	581.002746658	345.6781651015	325.6212696351	702.6392359686
1221	589.587341055	358.7160564459	324.8439038107	706.9170778765
1222	591.4283684434	382.0834334173	325.7618810727	703.2503842635
1223	588.3742826928	413.8644120855	328.1236049479	693.1014399474
1224	586.9242709778	449.3810270842	331.6928126433	680.9143399009
1225	593.9666216124	481.9758053926	336.1366953782	672.468035308
1226	611.733448425	505.0607625248	341.2471375382	671.9433373839
1227	635.2084857582	514.6340122724	347.3898798204	679.8837662842
1228	654.0733513693	510.634617779	355.3787854906	692.7923013896
1229	658.5539615451	496.1484728183	365.2823090153	704.8543996406
1230	645.8308312722	475.8083796344	375.0779810398	711.2864013704
1231	622.4333619811	454.6484674366	380.98010401	711.3872623012
1232	600.5486391081	437.4594966776	379.9705386572	708.2571364446
1233	590.8459341731	427.5299367577	372.4963590516	705.3719128486
1234	597.0835461445	425.6288126964	362.8386583967	703.3960726225
1235	615.6270076731	430.5688868371	356.7155760664	701.3321838159
1236	639.5042864754	440.9735768749	358.1659307488	700.5276367432
1237	662.9559064119	455.8187515185	367.7094023148	706.1458115861
1238	683.2406520774	472.6227053238	382.3909010416	723.2813231864
1239	699.2531778822	485.5703251417	396.9179037417	750.8052966587
1240	709.8011362437	487.2721697503	405.4959110552	779.5503955427
1241	714.0510220594	473.5824448972	403.9970072732	797.4028428066
1242	713.0965778181	446.8338609384	391.8473100997	797.3256641225
1243	710.1581818544	414.0959182099	372.3957310555	781.5752616787
1244	708.5048307637	382.6874327242	351.1029407124	759.4273019223
1245	709.3021969086	357.1440299589	332.8664621023	740.8520503733
1246	711.4044497397	339.2590344934	320.1811286468	731.2152381491
1247	713.0106026671	329.4099475387	312.8221790712	729.6832336818
1248	713.558118643	327.3061423543	308.5854145597	730.9015440941
1249	714.6391032265	331.9123940376	304.6578711658	728.6529112068
1250	719.1895524397	341.2518133516	299.341494558	719.8794655696
1251	729.2367916957	352.4875207573	293.2088457026	707.2711186621
1252	743.7266555422	362.6341360624	288.6286924818	698.1139734755
1253	758.5935315961	369.5683227782	287.7909201764	699.4681395033
1254	769.2216701535	372.8437857404	290.7553622843	712.7766734777
1255	772.8274089358	373.2960721751	295.2142764155	732.7162358363
1256	768.9281089995	371.9700615191	297.9107315721	751.2988656416
1257	758.8898666159	369.452455514	296.5490401307	763.8426937248
1258	746.305911077	366.1856576412	291.0710621334	771.6693437928
1259	736.7557435269	363.1104270483	283.9802189891	780.3349154232
1260	735.3198298257	361.5605256407	279.4741692918	796.1908815097
1261	742.9057160832	362.3655617567	281.6384856779	823.6193778049
1262	755.4949068258	365.0709347534	292.7115558569	862.7534287414
1263	767.5209367359	368.1387574237	312.2747633439	907.5399708932
1264	775.8698329667	369.9615174041	337.441512705	946.3977892134
1265	780.6302562133	369.9328238259	363.5180107735	967.1907508584
1266	782.906035247	368.7799761277	385.3316179048	963.3707106492
1267	782.8730042749	367.9147999623	399.3396243604	936.014650712
1268	779.7302659384	368.3004058108	405.6452082354	891.1881033546
1269	772.6350159534	369.7026635793	407.9397880233	836.9219433418
1270	761.2249804017	370.9146015717	411.015046198	782.4381875409
1271	746.0884421172	370.7442287079	417.5643498987	737.9891075285
1272	729.5069657028	368.9583171686	427.2106372293	712.5854372038
1273	715.8106221808	366.5697877452	438.2690251728	710.5664409038
1274	709.8197203677	365.3367644364	450.0773015679	729.6669096597
1275	713.5933108085	366.9618027239	463.1444627218	761.854260953
1276	724.0668705538	372.5823709635	476.8624838697	795.7086411694
1277	734.2147308354	382.6401910792	487.4589138186	818.8580387887
1278	737.139688064	396.6758305957	489.2428328143	820.898924312
1279	730.4105474682	412.6029187853	478.8145169459	797.5052569825
1280	718.0951106835	426.403907491	458.4066800163	753.3802808629
1281	709.1387066038	433.5425525926	435.6093127413	700.775649565
1282	712.6776333835	432.0299279691	419.7042446108	653.6070811137
1283	732.2061670942	424.4731446067	418.3649412745	621.8917894245
1284	762.2453201018	417.02475411	436.6018743961	609.9686647342
1285	791.0345178734	416.0472285133	476.3631086997	617.2071513479
1286	808.161087809	424.9614129868	534.2400777221	638.502512187
1287	811.3822191883	442.9431186943	598.1114586953	665.24079907
1288	806.7056400998	465.2092630367	647.780309873	688.8223444306
1289	801.9192188462	484.6961003822	663.3365426494	705.1095787737
1290	799.5272264986	494.8356711283	637.1971396216	716.1081330127
1291	794.8802157919	492.4896074365	579.6139998318	727.4509572839
1292	780.2278184428	479.1780278445	512.3073898922	744.51158425
1293	751.1930755561	459.8971000608	455.5649561785	769.9530738187
1294	710.8321154094	440.5874512944	419.2975241118	802.5032133041
1295	669.3620653438	425.9826135111	402.7353871548	836.6627500903
1296	640.185574624	418.4893339272	399.5041553677	864.3180054846
1297	634.278845708	417.9555495118	402.6112748215	878.9394076227
1298	655.0793218864	422.1574944876	406.9385957579	879.6227418196
1299	696.3426479036	427.934372613	409.5205435538	871.8849558287
1300	744.4004582214	432.5637590322	409.0907305232	864.6879559246
1301	784.3539044962	434.5550944563	405.8824485484	866.3505978759
1302	806.7080015867	433.4400757285	401.7436123099	880.9489114581
1303	810.1586084119	429.1516021986	400.109579757	905.8143780408
1304	799.3340281904	422.1852427464	404.5328911716	931.0657737456
1305	780.6159654442	414.2400211577	416.4627617797	943.248882812
1306	759.235509017	407.9540053529	433.8667462412	933.0368067225
1307	738.4677899355	405.2408761285	451.8516069852	902.3595878299
1308	719.919728348	405.7481196888	464.6655394882	864.2215764331
1309	704.0998552452	407.387913692	468.0885160449	833.7522546231
1310	691.0924361365	408.3601489069	461.8008726507	817.497949597
1311	680.8169589826	408.4621136714	450.6032232604	810.1555515124
1312	672.9008564249	408.4946794339	442.8186853164	801.586087949
1313	666.7472494213	409.0056665816	445.7948421781	786.8112236792
1314	661.8829791703	409.9075340674	461.4679530467	770.1275950232
1315	658.0957176297	411.2382619746	485.3224484329	760.8167059011
1316	654.6272353352	413.9463567931	509.1035145113	765.5138473235
1317	649.7454735505	419.7812832969	524.8468720065	783.4792894118
1318	642.5350940014	430.3744565695	527.9828863883	806.8471308168
1319	636.0956109767	446.0053216357	518.6149831627	824.5578247784
1320	638.65655079	465.1006391531	500.9541524288	827.6186422937
1321	659.3820890908	484.7023137548	480.8926197962	813.4422595863
1322	700.4246152657	501.7827735871	463.0726793429	786.5928665032
1323	751.5868074815	514.5593385501	449.111901409	755.6184351006
1324	793.2920381813	523.0998304473	438.1891154771	728.692217504
1325	807.7480139055	528.7966064138	429.1476404223	711.1942458904
1326	790.21134676	533.0069550387	422.0028151221	705.6105768153
1327	751.5990952427	535.7040708184	417.3715608626	712.0338093061
1328	710.6107667614	535.2381954893	414.4654872347	728.4970507182
1329	682.2346180724	529.5980303769	410.2730492769	752.2351656133
1330	671.5194684243	518.4385610112	401.5021693143	781.5907118467
1331	675.3213372987	504.2812752996	387.7229516375	816.4410204787
1332	688.7800662362	491.5758278548	372.5224319068	855.6514826421
1333	709.9019891654	484.0883057409	361.3721958032	893.4610903636
1334	739.5009391241	482.7452712259	358.2447403047	918.8921114451
1335	777.4784048878	485.4565425331	363.9435425328	920.5470322083
1336	820.5568110585	488.6504535348	377.1090083314	894.1851559415
1337	864.1145909887	489.2322114679	395.922514081	847.2770223841
1338	905.414427901	485.799893234	418.9539728609	796.6260978251
1339	942.9146881378	478.5851485588	444.8340506275	760.2664163001
1340	971.5123628702	468.822704619	471.5547955158	748.6126361456
1341	980.3332930271	458.5392972926	495.9594211269	759.6333840526
1342	958.5500026807	450.9360943643	513.704597626	780.6314748498
1343	905.3503665962	449.9096138841	520.1667015817	795.4280775048
1344	834.1329821398	458.1195143866	513.0600378892	792.9826030118
1345	766.1281567246	474.6531013113	495.3438230523	772.310501446
1346	718.5196287099	494.4088558251	475.2794820286	741.5093664051
1347	696.5697508976	509.9181016939	462.0598338511	712.2572749301
1348	693.9434416224	514.4365242568	459.8569054639	693.8534269673
1349	698.8487093046	504.7047895245	465.5432890932	689.9548237377
1350	701.1363322143	482.4643069634	471.9962513675	698.7289723001
1351	696.7000008826	453.9257226192	474.1296276767	715.067267177
1352	687.6700301857	426.9503682016	472.780197502	733.2497954113
1353	678.9179888608	407.258121766	474.0807081769	748.6137118011
1354	674.0107391266	396.5136699972	484.6848663204	758.1000345519
1355	673.3104359519	393.4703869036	506.5978998067	760.3668840066
1356	675.4277750683	396.4314815825	535.4217342008	755.9630907408
1357	679.5786938585	404.3722222695	563.2897394144	747.354544017
1358	686.7002177783	416.2209718883	583.8175429714	738.6058602366
1359	698.7308722778	430.031794596	594.2673949519	734.4827442219
1360	717.1223553624	443.295872347	594.2054631777	738.9474328194
1361	741.6383013823	453.8645843942	583.8667710287	753.4340683136
1362	769.7803594149	460.2806780273	564.830210798	775.5050044057
1363	796.9687864175	461.7923365609	541.2853821101	799.0940967909
1364	817.4386760632	458.7142438869	519.119906136	816.7329992953
1365	825.9776039149	452.8195014454	503.2881616423	822.8313875724
1366	820.4200978141	446.6005861342	496.3694822195	816.0808666829
1367	803.5177949121	441.7349611823	498.9372177364	799.7019671149
1368	782.7708244319	438.2090256317	509.6988297238	779.6574845455
1369	767.1020474269	435.4811258459	524.2228785768	761.9712865514
1370	762.7326074587	434.2928304961	534.5014752714	750.8757620327
1371	771.4080946201	437.0607981799	532.0019331388	748.2460774605
1372	792.0548426283	446.1150032771	513.0423225077	753.777790247
1373	822.5697272958	461.3188349111	481.91530176	764.855385712
1374	858.5344259549	479.613870225	448.5957738204	776.6682771285
1375	890.7929520542	496.9175753216	423.0133026776	784.2934210002
1376	907.1201017638	510.5389484396	410.2129914415	786.4145151731
1377	899.1108393545	519.5794106514	409.5970126555	787.162612063
1378	868.1596400738	523.2467955691	417.4316833044	792.774832326
1379	824.5619355559	519.6005868107	429.6467661505	805.2193998652
1380	780.590281345	506.7494202007	442.7200948801	819.2317617746
1381	744.2002593074	485.544717266	453.1283701564	826.6882051961
1382	717.8892865932	460.464074332	457.6028918513	824.1614232243
1383	701.6972545476	437.4490669328	455.0737987165	815.7261602882
1384	696.0047917503	420.7816290549	448.3030129081	808.2916183564
1385	701.8051907824	411.9326465375	442.7976238358	804.9636550851
1386	719.4266086526	410.6585113013	443.0133492527	803.1451215143
1387	747.1862924482	416.243860237	448.6617560658	798.4471535917
1388	780.6448265818	427.0889318889	454.4070802786	789.2430615579
1389	812.0040763415	439.8068001299	453.5608020283	777.4918995611
1390	831.6286072579	449.7313166482	443.2293077545	765.6081852742
1391	832.0772092142	453.2000749318	426.8070452822	753.2898413389
1392	812.751849736	449.5318844806	411.8547432589	737.9924633975
1393	780.9308781518	440.9420552801	405.6020845244	718.6496793721
1394	748.110516466	430.7112720711	412.1156371192	698.8719900515
1395	725.0807187245	421.3750015378	432.2206271777	686.28553458
1396	719.2701889343	414.0031060576	464.5646483008	687.6128332354
1397	734.1011365975	408.7797868987	505.6225845276	703.0069695308
1398	767.7511176476	406.1868938683	548.9952077299	723.9604516781
1399	811.4714119717	407.5705264229	585.9138336623	737.3525983349
1400	850.8708281713	414.1625971556	607.7995362255	733.1347405191
1401	871.934517316	425.1290112292	610.2448545489	710.3755648607
1402	868.4524162099	436.6788717621	595.8380773759	677.4168977062
1403	845.0467763307	443.9192273271	573.9416151292	647.319877504
1404	813.4153885981	444.2566662485	556.5668933452	632.3628818734
1405	785.1403096311	439.4452737118	552.0314451203	639.8846251629
1406	766.4885447077	434.5257449331	560.0814124726	669.9903897174
1407	757.9847801501	434.5512205608	571.6775364284	715.3605295993
1408	756.9617253455	441.4807492514	573.8029139237	763.9530743359
1409	760.065007571	452.9735123788	556.8546174188	803.878309891
1410	764.7708044028	463.6880995091	520.5769832412	827.4746299276
1411	770.7654455566	468.350710876	474.3891511887	832.4620671526
1412	780.800907554	465.0161743379	431.6437119297	820.5678127557
1413	799.3559039227	456.2969628651	402.1902035464	795.8086291171
1414	829.1282778445	447.6449495166	388.511352902	763.559599975
1415	868.1044037406	443.8013996361	387.0759692456	730.1360426899
1416	910.0535992618	445.8408167928	392.5716591567	701.7654152722
1417	947.6784309318	451.1367540331	401.1625562448	682.6052145302
1418	975.0432390021	456.2577970518	411.6909573374	672.8172740741
1419	987.8693460358	460.3963950582	425.1213390487	668.6688171257
1420	983.303286404	465.915477543	442.8978377648	665.3308760743
1421	960.8324611261	475.2551631186	464.9942498143	660.5412632018
1422	923.240160075	487.3476136605	488.7448571605	656.5158964219
1423	875.6835205146	497.5653413366	509.875523003	658.671938032
1424	823.3159849742	501.3021571366	524.5813392839	671.8864516674
1425	769.9678170523	497.5284772992	530.9449510865	696.9123726963
1426	719.01273152	488.8950064928	528.9474984254	729.114782679
1427	674.8703416142	479.0088177104	520.3079707574	760.0294938282
1428	643.0113507299	470.1307628833	509.1877789072	780.7793237606
1429	628.3669337588	463.4345573343	502.4424153926	785.6968956357
1430	633.4958742393	460.9709852418	507.3778836324	774.4431406781
1431	657.9958570969	466.366283057	527.249473396	752.254707602
1432	698.757606545	482.6647355021	557.8481292804	728.3220022111
1433	750.6578644951	508.6184970658	588.2865585427	713.01620296
1434	807.223238979	537.0887193319	606.2814227872	713.915598397
1435	861.7073217657	558.1705422297	604.9370811022	732.5622285958
1436	909.017372358	565.1968984739	586.7137692171	764.0655570051
1437	947.1147508576	558.7580012875	561.5819878933	800.3073425533
1438	976.2548162618	545.2600975563	540.428066805	833.9274802797
1439	995.9891617566	531.6307990705	528.2416213712	859.8601372472
1440	1003.1193039282	520.74772928	521.7489357061	874.2092738913
1441	993.7818713582	511.0010175227	512.9324666262	873.6778047468
1442	968.1449617274	499.430238962	495.2369445499	857.534141204
1443	932.4549319705	485.6506565403	468.4217096143	829.7496133285
1444	895.6544334071	473.4770557096	439.4763670604	798.5007257747
1445	864.0475111684	468.6639398056	419.5179368306	772.7350631198
1446	839.4296669528	474.1293103949	418.1357568945	758.8946132853
1447	821.38673291	486.4749635774	437.8955353024	759.7637643726
1448	809.6910022263	497.1945829794	472.0677356676	775.1152245666
1449	803.9515365752	498.0786126528	507.7154262091	802.2426256635
1450	801.8875548396	486.410415746	532.5540936702	835.7517738269
1451	799.1969624	465.8463847068	541.0175911011	868.1691899544
1452	791.5720129608	443.1661408633	535.756489712	892.3059290687
1453	777.6339026433	424.2573853226	524.3497323841	904.2947735021
1454	760.9413432477	412.0881918534	514.4675085719	904.2209018363
1455	749.320775035	406.6968124728	510.9474950778	894.5818414779
1456	750.4872473826	405.921827752	515.7244620287	878.7549457908
1457	765.6881790801	406.7648113582	528.6710682718	861.2405368748
1458	786.5775416784	407.163917312	547.1631630433	847.4836977498
1459	799.4527008234	407.5756334605	565.0378350626	841.2871485652
1460	794.5954961093	410.9713164861	573.8737647972	841.4496066938
1461	772.9094243534	420.9704962655	567.5024415459	841.8259195225
1462	744.174063359	438.9920370939	546.4177663649	835.6369730083
1463	719.475328683	462.3091046368	518.1338511073	820.3423303331
1464	704.9244590766	484.371314457	493.3452329948	798.8124134283
1465	701.0496545445	497.7947821013	481.173220525	776.6354346097
1466	706.1717839465	498.408463324	486.1906191859	758.8545783796
1467	718.9993093938	487.5325628663	507.0945023295	747.8598376949
1468	738.4261750357	470.8049494796	536.8408945896	742.8877952698
1469	761.8857747133	454.680291024	564.6998233365	740.6633732762
1470	784.9479981966	443.3616914549	580.5167773308	737.5533815095
1471	802.889925864	438.0266816702	579.4803787476	732.2349075388
1472	812.7300165349	438.0761541114	564.2479469536	727.0462700592
1473	813.9345042887	442.4513321793	542.6083024891	726.7435350903
1474	807.1801694752	450.0040962944	522.2476375629	734.7875484522
1475	792.8012978609	459.3044157865	507.2256880165	749.8169773485
1476	770.8427407378	468.6344006409	498.6708651717	765.0506808444
1477	742.5406362344	476.1251419546	498.6341599442	771.5661159524
1478	711.6784652867	479.4846001645	512.5636253647	763.6263980365
1479	684.6981855666	476.16043054	546.658790302	742.6579654279
1480	669.255231477	464.7952748856	600.7497906251	717.3256755551
1481	671.3364084015	447.5649605795	662.6671688908	699.6094038087
1482	691.7435755977	430.7913725561	710.6653891694	698.662522455
1483	724.3257595595	422.3013543382	725.0473947146	715.7807541406
1484	758.0801509213	427.5669216714	701.4404900513	743.3534985889
1485	782.6140394251	447.8938666544	654.7229027735	768.6764245309
1486	793.0591414628	481.3366700062	609.5074243602	780.3083443661
1487	791.0174075367	523.9144075971	584.3698339304	773.1426087669
1488	782.0342397749	569.5664097795	581.9119326044	749.5947278198
1489	772.0099284645	610.4489658589	590.9898813525	717.6094478104
1490	765.3960704669	639.3957060191	597.3394214215	687.5079479316
1491	765.0439884793	652.9849613164	593.7007197175	668.456765665
1492	772.5030988987	651.9086800605	583.106350741	665.3185976438
1493	787.8900280323	638.4909952735	574.8383046979	677.0169710225
1494	809.3346749784	614.7255370115	577.3763711812	697.8208626071
1495	832.6732349951	582.6268821563	592.7590385354	721.0048549751
1496	851.9654816056	545.3757301508	615.8552245557	742.1530856798
1497	861.2483502299	507.2080406005	639.5919608811	760.212585327
1498	857.2244118866	472.3747355664	661.209416112	776.4622493612
1499	841.3126283861	444.5905380669	683.1217168871	792.4484586649
1500	818.9964404696	426.8094362551	707.0791858924	808.3685945004
1501	796.6242531423	420.4485750099	728.4676200006	822.3897894563
1502	778.1241641003	424.1680281565	738.2132534784	831.144075967
1503	764.091119653	433.6779101183	730.825386438	831.1680097981
1504	753.6210215222	443.2680256267	709.5496437621	820.3483889348
1505	747.1029869988	448.090082174	683.7291967558	798.7929310552
1506	747.6941755629	445.8073017208	662.4992303348	768.9678683059
1507	761.1073161081	437.066704193	650.7431303154	735.19109521
1508	793.4359022557	425.1708211248	649.5703565101	702.5750376645
1509	847.8531765186	415.0428929907	659.0064966297	675.9039477659
1510	921.6976722429	411.4536122673	679.3710520829	658.6922095616
1511	1005.2209192262	416.8881964329	709.7805524102	652.9732204607
1512	1083.0899633206	430.3534415694	744.7122505955	659.3204688403
1513	1138.6054634424	448.3906002889	772.6220379376	676.2247228491
1514	1159.30266318	467.7260697868	780.5067118304	699.1764992643
1515	1142.7963615726	488.0147079222	762.1604387752	720.7959999413
1516	1099.3921034246	512.6090760979	724.410022531	733.0519895676
1517	1048.142289745	546.5992500448	685.265671867	730.8177252683
1518	1007.0663358968	592.7895162466	664.5066369852	714.2475999496
1519	983.9105304601	647.8608061869	672.0640615363	688.536760591
1520	974.1932391743	701.794397782	700.5361051732	661.5515772077
1521	967.5651686338	741.9161618539	727.2848840167	641.2799598845
1522	956.3655661047	759.0382880521	726.9535889114	634.4860691619
1523	939.9278503757	751.1212320348	687.2842658622	645.6582025783
1524	922.488164444	722.2671964185	616.4771451699	675.1573654509
1525	907.9988747953	679.5037581753	537.1331083067	717.4072499165
1526	896.6201887133	630.5982802454	472.9259042899	761.5934788227
1527	885.2449603181	583.3156157624	438.2539119273	796.030305475
1528	870.504466855	544.3232928662	436.2233525761	813.7520493609
1529	851.7685713918	517.050759874	461.712183471	815.3226821525
1530	831.8378053103	500.4520845391	505.3723046398	807.1519955724
1531	815.3993748355	490.3747135742	556.2827713593	797.0631235598
1532	806.6819329652	482.9790251149	603.3967973293	790.1962541128
1533	808.2443120097	477.3339366677	636.7477687066	787.6495347372
1534	821.0523293103	475.0793450053	648.9742037096	787.893048704
1535	844.7536422233	477.9128266601	637.0060441341	789.7344036374
1536	876.1835696752	485.1776054558	603.8073579359	794.6542496477
1537	907.2803182296	493.6758249674	558.482690553	806.3473914075
1538	925.3272668893	499.5421465847	513.5223514122	827.5125148834
1539	918.1676801173	500.5791148664	479.5258572637	856.3800894933
1540	882.1401012255	497.3215693717	460.640977951	885.9109612471
1541	826.6412309537	492.3642595554	454.4259483374	906.8279683192
1542	770.2141848002	488.7784795453	456.1102895715	912.7284105549
1543	730.8123708861	488.6242250657	463.036447421	903.6874277563
1544	717.4461416802	492.0464377125	475.1632111445	886.2412128541
1545	729.1282514717	497.3362514281	492.317586972	869.9493268843
1546	759.8354706061	501.8955810122	511.6572224741	862.5404284925
1547	803.9552371457	503.8155138712	528.5517916085	865.8752046749
1548	857.8901996837	502.8886481232	539.7728366879	874.9624042335
1549	917.769174523	500.1752341801	545.6382854306	881.2053845051
1550	976.583845082	496.4375092561	549.1570032687	877.9864331693
1551	1023.5678768543	490.9529149804	552.9420989449	864.6417705377
1552	1047.1941669695	482.3982201537	556.5288329749	846.0346431516
1553	1040.4420626729	471.13641178	556.0866182235	828.5645982412
1554	1004.6549463248	460.6595283131	546.9832203828	816.0745988566
1555	948.6431447541	456.3977825525	527.5860912091	808.5418508842
1556	883.6643586851	462.4723628922	501.5155319373	803.0218425399
1557	818.7701748993	478.8144909385	476.0140739876	795.580835698
1558	760.5197083937	500.5948544867	457.255294032	783.5681174227
1559	716.0995375624	520.4062113565	446.5300270056	767.2621309371
1560	694.5818089662	532.1965290619	440.5658239256	749.4887279762
1561	703.2029889063	535.0504607778	435.7028770886	733.1540807172
1562	741.3089517808	534.5288611022	431.8831424024	719.1888039933
1563	798.1749855677	539.7854768803	432.6551889589	707.302334141
1564	857.23988701	557.3381924857	441.6471892065	699.2312601088
1565	903.8854385243	585.2719579197	459.072211625	699.9963673503
1566	931.1263924769	612.6163014107	481.7073951124	715.2027266609
1567	940.393860685	625.4349032275	506.3741049048	746.588296522
1568	937.957719324	616.0547069951	533.0595818646	789.8633974315
1569	930.0324327763	588.5589200503	564.2266240372	835.7041366713
1570	919.5295930055	556.3571342863	600.2858737336	872.5262457344
1571	906.2270347653	534.1047995753	635.5496543684	890.2814760569
1572	889.8593392773	529.8469951846	659.4650577747	885.2041881302
1573	872.5173677811	541.9008097823	663.6713827834	863.456397743
1574	857.9784855026	561.1988842999	649.8263416474	839.3247292967
1575	848.825120876	576.8934562809	632.0329838285	827.1268034078
1576	844.681904581	581.8531986832	630.984177602	832.0398230178
1577	843.5372198804	575.2285485553	662.5908774023	847.5229697933
1578	844.0760935609	561.1909175074	728.1290704672	861.0151999754
1579	846.5792492124	545.8863656779	812.007586718	863.2176314415
1580	852.0660129066	535.0235600956	888.9393620126	853.6298074445
1581	861.3643615034	532.5837826357	935.7910000558	839.2262406882
1582	874.7421716312	539.6784528721	940.7855844404	828.5193903061
1583	891.7795823445	553.3634560175	906.2599455091	826.5817818758
1584	911.1677262793	567.0402936539	845.6238503637	834.2762986548
1585	931.071675503	573.1889512133	776.895627484	850.2042442377
1586	949.929240029	566.8856865501	715.5862683018	872.2434837793
1587	966.6875606598	547.7924774372	669.8323870003	896.9790801552
1588	979.8761958684	520.0030052397	639.9012228526	918.8338384456
1589	986.8798893273	490.3516840729	621.5588518019	930.8568205511
1590	984.6314547804	465.9414734	610.7848341193	927.5192167729
1591	971.439738999	451.6159353058	607.5686820907	907.8071191548
1592	948.1616940038	448.5719174154	616.6169349625	876.2333786672
1593	917.9363455575	455.3211718568	643.6490737753	840.7046549982
1594	885.3334323159	469.8649985413	689.1999114177	808.5178380209
1595	855.5549545417	491.021653217	744.6987645861	783.5122568685
1596	833.6361853624	517.8039016021	795.5292821843	766.0167811522
1597	822.7292868822	547.6709646206	830.5350444309	754.8682399906
1598	821.9581669002	575.6058154389	850.0701562843	749.0633636028
1599	826.4712074234	595.2194590208	863.9213234131	748.0017140007
1600	830.4924381829	601.3789495827	880.0319324216	750.5443482809
1601	831.419731076	592.9719587994	894.5898028934	754.463086331
1602	830.9257202297	574.2988196695	894.073871381	756.7194791341
1603	831.9533408395	554.0849672405	867.5008561457	754.3037828443
1604	834.9733988052	542.5177274607	816.6284077215	745.1945598479
1605	837.7560481653	547.2544123792	755.0514746057	729.505266023
1606	838.7504457175	569.8166579694	699.222349523	710.3347452634
1607	840.3131508083	603.7526387457	660.485916068	692.8849595678
1608	847.9456907113	636.150616928	642.5612286918	681.4535767206
1609	865.5232165027	653.2688978167	642.5173131838	676.7978157923
1610	890.2068179326	647.8775868577	653.0667869148	676.5553026729
1611	911.7550949839	623.2324523147	665.4767258382	678.7765763595
1612	918.1827094146	590.1606783829	672.3467745573	685.0117757311
1613	903.9372293348	559.7339855191	669.0848557997	699.8645704936
1614	874.4095449344	537.3033952473	654.0452632963	727.2659662604
1615	843.1634805487	522.0964266478	628.4166571284	766.6369990552
1616	823.8644315802	510.9571132046	596.6876908884	811.8288094658
1617	822.4007273654	502.0841362766	566.343171343	853.5625226699
1618	834.3823200258	495.8963143039	545.3273182299	883.3223700805
1619	849.0652964877	493.0580319759	537.7235586793	896.3482522865
1620	856.7901504885	492.413418445	540.9385914662	892.5746865538
1621	854.5888061284	491.3084397621	547.3291554044	876.2711930503
1622	845.9895148601	488.3295301094	549.8629006547	854.8153538558
1623	836.1032693654	485.3873473874	547.5922075202	836.6297935689
1624	827.0500707653	486.584157949	546.2415334553	828.3788096421
1625	817.7720864653	494.3376510698	553.6144654516	832.4628804972
1626	807.863660741	506.8228950448	573.4530120451	845.7849936621
1627	800.783583707	519.2476986607	601.982935998	861.2776514932
1628	802.863733412	527.8989548099	629.0185334894	872.0325542332
1629	818.539935853	532.8050176109	642.7304100119	875.9637057168
1630	845.5775503101	536.7756711146	635.6696557568	877.1947073031
1631	874.5119067095	542.39114459	608.7680181951	882.6223127044
1632	893.3046535352	550.3332945229	571.1123823194	895.9618673541
1633	894.2865181528	560.0953356105	535.6229542817	914.0869255539
1634	879.3019276791	570.9687416615	513.463419986	928.7527774976
1635	859.6090787992	581.759552427	510.2990042432	932.4762413745
1636	850.8508750787	590.5759383311	525.1030730762	924.4075516802
1637	865.8922305934	596.2604279691	550.875492567	911.6603585432
1638	909.1355144088	600.2469339421	576.8133810132	904.5548989481
1639	973.9328937768	605.8771508623	592.5790060958	909.5061643921
1640	1044.6760324046	614.7970534753	593.6576845204	925.1042796591
1641	1103.7098192743	623.8459784402	584.177577675	944.0404508937
1642	1139.983528444	625.9571777331	573.8209022688	958.6477002088
1643	1152.7752801374	614.7516504888	570.1532641778	965.2396997777
1644	1146.9652443346	589.4854147207	572.2855555894	964.8282342274
1645	1125.3675071961	556.6787424419	571.851385209	961.19660097
1646	1086.9934321053	527.2439544936	560.4640873993	958.5493052047
1647	1032.9575124155	510.6722390373	536.9569457757	959.713944627
1648	972.5094578147	510.3373070896	507.7952206666	964.1421703566
1649	921.4603304102	523.6337828753	481.2634183808	966.79182815
1650	893.6732751567	546.2223440877	461.6205576718	959.4552357326
1651	892.5288017635	575.4441043018	448.3170721096	935.2226977489
1652	908.5631651878	609.4241627533	439.2179326189	893.3784982198
1653	924.9108658289	643.7478482514	433.52674319	841.4079511212
1654	927.2097598633	670.7705142467	431.9107480719	792.5099159577
1655	911.9438566339	683.4280579042	434.8530453838	759.9056978939
1656	888.5145318138	680.4858150871	442.1218266533	750.8907818334
1657	874.7232604191	668.0248804806	454.0452908213	763.6686946883
1658	888.1158051865	655.4064474514	473.0726114106	788.4070193363
1659	937.2445557271	648.3517504298	503.2535429652	812.0029905324
1660	1016.2991975772	644.608676795	547.4807923991	823.9084966048
1661	1106.0214871014	636.2779124537	604.3799452768	820.1532545879
1662	1181.7520629256	617.2931316006	667.8929494485	804.1051057652
1663	1224.7241277565	589.7071406981	730.4110520193	784.2081711455
1664	1228.9922080151	562.8410703576	786.8711523019	769.974071255
1665	1199.7917094001	546.324823271	835.6897762104	767.2692289063
1666	1146.6405168913	543.8944014256	875.1457686939	775.2770079695
1667	1079.0272120451	552.9138382056	899.3522560264	787.186928064
1668	1007.1710482751	568.1796354129	900.0913321	794.6635003109
1669	943.2352850358	585.450222469	874.372370915	793.2463574311
1670	898.7284376005	601.97411727	829.6589240978	785.2156075852
1671	879.2810034553	615.5493322966	779.8897514869	778.2873176275
1672	882.15382079	623.9976524199	735.4506028823	781.1145580295
1673	898.8027621456	626.0110327373	697.2591840129	798.5217532692
1674	920.162742371	622.029080551	660.1545671799	829.1025749856
1675	940.3778356665	613.8372922206	621.2292456429	866.5686547123
1676	956.5173953763	603.2695141337	584.263639673	903.2744646436
1677	965.5773713681	591.3267735705	556.5250853506	933.4304669221
1678	962.3542375245	578.734199508	542.5104097508	953.5296182998
1679	942.0593311532	566.9907701918	540.6987394436	961.0055045638
1680	905.5654930786	558.348875518	545.9862397092	953.6435177189
1681	863.0336159944	554.3933164896	554.0966026076	931.3156541799
1682	831.8066821831	554.5635282244	564.0639450381	898.022158644
1683	829.3050061033	556.8051224619	577.1754852421	861.1762728147
1684	864.5413338672	560.1499059751	594.4676618582	827.9904852213
1685	932.5835488428	566.4065955048	615.0832331418	802.175890194
1686	1014.4549904598	578.2818042352	635.7987114313	783.6451347564
1687	1083.2730578234	595.0911558681	651.9939293739	770.7023475361
1688	1114.5963768014	610.8329201567	660.4226711162	762.0906741952
1689	1097.178690559	617.7365331179	663.2457606071	757.629090531
1690	1038.3637395559	612.7385466946	669.9551314671	757.8056656804
1691	960.062146136	600.6489066566	692.6656337514	763.2862119744
1692	887.4287341157	590.6963237398	735.8115953107	774.5842270732
1693	837.5801531203	589.6817902408	788.1998351313	791.459208189
1694	815.5973977429	597.7419801626	826.044893239	811.911178695
1695	817.9532271621	609.5924533605	827.5513700744	831.4187723154
1696	837.7871963418	618.8198699897	788.2226649307	843.8075706688
1697	867.2817249898	621.3941725025	724.6062005815	844.2433793696
1698	897.6924762721	616.5168850257	663.5334005661	832.3411138048
1699	920.1442046786	605.6998865925	626.4571708177	812.5164502873
1700	928.3054989234	591.9389128715	620.8707167666	790.9246866627
1701	920.8292555729	579.6577188271	641.8822033227	772.2160911392
1702	901.049871521	573.8927417434	679.1673354709	758.7884890394
1703	874.4697227482	577.9235878892	722.7920967297	751.9020916829
1704	846.6713964628	590.5831477718	765.3114622725	752.0721791253
1705	822.9077367583	606.1092284214	800.6174102654	757.9841576035
1706	807.8984943852	617.0088960075	821.8560694383	765.794030728
1707	804.8062046927	617.8759680176	821.846498729	770.2912544201
1708	813.8300625336	607.4921078477	796.7992707199	767.4886471099
1709	831.4474022199	588.7357954954	750.5713871393	756.9433473992
1710	850.4192500479	567.1399818258	694.6083480901	742.0020775421
1711	861.0257047543	549.0182980261	642.7624665361	727.7147004704
1712	854.220868181	539.5508123941	604.7900986361	717.6315002403
1713	826.4984595627	541.8780820747	582.9047273404	712.0520070201
1714	783.1354235214	557.7452954821	573.2917470639	709.3401016391
1715	736.4921188386	587.9229326284	570.8530526866	708.7966997771
1716	699.6321466802	630.6304181991	573.4621350109	712.3711455326
1717	679.6931998769	678.750357928	582.656434635	723.5674177239
1718	675.5744647067	719.6730944228	600.1855837469	744.9237279139
1719	680.768496756	740.5315422647	623.5821989475	775.835406593
1720	688.7893528961	736.1381956808	644.8850035598	811.765324896
1721	697.1132857401	713.1377181925	654.2872280395	845.3421162015
1722	707.2487784462	686.1412560529	646.8080179678	869.203287594
1723	721.6104366653	668.6691765588	627.2492515216	879.3659049165
1724	740.4067403233	665.8492626294	608.9389106416	876.7538680604
1725	761.0816777735	673.4773769708	605.6649905334	865.7909760208
1726	780.2162544742	682.2387892646	622.2481365007	851.7950766628
1727	795.577501903	683.4059049288	651.251060514	839.1715263664
1728	806.2570916136	672.8125924932	678.2806820794	830.4302145244
1729	812.1247734056	652.2017273839	690.7453932488	825.158755934
1730	814.4011052226	627.9840091463	682.7570479711	819.7094448829
1731	817.6995650025	608.0059700389	654.4440112855	809.4653873249
1732	830.6563061601	597.8548294442	609.7952021612	793.3451127345
1733	862.4987406937	598.7189057845	556.729139371	776.5603631712
1734	916.4380197388	607.7950886032	507.768705685	768.0789697024
1735	984.6569515485	621.1215816826	476.980234817	773.8259477604
1736	1049.4875052694	636.7972431418	473.2250349236	791.612238814
1737	1091.431499872	655.803034655	494.7151710318	812.2800069815
1738	1099.2680144062	679.2320771237	529.9644489	826.1331970409
1739	1075.6975755252	704.2220760904	564.210109243	828.8244581985
1740	1035.4658000429	722.9055704337	585.9553976324	822.3919390302
1741	998.2673526633	726.7487606981	589.5308332123	812.2257667464
1742	980.4063816158	713.3427937932	574.7917891123	803.8125673167
1743	988.6322380276	689.5667850041	546.7324762908	801.4400337227
1744	1017.8751195714	667.4096180098	515.2578345327	807.4348029577
1745	1054.3179556484	655.5373064226	493.4053579287	820.6966593938
1746	1082.2722696094	653.7242178136	492.4707347463	835.7738175547
1747	1091.0679638921	654.2822482508	516.3315906042	844.5925038445
1748	1078.8461073163	648.3854801815	559.0946327113	840.9843241443
1749	1052.930244366	632.3412770045	608.5303112626	825.4697573761
1750	1026.5908128953	609.7358227822	653.120551323	806.4325065668
1751	1012.1112527122	588.5139505141	687.4976401677	796.3734243082
1752	1013.0807972293	575.4345251261	712.5201126891	805.0659037421
1753	1022.5467044586	571.3757222344	731.1228016318	834.1708262176
1754	1029.8488564243	570.6249340686	744.1342038353	876.8370976421
1755	1030.1115404786	564.7707905303	749.7897801756	921.7712563596
1756	1027.8682441242	548.3299645353	746.3750220636	958.6338307353
1757	1032.7914173319	522.2093044434	735.0816480186	981.062838762
1758	1051.8334263314	492.6573175499	720.0761495284	986.7899651205
1759	1082.814054548	467.4350267787	705.8769519748	976.5208217774
1760	1112.8312997753	452.4030800257	694.4311532696	952.9870549992
1761	1123.1321494601	449.8697560506	684.1268273002	920.1284000942
1762	1099.1917618502	458.4233067832	671.3686242143	882.1458229641
1763	1039.7524707707	473.7847960143	653.3113386699	843.0640583091
1764	958.623145441	490.8644487895	630.2017389354	806.926915109
1765	878.3644767059	506.3786868126	605.6936315745	777.5334165655
1766	820.6816196291	519.9693613486	584.5504460624	757.110428926
1767	798.2346671902	532.8902868481	569.4258484313	745.2494148736
1768	811.0005238562	545.8166163461	559.0205242899	739.5491765694
1769	848.3300659593	558.0279871815	548.9884807414	737.6006153855
1770	895.7509727578	568.034094252	535.2205864928	738.3864299212
1771	942.0949175131	574.2758323996	517.5675919232	742.3356656053
1772	981.9132147008	575.3854505326	501.2979549683	750.354648694
1773	1012.5815062482	570.6270051554	494.7318539326	763.1256059902
1774	1030.9030338649	560.8151674776	504.2587249472	781.009269922
1775	1033.3662304866	548.8764059659	530.5468074353	804.1126172975
1776	1019.5971611883	539.3474761376	568.2591974664	831.7244983736
1777	994.4541241895	536.8673962782	609.2979784548	860.8783016396
1778	966.1406097199	544.031215109	646.7799010168	885.665563017
1779	941.4616734108	559.5972223857	677.7175363382	899.1275360056
1780	922.795053629	577.9971527315	702.8101708106	897.1057218467
1781	909.3897505394	591.1576054327	723.5185474714	880.8554262721
1782	901.1909414512	592.5463197751	739.0540211181	855.8133849143
1783	899.8330114058	581.1144074601	746.0500899067	827.7969381327
1784	905.4283701613	562.5270722665	741.5377040564	800.5097029011
1785	913.2586786363	546.3904333668	726.0856058566	775.9335150599
1786	916.2449769738	541.1378176212	703.9953961969	756.5026386358
1787	910.9563834485	549.9154842389	680.9203617961	746.4692554403
1788	899.8719346772	569.8116741029	661.5400758103	751.065210247
1789	886.4950742597	594.552783216	648.41241874	773.2861447603
1790	870.3488162533	618.0268644893	641.4837042995	810.09519689
1791	848.6828091458	636.1363439416	637.9511589409	851.3578135862
1792	822.746003195	646.2856316029	633.2463777684	883.6553926767
1793	800.2880993199	646.4099470752	623.1753306487	897.0625284243
1794	791.151957828	635.5506315285	605.6382560458	889.7899672302
1795	801.1607735175	615.7771374429	581.2007568276	867.6141809719
1796	829.6740548358	592.876158658	552.6526535478	839.6600421822
1797	871.5245154727	573.9947790315	524.5941976644	814.2817524264
1798	919.9466785487	563.845465205	502.465447777	797.0826442204
1799	968.0027228194	562.9683668542	490.787758547	790.8134724557
1800	1008.9832219715	569.0542331958	491.1309621208	795.5696263844
1801	1036.492653112	578.8912288171	501.1282765476	809.2619317503
1802	1045.7117590535	588.5485860049	515.485497382	828.5994813494
1803	1035.5526010252	593.2147105172	528.2643675306	850.7899810782
1804	1010.3955537709	589.2655007555	535.737552537	874.3285071708
1805	978.9025355545	578.266354018	537.9860716141	897.9978320001
1806	949.374273137	568.7452835992	538.6270172109	919.6611090413
1807	925.1660471102	572.0677744443	542.7558987331	936.6842165857
1808	904.5214841313	593.9018583765	554.2152948772	947.6728420138
1809	885.068351106	628.1033437409	573.0652153302	953.0923873038
1810	868.1898677299	658.8687720211	594.5304745554	954.234806943
1811	858.6775082055	670.5102490856	610.6365123697	952.1553438679
1812	860.4495252897	657.4118419499	614.5354257577	947.9202519
1813	873.0466889024	626.6785410835	605.1369305486	942.8415632716
1814	892.1846465848	592.2100372777	587.9488679877	938.0443728996
1815	912.3537854347	565.7502045088	571.4919563504	934.3002492004
1816	927.819180105	551.6893161718	561.9767464733	932.1470269717
1817	932.4384689063	547.8445616778	560.2580217196	930.8140215408
1818	921.0941458639	549.8015173892	562.405931757	926.2827533012
1819	894.1973007637	554.5557590164	562.9231988194	912.0210118689
1820	860.8582091978	561.1775619206	558.6668755557	883.8424134585
1821	835.9039020488	569.2040531402	551.5254147354	845.233936697
1822	831.2622448529	577.1821841604	547.8623258757	807.2025971995
1823	848.2368138115	583.1213808648	554.4814236011	782.0963534001
1824	877.2439869302	585.998649055	573.4126631155	776.333268782
1825	904.3036717289	586.7400018711	599.9573736904	787.5938748236
1826	918.5999795827	587.7687649673	626.5384192039	807.200557538
1827	916.286898409	591.6220043832	648.8088386464	824.9752023265
1828	900.3079426494	599.447030396	668.3604901384	833.3481561475
1829	878.1418166965	610.5432202677	689.3343121128	829.15372539
1830	857.909276093	623.6311798861	713.3793910493	813.3445598116
1831	844.0612168955	638.8078040503	738.3194097953	789.8818124942
1832	835.4431130837	658.1878867599	761.2729591161	764.9248159649
1833	827.4576786278	684.1652327727	781.6794880572	745.7427863719
1834	815.9123281754	716.6984361387	800.9117783835	738.8800200559
1835	799.303522833	751.6617371459	820.1916034072	747.8097836964
1836	779.4934915168	781.2803009595	839.8149604469	771.111822384
1837	762.3680930251	796.7893140766	860.0655832969	801.8797316689
1838	757.5401836948	793.0770821027	880.4368058156	829.0739927646
1839	774.5475993673	772.9104857049	897.5937691974	841.3555716071
1840	815.7041941229	747.3563133589	906.0559425537	832.6831992237
1841	871.4641453439	730.1390720033	903.7943518579	806.4566573871
1842	923.5093088657	729.4878304056	897.4255878108	774.4381211781
1843	955.301543971	743.4618551719	899.1278199721	749.9833974154
1844	962.4000399017	761.7908604906	915.9069232416	740.2407919464
1845	954.0992413763	772.4502944936	941.7377065681	743.0856869855
1846	944.8932889263	768.0998754146	961.0679150842	750.5976540016
1847	942.4584265114	748.8092622586	960.879357901	755.2132181401
1848	942.3265314881	720.5804009272	940.1752997699	753.4983547687
1849	933.2308881663	691.6859293926	909.0740126895	745.8890254367
1850	907.9186977714	668.8082612412	880.1404045179	734.7047542871
1851	869.7846843371	654.4812057207	860.4764508829	722.7104415365
1852	830.6398997675	646.9037641614	849.9951055171	712.6324728193
1853	802.9518368844	642.2358763143	844.5756906189	706.6541502805
1854	793.1808818523	637.9592638299	839.7453604907	705.864978959
1855	800.2522203363	634.7668796893	832.5892048045	710.192868934
1856	818.6666038577	635.3812115744	822.3127962198	718.7824326841
1857	842.9950675931	641.3962155521	810.1775898347	730.4513542
1858	870.0038872942	651.0745949702	798.3834834309	743.947291987
1859	897.2746163837	660.6106280373	787.9372847202	757.9943910404
1860	920.3177967463	668.158183343	776.8507102066	771.4306169768
1861	932.0280816029	677.2408733735	761.5841275087	783.5483012888
1862	925.9548589665	696.1779148413	740.6616224577	794.451904207
1863	901.6808114372	732.9077041528	716.5326278758	804.573354025
1864	867.0821516056	788.4711606684	693.9954417092	813.1593030973
1865	835.0043756602	853.6657327083	677.387699137	816.9738239094
1866	816.5726084628	911.2762958871	669.4399966776	811.0654404759
1867	816.5634463375	942.988967685	671.0523203975	791.9337722119
1868	833.7487093411	937.5216779215	680.3188131723	761.0656385053
1869	863.5278060307	895.9534387177	691.5995270592	725.9110955419
1870	899.3432418487	831.5975512188	697.2019392568	697.0576383307
1871	932.9546986838	764.3693701173	691.6271290698	683.0551408186
1872	956.1700308132	712.2342594094	675.1546084654	686.0717559224
1873	964.0115038441	683.8932813582	653.8346739667	700.8372658945
1874	956.7754187665	676.1729848208	637.0229245972	717.555442849
1875	939.0097758514	677.3005056507	634.8325984988	727.2108461202
1876	916.7942331679	674.1151697457	655.1657040776	726.1825229641
1877	895.9291081777	659.3456834387	699.2857728679	717.4087124219
1878	881.4426938405	635.0704950789	757.6441325813	707.3772577586
1879	876.9448257766	610.5009045529	811.0910770892	701.6352491761
1880	882.6339403547	595.7132664418	840.1024142161	702.1023031372
1881	894.0928106368	595.5688012187	836.4793873171	707.3992949126
1882	904.2737125358	607.2924745864	807.5698837104	714.8901237285
1883	908.1986357613	622.938513558	768.9324357072	722.2500002096
1884	905.9488292092	634.3623838011	732.7648861352	728.0489995234
1885	900.9747452016	637.4491157287	702.2900788121	731.888397489
1886	895.5500783989	633.1408878223	675.1993115074	734.3695340762
1887	888.6323464043	625.733563575	650.208650327	736.5737255268
1888	878.0439933476	620.0053824243	629.5916421714	738.8754563937
1889	863.9202154774	619.2035216598	616.2793918696	740.2800454154
1890	850.0089358958	624.6296671532	609.4917926922	739.6128982342
1891	842.0609037103	636.4531162157	604.2318910402	738.0245554237
1892	844.8438147276	654.4684743022	595.3295784202	740.1139266802
1893	858.9746253421	677.9064734271	582.8684870093	751.6382857967
1894	879.3043766046	704.6465773969	574.6764198658	775.1712533782
1895	896.5201648771	730.9444958314	582.9518054383	807.2773062328
1896	901.9956487251	751.954558776	616.3807477108	839.8541337768
1897	893.1753636142	762.5539076749	672.1885244562	864.5195604317
1898	876.1791240363	758.6003975275	734.1193379131	876.7554849652
1899	863.6771808377	739.0769919317	779.9932616407	877.4142598981
1900	868.0847790288	708.083012229	794.7217344771	871.2048593914
1901	893.1757496893	674.024859299	778.7653601442	863.7994584201
1902	929.7210159712	645.741107055	744.7156289089	859.2109373558
1903	960.2879484959	628.7152202329	706.3502080931	858.5728101866
1904	971.1945279786	624.4254653315	671.0330559217	860.4395189967
1905	962.4901366861	632.4306329413	641.1239260199	861.8197142969
1906	947.4623335403	651.8578462407	619.5273548018	859.4091700981
1907	941.7940005106	680.3318703378	611.0976867281	850.8696080258
1908	950.9261627015	711.9586282451	618.3960450559	835.7696495558
1909	965.5796426635	738.1050949611	637.2429373407	815.9106927224
1910	968.8477953356	751.4175713815	657.3071296269	795.0375822039
1911	949.1190537652	750.0514451859	667.8741930687	777.9759930942
1912	908.3936795097	737.9546802355	663.7222798752	769.1550865095
1913	859.5423136968	720.9226436445	647.5760794806	770.7081944718
1914	816.2505195896	702.1471866194	628.0193762466	781.48690919
1915	785.5024272392	681.2415848184	615.1273253674	798.1281656844
1916	768.2214138887	656.6638838073	615.6596698316	817.8291759283
1917	764.6292498602	628.3802226937	629.3659989901	840.5221448997
1918	776.949874514	598.4054805528	648.8103581358	868.6054009091
1919	806.3929505477	569.6441861516	663.8215788664	904.0634415965
1920	848.2743183023	544.8410243235	668.1745761369	944.5129760666
1921	890.4745388369	526.5254416696	663.1185927523	981.0826294308
1922	917.3499098547	517.3059328017	654.8778792854	1000.913549527
1923	916.9080111948	519.3553565	648.9730074575	994.1717136781
1924	886.6039364099	533.1338391142	646.1355465628	960.954346662
1925	834.2472154235	556.4476904097	642.9447061139	912.5492148239
1926	774.1193116336	584.9021097218	635.7810407117	865.8833334305
1927	721.3793158052	613.5449389316	624.4406631576	835.1873503853
1928	687.3282103986	638.3993907408	612.5083508732	826.3097623351
1929	676.4511075533	656.9757618064	604.5213507075	836.543470204
1930	685.7071542552	668.1430062933	602.8179154809	858.6780042773
1931	706.6282918037	672.0555204502	606.5996439316	885.5339752083
1932	729.8516174252	669.9289751558	613.1895591498	911.6705127331
1933	749.8581839714	663.1766973394	620.0313696734	932.1426479038
1934	766.8364496237	652.6452362907	625.8815122394	941.8327281247
1935	784.5121251272	639.0368429139	631.203318415	937.5011009874
1936	805.5926103568	624.3217014441	637.3342042002	920.7589477736
1937	828.9845179335	612.0093171479	644.4949598034	898.0222203546
1938	850.5590170693	605.6136590055	649.9526234369	876.8565320729
1939	866.0525326696	606.6406291991	648.9440853239	861.8950533066
1940	873.2940684993	614.734443256	638.468335167	853.2269388969
1941	872.3542194394	629.9793052805	620.9051661505	847.3796590195
1942	864.4464258971	654.5389919467	604.2618741147	839.736709356
1943	850.6441003607	690.8469427177	598.2957248372	827.1554590197
1944	831.2400204474	736.8205700816	608.8573413438	809.8977033781
1945	806.5721966746	782.7809619971	633.9580275229	791.8171957277
1946	779.0561543914	814.3688501255	664.0456663018	778.4386076595
1947	754.4226518547	820.7654697469	686.8804090007	773.8921779961
1948	739.9113372834	801.8729202014	694.3974023888	778.6075485596
1949	740.6745457544	768.6000819349	686.8872238566	789.0015106735
1950	757.6715149551	736.025512624	671.3037481693	799.0789643677
1951	788.2010600154	714.9046982816	655.3775993861	803.2523845735
1952	827.3125397468	707.3477377712	642.8010647097	799.1897379217
1953	868.1940372662	708.2946484627	633.0401970834	789.2534983853
1954	902.6730395352	710.3980352846	624.6475047076	779.3306877721
1955	923.1078800203	708.4111159683	618.1899163392	775.2408362193
1956	924.8206150208	700.9571995493	615.9839488191	778.9031666942
1957	907.4474373789	690.1829858621	619.4694730691	786.9957885106
1958	874.7354291307	680.5715867141	626.9108561511	793.2427971644
1959	833.6691182628	677.1779003209	633.5441956022	792.5333252432
1960	792.882697518	683.3080934862	634.0283535352	783.9716561519
1961	760.0048526153	698.0961891769	625.7802679706	771.3583753009
1962	738.5635963683	715.7631060932	610.6491554023	761.3737995128
1963	727.0460697931	727.5978035438	593.775341607	760.5541209
1964	721.3997150414	725.9709153243	580.5232571304	772.0432709276
1965	719.5894663907	708.5410674701	574.0471715288	793.6499083113
1966	723.8423619032	680.2184109683	575.0556765806	818.9607221837
1967	738.3804558723	651.4877641065	583.1900788346	841.3284381024
1968	764.5076729544	633.3330817391	598.1005257679	857.9523724558
1969	797.8324338334	631.6453767456	619.0810639288	870.5383883414
1970	829.8868349934	644.4781721052	643.7899504076	882.125012615
1971	852.5496625248	663.5915330634	667.735135812	893.2313191582
1972	861.7383827794	679.0323891663	685.3251515767	900.7924969075
1973	858.6470740467	684.3951677915	692.2895239512	900.5806694683
1974	848.8277449427	680.049047965	688.3242977886	890.8827653979
1975	839.4289798395	672.3405344615	678.1058872856	874.7423869618
1976	835.1991242329	669.0582646522	669.2802066356	858.6893781445
1977	835.1708565004	674.3075858845	667.9692989921	848.6570464127
1978	832.7922152524	686.7593301179	674.9489855348	846.3444060849
1979	820.3927529323	702.3259852632	685.7003574039	849.1546920465
1980	795.2001761437	718.5295884204	694.4172255661	853.2683615234
1981	762.4415587224	736.5983529026	698.6706653426	856.337958832
1982	733.1125963945	759.2379407845	700.7520378418	857.6955581561
1983	718.424119748	785.3585401392	705.2194116523	857.2070155187
1984	724.7716345899	806.5219649065	715.0232482912	854.546564882
1985	751.837968166	809.7790451254	729.7020904005	849.4714538735
1986	793.0738650014	786.4465593163	746.4047194483	842.2558105091
1987	837.584035011	739.7862878281	762.0496566813	833.7332711388
1988	873.4487416801	684.3369930236	774.2374658526	824.9067067598
1989	892.8620855519	637.1147631116	780.2744347382	816.2484047911
1990	896.5848516048	608.1561657888	776.3303274074	807.3385560436
1991	893.2361299711	597.5042852576	758.9048862534	797.1778407753
1992	892.1483876176	599.2159455134	728.0718001207	785.0427742775
1993	895.2874893239	607.3048248999	689.4817635346	771.3259951019
1994	895.7828358357	618.6928691356	652.5820886483	757.8236500384
1995	884.6036266575	632.2207487376	626.2898382681	747.4429464953
1996	858.9678310729	646.1737259292	615.3008118611	743.3506373811
1997	825.0781758083	657.3093111411	619.1006506113	747.8163051724
1998	793.7422607013	662.1644278491	633.598557602	760.8121866669
1999	773.7792571176	658.9311064352	653.5459150242	778.9947626064
2000	768.7184177449	648.5089874761	674.5590771157	796.3936491101
2001	777.9461964509	634.1341684273	693.8647710509	807.2544108512
2002	799.4200088229	620.6142213885	710.3571015861	809.8632047897
2003	830.7767597577	613.3902988553	725.0899109879	808.1050529827
2004	868.9867590674	617.2934687561	741.1976780246	808.6686119908
2005	910.1198254853	634.9104312013	762.0391678069	815.610286635
2006	950.8242982253	665.1073220795	788.1589276751	826.9867813805
2007	990.4883481882	702.6135060128	815.8987761933	837.0718583386
2008	1031.394539527	739.1469526964	840.0951879888	842.7697562879
2009	1074.9846348515	766.3327040484	858.8852904995	848.0028585734
2010	1116.3041145347	779.6759348401	875.7761474975	860.7026692747
2011	1142.1740643669	781.2037579622	895.9932258219	884.30436904
2012	1137.5832333245	777.9253546241	919.8196430073	912.1450153956
2013	1096.9313913957	776.119018534	939.1511688695	931.7161048536
2014	1030.1280553588	775.9229847651	941.2572400288	935.078626722
2015	956.9312819928	771.1809534348	917.4617485972	925.4393934067
2016	894.4592076895	755.077216077	869.2478275612	913.7342359254
2017	849.1857270367	726.0452122653	806.9018666152	909.33374052
2018	819.1191138203	688.9616097415	743.0510160031	913.4684485921
2019	801.2454441033	651.9074205124	687.3693725375	920.1053543881
2020	795.2954335788	622.3462902564	645.7224830196	921.8176482026
2021	801.201336459	605.2487608485	621.3827970009	914.7927532381
2022	815.0752279593	603.4100169281	615.6634126414	899.6776847783
2023	830.0283268741	618.2131087192	626.8537625615	879.6504680154
2024	841.7461659998	650.5285274284	648.9530728304	858.9589426601
2025	852.7132177447	701.167562724	672.3507521486	842.4627963174
2026	870.3943321416	769.8975693599	687.1001225803	834.6076941578
2027	900.5333282575	852.1818089277	687.1255727329	837.205864877
2028	941.5377855956	935.1212439101	673.0744725698	848.3671759677
2029	983.7780625226	997.769923939	651.7440874302	864.4726872919
2030	1013.449354447	1019.6920118792	632.321493637	883.3577506104
2031	1018.5354776952	993.9164728029	621.3936806858	905.2162116839
2032	994.3047089799	933.3513810134	619.4834487725	930.2690077856
2033	945.8411357931	863.4964561115	621.3540185929	956.2479957842
2034	885.658946402	806.6853187055	620.2334385553	978.4215625527
2035	827.529331714	770.8047604145	613.138890635	992.2460592314
2036	780.8656485521	750.2449842596	602.9389305795	995.7387999875
2037	749.6370777803	735.4405757767	595.5017084373	989.9938099411
2038	735.0276072162	722.075338563	594.6904123368	977.9667507257
2039	737.2896241747	712.9966013449	599.7615577526	963.0096449212
2040	754.5822558678	713.6768455737	607.2982948209	948.1460138583
2041	781.0143300979	726.7371161504	615.0398198896	936.2821227216
2042	807.2801927441	750.0804082688	623.5593032123	930.3418563238
2043	824.6671999918	778.316725235	634.0716231205	932.0087426644
2044	829.2544747844	804.6324860105	645.0497541753	939.7218454132
2045	822.9802668251	821.6641699902	651.4321946837	948.4167084125
2046	810.4909695327	823.2980892705	648.1014690225	952.3829887565
2047	794.9804085008	808.0320593468	634.6155731666	949.6425967652
2048	777.0389489594	781.1554196539	616.5850467982	944.1269818027
2049	757.0871701908	752.475260808	602.1119666617	943.5703832209
2050	737.9741630409	730.5122841	596.4325127979	954.1564319283
2051	724.3750237297	717.877876947	599.2793830794	975.8205438806
2052	719.7341763124	711.2289408679	606.202262219	1001.3538941004
2053	724.271935971	705.0962600487	611.8645367291	1019.9479426233
2054	735.8153283671	696.1551091363	612.8025070992	1022.5448038305
2055	752.076218569	685.3913310668	608.7246907822	1005.726658849
2056	772.005410747	677.37640331	602.5330269759	972.5453358604
2057	795.6756104514	677.3460953277	599.3767531983	930.9451294776
2058	823.5448793848	687.6893010519	605.0504518675	891.0473134591
2059	855.1747037645	705.9494106269	624.1243532207	862.091908634
2060	887.9641888693	726.0223474845	659.1425401903	849.3346972818
2061	916.7633430395	741.3986493465	710.5346696552	852.016151511
2062	935.5591551467	748.3593179406	775.588281361	864.0079116613
2063	940.4631857914	747.1818644071	845.7236399439	877.348459504
2064	931.5621029204	741.1921301939	904.771539227	886.1956798074
2065	911.7297947591	734.5024407555	932.9004630611	888.310581794
2066	884.0674060248	729.716970688	916.9578497554	884.2727073279
2067	851.2689353127	726.9895815918	860.3700992644	876.4211553181
2068	817.2724921418	725.0343909132	783.764368117	868.410165643
2069	788.2438785644	722.8904384064	714.3036689101	864.2576847825
2070	770.6261559887	720.3521992674	671.4034927408	866.1518065606
2071	767.4888255524	716.79227451	658.7425270107	873.4461432089
2072	776.3619319055	710.2080494063	666.4456157217	883.972382188
2073	790.0476276922	698.5733893613	679.7970710098	896.5045848113
2074	799.7143406997	682.4365479663	688.4329437531	911.432076061
2075	798.6862278818	666.0519642405	690.9835132725	929.2039768361
2076	785.3283566068	655.7298221547	693.3562481556	948.3979674092
2077	763.498479839	656.9619661357	702.5861266118	965.0895241066
2078	740.0644264161	672.3232138085	720.845155971	974.1586817436
2079	721.212352162	700.7399677531	744.0382246263	972.269218184
2080	710.5382479919	737.3977453236	765.8573574069	961.3440075541
2081	709.3150620588	774.4465909502	783.465126962	949.1886503192
2082	717.0124299258	803.5822215995	799.9204314663	945.2635281212
2083	730.622786803	819.6612479978	821.5133557715	954.0849736946
2084	744.4524787846	822.5784563813	852.0803583284	971.8664262863
2085	752.4193007965	815.3616071723	888.3905225206	989.1345554009
2086	752.1978312744	800.5953404705	919.6550217132	997.1206333119
2087	747.3188959881	779.1787117651	931.9857856833	993.0930080972
2088	744.7932833708	752.2395215162	916.0435522614	981.15651135
2089	750.0993038506	723.1812260684	873.2466317798	968.6160319809
2090	763.4878036679	696.9882758319	815.5835457478	961.0934099329
2091	780.0350596891	677.609143155	758.690450643	959.6998629557
2092	793.3233176587	665.9985910187	713.7704765244	961.5780580596
2093	800.0485494649	660.3541960695	684.7560985084	962.8083161234
2094	802.6419555057	657.8979258619	671.3546976345	961.1208507887
2095	807.476073922	657.0933265713	673.090462325	956.7956500289
2096	819.5709197726	658.7972479585	690.3319496528	952.0061610766
2097	838.0564594865	665.3725522912	722.4606689354	949.6340129623
2098	856.276140201	678.5924758057	766.4288551236	952.0073175831
2099	866.691989903	698.3056697494	817.0997561179	959.6794048772
2100	866.1354473544	722.6599312825	868.3662356804	970.5153131306
2101	857.3978497617	748.6222101296	913.5995894998	979.4418658183
2102	846.4810575911	771.3743869901	945.6442542188	979.8249338379
2103	838.5874298264	784.1384156557	957.9162639897	966.6807002423
2104	835.8320315358	780.8245969196	947.0290332729	940.3996712803
2105	837.4013056498	760.4170342369	915.0535464236	907.9083258847
2106	840.9656292491	729.0414730769	868.9352005489	880.5246566191
2107	843.9189215719	697.2613678659	817.0938666306	869.6077616629
2108	844.5969149624	674.670884209	766.3179989025	881.8926215972
2109	843.6573217112	665.992683884	720.7086241874	916.1475165819
2110	844.385863699	670.7554953877	682.4033131028	962.6754300115
2111	850.4969032265	685.4538327351	652.9355325296	1007.1642321746
2112	862.5252072264	705.5104603992	634.4145642149	1037.6600762463
2113	876.1260582419	725.8356389603	629.465971383	1050.1004064463
2114	884.434927426	741.1438391302	639.2933487528	1048.3958151996
2115	882.1642682232	747.5806334506	661.3087706841	1039.5797303086
2116	868.2173997129	745.1741919259	689.3604242458	1028.8878326701
2117	845.9546311664	738.7190186374	717.0739466979	1017.8800926014
2118	822.0054376603	735.34421309	741.5029680772	1005.1117548458
2119	804.3989179469	740.0658036807	763.4616021825	987.437650525
2120	799.7186051238	752.3914324473	784.7275214362	961.4475634375
2121	810.3458046319	765.9762213715	804.7228317288	925.6779998097
2122	833.5805064588	771.6025184045	819.4384510379	883.5043819424
2123	863.427798033	762.203605987	823.919829297	844.1289968515
2124	893.1912357766	737.1586354992	817.0219854393	819.5253968765
2125	917.2471304328	702.9960749786	805.5442611629	818.2548585613
2126	931.7978428127	669.6299705618	803.6130785538	841.3553278707
2127	935.503054154	644.7678876814	825.6772863626	882.8300791906
2128	929.7370336931	630.4283017027	876.2805985147	934.5340420203
2129	917.5336399157	623.5938850183	943.2865587583	991.254800723
2130	901.952181313	619.8327175791	1001.1370802768	1052.1070304496
2131	885.4424745178	616.9558168801	1023.7302972869	1116.548712487
2132	870.1539081718	616.4035426459	999.1403057851	1178.0430823621
2133	857.803411693	622.0437803944	935.8308742607	1221.7901995949
2134	848.831009644	637.5435369295	856.7161121516	1230.863256602
2135	842.0743020875	663.7412955188	786.1212437734	1197.0631112349
2136	835.5121077492	697.4722307317	739.4315869529	1127.5803104411
2137	827.8153568729	732.342723013	719.8974732276	1041.8929031553
2138	820.0009172618	760.99208155	722.5932610134	961.6009787816
2139	816.2391188164	777.5960620934	741.0773178893	900.3934096339
2140	822.2548227247	779.2140811896	772.1650733943	860.0858517604
2141	841.0374599556	765.9971485244	815.0499163625	834.1780102347
2142	868.5348796794	740.8553487685	865.6937553788	816.2168281485
2143	893.8537297223	709.1338868105	912.5984011228	805.9962750623
2144	905.3457303885	677.9560638771	940.1909466502	808.9098908447
2145	898.4058609243	654.926567626	938.554613122	829.0081038392
2146	878.9983504268	646.2461895041	909.8625619931	863.2984034527
2147	860.6566100117	654.814662229	865.3081238558	902.8654184077
2148	857.5154924873	678.9503737789	816.077015163	939.5783005282
2149	877.0568697901	712.6687031561	767.7412164374	970.7312499973
2150	915.8582295452	747.5422035868	721.703960937	997.9063220765
2151	960.2256159626	775.0947216218	680.0857963476	1022.5139355532
2152	992.0217019285	789.0156359299	648.5077425084	1043.249515766
2153	997.4642588584	787.16772261	635.164773256	1056.9443461548
2154	974.1904698999	772.8373076196	647.4387314569	1060.5663764112
2155	931.8957991302	753.7140255775	687.9072069179	1052.9649341827
2156	885.9678383325	738.3301215779	751.7095599189	1036.1018573503
2157	848.6659938645	731.7351297385	826.4537188169	1015.3199486594
2158	824.5721541988	733.4199003582	895.4291365463	997.6529929016
2159	812.3928756426	738.9292737865	943.2753985155	988.7053146409
2160	809.5773353837	743.4797486516	961.9098408194	989.5690178281
2161	814.6270367136	744.6185719516	952.9718418808	995.1064417517
2162	826.2230251234	741.8319220663	925.2880802762	994.9757676668
2163	841.7308196074	734.7594214771	889.6718174465	978.2542504392
2164	857.1931026452	723.110323384	854.8675599717	940.3053290125
2165	868.2756310649	708.7164126358	826.0501873688	886.778149766
2166	871.4059015286	696.5621654198	804.7631733632	831.1896358469
2167	864.9810355958	692.2603357031	789.5242756886	787.4499390649
2168	851.447227457	697.781421222	777.0720162393	763.0239972083
2169	838.5627413949	709.8307524376	764.9062279165	756.8800046663
2170	837.209494008	722.2452168137	753.7213120975	762.031461021
2171	855.3292792168	729.9271786921	747.9267483302	769.9661552531
2172	891.7273563973	730.7942189164	753.0567442757	774.6929425578
2173	935.5634334253	725.7948340539	772.0390355425	775.085327273
2174	973.2940920858	718.1920022353	802.7154630493	774.8513304054
2175	997.9827299349	713.9710607029	838.1074908736	780.2790951315
2176	1012.7698577476	722.720579889	869.11871922	796.5177615209
2177	1025.343417899	755.5529135865	888.3254350847	824.7635502383
2178	1039.3395871307	818.2304062974	893.0537554694	861.7028646708
2179	1050.9177671288	902.5576151053	885.8261190508	901.412241617
2180	1052.8979802513	984.9279062716	871.0742524253	938.1238327065
2181	1041.0641739362	1037.5715198759	850.9275656775	968.0658693274
2182	1017.068025966	1045.6051483967	824.3802494759	989.8123663159
2183	987.2469880835	1015.0749474825	790.833312993	1003.9095315445
2184	959.3457915537	964.5214251593	753.7803879182	1012.1188619221
2185	939.0675515802	909.6587103824	720.0721402784	1015.9077206538
2186	928.2372644774	856.6354001622	695.3637326428	1014.5447373672
2187	925.20669416	807.4814420745	681.25674851	1004.7699203805
2188	927.000272399	767.3233946267	677.3055243303	983.2983936527
2189	931.0245807279	743.5314345814	686.3614637064	950.5823050112
2190	936.4242191864	738.4954038425	716.8134443028	912.3008840837
2191	945.5485976617	745.6009832522	778.0602405323	876.9991183385
2192	964.7783469589	753.2383841763	870.5748175219	851.9536918378
2193	1001.8524858545	752.8639266287	978.1307928343	840.265498644
2194	1059.0775624383	743.3070227294	1070.113018328	840.6119443772
2195	1126.8710320495	729.1107484815	1115.5878991736	848.6060953509
2196	1184.5207415899	715.2771783187	1100.622776602	858.968719715
2197	1210.3505646828	703.7333683929	1035.7501083046	868.2644855719
2198	1195.0136705276	693.6836125568	947.9743692399	876.6215920247
2199	1147.8615781584	684.0587627554	864.948085897	886.9040535455
2200	1090.3104059289	675.2801800002	803.5112082234	902.362533433
2201	1042.260075874	668.9862343157	767.9297219824	924.6729935481
2202	1012.9663364003	666.8932684617	754.0863773768	954.1157191897
2203	1002.0564203174	670.1290937085	754.8221685201	990.3643704485
2204	1005.6125642583	679.1340331475	763.8904739005	1032.0593225814
2205	1019.013168877	693.4945950877	778.5339515174	1074.5646618281
2206	1035.9357811876	711.4285422245	800.4812281676	1107.840072701
2207	1048.6695373737	729.6096476296	834.5052191901	1118.0031937744
2208	1052.419274799	743.7317344419	884.1699388491	1094.2259867191
2209	1049.2588521753	749.7227242004	945.9439038119	1037.2140821359
2210	1046.2251112822	745.1226345555	1006.5226299586	961.3830705559
2211	1048.6041431364	730.820107172	1049.0989631831	887.3601657026
2212	1054.7542927348	712.6399989639	1066.1304448789	830.8729708095
2213	1057.0569891057	701.0804820281	1066.5588991783	797.3748162527
2214	1048.2502294836	707.3494609313	1067.6941959105	784.9755877232
2215	1027.5671034444	736.7778179895	1078.2751511099	790.1942966256
2216	1001.3499683607	783.6474227542	1090.0464814507	810.5158325486
2217	977.0332190488	832.2360700162	1086.770879439	842.5736457983
2218	956.2025115455	864.5139807377	1060.4309973928	879.2675134883
2219	933.9168487458	870.1111893435	1018.4951932901	910.5515222686
2220	905.3104557586	851.989181704	976.7448107111	928.3033401292
2221	873.43316896	824.4084246911	947.0747432404	931.0909145102
2222	850.056375496	804.6377649076	931.2516211636	924.395294426
2223	848.522835927	803.5534269665	923.224562372	915.6016424647
2224	874.3489701273	820.6180728242	914.6583126044	908.7544151128
2225	920.7905532206	845.9170807812	899.2778288538	902.9756248701
2226	972.3738493099	867.1194105891	874.9801917838	894.8288377692
2227	1012.7393377872	876.3189990191	845.1938002884	881.7158420218
2228	1031.4212954522	872.4221966518	819.1614917995	864.1452820294
2229	1026.6333626339	859.0299663928	808.5138823729	846.2609123364
2230	1004.6742237081	840.8136968354	820.5720790587	834.4780725884
2231	976.8413781853	821.3500419312	852.1322241061	834.6180042861
2232	954.0476754759	802.2844497638	889.9578189626	848.7786845911
2233	941.1757877839	783.5286292315	918.8075284289	873.9890405374
2234	935.7188752462	764.6256875502	930.4363555114	903.3427987575
2235	932.747681204	746.9180330784	925.4067600663	928.9098014862
2236	931.1987643211	734.1039834906	907.5423674011	945.0054182768
2237	934.578733329	729.583695691	878.6501331455	950.8346684985
2238	945.1552218274	732.5712506997	839.4933833167	951.2710468726
2239	959.3677345387	737.605212109	794.3114326547	954.3603664111
2240	970.9840651463	739.0251026395	751.4861851813	965.5813702973
2241	978.7216776833	736.0737376531	718.8472270861	982.4176683308
2242	988.3858326387	733.0376128753	698.4424741463	993.962922295
2243	1006.1519841479	734.5879493652	686.7200583666	987.6211748365
2244	1030.2917783962	741.7117700142	679.7576130142	958.2291731002
2245	1050.5539834172	751.8149772599	678.1086202853	912.5839063821
2246	1055.7640720151	761.1919618066	686.6151349531	865.8171830926
2247	1042.070803721	766.5751909521	709.745092821	832.8086972495
2248	1014.6771764953	765.0466037708	746.7222278565	820.8311873809
2249	982.9238610211	754.5064491203	790.5806191827	827.171531399
2250	953.7343663174	735.284232127	831.6796364877	841.6834227031
2251	928.6386443688	711.497511859	861.8479160751	852.1494699667
2252	905.3506257902	690.5527548666	876.3065488258	850.0043642443
2253	880.9685379972	680.7482910492	873.5224630993	833.9135536558
2254	853.9419668624	687.7284879691	855.1403714121	809.7108337663
2255	824.3848321651	711.5313253078	825.8974623272	787.1374636014
2256	794.1232191816	745.6694837958	791.9321522814	775.3704099289
2257	767.0384891173	779.3235060726	758.0504744781	779.6161669718
2258	748.6963229472	801.8647701689	726.4754172104	799.7397159418
2259	745.1047275318	807.3531695878	698.9672605604	830.8698506488
2260	760.2904769815	796.5417257924	679.7675865116	865.4288431763
2261	793.3862799724	775.2134881898	675.182303259	895.5901937496
2262	836.4891215273	750.4361455006	688.7057959056	915.5722609158
2263	876.631279811	727.6984416992	716.2759849611	923.2286892054
2264	902.1101767735	710.75907973	746.8858595459	920.6179606099
2265	909.9357633864	703.018041788	769.2589112299	913.1285538808
2266	908.2135438909	707.6685882555	778.9580604233	906.6162740442
2267	911.8685014153	726.4852395774	780.1982556217	903.7742345043
2268	935.0505171223	758.7202383536	781.528409305	902.0384958476
2269	984.5744704271	801.5735126383	789.5763141848	895.1174882972
2270	1056.1559058306	851.1765325942	805.1692668252	877.822310357
2271	1133.7871304809	902.6876205516	823.4667086929	850.7716513503
2272	1193.2258622737	949.7399762193	837.2555163473	821.1217252816
2273	1211.3643214745	984.7519277532	841.3131946301	798.5446302308
2274	1178.3337520693	1001.1606017452	835.3081000553	789.6956024141
2275	1105.1716349696	996.3998828286	823.3092343981	795.101654326
2276	1019.821197171	973.3243511188	810.2124637922	809.8841942449
2277	953.2233804268	938.6895853111	798.1496233004	826.7983314356
2278	924.079777387	899.4423070934	786.3274596051	839.5192091069
2279	931.3909872926	859.6560764458	774.3291626428	844.862356806
2280	957.791206873	820.4132407163	765.0567603755	843.270831567
2281	980.6821830569	782.3488675098	764.4327659693	837.7641039966
2282	984.122154188	748.2721223719	777.7460234324	832.2584624449
2283	965.2696883757	723.3967327406	806.0889370053	830.4021630335
2284	932.9631413941	712.8770232775	845.4382799451	835.2598702342
2285	901.1820362678	718.6478674326	888.7311144623	848.854594816
2286	881.5482106503	737.8044283623	928.6224764475	870.9983053879
2287	878.9763961929	764.0385365962	959.3285865677	897.855291553
2288	891.7632836611	791.073667128	976.8285735337	921.6819981348
2289	915.103377762	815.9161267058	978.8297299731	933.1905858271
2290	944.3123591853	838.9210714181	965.672333139	926.2152461369
2291	974.669045376	860.4673063033	941.6644021792	901.9376363496
2292	999.4121349163	877.4986385443	914.341955158	869.5585478951
2293	1010.3716090724	883.9613133617	890.6214082895	842.4547152779
2294	1002.5385559838	875.489180834	872.6952606069	831.7514159217
2295	978.5016076509	853.8360083737	857.7533610943	840.9278890296
2296	947.0965755611	826.3082157167	842.4775279294	864.5616654277
2297	917.2445915558	800.5086791168	827.7829106048	892.482091234
2298	892.5885085383	779.2659139475	819.0820828068	916.6244320447
2299	871.390442258	760.4433925404	821.9432409559	935.2513727657
2300	849.789968836	741.3778675251	837.4864164724	951.4866685058
2301	824.8195442227	723.1964624968	861.1923788309	967.7720204676
2302	795.9467455879	710.7987273732	885.5537190044	981.3510877513
2303	765.7449977419	708.8348193022	904.4921381375	985.0888903883
2304	738.8787249848	717.8023963341	916.1680079808	972.8116153522
2305	719.4108709488	733.7306170035	922.071331512	944.1804021973
2306	708.4717967047	750.9744419085	922.9624987142	904.8288610264
2307	704.6413641985	765.2846944551	915.8903496963	862.4582642303
2308	706.3354371922	774.5589250207	896.0771409422	823.0654989393
2309	713.0335321502	778.0847428381	862.2837860335	789.9335332339
2310	723.8604017882	776.0698930872	820.0530240129	764.7523091108
2311	735.4374979165	770.1177056914	779.75885561	748.6165285873
2312	742.0408531518	763.4688940174	751.3807520505	741.9317552086
2313	738.6373118816	760.4133753548	740.5753964466	743.7558194262
2314	724.3140721488	765.8488763163	747.6129552444	751.7748932616
2315	703.0143521906	785.0533461945	769.0378576585	763.5334684557
2316	681.0463863364	821.9211084694	801.5342868876	778.0498356692
2317	663.8748337233	874.7815864311	844.9134940367	796.6159506841
2318	655.2438424212	932.8930399596	900.7473788881	821.7544443144
2319	658.2191392445	978.9647037288	966.3466503996	854.8737524176
2320	675.7550071076	998.5600876313	1030.4220843794	893.9475666025
2321	709.339550821	989.8386528194	1076.7561917268	932.3565328696
2322	756.8795421476	964.7814591281	1095.5792172698	960.046829923
2323	812.0522212553	940.3840390445	1092.4348684125	967.8019562331
2324	865.6929011712	927.6882593283	1087.349295445	953.1351173859
2325	908.6764126014	927.2620276356	1104.8396516694	923.6126091751
2326	934.8175182206	932.3683939327	1161.066666519	893.6924764265
2327	942.6220746081	934.9845719533	1253.9830920358	876.5755105365
2328	935.0414802995	929.9995831388	1360.3138450667	876.9440902685
2329	917.4851718959	916.6817661561	1442.4301981437	889.4391115134
2330	895.3179416521	897.8200832652	1465.1484786163	902.7978250872
2331	872.3077436753	877.2467473312	1414.2403968277	905.9922697163
2332	850.4093802759	856.8915203752	1303.9207613228	893.2640550741
2333	830.953782622	835.5421965298	1167.6044888265	866.3431292975
2334	816.3116494088	810.6734898928	1039.2899333082	833.3978631366
2335	810.3297147447	781.7373751107	939.4228066085	804.7567865232
2336	816.0569163361	752.7297978599	871.9786898762	787.3058826348
2337	831.903720234	731.687634328	830.1232583	781.2597912344
2338	849.6950687427	726.9006717774	803.8107080196	781.3609062818
2339	857.517813523	741.7196545389	784.4199228252	781.2288968558
2340	846.8514837687	771.3754501786	766.0836795646	777.1695494611
2341	818.6765223236	804.2958813881	745.7164037717	768.9825030385
2342	783.5713227686	828.055602971	723.7959645369	758.3139558714
2343	755.3186514148	836.7589960277	704.7330413033	747.099540165
2344	743.1799095966	835.1798543786	695.6074671255	737.1706419535
2345	748.4366576455	836.0365215086	701.714839469	730.1902473219
2346	766.6851524003	851.4431578047	722.618554182	726.9829834215
2347	792.5221097415	884.175685038	752.6952756197	727.1689599402
2348	822.2654504514	924.8225517975	785.766957787	730.2082382561
2349	853.033593165	957.2378844688	818.8384015727	737.1340208713
2350	880.3559569422	968.3405873671	851.2825610482	750.7071422606
2351	897.5125944176	956.3785933013	881.6698466411	772.5236748642
2352	897.9174191922	932.0964108347	906.879821063	799.5691497993
2353	879.0174574731	912.9120348267	923.8625813267	824.4976614743
2354	844.5754836702	914.0988618873	930.7857116017	840.5298805722
2355	803.7641298918	941.7625667786	926.4881604765	846.8797585925
2356	767.8617004953	989.972151646	910.774955698	849.2982374186
2357	746.3105213897	1042.076346087	886.2541782737	854.875102906
2358	743.6706486664	1076.5788537717	858.4255701199	866.1052112483
2359	758.3087490145	1076.6092259259	832.5864014069	879.6768315636
2360	783.6935190085	1038.4248751793	810.7153810832	890.3022079147
2361	811.7293682823	972.8900363239	792.1234024806	895.3422288484
2362	836.1105692175	898.7512381116	777.0601593197	895.9766196283
2363	853.4879400085	833.1434587536	768.8371696275	894.8501012291
2364	862.3709319918	786.0083165849	771.8662408724	893.3166723615
2365	861.9383526054	759.4393968287	787.4577892723	891.1916659155
2366	852.945967141	749.5148155199	810.8803215978	888.4856486229
2367	839.5334983508	748.8288660649	832.6332273753	886.1799380099
2368	829.3862507069	749.7724197397	843.7092484854	885.047551694
2369	830.7131750205	747.7588779158	841.1991076102	884.3002191625
2370	847.5489265149	742.441989068	829.6663206199	882.5804871119
2371	876.4625172352	736.331717688	817.14560833	880.3226359256
2372	906.6362416574	731.95464595	809.5959421292	880.3536989042
2373	923.7910436618	730.2766488346	808.1647857582	885.2174201144
2374	916.7308793629	730.7468218101	810.5210342724	893.6540796402
2375	883.7449891018	732.2907252607	813.4933460044	900.7392186056
2376	834.7941274295	734.0874618243	815.0573165597	902.3023340857
2377	787.2541739606	735.9411788189	815.277154139	899.3556035631
2378	757.1944482705	738.363925026	816.0057368002	897.5382868535
2379	751.4907123222	742.6485417846	818.493774314	901.3704894746
2380	765.5193131565	750.8706098908	820.1263433321	909.1444225139
2381	787.2919688102	765.6819676211	814.536290592	913.8385761148
2382	804.9332472506	789.0927306734	796.7707970675	909.2308346226
2383	812.92223802	820.8615013913	769.1858677991	895.2101906926
2384	813.4066486014	858.5209429772	741.5532983327	877.2264718525
2385	812.3385727922	899.7407406483	724.198627563	861.0272184147
2386	813.7582857248	943.9998425656	720.4022078247	848.0512441713
2387	816.7781833387	990.2883908711	725.053047931	835.5695372971
2388	817.3426442564	1032.2498461747	729.7754782845	820.7867963564
2389	812.8543530406	1057.1577615924	729.5112816885	804.3432371112
2390	805.8386124079	1052.3753301564	725.521331389	790.1520005194
2391	803.5582416673	1014.1733673031	724.0806323673	782.0267452055
2392	812.7634026794	950.735378799	732.9360862963	780.541696911
2393	833.2164222868	877.1735598523	757.515774432	782.6359195278
2394	856.0436499174	807.9095064062	797.847946867	783.7288507967
2395	869.8337770584	752.3146092435	846.5800484505	780.666356733
2396	869.7154758342	714.7885168922	889.676125328	773.4677526894
2397	860.6410692014	696.6385900907	911.1157598342	765.6952776531
2398	851.5019087363	697.3351526821	900.8610988193	763.4011736848
2399	846.518899439	714.4903056332	861.728342815	773.5803392008
2400	842.4598815044	743.413323595	809.5560317361	802.4356511278
2401	833.4182232747	777.2397607357	765.8714024123	852.855257339
2402	817.35081679	808.1026994262	747.7925186006	920.732604495
2403	798.4694941997	829.0564929928	761.7354516574	992.1913366659
2404	783.9014258754	835.696530143	802.8666786755	1046.0349188439
2405	778.1411011459	826.8883381951	858.2048999945	1063.6419956316
2406	780.1929577196	805.1597338365	910.9698640953	1040.6847661344
2407	785.7336673401	776.9009137038	945.6744565115	990.5269905015
2408	791.4453478589	751.8159584327	953.6339830019	935.0968773924
2409	797.0962294499	740.972977202	936.8992078113	890.6677506509
2410	803.7897789169	753.2114988755	907.5694639747	860.5210106564
2411	811.2022328075	790.8906101753	881.7672002971	838.8172529248
2412	817.0523080493	847.20902977	871.0923411523	819.841227738
2413	819.4171894827	907.9008835832	877.0187564765	803.7968995702
2414	819.5788207849	957.889796738	891.6104487383	795.7765821879
2415	822.8636945405	988.8308382751	903.684851345	800.5374860496
2416	836.1829173256	1001.2656995098	905.7077849393	818.1162030171
2417	862.7491333747	1000.0174868695	896.7555929469	842.9374052169
2418	897.5436289043	988.5456512927	880.3169371208	865.857298418
2419	927.7527651645	968.4511521398	859.8603578885	877.5244731368
2420	939.097681587	943.0117880083	836.2556438077	871.3623824819
2421	923.9499031427	918.6084193399	809.4686187047	846.0751509401
2422	885.7940572719	901.228224713	782.6467957954	807.0893321947
2423	837.4344590098	892.4602529758	763.9946860247	765.1817793339
2424	794.5153668349	889.7916091237	762.8052743778	731.5595186442
2425	768.3634867068	890.4154413534	782.0159321995	711.9008640888
2426	761.4676958236	893.4079731892	813.7625401468	703.7055833588
2427	767.3401683971	897.8802146548	843.240945197	699.0643713382
2428	774.394280535	900.3069664973	859.040631428	690.6382625349
2429	772.7104779517	895.3200359764	861.6398849275	676.4531693165
2430	760.0255078939	880.1656572347	862.1612091499	660.7240167689
2431	742.9116304871	858.0342103319	871.8748533438	651.1586989531
2432	731.2805203846	836.4850320707	891.5746752486	655.1282085933
2433	730.2467894984	822.6373853046	910.1819587048	676.6610904366
2434	736.3523839399	819.4019073435	913.781079388	715.381572817
2435	741.4768624088	824.6995541214	897.5631083453	766.9237363258
2436	740.401877865	832.7469000008	870.9728583726	824.0605395304
2437	734.622353036	836.4485250659	852.2673710301	877.7112675853
2438	729.6891179681	830.6071345777	856.7036809835	917.9151493155
2439	729.6422120401	815.2999965607	887.0548059422	936.0424541308
2440	734.5825168487	796.9397872221	932.8944543966	928.8214413397
2441	743.1964827055	786.0263160055	978.320343383	902.1427373536
2442	756.2679407474	792.132447646	1010.9662266778	870.4441165248
2443	776.3987215625	818.6558573839	1025.1545078921	849.7526345984
2444	803.8383279615	859.929943178	1019.2614159199	848.4486731659
2445	833.1023141315	902.9680449082	993.2977793161	862.5539837683
2446	854.9509432725	933.4385378881	950.2046581344	879.7655529929
2447	862.2575612247	942.8430587801	898.4991985983	888.9770145121
2448	854.4536700193	932.0896415802	851.3364043238	888.2951782801
2449	837.2612880632	909.3705186778	821.1482656243	885.4066016143
2450	818.7352646476	884.6214082876	813.1429163937	890.4374627852
2451	804.9940581322	864.9033032796	822.3644837954	907.1943573461
2452	797.5774930046	853.066080245	836.657517457	929.6857037646
2453	793.6582800751	848.4680143903	843.5165929732	946.3603477006
2454	789.1358651729	848.1631287378	835.9970404825	948.5200370038
2455	782.495202086	848.3030839609	813.5484613367	936.4397089589
2456	776.1661879338	845.857910889	779.0043685644	919.0815504748
2457	774.4198478895	839.7744680021	735.9238161933	907.8324683942
2458	780.3360888761	830.8470398307	688.9799568012	908.6831556049
2459	794.2667529765	820.7306514844	645.3440170919	918.6443611156
2460	814.1674227113	811.5106024158	614.0676705172	928.6865550994
2461	836.6743125337	806.0500943288	603.3198018833	930.9250812495
2462	858.3231633896	807.3457656201	617.616127021	923.8159528184
2463	877.1280183599	816.0768623263	655.9191832101	911.8423791883
2464	893.8037005984	827.9076841264	710.8838226816	901.1336497824
2465	911.6009414931	834.0745117332	770.0193147938	895.2766324531
2466	933.9517265037	825.9483470289	820.3016481035	894.1469572015
2467	960.9342070947	800.4328316045	854.8143877912	895.1612099695
2468	987.3848901588	762.1026538011	876.208904502	895.5659561965
2469	1006.3141798631	721.1679623313	893.3307575267	894.1540815433
2470	1016.3169676626	689.5318388568	913.3435668635	891.9211566253
2471	1025.3374687291	677.0617315583	936.1585020505	891.4937836555
2472	1044.0376863807	688.3343587134	954.924478344	895.5220340168
2473	1073.6412938076	719.9865683032	961.1261042258	904.7901493289
2474	1101.2755720351	760.3548680732	949.819219531	917.0090675125
2475	1109.6408854106	794.3487285891	921.9908473589	927.184524658
2476	1092.1706849986	812.18839718	883.641562258	929.7724193686
2477	1058.0958461028	817.1916631757	842.8484460065	921.5973898963
2478	1023.2408712293	826.2956133715	806.8798260234	903.8684766917
2479	997.1772652331	861.3527779257	780.6268166977	881.8834535993
2480	979.1811219724	934.5698549889	766.5640287974	862.2020153807
2481	964.0656802621	1035.8084388702	765.586233573	848.8247850758
2482	949.3952167374	1132.2168241021	777.4381024723	840.8547981632
2483	937.3963319832	1184.7858550212	799.7758265675	833.3650373891
2484	931.3754207413	1172.8228559063	826.842933185	821.0389799644
2485	931.172280996	1106.9357849881	849.5218460219	802.4033474018
2486	931.7661307644	1019.3536920818	858.8384125576	781.7666027927
2487	925.9019936242	941.4813084644	851.3726070969	766.9134512965
2488	908.5612980116	887.9727622002	832.3120040164	763.7283927885
2489	880.3323161405	856.8831225514	812.5552370681	771.7561327919
2490	847.1325985665	839.3785821674	800.8168690406	784.8523152524
2491	817.2906461533	828.1867010674	797.6361815122	796.8891568629
2492	797.9887218259	820.632016087	797.3545764199	806.9440781777
2493	792.9511205335	817.942839972	795.8888640643	818.9069323563
2494	801.388256307	822.8651947431	795.3929961811	836.2025336504
2495	818.2320987331	837.0037471529	800.5809546212	857.5053128333
2496	835.9132028125	858.6977094085	811.3188026905	877.5374116138
2497	847.9060376395	883.2664726435	820.6511285798	891.1879950323
2498	852.356685157	904.5040947241	820.2916289327	896.3851839564
2499	852.6711263305	916.4839833056	807.3451479164	894.1625578721
2500	854.217805357	914.9215886294	785.6651444336	887.4949936519
2501	859.5730735143	898.8739937714	762.1859007555	880.4853404141
2502	866.6263685489	872.1471528977	742.6269643222	877.9257627929
2503	871.4034135537	842.6520699871	729.524583106	884.4393728073
2504	872.6964677858	819.0375098052	722.4797764321	904.299575735
2505	873.5797742669	806.3132675022	719.4298036541	942.2890434254
2506	878.2997643687	803.5268239299	718.3135054793	1004.3111784136
2507	887.6432782705	805.2897784331	718.1745656729	1094.2718012378
2508	898.2935466407	805.7391839168	719.4859628564	1206.5242347184
2509	906.9295642246	801.779375274	723.4917652055	1319.1058173757
2510	914.2792815119	793.7793141635	731.2545811863	1397.7331645155
2511	923.7569829095	784.3729222785	743.1913624145	1413.4424817912
2512	935.411149518	776.9378639127	758.7667695788	1362.3998892915
2513	942.6943955163	774.2504444633	775.9727708222	1270.4313237631
2514	937.1730682673	777.8173047207	790.5658442367	1177.0756536646
2515	916.9425101354	787.6790681867	796.250813659	1112.3932477817
2516	889.2164246428	802.747611045	787.6242845015	1084.5631149649
2517	863.8400810654	821.6625141872	765.1155945627	1083.7174689305
2518	844.7716869347	843.7445021949	738.6127871835	1093.4765782724
2519	828.0405908566	868.8939350727	725.9119063738	1099.8400610487
2520	807.1483464825	896.5727959641	744.8289685464	1094.2529722102
2521	779.4230375578	925.1869173805	802.2869063066	1074.2434060965
2522	748.5491039628	953.1045224581	886.3610918085	1043.4925002443
2523	723.1325476647	980.2298871684	967.9069965049	1010.118012754
2524	713.4185732572	1007.1902568239	1014.2896099739	982.5091027059
2525	727.5671900897	1031.8865729084	1008.2414667886	964.8371638829
2526	767.9632999478	1047.1015737291	957.7521573692	956.254907899
2527	828.3163591968	1042.700668945	888.4472121904	953.9430476282
2528	893.728176017	1011.477060717	825.0494408483	956.5196820884
2529	944.6339908298	954.3379858883	777.9331371697	963.6882696086
2530	964.3100465959	881.3906171649	744.2153064443	973.2389636419
2531	946.8673694573	808.1413267504	718.0456137127	979.4265685491
2532	901.1153057328	749.8516170256	698.5223551821	976.0644631708
2533	847.1603144966	717.1471829074	689.1542581048	962.3674266096
2534	807.3638029768	714.4708077707	692.3921063116	945.4416844192
2535	797.3845141977	739.4544309203	706.3127456822	935.8119388349
2536	821.3410734012	782.6534235355	726.0658881439	939.5158734023
2537	871.534109378	828.9091718083	747.1643248937	953.7742835987
2538	931.5967840504	862.7411784596	767.3103694222	970.0101932254
2539	982.8572672908	875.4624801488	786.4370013882	980.6470288635
2540	1012.1011218686	869.2755189913	806.6125123578	983.0824521136
2541	1015.8155731189	854.3891503568	831.8393506302	978.2709494319
2542	998.0251517131	842.7553146833	865.9589536446	967.0894433305
2543	964.8423194292	843.6076182623	908.838469482	948.952533099
2544	922.0812993738	862.635302559	953.760647532	923.6183072005
2545	876.5839471543	901.4271538962	989.2636927106	893.8395797357
2546	836.6253899366	955.1839103429	1005.028678416	865.8478692791
2547	809.0412836823	1011.2587170722	997.6641029635	846.909357959
2548	795.8726595722	1053.125464136	971.8874119685	841.7813139455
2549	794.0422287824	1069.4454309842	936.6496696996	850.5798453805
2550	798.0636892912	1061.2545339491	899.565442445	869.6439634935
2551	803.5254563593	1040.4506106699	864.7458458624	893.8110269847
2552	809.6018189638	1020.4566327658	835.0599085885	918.2959040789
2553	819.0975094646	1006.8948095123	815.339298595	938.5793639645
2554	835.8707266208	995.5450327575	811.7822976279	950.1228640074
2555	860.6361572153	977.6578028367	827.8796341387	949.9098137556
2556	888.6449892691	947.5530614356	860.585878482	939.0637851629
2557	911.9998649759	906.8677705221	901.0732267896	922.8946565476
2558	924.7083044388	864.3484555449	939.7271681544	907.060047192
2559	925.7139507908	832.4461901921	971.2884627141	892.8311229917
2560	917.1885047784	822.3192436921	995.8735734014	876.9618329929
2561	901.0811052853	837.8496010161	1015.4983926694	856.6847906576
2562	878.2429984673	871.6221396199	1029.6298942948	834.7546313875
2563	850.7441245187	906.5752603376	1034.8228140428	819.4677374388
2564	823.5679366115	924.6685716741	1028.3572871558	820.0951113488
2565	802.7878866066	917.2716196425	1012.1879674386	841.9369199061
2566	791.9670365212	889.1909875899	993.5443155267	883.4865224975
2567	790.4109180793	853.3611295419	982.1825003482	936.3997224517
2568	795.1089058835	821.9249527031	985.4647047255	987.9833487547
2569	804.5991671113	801.3724278051	1003.1554892123	1026.22126409
2570	820.9113104225	793.5544066167	1025.2234021553	1044.8497527545
2571	847.3941659047	798.6382817531	1037.2858645651	1045.6182420821
2572	883.7467684164	815.9793715091	1031.221402675	1036.3389713292
2573	922.620195401	843.0968108693	1011.5207316083	1026.1389420515
2574	952.0602240768	874.6677950983	990.0515174499	1020.9137379465
2575	962.6081189138	903.4217102719	973.9817256597	1020.6856788828
2576	953.6990573359	922.9846547094	959.3243813746	1020.2042968359
2577	933.8418777193	930.988953635	937.2574048435	1012.7859808678
2578	915.134176605	929.901348851	905.8392410981	995.1133317259
2579	906.7820956778	925.091987566	874.0872019157	968.9928935528
2580	911.541767526	921.9056284689	854.2710838118	939.5226465894
2581	925.7111334293	923.7863886742	851.5335399934	912.4816092034
2582	941.3895170007	931.6071076015	861.9519186065	893.7476366361
2583	949.7195484182	943.5934270681	879.2170697293	888.8112633376
2584	944.2423327167	955.83685822	900.7003868536	900.1883505197
2585	924.1576336118	964.1005882375	927.0053171107	923.8740283468
2586	896.5303760485	965.7739335131	957.283046759	949.6456952778
2587	875.4388957871	960.794660526	986.4410854572	966.8678204522
2588	876.9539335164	950.6757331631	1006.7498540679	971.8709421035
2589	911.0994135292	936.89412987	1011.8747148325	970.6216603384
2590	974.7336406599	919.9353606334	1000.4229593723	973.8536505009
2591	1049.8492399003	899.6636041295	977.2945159137	987.8996849329
2592	1109.5967439705	876.6326304024	951.2490289149	1007.6994761561
2593	1130.3759784786	853.2911843416	929.5921521189	1018.3438260316
2594	1103.4080917643	833.653130905	913.9143324893	1005.238757605
2595	1038.6037245888	821.6144065189	900.3480966664	965.3814474239
2596	958.6335713355	818.9075898183	885.0135315439	910.0223013893
2597	887.7445254254	824.487110917	870.3184629933	856.7611116377
2598	842.1259757389	835.3534821338	865.5737763532	818.5604285009
2599	825.871932016	848.6900882406	879.7829352172	798.9301176336
2600	833.2457251676	863.5416746803	912.0501746401	794.7260175507
2601	854.7405949079	881.0571714351	949.2648775267	801.1262685947
2602	883.2176032354	902.7540689168	974.9276760848	813.7486862552
2603	916.0927396218	927.9421839103	982.2244552158	827.897494507
2604	952.9928255088	952.7482173197	979.0250957328	838.4177430344
2605	991.5390415262	972.1046173458	980.4993383403	841.5888227358
2606	1024.6977809005	983.3977757696	996.6828756543	837.6385098141
2607	1042.2325892203	988.3737575708	1026.2876621003	830.5551152982
2608	1036.2004973172	991.2403255506	1059.775858003	825.5550083958
2609	1006.8694259725	995.3053172188	1085.7396388828	826.707237623
2610	963.8511037835	1000.6445393125	1094.8768703085	836.734615769
2611	920.3424176127	1003.932162906	1081.3834574831	857.1098169382
2612	885.2362181039	1000.2961693662	1044.1985982259	885.9700774
2613	860.0081571215	987.2125140947	988.2965209491	915.5236554317
2614	842.0060937512	968.1758180119	924.0483181964	934.0108056963
2615	829.667762472	952.3891520648	863.5847043999	934.2694458177
2616	823.7752186478	948.9114728475	816.2856983293	922.3575982097
2617	824.2718883454	959.6461541816	785.9576918983	917.5780880998
2618	826.8471266852	976.8452027981	771.1333792972	941.2103656026
2619	823.5589433103	987.7341605309	768.3275625225	1001.6572467417
2620	807.4278122041	982.6493979569	775.111654369	1086.7759421514
2621	777.3670739166	961.3820677243	791.4324675307	1168.995827391
2622	739.8178575946	933.4126795313	818.5364169273	1219.8984236643
2623	705.5574722756	912.1815711443	856.7187245952	1224.9380999306
2624	683.8833005272	907.5296787138	902.7480624638	1189.2251292577
2625	678.0641023933	920.8386727291	948.0916027446	1131.3480531139
2626	685.2569946977	944.6889028129	979.8945724037	1070.632069657
2627	700.3637921993	966.0209410084	986.788326627	1017.5341627012
2628	719.7682439861	971.5065878656	966.1782673649	972.9235563265
2629	741.4917898145	954.0896332966	926.3161329539	934.0546004397
2630	762.9416425642	917.6804328592	879.7218911248	900.9236009655
2631	780.3584507519	875.9316120326	834.1733164838	878.110871302
2632	792.3646142201	844.0556754982	790.2494083719	871.3466280423
2633	803.4669855451	829.3511810577	746.9881596914	881.9203771641
2634	822.5498237885	827.6603969959	708.502465203	903.7728098993
2635	856.0502401457	829.017695359	684.6893001643	926.5700967175
2636	901.566220101	827.4715976513	686.2008343759	942.9906492359
2637	947.4568043737	826.2767595172	718.5015852146	954.2505145518
2638	978.3391640732	833.4088557597	777.9790086147	968.0541502243
2639	982.3933824005	851.8674789587	851.4707744109	990.5799484075
2640	956.4248111339	874.3135153586	919.4278845109	1019.27044146
2641	906.7993211952	887.6024920609	963.5811248998	1042.9781752101
2642	846.8630345412	882.5373186468	975.4098657733	1049.0833567533
2643	792.2754988617	859.6902956914	959.6522654565	1031.3715413284
2644	756.5464158894	826.9877713144	929.4962070311	992.922923929
2645	747.8770378523	793.3666907231	897.5019088339	943.3705595866
2646	767.3826982948	764.9664596569	869.6446556202	894.1381880187
2647	808.4619778009	745.2032099911	845.5016508613	854.6788860491
2648	857.9160027385	735.3468297264	821.9170631138	830.3804537246
2649	899.6201935697	733.6407762117	796.542350884	821.9887206001
2650	920.188049082	734.7126914124	769.7457095965	826.8920381694
2651	913.9520410082	732.2725744784	744.9183266042	841.920443524
2652	884.5975334818	724.0225467694	727.2619777569	866.1318161623
2653	842.6846326168	714.4178333306	721.5417263554	901.2545915559
2654	800.8786806284	712.1950167014	730.1830575197	949.1720542178
2655	769.438449283	724.7490455365	752.7143390378	1007.8919835411
2656	753.9932484743	753.4741673809	786.2833423125	1069.2372150668
2657	755.466892347	793.0051911438	825.764237858	1120.4914235538
2658	770.9986337217	834.1803273105	863.4656089595	1149.4562933038
2659	795.1335376237	868.3265882962	890.4048098178	1149.7962406502
2660	821.2062936482	890.1706383689	900.3844223206	1123.39925888
2661	843.4304668846	898.1445837867	894.8641415335	1079.2961643507
2662	859.2168481902	893.2396125216	883.1644236443	1030.3586543031
2663	869.8410320289	878.3729855043	875.8582105676	989.2781532256
2664	879.1476645816	858.2780468076	876.0390214763	964.4690844856
2665	891.2573768309	838.6090499326	876.7666840259	957.1934322172
2666	909.059937556	823.9467873163	867.2005715673	961.7188429178
2667	933.063781545	816.4106874672	842.217384207	968.5332691472
2668	960.1540752042	815.7551326085	807.3850376935	968.5273936283
2669	983.4709104835	820.4694360766	776.3491872678	956.0199137656
2670	995.4026030638	828.7621150685	763.0120821619	930.2664955679
2671	992.7111376567	839.3150650036	774.4331320964	895.064718811
2672	979.3784923127	851.4747704843	808.7636807544	856.3656556643
2673	964.3753925566	864.5385583991	858.2870917444	819.4375133054
2674	956.203702683	876.3656378211	913.883686191	788.1512467712
2675	958.8225162198	883.3865003104	966.1098041144	766.3870118824
2676	970.7427725289	882.675601264	1003.3311613291	758.7904799741
2677	986.4128377876	874.6718467394	1012.2666097195	768.6261233613
2678	998.6039332513	863.8282134021	984.0953918772	794.6942975979
2679	1001.2141902682	856.2565585446	921.7572066576	830.8858308485
2680	991.6255230483	856.1732906262	841.4359970528	868.9494618722
2681	970.9974260767	863.9422016917	766.228591835	902.045177103
2682	942.6122633797	876.9101105473	716.1863198334	926.3432094575
2683	910.7312220828	891.7516022499	700.4158723691	940.6628628689
2684	881.2860802774	906.4701813999	714.5695687297	945.1980971174
2685	862.1563463226	921.048130666	744.3416195192	940.4356924918
2686	860.8056822518	936.5291521792	772.9152228949	927.1661622393
2687	879.8152966274	952.5649049557	788.5239205953	907.8743695031
2688	914.0853534751	965.1552917979	787.9084913817	888.0560948428
2689	952.4337422101	967.6940022787	775.111452799	874.6332760254
2690	983.0714537634	955.7019902248	757.5427092459	871.7734401643
2691	998.7953555175	931.8249673138	743.2306951582	877.9240933249
2692	998.34245457	906.560843762	739.4095606876	888.3779780985
2693	984.4614209919	893.8483525582	750.8526212736	901.8384727805
2694	961.8233597697	904.3690865841	777.2885053856	925.131277926
2695	935.9529788103	939.8516094967	811.7586969241	970.4966386866
2696	911.6821982528	990.8577227339	842.5368011637	1045.6236489337
2697	890.7390129145	1039.8697707297	858.0595048033	1142.7774062318
2698	871.2406763675	1068.7393202911	851.817742578	1236.0227396208
2699	850.4720368021	1067.2269669932	824.667217622	1291.4522791617
2700	828.6284991857	1037.9394040103	783.9051838949	1285.6827073782
2701	809.1921508081	995.9697009545	740.1928518096	1219.5912352628
2702	795.9119165227	962.8527284845	704.0015024427	1116.3933282128
2703	789.739978287	956.9059352005	683.1190490803	1006.3028306256
2704	789.1922245077	983.8332787668	681.7017740107	911.1067817915
2705	793.3809205963	1033.0594174724	700.0468365418	839.7188288943
2706	803.7506956895	1083.114743256	733.7938758435	793.2563475375
2707	822.2344970228	1113.3793049514	773.0449974571	771.46334799
2708	847.8225227775	1114.9763516159	803.8669415041	774.6508094475
2709	875.7663333325	1093.8459075458	813.8286169054	801.5090618875
2710	900.8961010383	1065.1912770941	798.9050477642	846.0255525238
2711	921.7382793049	1044.1786994746	767.0226732739	896.1051828319
2712	940.9138169	1039.2697211402	734.6255262024	936.2018504829
2713	961.2192444528	1050.8522273248	718.457816703	953.7713790342
2714	981.4678329493	1074.6515208073	727.5024155928	946.5690390771
2715	996.1368553836	1106.3555762454	759.330442182	924.6582509516
2716	998.7912674823	1142.7519711128	801.8184690592	904.9486889952
2717	986.1076334859	1178.2490635673	838.5321299433	901.7354703392
2718	959.7987065279	1201.556019655	855.452616206	919.2855588453
2719	926.1871414491	1199.0097056353	846.2005189859	950.2846919735
2720	894.8220863864	1163.393282002	813.7303658716	980.2667654999
2721	876.3893806166	1100.0152832151	768.3208462986	995.589965421
2722	879.1362951078	1023.459639734	722.9052215919	991.0504304601
2723	903.9400406934	949.2387879421	687.5552315435	972.2635745977
2724	941.4222291898	889.3552462025	666.0470614351	951.1852400935
2725	974.7453589123	854.2167188042	656.3330824671	938.0562292287
2726	988.1412277923	855.136743973	655.5188678056	936.1893514626
2727	975.6128862069	900.5152701292	665.7517129344	942.857949998
2728	942.6905393143	987.4659485695	695.5940528675	953.4213492554
2729	900.6428471811	1096.6540833254	753.7687971359	964.3909810999
2730	858.9284647906	1196.9172743853	839.4542068771	973.5610402368
2731	822.3676964057	1258.2574151022	937.8490320663	978.7224876016
2732	793.4602593652	1265.5624884978	1025.8491279685	977.4607202652
2733	775.2924925503	1224.0895430851	1083.7719332196	968.5079490645
2734	771.1862013842	1153.9615219432	1103.3855786672	953.7941766127
2735	781.9039537622	1077.8606737816	1087.5617632745	939.172530068
2736	804.0095600815	1010.7618360974	1044.7536442472	932.2954800392
2737	831.4390580958	957.8588296187	984.5638131079	938.049595122
2738	858.5105076232	919.4976007666	916.4385187244	954.8429560528
2739	881.388786776	896.814673521	849.7615243381	975.3510622218
2740	897.2226729603	892.3723408185	793.0827122204	991.792178305
2741	902.874474501	905.9354783463	752.5607326607	1001.9409962154
2742	895.4011684648	931.053379086	731.083920757	1010.6510356726
2743	874.1392095681	957.4005658589	728.5562764412	1025.0665053238
2744	842.972563843	977.0622165975	742.4304220467	1047.7612381693
2745	810.8248371969	988.4931833158	768.0287597278	1073.8178387132
2746	788.7872825785	994.734682348	799.7173905855	1095.5291666072
2747	784.0091778559	998.3659250655	833.1540589062	1110.2766457057
2748	794.0952839794	999.1400967498	867.4022042254	1123.3763789528
2749	807.5564037572	995.694290776	904.3416205753	1141.7137617393
2750	811.554949514	988.3843183564	945.052907564	1163.786401118
2751	801.3528463411	979.6462797966	985.3797510615	1176.5920446436
2752	783.2423639352	972.3694291249	1014.5708836779	1163.4172593057
2753	768.8929105097	968.4962837728	1019.6194884441	1115.6891715531
2754	766.7504209843	969.2471868942	993.5803705741	1039.4852876534
2755	777.510076175	976.0972101824	941.6048977515	953.0639354036
2756	795.4211778379	990.7729958968	878.6212564562	878.4312026985
2757	812.6878014566	1013.4195456012	820.8254961447	831.9247496737
2758	823.6237060249	1040.3033148203	778.5245615985	817.8528494503
2759	826.8171865252	1064.1410637794	755.336160199	827.9281878841
2760	825.0424055691	1077.8145295176	751.1521207824	846.729959117
2761	823.5257615011	1079.3747974674	763.7977638176	859.9129329141
2762	828.0383115379	1074.3739941337	787.8090857232	860.2506317514
2763	843.4409811745	1073.5590006484	813.2962614653	848.8746127264
2764	872.8164548582	1086.4769725304	828.8924727881	832.1870686774
2765	916.2072446092	1115.0845068363	827.8259478627	816.9463541687
2766	968.962128606	1151.5348098073	813.2957993118	806.7401463666
2767	1021.1847967695	1182.9186946617	798.9909024095	801.4841601883
2768	1060.1007816176	1199.8201420029	803.6911104901	799.74718906
2769	1075.3477799529	1201.45057431	842.0758306932	800.8129116807
2770	1064.4058270585	1192.5547632841	915.5192133968	804.1014094967
2771	1034.003342327	1175.8126817689	1008.0543677481	807.1223252219
2772	996.5696582986	1148.3739655756	1091.4144328981	805.5950586677
2773	964.9255938622	1106.1781610332	1138.927688721	797.146325931
2774	948.8305850707	1051.0061293042	1140.038430888	785.9643311597
2775	953.5593473021	992.6203622654	1105.2569621601	783.2405875507
2776	978.2878042531	943.5025217424	1057.872209014	801.1422885261
2777	1015.0397301492	911.2272117582	1018.4591004781	843.6799771448
2778	1051.280358245	895.0817134005	993.1947689742	901.4306820931
2779	1075.88788917	888.9392873994	973.9477536695	955.2424997741
2780	1083.5046913141	886.8712171581	948.2128163801	987.1526711306
2781	1073.7497961996	886.9319294679	910.3893429547	990.6339208313
2782	1048.2239073135	890.7670398727	866.2491452728	972.742926055
2783	1009.4920086607	900.6883654762	828.4372472297	948.1413970232
2784	962.0551143553	916.3527098517	807.7696899369	931.1924461272
2785	911.93393499	933.6523851201	806.3202844359	931.3347800862
2786	864.6948785451	946.1892894058	817.2518101828	951.2932955087
2787	823.9427403013	949.0410344714	829.9612304145	986.5943023875
2788	791.3590434022	942.4288789365	836.1511657767	1026.7005485631
2789	767.3259201395	932.3930753955	832.1372104137	1058.83870677
2790	751.7753144629	927.4688564719	817.8439510009	1073.227185113
2791	745.4572464873	932.9342118503	796.1074950686	1066.4963394721
2792	751.2305422947	946.5353231439	773.5939842907	1041.2453720998
2793	772.9725655017	959.0812054905	760.244806778	1003.2711310633
2794	811.4520998342	959.7507437531	764.8405086453	959.5914765205
2795	860.2734771342	942.6602564343	789.8061253913	918.181230067
2796	906.8812967961	909.8520059969	830.9092817745	887.4093672832
2797	939.2794630121	869.9273463908	882.1829668224	872.9499351981
2798	952.9213599561	834.3396186797	939.9700696568	873.521504619
2799	951.6925370296	813.674963668	1000.6895575481	879.6876188282
2800	943.2075466601	814.6005138643	1055.1009446827	878.5678673032
2801	934.0485171185	837.1418544464	1087.9953795433	861.8510457243
2802	929.3790749893	873.6694853917	1086.4921500886	830.9490025059
2803	935.1076443341	911.3280883001	1051.0001951382	795.7936137367
2804	957.6524756352	937.4760217479	998.9756354859	769.4537106157
2805	998.4999824907	945.2389102834	956.8529103666	762.1425925196
2806	1047.9102077783	936.1802977118	946.0441586114	776.9020733424
2807	1085.3718523146	919.0427281836	971.8830671599	808.0632862834
2808	1090.1826678843	904.9844069934	1021.9957043639	843.2072429215
2809	1054.699664383	901.6650247774	1074.3672281368	869.1009338466
2810	988.7119862348	909.7908762025	1109.4370871064	878.7508310126
2811	911.3145180923	924.2902068879	1118.7836096083	874.5141097468
2812	839.2257173129	938.9402328873	1105.9999395405	864.7362993418
2813	781.3676127508	949.9139015918	1081.472455051	856.8221163502
2814	741.2186029072	955.9603939352	1055.9041926057	852.5001795089
2815	721.2926806166	956.9544377352	1035.1496897194	848.5833875516
2816	725.0195594418	953.581419769	1018.0015527193	841.2524213091
2817	755.3829419502	948.3228650478	997.3690439105	829.4051678128
2818	811.4119749259	945.8232506932	965.1017412376	815.1084713701
2819	884.3577633153	951.2907714231	918.0440373795	802.4226213152
2820	956.7614850179	968.2425494237	861.6177804482	796.1014897205
2821	1007.5993184287	996.8017285264	808.4604706346	800.1139844503
2822	1022.0987666725	1033.6230155712	772.8016212923	815.7497276541
2823	999.944341492	1073.4087649277	764.084470972	840.3926657811
2824	954.7792296626	1110.4488065847	783.3009868175	868.6181583111
2825	905.2003249434	1139.126037663	823.6430224637	894.8308282029
2826	864.5525798976	1154.0284360003	874.1276236447	915.3273827984
2827	837.5659615603	1151.3680269474	923.1175713357	928.2680205388
2828	824.1644910161	1131.586283389	960.3878814206	933.0606136042
2829	824.5193508269	1100.2940988881	978.707097228	930.7537715615
2830	840.2185916567	1065.6755633865	975.7102426938	924.9556909531
2831	871.8209270249	1034.0756325757	955.9919281684	921.1082723557
2832	916.284459853	1007.8091686721	930.897424552	923.8469034398
2833	966.293968069	986.5494024892	914.4067251952	934.1976940729
2834	1012.1838816648	970.8408563594	915.3708801475	948.8958761724
2835	1045.6268362113	964.4747233709	930.1563174821	961.9223001977
2836	1063.0553612205	974.1962745713	942.5190136493	966.9311182369
2837	1066.2543676986	1006.2818198048	934.0433265776	959.8533377988
2838	1060.1573313125	1061.7185958001	899.6336670508	940.9029086809
2839	1050.7844799255	1132.5533514903	855.4421413692	914.8717269144
2840	1044.4173023204	1202.3419699377	832.0698146975	889.4962905625
2841	1045.982331778	1251.6216240823	856.8535795388	872.4766896969
2842	1055.4804873842	1267.1368416402	937.0346666962	868.3535098045
2843	1065.9245479672	1249.7572595067	1053.1161939845	876.2161925982
2844	1066.4024492287	1214.6701901129	1166.3012842914	889.687185125
2845	1048.9989701734	1182.1668957882	1236.6363556405	899.9837915795
2846	1013.5885441628	1164.859638431	1242.3418131149	900.3589060761
2847	967.4145836375	1161.7336453902	1188.8581386675	888.8960821015
2848	920.5164606473	1163.2967537849	1102.4844182694	868.2701238969
2849	881.3575047272	1161.7326270259	1014.3530406639	843.7724250774
2850	854.534877188	1155.7946392114	945.607710834	821.7122031124
2851	840.9301664056	1147.2299173846	901.7313758082	807.9317823947
2852	839.5609647789	1135.2483528054	876.8493175659	806.1197518442
2853	848.9839906939	1115.86105785	863.2591899009	816.218747495
2854	866.8627049221	1085.9414817656	858.4424841211	834.5279460924
2855	888.6340088837	1046.1900183021	864.9748515136	855.5795214629
2856	907.9706163164	1001.0958334343	885.2399373773	874.4013634018
2857	920.1924503627	957.5978068055	916.7961068116	887.707727379
2858	925.6004413063	924.2099097607	952.6743055992	893.5702965718
2859	928.9081803594	909.4531671825	985.4612431325	890.8986431236
2860	934.8791582048	918.8272581557	1010.8193722681	879.8632645678
2861	945.1316821768	951.86953076	1027.9108841103	862.9530149739
2862	958.7601029979	1000.6483850017	1037.9696394805	845.6646440668
2863	975.5320366865	1050.656440877	1042.826593487	835.2233419762
2864	997.6111514973	1084.9832759096	1044.3695136143	837.4878798385
2865	1027.7566983895	1091.6525438227	1044.9478936885	853.1943755586
2866	1065.2740482954	1070.3620118317	1047.9768643925	875.7538366048
2867	1102.7682986431	1033.2481534629	1058.6349792496	893.1470372952
2868	1126.9046206953	998.0355696481	1083.4279664882	893.933666898
2869	1124.6259325528	978.2727962801	1126.995216133	874.2369809546
2870	1091.5135722711	977.6830430756	1185.9024364583	840.5734235278
2871	1035.7349890558	991.7365833012	1243.1500007078	806.3254443727
2872	973.2601009708	1012.9147394548	1270.944667435	784.887828314
2873	917.7799363495	1034.259945902	1244.8811967606	784.0722573959
2874	874.4019257023	1049.1309784413	1160.8272359318	804.1092679267
2875	841.4045151562	1050.5074829433	1040.233808033	838.625854222
2876	816.8501451339	1033.4120537907	918.0541032143	877.5247373055
2877	803.1260099785	998.7625992502	823.4511286051	911.0259175361
2878	805.4293700055	954.0262763809	768.3541884945	933.1392590149
2879	826.1127260314	909.1395207114	749.0579082108	942.6650112766
2880	860.0365707033	871.201389233	754.9460008932	941.5050337551
2881	895.6100799909	842.5685514876	776.5600075058	932.1361224681
2882	921.1452832704	822.984154281	808.7542817859	916.5368181652
2883	932.1739512815	812.8734600035	849.205091728	896.6349225813
2884	932.883247547	814.8499321731	894.3272261301	875.0571380101
2885	930.6513929481	832.0618988941	936.8685292261	854.9145615367
2886	928.7178959755	864.5287918231	968.468155826	838.9181810774
2887	924.3458097464	905.9805961823	986.174078768	828.7154897608
2888	913.4472289413	944.501490989	995.4007443782	825.2337474628
2889	896.4006939624	968.0326303844	1005.6216767918	829.4412668431
2890	878.9663216781	971.8089076222	1022.9322851798	842.6974520846
2891	867.9777484138	961.7697949609	1046.8858134734	866.2044172082
2892	866.479502848	950.4441053942	1072.9240313735	899.7968640205
2893	872.3074362343	948.0927498682	1094.7434148633	941.0385540394
2894	880.4536143415	955.9573965881	1103.8381592524	985.3272363765
2895	886.1346988328	967.2756746276	1091.1009139062	1027.4568175895
2896	886.8761186125	974.2585380623	1053.4696306958	1063.5292859281
2897	882.8844719873	974.1521492595	999.6041806717	1092.054459574
2898	876.5159418697	969.3654018852	946.1938228579	1113.5935275863
2899	871.219136151	963.1048138515	906.8924566817	1129.5186881098
2900	869.9643129942	956.35000303	884.9723155722	1140.5615835126
2901	873.6007734136	949.2237739366	876.4824608118	1145.2464022255
2902	880.1861102613	944.0894790593	878.4212743534	1139.359381096
2903	885.6752339443	946.5027477614	892.7452343939	1117.8430305806
2904	885.2055095323	963.0554217093	922.7719465306	1078.9119725592
2905	874.4763075621	998.355895373	967.3191326469	1026.9904013234
2906	851.5809339585	1052.8377613489	1018.9161831814	971.1484943562
2907	819.0321040315	1120.8780266848	1067.5330508698	920.1196853913
2908	783.9732535185	1189.2089941632	1106.0000333665	878.3551176475
2909	755.8219007605	1238.120813384	1132.3338839981	846.0726936903
2910	742.0504852939	1248.1352909379	1148.2293637267	822.2089153148
2911	744.6558684023	1209.9874601513	1156.6028656788	806.5869577092
2912	758.988339879	1131.0686847933	1161.1515779569	799.6535598932
2913	775.5169603811	1032.7984373143	1166.2792586254	800.7769246898
2914	784.2111456859	940.5864447442	1175.550426697	807.4283454341
2915	779.5928476191	873.4262845662	1188.8055141154	816.4470058431
2916	763.8362566022	838.6560449503	1200.6755505244	826.017163089
2917	745.666226419	832.3580585317	1202.0841979675	836.5612679095
2918	736.1460131167	843.4530537318	1185.6819402709	849.405488885
2919	743.7627512087	859.9720488395	1152.3911697512	864.6022089138
2920	770.5063347405	875.8634810683	1112.7299101544	879.7547085579
2921	810.140105947	893.9538508926	1079.500455441	890.8577174791
2922	850.0804757254	921.2452190869	1057.1024672171	894.7460591884
2923	877.4009131945	960.1489827951	1037.5251054919	891.1839396528
2924	885.9198061422	1004.1971965104	1006.9074143134	883.2793896528
2925	878.7136139275	1043.6428400374	956.7875810172	875.5056773361
2926	863.9612813849	1074.485169576	890.2780980187	871.3077024228
2927	848.427530898	1100.2368048997	819.4599316004	872.7181830636
2928	834.7820607246	1124.2399564177	758.6435904007	881.9268844383
2929	823.8910596278	1141.992899298	719.1503792686	901.7820456703
2930	817.6320550911	1142.8703261108	706.8736407718	932.4498886694
2931	818.5755663066	1119.652107772	720.4465369042	967.2815734497
2932	827.6201491724	1075.9145736054	750.4787325511	993.6809273551
2933	843.0999967326	1024.3181440812	782.3864921586	1000.6792727956
2934	862.2813174535	978.531214978	803.7786360909	987.0395537699
2935	883.0612789174	946.4493736197	811.7611282377	962.2963301985
2936	904.3356468899	928.8814445827	814.3679547492	939.9369079078
2937	925.9065470023	922.6572799698	824.1247499564	929.1160899151
2938	948.3541048573	924.8641108621	849.1023268266	930.8242852491
2939	971.5192703391	935.1130579615	887.6595479926	939.5195301682
2940	991.6028516892	954.2356429952	929.7876628691	947.2663392319
2941	1000.6556310382	980.0302565708	962.9683618112	947.8430404357
2942	991.3851668894	1004.1444011968	978.0167489094	939.2009778568
2943	963.9752817812	1014.4837428563	972.1132264339	923.5238133407
2944	927.6045184725	1002.478610889	948.9961491911	905.1383586024
2945	894.7507984356	969.0615257968	917.4634623421	887.7413992153
2946	873.4965980565	923.5108943153	888.3324648403	873.2178581549
2947	864.7326924408	877.1382466953	870.1751024885	862.1438864815
2948	864.9441801997	838.6744521129	866.2327370349	854.6491947032
2949	871.0597312468	814.3689092189	874.9752738145	850.2841263485
2950	883.0564535047	809.8382156231	893.5521747807	847.7181521161
2951	902.7466605624	829.1376945967	919.740354781	845.6329918862
2952	929.443663978	870.5778244417	950.2608024419	844.4458947215
2953	955.7424017102	923.4941556611	978.1671488471	846.8102596112
2954	968.245913345	970.7952880905	993.5264587953	855.7757814874
2955	954.9192344839	997.4177029723	987.9813298729	872.0886157151
2956	914.302749182	998.6961378884	960.2396141082	893.0496919432
2957	858.2329341812	981.8086869382	918.107402099	913.7593147584
2958	804.608663104	958.8749501129	875.5408804374	929.9957304777
2959	766.5730956109	938.2890449333	846.4806718275	940.703206499
2960	747.3072537618	922.0108934058	839.4373445301	948.0337351978
2961	743.3424012208	909.3494674712	855.4564797855	954.6230947947
2962	751.4103461073	901.8319524536	889.0982395107	960.2952007593
2963	772.0205701224	903.7618123452	931.1027490478	961.5746650975
2964	808.6852810072	918.7791365243	972.5140981383	954.6660329148
2965	865.2796173979	945.5222930128	1008.8602008668	939.0342675942
2966	942.7855934601	976.0461899234	1041.2386185584	918.3583188498
2967	1035.8573293888	998.6416984981	1072.3817131382	898.5195584166
2968	1130.9502611599	1003.7415745515	1100.688729397	884.5023455894
2969	1209.4243058999	988.9890075012	1118.3215868189	878.4877775059
2970	1255.4980178262	959.9226320046	1115.2661298662	880.0338111157
2971	1263.7079696281	925.9577524873	1085.6874897249	887.6945805566
2972	1240.1391562329	895.2978589991	1031.7510003386	900.3349877744
2973	1196.9242743452	872.3315418488	963.4828638692	916.8572831941
2974	1145.8986626583	858.1307646498	895.6274133943	935.445150675
2975	1095.9609746839	852.4323184241	842.7085639175	953.927559928
2976	1053.4686553864	854.9358905081	814.5488940268	971.1079445221
2977	1022.5399333199	864.9194866083	813.985331857	986.9653546887
2978	1004.2970728905	879.6422982535	837.6703348553	1001.0860426552
2979	996.5870418464	893.6145912212	877.7459461279	1010.9938820432
2980	995.2685307358	900.2436400472	923.3192445415	1012.7177880907



==> logs/no_value_layer_results.csv <==
episodes,Shared-DQV-Boxing,Shared-DQV-Enduro,Shared-DQV-Pong,DQV-Boxing,DQV-Enduro,DQV-Pong
0,-17.38,0.92,-20.32,-24.68,8.06,-20.68
1,-17.14,0.94,-20.32,-24.46,9.22,-20.68
2,-16.56,1.06,-20.4,-23.72,10.18,-20.72
3,-17.16,1.06,-20.4,-24.4,11.06,-20.72
4,-17.44,1.16,-20.4,-23.8,12.14,-20.72
5,-17.2,1.2,-20.4,-23.76,13.5,-20.78
6,-17.24,1.42,-20.44,-23.52,14.66,-20.76
7,-17.42,1.4,-20.52,-23.24,15.68,-20.74
8,-16.96,1.44,-20.48,-22.58,16.82,-20.74
9,-17.28,1.72,-20.48,-21.84,18.6,-20.76
10,-17.64,2.02,-20.56,-21.2,19.62,-20.7
11,-16.86,2.42,-20.52,-20.72,20.96,-20.72
12,-15.86,2.64,-20.52,-21.32,22.08,-20.74
13,-15.8,2.66,-20.56,-19.92,23.58,-20.74
14,-15.88,2.62,-20.64,-19.66,24.42,-20.78
15,-15.6,2.64,-20.68,-19.9,25.36,-20.8
16,-15.78,2.5,-20.68,-19.3,25.62,-20.8
17,-15.1,2.56,-20.68,-19.4,25.98,-20.8
18,-14.68,3.72,-20.64,-18.9,26.42,-20.78
19,-14.42,3.8,-20.56,-17.66,27.42,-20.78
20,-14.36,4.08,-20.56,-16.5,28.76,-20.78
21,-14.02,4.98,-20.56,-15.58,29.4,-20.74
22,-13.72,5.82,-20.56,-14.66,30.44,-20.74
23,-13.14,7.14,-20.6,-13.94,31.36,-20.74
24,-12.88,8.26,-20.64,-13.08,32.42,-20.74
25,-12.98,8.68,-20.68,-11.66,34.2,-20.72
26,-12.86,10.3,-20.68,-11.36,35.38,-20.68
27,-13.08,11.1,-20.68,-10.62,36.68,-20.68
28,-12.64,12,-20.68,-9.46,37.78,-20.68
29,-12.98,12.54,-20.68,-10.02,39.12,-20.68
30,-13.26,13.76,-20.68,-9.42,40.3,-20.66
31,-12.28,15.24,-20.68,-9.92,41.24,-20.66
32,-11.66,17.68,-20.64,-9.34,43.04,-20.66
33,-11.5,18.5,-20.68,-9.24,44.78,-20.68
34,-11.38,20.94,-20.68,-8.96,45.36,-20.66
35,-11.16,23.08,-20.68,-8.38,46.86,-20.68
36,-11.18,24.74,-20.72,-7.32,48.8,-20.62
37,-11.36,27,-20.72,-6.38,50.94,-20.64
38,-11.24,29.76,-20.68,-6.68,53.28,-20.64
39,-10.68,32.16,-20.68,-5.76,55.08,-20.64
40,-10.72,33.74,-20.68,-5.3,57.2,-20.6
41,-10.3,36.62,-20.68,-4.92,59.2,-20.62
42,-10.6,38.54,-20.68,-4.82,61.76,-20.62
43,-10.6,40.74,-20.68,-4.68,64.14,-20.64
44,-10.58,43.74,-20.76,-4.5,66.22,-20.64
45,-10.66,45.7,-20.68,-4.34,68.56,-20.64
46,-10.94,47.8,-20.68,-4.4,72.74,-20.66
47,-11.28,49.6,-20.68,-4.5,74.68,-20.64
48,-11.18,50.68,-20.64,-5,77.94,-20.6
49,-10.62,52.42,-20.64,-5.26,80.22,-20.58
50,-10.2,55.7,-20.6,-5.76,82.48,-20.54
51,-9.64,57.88,-20.6,-4.98,84.28,-20.56
52,-9.24,59.86,-20.48,-5.42,85.54,-20.54
53,-9.16,61.42,-20.48,-5.34,87.32,-20.5
54,-8.7,63.72,-20.48,-4.66,89.8,-20.44
55,-7.98,66.12,-20.48,-4.22,91.06,-20.4
56,-7.72,66.24,-20.48,-4.22,93.64,-20.42
57,-8.2,68.06,-20.52,-4.74,95.44,-20.44
58,-8.06,71.14,-20.4,-4.56,97,-20.4
59,-7.92,72.64,-20.4,-4.5,98.92,-20.42
60,-8.12,74.3,-20.4,-4.66,102.3,-20.44
61,-7.92,76.74,-20.32,-5.06,104.26,-20.44
62,-8.08,78.9,-20.28,-4.86,107.02,-20.42
63,-7.72,79.88,-20.32,-4.36,107.54,-20.42
64,-7.78,81.94,-20.32,-4.36,110.1,-20.42
65,-7.34,84.54,-20.32,-4.28,112.04,-20.46
66,-7.58,86.34,-20.32,-4.04,114.54,-20.44
67,-6.88,87.66,-20.28,-3.4,116.66,-20.44
68,-7.14,89.08,-20.32,-3.38,118.62,-20.42
69,-7.12,89.7,-20.32,-3.78,120.54,-20.42
70,-6.9,92.26,-20.36,-3.96,121.94,-20.42
71,-6.78,92.52,-20.32,-3.9,121.96,-20.42
72,-6.34,93.8,-20.32,-3.58,125.16,-20.4
73,-6.22,95.18,-20.24,-3.58,127.06,-20.42
74,-6.16,98.26,-20.2,-3.66,128.38,-20.38
75,-5.76,99.6,-20.2,-3.54,129.16,-20.44
76,-5.7,101.92,-20.16,-4.5,131.1,-20.46
77,-5.76,103.6,-20.28,-4.56,134.12,-20.46
78,-5.52,105.1,-20.28,-4.74,136.1,-20.48
79,-5.34,107.64,-20.24,-4.32,137.76,-20.52
80,-5.24,107.88,-20.2,-4.2,140.6,-20.54
81,-5.62,110.48,-20.12,-3.44,142.46,-20.54
82,-5.18,112.38,-20.04,-3.2,144.12,-20.52
83,-5.24,112.82,-20.08,-2.72,145.82,-20.54
84,-5.14,114.1,-20.04,-2.28,146.96,-20.54
85,-4.86,115.3,-19.96,-2,151.64,-20.5
86,-4.76,115.58,-19.96,-1.4,156.08,-20.52
87,-4.32,117.68,-20,-1.26,156.6,-20.54
88,-4.14,119.88,-20.04,-1.64,163.52,-20.52
89,-3.8,119.98,-20,-1.4,164.74,-20.52
90,-3.48,120.06,-20,-1.26,166.08,-20.48
91,-2.66,121.46,-20,-1.16,167.94,-20.38
92,-2.84,123.62,-20.04,-1.32,169.02,-20.32
93,-2.3,124.42,-20.04,-1.12,170.98,-20.3
94,-2.6,126.6,-19.96,-0.46,172.72,-20.28
95,-2.84,127.98,-19.92,-0.08,174.68,-20.24
96,-2.58,130.7,-19.96,-0.16,175.16,-20.24
97,-2.44,132.86,-19.96,-0.28,179.78,-20.22
98,-2.36,134.46,-20.08,0.24,181.32,-20.18
99,-2.18,134.26,-20.12,0.72,188.12,-20.2
100,-1.82,134.56,-20.16,0.66,192.06,-20.16
101,-1.54,135.1,-20.2,1.3,196.18,-20.12
102,-1.1,139.94,-20.2,1.54,195.66,-20.1
103,-1.28,141.04,-20.2,1.62,200.14,-20.04
104,-1.58,141.5,-20.2,1.2,201.34,-19.98
105,-1.8,144.52,-20.2,1.34,207.7,-20.02
106,-1.7,146.24,-20.28,1.16,213.22,-20
107,-1.9,149.8,-20.36,1.34,224.26,-19.98
108,-2.02,151.46,-20.44,1.62,231.48,-19.96
109,-1.86,152.82,-20.4,1.28,234.72,-19.96
110,-1.32,152.34,-20.48,1.4,242.44,-19.96
111,-1.48,157.66,-20.56,1.02,243.6,-19.92
112,-1.52,156.22,-20.52,1.1,248.7,-19.86
113,-1.72,156.32,-20.52,1.22,254.14,-19.86
114,-1.56,158.04,-20.52,0.8,259.82,-19.8
115,-1.8,159.34,-20.52,0.98,261.22,-19.84
116,-1.72,162,-20.44,1.04,270.46,-19.88
117,-1.56,162.08,-20.44,1.18,276.76,-19.8
118,-2,165.78,-20.4,1.6,286.66,-19.84
119,-1.44,165.7,-20.4,1,291.64,-19.76
120,-1.22,169.06,-20.48,0.8,303.7,-19.78
121,-1.3,170.32,-20.48,1.42,311.44,-19.74
122,-0.98,174.08,-20.48,2.3,317.6,-19.74
123,-1.08,178.54,-20.36,2.32,326.54,-19.78
124,-1.36,183,-20.4,2.02,331.86,-19.72
125,-1.68,184.28,-20.4,2.56,338.96,-19.64
126,-2.16,189.06,-20.4,3.24,346.66,-19.66
127,-1.88,190.12,-20.36,3.56,357.22,-19.68
128,-1.62,195.78,-20.36,3.66,365.88,-19.74
129,-1.2,197.3,-20.36,3.76,370.88,-19.74
130,-1.1,200.7,-20.4,3.38,375.2,-19.68
131,-1.14,203.52,-20.4,3.6,381.58,-19.62
132,-1.02,204.98,-20.36,3.72,387.8,-19.6
133,-0.48,205.92,-20.32,3.2,393.4,-19.54
134,-0.44,205.74,-20.36,3.46,397.48,-19.5
135,-1.34,207.98,-20.32,3.5,399.7,-19.5
136,-1.18,212.1,-20.28,3.62,405.92,-19.52
137,-1.08,214.2,-20.24,3.98,402.74,-19.54
138,-1.02,218.14,-20.16,4.46,400.18,-19.5
139,-0.9,221.18,-20.2,5.1,406.8,-19.48
140,-0.72,222.32,-20.12,5.18,416.08,-19.44
141,-0.88,220.68,-20.2,5.12,411.8,-19.48
142,-0.86,220.72,-20.2,5.14,422.04,-19.6
143,-0.52,219.98,-20.24,5.08,416.12,-19.52
144,-0.64,221.12,-20.24,6.2,424.22,-19.46
145,-0.4,219.06,-20.2,6.5,424.3,-19.4
146,-0.18,220.32,-20.2,6.34,430.22,-19.36
147,-0.7,218.58,-20.2,5.62,432.6,-19.34
148,-0.44,219.96,-20.32,5.96,434.76,-19.3
149,0,216,-20.16,6.24,434.82,-19.22
150,-0.12,218.24,-20.12,6.3,437.42,-19.2
151,0.18,216.94,-20.04,6.02,442.34,-19.1
152,0.8,214.56,-20.04,6.14,445.36,-19.06
153,1,212.62,-20.04,6.76,444.14,-18.94
154,1.18,211.76,-19.96,6.66,451.58,-18.9
155,1.22,211.48,-19.96,6.56,456.42,-18.86
156,1.54,213.8,-19.96,7.04,462.08,-18.84
157,2.04,209,-19.92,6.92,463.66,-18.82
158,1.84,209,-19.92,7.2,469.46,-18.76
159,2.22,211.88,-19.92,7.86,475.36,-18.74
160,2.98,211.62,-19.96,7.84,469.5,-18.72
161,3,208.68,-19.96,8.06,471.46,-18.74
162,3.34,209.68,-20.04,8.06,489.98,-18.64
163,3.42,209.4,-20.08,7.86,490.2,-18.66
164,3.48,205.76,-20.04,7.94,491.92,-18.64
165,3.46,211.28,-20.12,7.84,500.34,-18.6
166,3.68,209.2,-20.08,7.82,506.84,-18.46
167,3.86,211.86,-20.04,7.62,508.96,-18.36
168,4.18,208.4,-20,8.32,515.92,-18.38
169,4.44,207.32,-20,8.18,521.44,-18.36
170,4.42,208.48,-19.88,8.24,516.58,-18.38
171,4.36,205.76,-19.88,7.8,518.2,-18.32
172,4.54,207.86,-19.88,7.92,516.54,-18.34
173,4.22,202.22,-19.84,7.62,516,-18.34
174,4.2,201.16,-20,8.26,518.96,-18.46
175,4.02,202.82,-20.04,8.66,523.78,-18.52
176,3.94,198.58,-20.04,8.4,527.56,-18.5
177,3.54,197.94,-20.04,7.9,527.64,-18.54
178,3.46,200.34,-20,7.5,531,-18.56
179,3.1,203.98,-20.08,8.16,531.1,-18.48
180,2.94,203.24,-20,8.7,527.94,-18.46
181,3.28,198.68,-20,8.56,528.84,-18.44
182,2.8,200.82,-20.08,9.44,528.28,-18.3
183,2.62,200.74,-20.08,9.24,523.98,-18.38
184,2.9,196.42,-20.08,8.36,524.72,-18.3
185,2.68,194.9,-20.04,8.78,530.58,-18.36
186,2.7,188.02,-19.96,9.02,530.9,-18.36
187,2.22,185.36,-19.96,9.52,522.14,-18.32
188,2.54,181.88,-19.92,9.98,527.14,-18.3
189,2.5,182.72,-19.88,10.4,526.4,-18.12
190,2.48,179.38,-19.76,10.74,515.12,-18.04
191,2.42,184.18,-19.68,11.34,516.42,-18.08
192,2.6,185.62,-19.6,12.88,510.42,-18.08
193,2.26,185.48,-19.6,12.14,511.74,-18.08
194,2.46,186.16,-19.52,11.82,503.64,-18.14
195,2.82,186.82,-19.52,11.76,513.32,-18.18
196,3.86,188.12,-19.48,12.82,512.3,-18.18
197,3.78,189,-19.48,12.76,512.14,-18.12
198,3.42,191.56,-19.52,13.44,513.88,-18.1
199,3.42,192.82,-19.44,12.64,512.24,-18
200,4.1,194.9,-19.4,12.62,508.46,-17.96
201,4.4,195.06,-19.44,12.56,500.98,-18
202,4.04,194.94,-19.44,12.62,504.1,-17.88
203,4.14,190.1,-19.48,12.54,503.36,-17.96
204,4.66,186.72,-19.48,12.4,502.96,-18.04
205,4.84,184.4,-19.52,12.78,511.06,-18
206,5,185.64,-19.44,12.48,511.94,-17.88
207,5,183.86,-19.4,11.72,506.7,-17.92
208,5.46,184.32,-19.44,12.16,500.3,-17.88
209,5.4,187.82,-19.44,13.64,501.14,-17.86
210,5.9,193.92,-19.48,13.22,504.96,-17.82
211,5.92,194.98,-19.56,13.16,513.26,-17.78
212,6.34,199,-19.52,12.94,522.06,-17.88
213,5.96,198.52,-19.56,12.36,522.82,-17.9
214,5.86,197.62,-19.56,12.1,528.9,-18
215,6.12,195.62,-19.6,12.34,540.72,-18.02
216,6.4,193.98,-19.68,12.22,534.18,-18.04
217,6.26,190.6,-19.8,12.14,533.08,-17.96
218,6.68,191.64,-19.72,13.08,532.32,-17.8
219,6.26,191.58,-19.8,14.26,528.4,-17.74
220,5.94,188.22,-19.92,15.3,528.82,-17.68
221,5.08,188.38,-19.88,15.22,530.22,-17.66
222,5.94,183.92,-19.88,16.18,531.74,-17.7
223,6.6,185.32,-19.84,15.82,537.06,-17.62
224,7,187.66,-19.88,15.82,539.12,-17.6
225,6.82,184.64,-19.8,16.84,539.8,-17.64
226,6.78,186.32,-19.8,18.28,536.04,-17.54
227,6.88,185.1,-19.76,18.36,533.6,-17.54
228,6.94,186.42,-19.72,19.28,533.16,-17.42
229,7.02,185.74,-19.76,19.9,531.92,-17.36
230,7.2,184.38,-19.72,20.18,523.92,-17.38
231,6.88,182.8,-19.6,21.24,517.74,-17.48
232,7.38,184.32,-19.48,21.54,526,-17.58
233,7.88,186.5,-19.32,22.48,530.72,-17.5
234,7.72,184.5,-19.28,21.62,529.98,-17.56
235,7.44,179.64,-19.2,22.16,532.04,-17.54
236,7.62,179.74,-19.08,22.8,525.4,-17.52
237,7.62,176.28,-18.96,22.3,517.7,-17.48
238,7.48,175.9,-18.92,23.12,517.16,-17.46
239,6.86,175.68,-18.96,24.24,517.88,-17.58
240,6.64,173.6,-19,24.24,510.24,-17.54
241,6.54,172.16,-18.96,24.48,515.18,-17.44
242,6.12,171.98,-18.84,23.7,523.98,-17.44
243,5.78,172.64,-18.84,23.42,521.52,-17.56
244,6.24,171.86,-18.88,23.22,526.92,-17.66
245,6.6,170.56,-18.8,22.14,510.58,-17.58
246,6.54,169.66,-18.76,22.14,509.7,-17.62
247,6.24,168,-18.68,21.98,508.06,-17.52
248,6.88,163.72,-18.68,23,507.6,-17.5
249,6.72,164.54,-18.68,24.6,510.66,-17.48
250,7.52,160.04,-18.72,24.32,498.34,-17.42
251,7.28,159.82,-18.68,23.32,507.12,-17.5
252,7.04,160.02,-18.6,24.66,506.3,-17.3
253,7.06,159.74,-18.52,24.26,506.66,-17.36
254,7.32,158.3,-18.4,24.82,513.62,-17.28
255,7.18,162.24,-18.4,24.52,508.72,-17.24
256,7,162.02,-18.48,25.02,508.62,-17.12
257,6.56,159.72,-18.6,26.06,513.7,-17.02
258,5.86,153.06,-18.72,25.4,514.98,-17.04
259,6.04,150.8,-18.8,26.08,510.52,-16.82
260,5.92,154.54,-18.6,27.08,503.62,-16.68
261,6.1,155.74,-18.72,26.86,500.74,-16.58
262,6.72,158.1,-18.64,27.2,504.22,-16.54
263,7.58,158.34,-18.64,27.18,504.94,-16.5
264,8.08,158.3,-18.6,26.82,497.44,-16.48
265,9.08,158.8,-18.4,26.5,498.16,-16.38
266,9.52,157.12,-18.44,26.4,498.54,-16.42
267,10.04,156.24,-18.48,27.42,489.7,-16.38
268,11.32,154.32,-18.48,27.28,486.44,-16.22
269,11.06,154.24,-18.2,27.32,487.14,-16.12
270,11.3,156.24,-18.28,28.58,497.44,-16.26
271,11.84,158.94,-18.28,28.5,490.64,-16.22
272,12.5,161.06,-18.32,28.18,503.72,-16.28
273,12,162.36,-18.24,28.14,497.58,-16.3
274,12.76,157.68,-18.24,28.64,493.2,-16.22
275,12.56,160.18,-18.08,29.5,504.96,-16.14
276,13.22,159.2,-18.08,30.08,500.08,-15.96
277,15.1,161.66,-17.92,29.6,500.8,-16.1
278,15.36,163.22,-17.84,30.82,492.28,-15.94
279,15.34,163.26,-17.88,29.96,492.24,-15.96
280,15.4,159.18,-17.8,29.8,506.26,-15.88
281,15.84,159.74,-17.76,29.32,497.74,-16.02
282,16.12,159.36,-17.56,29.74,483.92,-15.9
283,16.68,160.94,-17.36,30.8,482.3,-15.8
284,17.14,162.16,-17.04,30.84,489.64,-15.86
285,18.1,157.86,-17.2,30.16,490.76,-15.92
286,18.92,157.44,-17.12,29.92,490.04,-15.94
287,18.22,155.02,-17.32,31.94,486.26,-15.84
288,18.36,155.06,-17.24,33,485.94,-15.78
289,18.58,158.8,-17.24,33.78,486.78,-15.54
290,18.12,162.18,-17.32,34.4,491.96,-15.4
291,17.98,165,-17.28,35.54,492.36,-15.32
292,17.62,164.7,-17.28,35.4,492.1,-15.26
293,16.9,169.38,-17.28,36.16,497.8,-15.28
294,16.82,169.58,-17.52,36.18,496.7,-15.16
295,16.58,169.72,-17.52,36.1,497.9,-14.8
296,16.56,166.78,-17.64,36.44,509.06,-14.74
297,15.48,165.26,-17.64,37.68,503.3,-14.62
298,15.46,165.12,-17.64,37.24,505.28,-14.6
299,14.14,166.78,-17.56,36.06,504.42,-14.58
300,14.38,164.04,-17.68,34.9,503.52,-14.54
301,13.74,163.42,-17.68,35.44,503.74,-14.62
302,13.1,161.54,-17.8,36,503.46,-14.44
303,13.56,158.94,-17.84,35.3,517.48,-14.54
304,13.22,159.56,-17.8,35.88,504.72,-14.58
305,13.58,159.14,-17.84,36.16,496.84,-14.66
306,14.6,157.22,-17.92,35.84,504.42,-14.46
307,15.04,155.74,-18.08,34.96,499.02,-14.44
308,14.9,159.46,-18.2,35,500.24,-14.44
309,15.46,159.06,-18.52,35.5,502.16,-14.54
310,15.5,159.82,-18.56,36.26,501.92,-14.2
311,14.96,157.98,-18.6,36.88,503.5,-13.96
312,15.12,160.56,-18.4,36.4,504.9,-13.92
313,15.16,164.04,-18.44,36.84,512.38,-13.78
314,15.9,165.08,-18.36,36.64,510.86,-13.78
315,15.64,165.8,-18.48,38.12,500.58,-13.8
316,16.32,171.18,-18.44,37.28,500.24,-13.64
317,17.28,172.2,-18.32,36.72,500.54,-13.58
318,17.56,173.24,-18.32,37.24,505.12,-13.54
319,18.76,173.18,-18.08,38.28,510.4,-13.36
320,19.4,172.16,-18,38.44,510.26,-13.3
321,19.74,174.62,-17.92,39,504.76,-13.14
322,20.98,175.58,-17.8,38.9,498.4,-12.98
323,21.44,177.32,-17.72,39.36,497.44,-12.72
324,22.18,176.18,-17.64,39.82,498.44,-12.56
325,23.08,177.9,-17.64,40.24,498.34,-12.3
326,23.64,177,-17.64,39,503.88,-12.12
327,23.34,174.86,-17.76,39.58,504.1,-12
328,23.72,174.18,-17.84,39.58,498.9,-11.86
329,23.9,174.76,-17.84,39.68,505.24,-11.72
330,23.88,174.8,-17.8,40.18,503.96,-11.54
331,23.6,175.9,-17.64,39.9,504.84,-11.5
332,23.48,177.02,-17.56,40.58,517.3,-11.34
333,23.68,174.62,-17.6,40.04,518.5,-11.14
334,23.7,175.24,-17.48,38.58,513.98,-10.82
335,23.56,177.28,-17.2,37.88,518.62,-10.94
336,23.74,182.5,-17.2,38.94,517.44,-10.98
337,24.78,179.36,-17.16,38.82,516.68,-10.7
338,24.92,177.02,-17.16,37.92,509.42,-10.6
339,24.66,172.46,-17.2,37.96,510.94,-10.4
340,25.58,169.6,-17.16,37.08,516.46,-10.44
341,25.34,165.36,-17.2,36.96,522.78,-10.52
342,24.6,169.82,-17.24,37.48,523.18,-10.58
343,24.9,165.28,-17.24,37.12,519.84,-10.34
344,24.16,165.76,-17.36,35.94,515.48,-10.46
345,24.28,166.92,-17.32,35.34,514.12,-10.4
346,24.38,164.84,-17.24,34.98,514.9,-10.36
347,24.18,164.08,-17.08,34.92,509.96,-10.42
348,24.5,165.56,-17.04,34.3,509.02,-10.44
349,24.78,166.52,-17.2,34.48,507.86,-10.54
350,23.9,165.38,-17.2,35.1,508.04,-10.52
351,24.02,167.18,-17.16,35.48,503.4,-10.66
352,23.78,170.44,-16.96,34.48,503.88,-10.74
353,23.24,171.26,-17,35,496.02,-10.6
354,23.64,172.06,-16.96,35.84,496.14,-10.4
355,23.98,171.62,-16.88,34.88,491.72,-10.46
356,24.26,171,-17.04,36.1,491.84,-10.5
357,24.7,174.46,-17.12,36.96,487.06,-10.52
358,25.42,175.16,-17.04,37.52,481.7,-10.48
359,24.5,176.78,-17.04,38.28,492.6,-10.52
360,24.72,178.94,-17.32,38.5,491.74,-10.48
361,25.22,175.48,-17.2,37.08,488.98,-10.3
362,24.26,176.52,-17.36,36.56,483.28,-10.34
363,23.38,176.66,-17.32,36.38,491.64,-10.24
364,23.14,178.34,-17.4,36.04,491.36,-10.36
365,23.24,178.42,-17.36,36.06,490.98,-10.1
366,23.4,174.16,-17.32,36.4,486.8,-9.92
367,23.9,172.84,-17.2,37.14,488.44,-9.68
368,23,174.84,-17.16,37.16,483.34,-9.28
369,23.38,174.36,-17.24,37.34,483.46,-9.14
370,23.58,173.84,-17.36,38.3,479.5,-9.2
371,23.58,173.34,-17.36,39.68,478.98,-9.18
372,23.16,176.68,-17.6,40.34,491.18,-9
373,21.92,173.16,-17.64,41,491.82,-8.66
374,21.22,176.16,-17.52,40.54,486.56,-8.16
375,21.5,176.56,-17.44,40.46,486.14,-8.08
376,21.76,176.06,-17.44,41.46,492.84,-7.78
377,21.9,174.12,-17.56,41.52,492.04,-7.74
378,22.3,177.28,-17.24,40.88,494.8,-7.58
379,21.98,177.44,-17.16,40.98,495.12,-7.54
380,21.32,179.48,-16.96,41.9,499.48,-7.22
381,20.56,181.14,-16.72,41.08,500.34,-7.04
382,20.54,179.22,-16.48,40.36,499.54,-6.74
383,19.98,177.56,-16.4,40.34,502.96,-6.6
384,20.12,175.96,-16.24,40.74,493.24,-6.32
385,19.5,170.66,-16.04,41.52,489.42,-5.9
386,18.9,169.22,-16,42.94,496.74,-5.78
387,19.96,170.58,-15.96,42.82,502.94,-5.56
388,20.2,172.5,-15.76,43.86,494.04,-5.28
389,21.74,170.56,-15.6,43.6,498.12,-4.96
390,21.28,168.46,-15.48,43.2,499.06,-5
391,21.12,170.12,-15.4,43.68,496.76,-4.82
392,20.92,166.78,-15.52,43.38,496.38,-4.8
393,21.22,165.56,-15.4,42.92,494.66,-5.22
394,21,165.22,-15.24,42.76,493.76,-5.08
395,20.56,164.5,-14.96,43.36,499.16,-4.66
396,20.56,164.64,-15.12,42.24,502.22,-4.46
397,20.78,161.66,-14.8,41.7,496.14,-4.1
398,21.46,161.88,-14.92,41.42,496.64,-4.24
399,22.38,159.78,-14.88,41.72,502.28,-4.22
400,22.32,159.22,-15.04,41.6,502.74,-3.82
401,22.44,159.64,-14.84,41.1,494.7,-3.76
402,22.58,163.62,-14.52,41.14,493.52,-3.56
403,21.98,160.42,-14.48,42.08,498.58,-3.42
404,22.12,159.96,-14.08,41.2,499.8,-3.04
405,23.42,158.92,-13.88,41.6,501.08,-2.92
406,24.52,158.08,-13.72,42.7,500.5,-2.74
407,24.1,157.1,-13.6,41.8,494.46,-2.78
408,23.96,157.36,-13.48,42.16,496.22,-2.6
409,24.7,156.06,-13.52,41.8,501.2,-2.28
410,24.6,156.48,-13.24,42.2,505.72,-2.28
411,24.54,157,-13.08,41.14,497.68,-2.2
412,23.08,154.26,-13.08,41.76,499.6,-2.24
413,23.4,154.28,-13.12,41.46,505,-2.22
414,22.38,158.72,-12.04,41.76,501.3,-2.16
415,23.08,160.62,-12.08,41.86,501.36,-2.06
416,23.5,161.08,-11.92,40.8,501.06,-2.2
417,23.74,161.86,-11.64,41.44,500.78,-2.08
418,23.78,160.36,-11.44,41.12,506.94,-1.84
419,24.18,161.68,-10.84,41.42,508.76,-1.72
420,24.14,164.6,-10.04,40.12,507.32,-1.72
421,23.92,170.2,-9.24,39.36,505.26,-1.86
422,24.24,171.22,-9.4,38.78,504.78,-1.92
423,24.62,170.92,-8.84,39.82,498.76,-1.6
424,23.9,169.3,-8.24,40.18,509.56,-1.6
425,23.44,171.78,-7.36,39.86,516.3,-1.62
426,23.42,172.3,-6.92,39.74,516.8,-1.24
427,22.9,168.18,-6.48,39.92,519.06,-0.86
428,23.3,168.02,-5.76,39.32,518.7,-0.78
429,24.3,166.8,-5.44,39.14,530.1,-0.7
430,24.22,168.84,-5.56,39.9,535.94,-0.62
431,23.46,168.9,-4.92,38.8,544.4,-0.28
432,23.5,173.22,-4.72,39.8,550.12,-0.22
433,23.68,174.58,-4.6,39.1,554.3,-0.12
434,22.58,178.52,-3.76,39.68,554.46,-0.18
435,22.5,179.3,-3.96,39.36,550.54,-0.14
436,23.14,179.34,-3.76,39.84,556.64,0.1
437,24.84,179.6,-3.16,39.4,560.04,0.44
438,24.92,176.74,-2.8,38.42,555.54,0.56
439,24.86,173.56,-3.88,38.24,562.52,0.86
440,24.42,174.88,-3.16,38.88,561.86,1.26
441,24.06,174.78,-2.8,39.36,563.22,1.7
442,24.42,174.1,-2.24,38.46,569.2,1.98
443,24.38,178.12,-1.84,38.78,569.96,2.46
444,23.18,177.86,-2,39.16,568.7,2.96
445,23.46,174.78,-2.12,38.32,577.86,3.38
446,23.58,169.56,-1.92,39.74,576.34,3.72
447,22.84,167.44,-1.84,39.84,575.02,3.7
448,22.9,166.76,-1.08,38.56,587.7,3.7
449,23.3,171.08,-0.72,38.46,576.5,3.9
450,22.94,172.6,-0.28,38.56,570.5,3.92
451,22.88,171.46,0.16,38.92,565.06,3.84
452,23.58,174.66,0.48,38.9,564.18,4
453,23.22,174.9,-0.28,39.7,571.9,4.26
454,22.02,175.54,-0.16,40.5,558.46,4.4
455,22.62,173.06,0.68,40.08,552.38,4.64
456,22.14,173.36,0.64,40.32,542.5,4.86
457,22.72,169.94,1.32,39.94,545.56,5.22
458,22.12,169,1.88,40.34,540.36,5.54
459,23.18,169.18,2.24,40.12,533.26,5.62
460,23.84,171.5,3.28,40.02,537.82,5.92
461,23.68,172.74,3.56,38.9,532.06,6.08
462,22.64,171.72,4.2,38.98,524.46,6.26
463,23.14,170.7,4.2,39.34,522.72,6.34
464,22.74,171.16,5.12,39.54,516.28,6.62
465,22.74,169.66,5.2,39.64,523.3,6.74
466,22.92,169.06,5.84,39.74,,6.96
467,22.82,169.02,6.12,40.36,,7.08
468,23.64,169.3,6.56,40.42,,7
469,24.48,172.9,7.4,40.18,,6.9
470,23.8,176.66,7.72,41.18,,6.74
471,23.76,177.84,8.2,40.52,,7.26
472,24.16,178.56,9.04,40.04,,7.66
473,23.68,183.64,8.76,41.28,,7.84
474,24.08,180.84,8.72,41.16,,8.04
475,24.8,178.2,8.28,41.26,,8.22
476,24.46,,8.72,41.32,,8.54
477,23.9,,8.88,42.52,,8.84
478,25.68,,9.44,42.1,,9.08
479,25.18,,9.36,41.5,,9.16
480,23.98,,9.04,40.86,,9.34
481,24.32,,8.96,41.38,,9.16
482,24.28,,8.4,41.66,,9.42
483,25.52,,8.48,41.6,,9.5
484,25.46,,8.68,41.8,,9.7
485,26.56,,8.36,41.5,,9.92
486,26.52,,8.64,42.66,,10.14
487,27.66,,8.8,42.72,,10.22
488,27.8,,9.16,42.14,,10.58
489,28.46,,9.08,42.12,,10.36
490,28.38,,9.24,41.46,,10.48
491,27.34,,8.96,41.48,,10.56
492,26.88,,9.04,41.44,,10.76
493,26.5,,9.24,41.84,,10.76
494,26.9,,8.96,42.34,,10.98
495,27.2,,8.72,42.88,,11.08
496,27.66,,8.04,43.26,,11.2
497,27.94,,7.2,44.6,,11.34
498,28.86,,7.36,44.3,,11.48
499,28.24,,7.64,44.5,,11.48
500,27.92,,7.24,44.48,,11.68
501,27.26,,7.04,45.12,,11.62
502,28.46,,6.88,44.86,,11.44
503,26.7,,7.4,44.4,,11.24
504,27.58,,7.88,43.58,,11.26
505,28.26,,8.2,43.06,,11.2
506,28.16,,8.76,42.44,,11.36
507,28.2,,9.12,42.02,,11.08
508,27.42,,9.4,41.8,,11.06
509,28.2,,8.88,41.54,,11.04
510,27.5,,9.24,42.32,,11.1
511,27.64,,9.48,42.72,,11.1
512,26.68,,9.28,42.54,,11.1
513,26.78,,9.4,43.44,,11.1
514,26.68,,9.64,43.18,,11.36
515,27.4,,9.8,43.78,,11.34
516,28.1,,10.28,43.42,,11.54
517,28.82,,10.28,43.04,,11.64
518,29.12,,10.2,42.86,,11.8
519,28.58,,10.48,42.32,,11.92
520,28.96,,10.96,41.28,,12.16
521,28.56,,11.6,41.02,,11.98
522,29.28,,12.48,41.18,,11.92
523,29,,12.48,41.22,,12.12
524,29.7,,12.24,41.6,,12.34
525,30.22,,13.12,41.44,,12.4
526,31.2,,13.04,41.18,,12.7
527,31.54,,13.08,40.4,,12.92
528,31.82,,13,41,,13.22
529,32.38,,12.88,42.18,,13.18
530,32.48,,12.72,42.84,,13.26
531,32.52,,12.44,43.08,,13.6
532,32.52,,12.72,42.46,,14.02
533,32.36,,12.76,42.94,,14.12
534,31.74,,12.6,44,,14.32
535,31.2,,12.32,43.92,,14.3
536,30.94,,12.12,43.64,,14.28
537,30.58,,12.04,43.52,,14.54
538,29.62,,12.08,43.48,,14.58
539,29.88,,12.12,43.4,,14.66
540,28.62,,11.88,43.56,,14.7
541,28.76,,11.68,44.34,,14.62
542,28.38,,11.44,44.72,,14.7
543,28.8,,10.76,44.44,,14.86
544,28.72,,10.76,43.72,,14.7
545,29.08,,10.28,44.74,,14.64
546,30.12,,10.2,44.22,,14.64
547,28.8,,10.12,44.3,,14.8
548,28.78,,10.08,44.84,,14.84
549,28.04,,10.2,44.44,,14.76
550,27.26,,10.2,44.34,,14.66
551,27.22,,10.28,44.12,,14.76
552,26.42,,10.68,44.12,,14.76
553,26.6,,10.8,43.9,,14.98
554,26.38,,10.04,44.22,,15.2
555,26.4,,9.56,43.6,,15.48
556,26.14,,9.48,44.06,,15.4
557,25.9,,9.2,45.3,,15.34
558,27.04,,8.92,44.92,,15.32
559,26,,9.28,44.14,,15.36
560,25.84,,9.4,43.94,,15.34
561,25.78,,9.48,44.46,,15.46
562,25.82,,9.72,45.3,,15.36
563,26.9,,9.68,45.78,,15.44
564,26.74,,9.52,46.28,,15.58
565,27.28,,9.2,45.9,,15.38
566,27.04,,8.92,44.76,,15.5
567,26.98,,8.72,44.46,,15.64
568,26.58,,9.44,44.6,,15.68
569,26.7,,9.32,45.8,,15.8
570,26.02,,9.52,45.08,,15.88
571,25.42,,9.4,45.62,,16.02
572,26.04,,9.6,44.04,,16.12
573,25.92,,9.72,43.08,,16.1
574,26.08,,9.76,43.6,,16.16
575,27.42,,9.84,43.88,,16.36
576,27.26,,9.8,43.36,,16.18
577,28.48,,8.88,43.8,,16.08
578,28.8,,8.8,43.64,,15.9
579,29.8,,9.68,44.64,,16.08
580,29.4,,10.08,44.94,,16.04
581,29.56,,10.28,44.86,,15.9
582,29.22,,9.8,44.84,,15.94
583,27.54,,10,45.26,,16.04
584,27.78,,9.08,45.08,,16.14
585,27.92,,9.08,44.2,,16.24
586,28.18,,8.52,42.96,,16.32
587,28.12,,8.6,43.32,,16.4
588,27.88,,8.48,42.86,,16.36
589,28.62,,8.92,43.3,,16.26
590,29.24,,9.6,42.38,,16.56
591,29.12,,9.8,44.2,,16.56
592,29.36,,10.08,44.22,,16.42
593,28.82,,10.08,43.68,,16.42
594,29.18,,10.04,43.3,,16.52
595,29.26,,10.2,43.34,,16.56
596,28.14,,10.44,44.36,,16.54
597,27.88,,10.16,45.6,,16.58
598,28,,10.04,46.26,,16.46
599,27.82,,10.2,45.78,,16.5
600,26.82,,9.92,46.38,,16.56
601,27.56,,9.92,47.46,,16.6
602,26.86,,10.8,47.64,,16.64
603,26.98,,10.84,48.82,,16.78
604,25.82,,10.6,47.88,,16.54
605,26.56,,11,48,,16.46
606,27.76,,11,47.76,,16.68
607,28.36,,11.72,47.38,,16.64
608,28.5,,11.88,46.54,,16.7
609,28.62,,12.92,47.36,,16.62
610,28.72,,13.16,47.32,,16.6
611,29.1,,13.68,47.46,,16.56
612,29.58,,13.28,47.3,,16.42
613,28.64,,13.64,46.66,,16.4
614,27.56,,13.52,46.8,,16.46
615,26.8,,13.4,48.12,,16.6
616,28.38,,13.68,47.84,,16.52
617,27.58,,13.92,46.78,,16.7
618,27.9,,13.68,48,,16.78
619,28.68,,13.52,48.26,,16.8
620,28.96,,13.44,49.64,,16.82
621,30.34,,13.52,49.24,,17
622,30,,13.32,48.52,,16.88
623,30.52,,13.12,48.54,,17.06
624,31.2,,12.6,48.96,,17.18
625,31.02,,12.72,48.48,,17.08
626,30.8,,12.84,47.52,,17.06
627,30.8,,12.48,46.18,,17.04
628,29.78,,12.32,44.68,,17.06
629,29.74,,12.16,44,,17.2
630,28.18,,11.76,45.1,,17.32
631,27.7,,11.8,45.5,,17.28
632,27.36,,11.8,45.78,,17.4
633,29.06,,11.72,46.28,,17.4
634,29.46,,11.56,45.14,,17.36
635,30.46,,11.28,45.44,,17.18
636,30.44,,11.24,46.04,,17.26
637,30.3,,11.68,46.2,,17.36
638,30.5,,11.68,45.64,,17.52
639,30.24,,11.28,45.16,,17.42
640,29.74,,11.52,45.42,,17.26
641,29.74,,11.12,44.74,,17.26
642,30.52,,10.8,45.64,,17
643,30.06,,11.04,45.38,,16.82
644,28.96,,10.56,45.18,,16.74
645,28.8,,10.64,44.3,,16.62
646,27.56,,10.32,43.1,,16.4
647,27.8,,10.96,43.58,,16.38
648,27.04,,11.36,43.3,,16.26
649,26.86,,11.72,43.04,,16.1
650,26.38,,11.88,42.74,,16.08
651,26.16,,11.64,43.02,,16.14
652,25.62,,12,44,,16.02
653,26.02,,12.2,45.7,,15.88
654,26.52,,12.12,46.66,,15.9
655,27.42,,12.24,45.46,,15.94
656,26.58,,12.24,45.14,,15.86
657,26.28,,12.48,45.12,,15.66
658,25.1,,12.36,44.4,,15.66
659,24.62,,12.04,45.4,,15.74
660,24.12,,11.96,45.38,,15.96
661,23.66,,12.2,45.36,,16
662,24.44,,11.68,44.66,,16.04
663,25.26,,11.56,45.96,,15.96
664,25.5,,11.64,46.44,,16.06
665,25.62,,11.28,45.62,,16.12
666,24.72,,11.2,46.72,,16.28
667,25.02,,11.48,47.42,,16.32
668,25.38,,11.04,47.96,,16.38
669,25.54,,11.76,47.36,,16.36
670,25.28,,11.72,47.2,,16.5
671,25.86,,11.84,47.1,,16.6
672,27.1,,11.32,47.54,,16.68
673,27.34,,11.2,47.66,,16.76
674,26.92,,11.24,47.48,,16.7
675,28.28,,11.28,46.82,,16.78
676,27.6,,11.64,47.08,,16.9
677,26.78,,11.56,47.3,,16.96
678,27.12,,11.52,46.24,,17.08
679,26.06,,12,44.92,,16.96
680,25.6,,12.12,44.96,,16.86
681,26.42,,12.32,45.62,,16.94
682,27.24,,12.28,45.22,,17.1
683,27.4,,12.32,46.42,,17.06
684,27.72,,12.76,46.04,,17.02
685,27.38,,13.04,46.5,,17.04
686,27.16,,13.04,46.08,,16.94
687,26.88,,13.28,46.38,,16.86
688,26.38,,13.48,45.92,,16.78
689,26.08,,13.8,45.1,,16.7
690,26.36,,14.04,45,,16.7
691,26.62,,14.16,44.32,,16.7
692,27.26,,14.28,44.34,,16.7
693,27.9,,14.52,43.24,,16.76
694,27.8,,14.4,44.14,,16.9
695,27.78,,14.44,45.08,,16.8
696,28.42,,14.6,46.08,,16.8
697,26.22,,14.76,45.66,,16.8
698,25.66,,14.96,45.82,,16.8
699,25.8,,15,45.68,,16.96
700,24.46,,14.92,46.4,,16.86
701,26.04,,14.76,46.8,,16.82
702,27.64,,14.36,46.7,,16.96
703,28.74,,14.4,46.1,,16.92
704,29.02,,14.12,46.52,,17.02
705,29.82,,14.16,47.3,,17.02
706,28.6,,13.96,47.34,,16.86
707,28.68,,13.92,47.32,,16.78
708,29,,14.12,46.38,,16.8
709,29.14,,14.2,46.04,,16.9
710,29.74,,14.16,46.2,,16.78
711,30.24,,14.28,46.96,,16.8
712,29.58,,14.56,47.48,,16.82
713,29.52,,14.56,47.98,,16.84
714,30.1,,14.2,48.48,,16.94
715,30.44,,14.32,48.7,,16.9
716,29.72,,14.4,49.32,,16.84
717,28.8,,14.08,47.24,,16.84
718,27.84,,14.4,47.82,,16.86
719,28.02,,14.24,47.28,,16.74
720,28.52,,13.96,45.58,,16.8
721,27.56,,13.84,46.12,,16.78
722,28.54,,13.6,46.74,,16.76
723,30.16,,13.52,47.16,,16.74
724,30.22,,13.28,47.56,,16.72
725,29.42,,13.32,48.08,,16.68
726,27.92,,13.28,47.24,,16.74
727,26.62,,13.76,47.24,,16.7
728,24.56,,13.64,47.96,,16.64
729,24.12,,14.08,48.88,,16.72
730,24.78,,13.76,47.42,,16.6
731,25.14,,13.56,47.32,,16.64
732,24.78,,13.28,48,,16.8
733,25.4,,12.88,48.78,,16.82
734,25.52,,12.84,49.66,,16.58
735,24.74,,12.68,49.08,,16.72
736,24.78,,12.4,48.76,,16.64
737,24.5,,11.96,47.94,,16.66
738,24.12,,11.84,48.64,,16.62
739,23.5,,12.36,48.18,,16.46
740,24.06,,12.08,47.34,,16.48
741,24.14,,12.2,46.32,,16.5
742,23.68,,12.56,47.8,,16.48
743,24.6,,12.48,47.58,,16.52
744,24.84,,12.88,48.5,,16.56
745,24.7,,13.24,48.64,,16.5
746,25,,13.36,47.44,,16.4
747,25.16,,13.96,45.98,,16.38
748,24.22,,13.88,44.5,,16.42
749,24.44,,14.32,43.92,,16.36
750,25.28,,14.24,44.14,,16.4
751,25.68,,14.32,44.66,,16.34
752,25.86,,14.08,44.76,,16.38
753,25.76,,14.24,44.3,,16.46
754,27.32,,14.2,44.44,,16.46
755,26.4,,14.56,46.58,,16.62
756,27.08,,14.88,46,,16.68
757,26.92,,15.16,45.44,,16.58
758,25.76,,15.6,45.56,,16.34
759,25.68,,15.52,44.98,,16.36
760,26.08,,15.48,44.92,,16.26
761,26.54,,15.68,45.58,,16.22
762,27,,15.84,45.24,,16.2
763,27.48,,16,45.18,,16.2
764,27.36,,15.36,45.6,,16.2
765,26.02,,15.28,46.74,,16.16
766,25.52,,15.32,47.02,,16.04
767,27,,15.24,46.2,,16.22
768,26.5,,15.2,47,,16.2
769,26.64,,15.04,47.44,,16.14
770,26.86,,14.6,48.32,,16.08
771,26.6,,14.44,48.38,,16.16
772,27.24,,14.24,49.4,,16.08
773,27.02,,13.92,50.6,,16.04
774,27.34,,13.32,51.18,,16.04
775,28.34,,13.36,50.66,,16.1
776,28.48,,13.4,50.56,,16.18
777,28.3,,13.48,51.44,,16.22
778,29.44,,13.28,50.92,,16.18
779,30.16,,12.64,50.58,,16.16
780,29.72,,12.64,50.44,,16.1
781,29.82,,12.24,50.26,,16.18
782,30.24,,12.16,50.82,,16.14
783,29.94,,12.12,50.92,,16.36
784,30.5,,11.96,50.92,,16.54
785,30.02,,11.84,51.34,,16.72
786,29.76,,11.68,50.56,,16.7
787,29.6,,11.88,50.18,,16.7
788,30.48,,11.48,50.32,,16.74
789,31.76,,11.92,50.2,,16.88
790,32.84,,12.28,49.32,,16.86
791,33.08,,12.12,48.86,,16.78
792,31.78,,12.16,50.48,,16.8
793,31.14,,12.16,50.34,,16.82
794,31.3,,12.2,48.26,,16.84
795,31.26,,12.72,48.78,,16.86
796,30.46,,12.48,49.74,,16.84
797,29.22,,12.32,49.32,,16.88
798,29.28,,12.76,49.48,,16.78
799,28.88,,13.36,49.34,,16.86
800,29,,13.12,49.88,,16.86
801,29.88,,13.04,50.14,,16.86
802,29.58,,12.92,49.46,,16.64
803,29.32,,12.96,49.48,,16.6
804,28.46,,13,48.76,,16.52
805,28.24,,13.04,48.22,,16.48
806,27.84,,13,48.9,,16.26
807,26.86,,12.92,48.46,,16.22
808,27.66,,12.8,47.4,,16.16
809,27.16,,12.88,48.16,,16.04
810,27.9,,13.08,48.46,,15.94
811,27.34,,13.12,47.8,,15.94
812,27.08,,12.64,49.4,,15.94
813,26.46,,12.92,49.26,,15.96
814,25.48,,12.56,49.16,,15.8
815,25.58,,12.16,50.5,,15.76
816,25.82,,12.08,51.4,,15.72
817,26.18,,12,50.72,,15.72
818,26.12,,11.88,50.56,,15.76
819,24.86,,11.8,51.58,,15.8
820,24.04,,11.72,51.06,,15.84
821,25.18,,11.72,50.58,,15.94
822,26.42,,11.76,50.7,,16.08
823,27.22,,11.68,49.42,,16.3
824,27.2,,11.4,49.42,,16.2
825,26.64,,11.2,48.78,,16.16
826,25.32,,11.12,48.88,,15.98
827,24.84,,10.96,48.58,,16.12
828,25.26,,10.88,49.92,,15.9
829,24.12,,11.24,51.18,,15.72
830,24.38,,11.32,51,,15.86
831,24.74,,11.72,50.94,,16.04
832,24.8,,11.48,52.42,,16.02
833,24.3,,11.56,53.28,,16.12
834,23.18,,11.88,52.58,,16.18
835,22.98,,11.72,52.32,,16.08
836,23.78,,11.76,53,,15.94
837,24.2,,11.92,52.22,,15.92
838,24.16,,11.84,51.16,,15.9
839,24.64,,12.24,51.78,,16.02
840,23.88,,12.52,51.6,,16.1
841,23.34,,12.92,51.18,,16.22
842,23.36,,13.04,50.9,,16.16
843,23.16,,13.08,50.72,,16.06
844,23.9,,12.92,51.1,,16.04
845,24.78,,12.52,51.14,,15.96
846,25.48,,12.68,52.3,,15.9
847,25.06,,12.6,51.98,,15.88
848,23.42,,12.16,52.3,,15.76
849,22.74,,12.48,52.36,,15.74
850,22.6,,13.04,53.16,,15.78
851,23.62,,12.84,53.08,,15.88
852,24.38,,13.16,53.38,,15.86
853,24.22,,13.36,52.38,,16.04
854,25.3,,13.28,51.56,,16.22
855,25.22,,13.04,51.38,,16.2
856,25.38,,13.08,51.5,,16.22
857,26.28,,13.48,49.22,,16.16
858,26.9,,13.08,48.98,,16.1
859,28.24,,12.28,49,,16.06
860,27.62,,12.36,49.14,,16.12
861,27.5,,12.52,49.34,,16.42
862,27.9,,12.8,49.72,,16.5
863,27.3,,12.8,50.58,,16.52
864,26.72,,12.6,49.78,,16.56
865,26.36,,12.6,49.72,,16.56
866,26.62,,12.48,49.82,,16.72
867,26,,12.2,50.7,,16.72
868,26.38,,12.24,50.5,,16.72
869,25.92,,12.2,50.18,,16.62
870,25.66,,12.24,50.36,,16.78
871,25.54,,12.52,48.22,,16.84
872,25.94,,12.72,48.84,,16.82
873,26.46,,13.16,48.8,,16.94
874,26.9,,12.96,48.64,,16.9
875,26.66,,12.68,47.86,,16.98
876,27.3,,12.64,47.64,,16.88
877,28.2,,12.68,48.42,,16.86
878,27.38,,12.72,48.96,,16.84
879,28.26,,12.92,48.12,,16.84
880,28.16,,12.96,48.22,,16.76
881,27.76,,12.84,47.62,,16.7
882,27.28,,12.6,49.56,,16.66
883,27.8,,12.48,49.76,,16.6
884,27.36,,13.24,49.06,,16.68
885,27.78,,13.4,48.88,,16.64
886,27.16,,13.12,48.8,,16.64
887,26.32,,12.76,48.36,,16.62
888,27.18,,12.84,47.58,,16.68
889,27.52,,12.8,48.94,,16.66
890,28.24,,12.72,47.82,,16.6
891,28.44,,12.6,47.78,,16.54
892,28.66,,12.64,46.86,,16.58
893,29.74,,12.64,47.3,,16.62
894,29.36,,12.68,47.72,,16.56
895,29.18,,13,48.1,,16.62
896,28.12,,13,49.04,,16.56
897,27.74,,13,49.18,,16.6
898,28.52,,12.88,50.12,,16.58
899,28.94,,12.92,50.8,,16.7
900,29.7,,13.04,50.54,,16.6
901,27.58,,12.96,50,,16.66
902,27.04,,12.84,49.52,,16.6
903,27.62,,12.76,49.4,,16.74
904,26.6,,12.72,50.82,,16.8
905,27.62,,12.6,50.74,,16.94
906,27.48,,12.4,51.44,,17.02
907,27.9,,12.24,50.08,,17.28
908,27.44,,12.68,48.96,,17.3
909,27.3,,12.32,49.68,,17.28
910,27.42,,12.4,49.5,,17.26
911,26.28,,12.4,49.86,,17.16
912,26.92,,12.48,49.62,,17.06
913,26.58,,12.36,50.16,,17.14
914,26.96,,12.68,48.66,,17.18
915,26.18,,12.8,49.82,,17.38
916,26.82,,13,49.76,,17.4
917,26.62,,12.8,49.82,,17.28
918,25.42,,12.72,49.48,,17.16
919,27.44,,13,49.66,,17.34
920,27.02,,12.8,49.82,,17.24
921,28.56,,12.44,49.78,,17.28
922,28.84,,12.48,49,,17.2
923,28.34,,12.48,49.24,,16.94
924,27.52,,12.28,48.56,,16.94
925,27.06,,12.4,49.32,,16.86
926,27.26,,12.88,50,,16.96
927,27.6,,12.56,49.64,,17.16
928,26.56,,12.44,48.82,,17.18
929,25.86,,12.52,48.28,,17.06
930,25.38,,12.76,48.48,,16.92
931,24.72,,13,48.28,,16.82
932,24.82,,12.96,48.48,,16.7
933,24.48,,13.04,49.58,,16.76
934,24.24,,13.24,49.88,,16.82
935,23.94,,13.44,49.98,,16.86
936,24.62,,13.32,48.98,,16.96
937,24.82,,13.44,48.88,,17.04
938,24.84,,13.4,47.68,,17.04
939,25.4,,13.16,49.14,,16.7
940,26.86,,13.08,49.6,,16.6
941,26.06,,12.8,50.5,,16.58
942,26.98,,13.12,50.58,,16.28
943,27.8,,13.4,50.62,,16.38
944,26.7,,13.48,49.46,,16.2
945,27.06,,13.64,49.82,,16.16
946,25.9,,13.84,50.5,,16.08
947,24.84,,13.56,51.56,,16.12
948,25.14,,13.72,50.66,,16.3
949,26.3,,13.8,50.78,,16.3
950,26.62,,13.48,50.58,,16.42
951,28.4,,13.08,50.44,,16.24
952,28.42,,13.36,49.62,,15.86
953,29.08,,13.2,50.78,,15.76
954,28.84,,13.12,50.5,,15.74
955,28.8,,13.16,51.22,,15.9
956,29.94,,13.12,50.78,,15.8
957,30.28,,13.28,51.52,,15.86
958,29.92,,13.16,50.3,,15.84
959,30.2,,13.16,50.4,,15.76
960,30.4,,12.92,50.88,,15.86
961,31.2,,13.04,52.48,,15.82
962,31.22,,13.36,52.92,,15.86
963,31.78,,13.68,54,,15.66
964,31.74,,13.52,52.9,,15.82
965,31.06,,13.6,52.12,,15.74
966,,,13.64,,,15.68
967,,,13.32,,,16.02
968,,,12.88,,,16.02
969,,,12.8,,,16.2
970,,,12.56,,,16.24
971,,,12.52,,,16.1
972,,,12.64,,,16.02
973,,,12.44,,,15.86
974,,,12.56,,,15.68
975,,,12.72,,,15.5
976,,,12.44,,,15.48
977,,,12.24,,,15.82
978,,,12.72,,,15.84
979,,,12.92,,,15.84
980,,,12.88,,,15.74
981,,,12.96,,,15.88
982,,,13.16,,,15.8
983,,,13.04,,,15.82
984,,,13.04,,,15.74
985,,,12.84,,,15.68
986,,,12.96,,,15.6
987,,,12.8,,,15.46
988,,,12.36,,,15.48
989,,,12.88,,,15.64
990,,,12.84,,,15.76
991,,,12.96,,,15.68
992,,,13.4,,,15.7
993,,,13.68,,,15.72
994,,,13.68,,,15.78
995,,,14,,,15.8
996,,,14,,,16.02
997,,,14.32,,,16
998,,,14.56,,,16.22
999,,,14.04,,,16.34
1000,,,14.16,,,16.46
1001,,,14.76,,,16.62
1002,,,14.84,,,16.64
1003,,,14.56,,,16.64
1004,,,14.12,,,16.8
1005,,,14.04,,,16.86
1006,,,13.48,,,17
1007,,,13.48,,,17.2
1008,,,13.32,,,17.12
1009,,,13.32,,,17.24
1010,,,13.4,,,17.24
1011,,,13.16,,,17.2
1012,,,12.64,,,17.34
1013,,,13.12,,,17.4
1014,,,12.92,,,17.3
1015,,,12.96,,,17.34
1016,,,13,,,17.44
1017,,,12.92,,,17.4
1018,,,12.64,,,17.38
1019,,,12.16,,,17.34
1020,,,11.92,,,17.28
1021,,,12,,,17.26
1022,,,11.76,,,17.38
1023,,,11.68,,,17.4
1024,,,11.28,,,17.38
1025,,,11.28,,,17.36
1026,,,11.28,,,17.28
1027,,,10.88,,,17.26
1028,,,10.88,,,17.24
1029,,,10.92,,,17.08
1030,,,11.04,,,16.98
1031,,,11.36,,,16.76
1032,,,11.12,,,16.54
1033,,,11.28,,,16.46
1034,,,10.84,,,16.46
1035,,,10.8,,,16.54
1036,,,10.84,,,16.56
1037,,,11.36,,,16.54
1038,,,11.12,,,16.56
1039,,,10.96,,,16.62
1040,,,10.96,,,16.68
1041,,,10.96,,,16.5
1042,,,10.6,,,16.34
1043,,,10.64,,,16.28
1044,,,11.08,,,16.28
1045,,,11.36,,,16.44
1046,,,10.92,,,16.44
1047,,,11.2,,,16.36
1048,,,10.44,,,16.14
1049,,,11.48,,,16.08
1050,,,11.24,,,16.06
1051,,,10.96,,,16.16
1052,,,11.16,,,16.04
1053,,,11.2,,,16.06
1054,,,11.6,,,16.1
1055,,,11.68,,,16.04
1056,,,12.04,,,16.22
1057,,,12.2,,,16.3
1058,,,12.32,,,16.38
1059,,,12.92,,,16.32
1060,,,13.16,,,16.22
1061,,,13.6,,,16.14
1062,,,13.16,,,16.14
1063,,,12.6,,,16.16
1064,,,12.72,,,16.1
1065,,,12.68,,,15.92
1066,,,12.68,,,16.1
1067,,,12.96,,,16.32
1068,,,12.68,,,16.3
1069,,,12.6,,,16.26
1070,,,12.32,,,16.12
1071,,,12.68,,,16.16
1072,,,12.56,,,16.22
1073,,,13.44,,,16.38
1074,,,13.12,,,16.52
1075,,,13,,,16.54
1076,,,13,,,16.5
1077,,,13,,,16.46
1078,,,13.28,,,16.26
1079,,,13.24,,,16.12
1080,,,13.2,,,16.2
1081,,,13,,,16.1
1082,,,12.84,,,16.04
1083,,,12.68,,,16.04
1084,,,12.64,,,16.14
1085,,,12.8,,,16.26
1086,,,12.8,,,16.38
1087,,,12.8,,,16.38
1088,,,13.4,,,16.24
1089,,,13.2,,,16.22
1090,,,13.12,,,16.22
1091,,,12.76,,,16.18
1092,,,12.96,,,16.06
1093,,,13.04,,,16.02
1094,,,13,,,16
1095,,,13.12,,,15.94
1096,,,13.12,,,15.92
1097,,,13,,,15.88
1098,,,12.88,,,15.88
1099,,,13.04,,,15.94
1100,,,13.36,,,15.94
1101,,,13.32,,,15.78
1102,,,13.88,,,15.84
1103,,,13.76,,,16.04
1104,,,13.64,,,16.26
1105,,,13.52,,,16.28
1106,,,13.48,,,16.32
1107,,,13,,,16.5
1108,,,13.12,,,16.52
1109,,,12.76,,,16.52
1110,,,12.44,,,16.36
1111,,,12.24,,,16.38
1112,,,12.36,,,16.46
1113,,,12.6,,,16.6
1114,,,12.96,,,16.62
1115,,,13.04,,,16.74
1116,,,13.28,,,16.72
1117,,,13.04,,,16.78
1118,,,13.6,,,16.74
1119,,,13.72,,,16.72
1120,,,13.76,,,16.82
1121,,,13.72,,,16.8
1122,,,13.92,,,16.82
1123,,,14.04,,,16.78
1124,,,13.96,,,16.48
1125,,,14.12,,,16.5
1126,,,14.44,,,16.62
1127,,,14.04,,,16.66
1128,,,14,,,16.52
1129,,,13.92,,,16.46
1130,,,13.96,,,16.42
1131,,,14.12,,,16.52
1132,,,14.92,,,16.38
1133,,,15.08,,,16.48
1134,,,15.4,,,16.48
1135,,,15.36,,,16.6
1136,,,15.4,,,16.48
1137,,,15.56,,,16.36
1138,,,15.36,,,16.34
1139,,,15.08,,,16.4
1140,,,14.68,,,16.3
1141,,,14.92,,,16.24
1142,,,14.8,,,16.24
1143,,,14.48,,,16.38
1144,,,14.6,,,16.22
1145,,,14.32,,,15.9
1146,,,14.36,,,15.8
1147,,,14.08,,,15.88
1148,,,14.04,,,15.78
1149,,,14.2,,,15.96
1150,,,13.92,,,15.94
1151,,,13.68,,,15.96
1152,,,14,,,15.96
1153,,,13.84,,,16.16
1154,,,13.92,,,16
1155,,,13.84,,,16
1156,,,13.8,,,15.86
1157,,,13.68,,,15.9
1158,,,13.4,,,15.92
1159,,,13.36,,,15.86
1160,,,13.6,,,15.74
1161,,,13.56,,,15.8
1162,,,13.28,,,15.82
1163,,,12.84,,,15.76
1164,,,12.96,,,15.72
1165,,,13.2,,,15.82
1166,,,13.04,,,15.74
1167,,,13.36,,,15.72
1168,,,13.72,,,15.56
1169,,,13.6,,,15.76
1170,,,13.96,,,15.98
1171,,,14.04,,,16.16
1172,,,14.32,,,16.08
1173,,,13.96,,,16.22
1174,,,13.12,,,16.2
1175,,,13.16,,,16.22
1176,,,13,,,16.14
1177,,,12.68,,,16.2
1178,,,12.56,,,16.2
1179,,,12.52,,,16.42
1180,,,11.6,,,16.42
1181,,,11.64,,,16.32
1182,,,11.64,,,16.36
1183,,,11.36,,,16.32
1184,,,11.4,,,16.44
1185,,,11.52,,,16.46
1186,,,11.44,,,16.52
1187,,,11.84,,,16.54
1188,,,12.2,,,16.6
1189,,,12.12,,,16.48
1190,,,11.96,,,16.36
1191,,,11.88,,,16.56
1192,,,11.76,,,16.6
1193,,,11.32,,,16.72
1194,,,11.24,,,16.72
1195,,,11.28,,,16.82
1196,,,11.2,,,16.6
1197,,,11.08,,,16.7
1198,,,11.64,,,16.72
1199,,,11.88,,,16.64
1200,,,11.76,,,16.6
1201,,,12.04,,,16.62
1202,,,12,,,16.5
1203,,,12.36,,,16.34
1204,,,12.44,,,16.42
1205,,,13.44,,,16.52
1206,,,13.44,,,16.68
1207,,,13,,,16.7
1208,,,13.4,,,16.5
1209,,,13.56,,,16.4
1210,,,13.44,,,16.5
1211,,,13.44,,,16.5
1212,,,13.32,,,16.46
1213,,,13.44,,,16.3
1214,,,13.24,,,16.5
1215,,,13.48,,,16.52
1216,,,13.64,,,16.5
1217,,,13.44,,,16.58
1218,,,13.6,,,16.58
1219,,,13.6,,,16.64
1220,,,13.6,,,16.6
1221,,,13.6,,,16.62
1222,,,13.88,,,16.62
1223,,,13.64,,,16.68
1224,,,14.16,,,16.74
1225,,,14.4,,,16.66
1226,,,14.48,,,16.64
1227,,,14.68,,,16.6
1228,,,14.44,,,16.6
1229,,,14.32,,,16.42
1230,,,14.32,,,16.32
1231,,,14.28,,,16.24
1232,,,14.92,,,16.08
1233,,,15.08,,,16.08
1234,,,15,,,16.18
1235,,,14.72,,,16.1
1236,,,14.64,,,16.14
1237,,,14.6,,,16.2
1238,,,14.32,,,16.38
1239,,,14.6,,,16.26
1240,,,14.24,,,16.16
1241,,,14.16,,,16.26
1242,,,14.48,,,16.22
1243,,,14.68,,,16.36
1244,,,14.68,,,16.44
1245,,,14.72,,,16.54
1246,,,14.68,,,16.76
1247,,,14.56,,,16.66
1248,,,14.64,,,16.5
1249,,,14.32,,,16.64
1250,,,14.2,,,16.74
1251,,,14.28,,,16.76
1252,,,14.28,,,16.88
1253,,,14.44,,,16.94
1254,,,14.44,,,17
1255,,,14.16,,,17.04
1256,,,14.24,,,17.04
1257,,,14.08,,,17.08
1258,,,14.08,,,17.12
1259,,,14.04,,,16.98
1260,,,14.44,,,17.04
1261,,,14.6,,,17.06
1262,,,14.48,,,17.04
1263,,,14.88,,,16.86
1264,,,14.76,,,16.84
1265,,,14.88,,,16.98
1266,,,14.76,,,16.98
1267,,,14.8,,,17
1268,,,14.52,,,16.92
1269,,,14.68,,,16.74
1270,,,14.56,,,16.56
1271,,,14.52,,,16.6
1272,,,14.12,,,16.62
1273,,,14.08,,,16.6
1274,,,14.44,,,16.48
1275,,,14.44,,,16.44
1276,,,14.28,,,16.46
1277,,,14.48,,,16.36
1278,,,14.48,,,16.34
1279,,,14.64,,,16.38
1280,,,15,,,16.46
1281,,,14.84,,,16.5
1282,,,14.96,,,16.6
1283,,,14.88,,,16.74
1284,,,14.68,,,16.7
1285,,,14.52,,,16.76
1286,,,14.12,,,16.72
1287,,,14.48,,,16.76
1288,,,14.48,,,16.8
1289,,,14.72,,,16.92
1290,,,14.92,,,16.8
1291,,,14.96,,,16.58
1292,,,14.84,,,16.52
1293,,,14.84,,,16.42
1294,,,14.68,,,16.3
1295,,,14.76,,,16.36
1296,,,14.96,,,16.24
1297,,,15.2,,,16.16
1298,,,15.04,,,16.34
1299,,,14.96,,,16.28
1300,,,15.04,,,16.3
1301,,,15.12,,,16.14
1302,,,14.8,,,16.18
1303,,,14.72,,,16.3
1304,,,14.48,,,16.26
1305,,,14.44,,,16.14
1306,,,14.24,,,15.94
1307,,,14.12,,,15.96
1308,,,14.16,,,15.92
1309,,,14.32,,,16.02
1310,,,14.28,,,15.82
1311,,,14.68,,,15.78
1312,,,14.4,,,15.74
1313,,,14.4,,,15.8
1314,,,14.2,,,15.76
1315,,,14.2,,,15.82
1316,,,14.2,,,15.94
1317,,,13.8,,,15.76
1318,,,13.76,,,15.74
1319,,,13.84,,,15.94
1320,,,13.64,,,15.98
1321,,,13.08,,,15.84
1322,,,13.28,,,15.78
1323,,,13.44,,,15.64
1324,,,13.36,,,15.58
1325,,,13.4,,,15.52
1326,,,13.32,,,15.76
1327,,,13.6,,,15.76
1328,,,13.48,,,15.6
1329,,,13.24,,,15.7
1330,,,12.8,,,15.8
1331,,,12.6,,,16.02
1332,,,11.88,,,15.84
1333,,,11.88,,,15.76
1334,,,11.08,,,15.56
1335,,,11.08,,,15.58
1336,,,11.08,,,15.68
1337,,,11.4,,,15.66
1338,,,11.4,,,15.74
1339,,,11.28,,,15.78
1340,,,11.12,,,15.78
1341,,,10.84,,,15.7
1342,,,10.08,,,15.78
1343,,,10.4,,,15.88
1344,,,10.48,,,15.68
1345,,,9.68,,,15.56
1346,,,9.96,,,15.72
1347,,,9.84,,,15.8
1348,,,9.8,,,15.78
1349,,,9.96,,,15.88
1350,,,9.88,,,15.98
1351,,,9.84,,,15.88
1352,,,9.6,,,15.9
1353,,,9.44,,,16
1354,,,9.56,,,15.92
1355,,,10.08,,,15.92
1356,,,10.48,,,16
1357,,,10.8,,,16.14
1358,,,10.52,,,16.24
1359,,,11.16,,,16.4
1360,,,11.08,,,16.5
1361,,,11.24,,,16.4
1362,,,11.12,,,16.36
1363,,,10.76,,,16.42
1364,,,10.92,,,16.46
1365,,,11.24,,,16.44
1366,,,11.84,,,16.54
1367,,,12.8,,,16.48
1368,,,12.56,,,16.52
1369,,,12.24,,,16.64
1370,,,13.12,,,16.7
1371,,,13.44,,,16.64
1372,,,13.16,,,16.64
1373,,,13,,,16.38
1374,,,12.68,,,16.4
1375,,,12.04,,,16.46
1376,,,12.28,,,16.38
1377,,,12.28,,,16.54
1378,,,12.36,,,16.42
1379,,,12.8,,,16.32
1380,,,12.52,,,16.3
1381,,,12.32,,,16.16
1382,,,12.84,,,16.08
1383,,,13.04,,,16.16
1384,,,13.32,,,16.16
1385,,,13.4,,,16.08
1386,,,13.32,,,16.06
1387,,,13.04,,,16.1
1388,,,13.04,,,16.06
1389,,,13.04,,,15.82
1390,,,13.08,,,15.88
1391,,,12.8,,,15.92
1392,,,13.04,,,16.06
1393,,,12.84,,,15.98
1394,,,12.2,,,15.96
1395,,,12.08,,,16
1396,,,12,,,15.92
1397,,,12.16,,,15.88
1398,,,12.2,,,16.18
1399,,,12.6,,,16.1
1400,,,12.6,,,16.02
1401,,,12.24,,,16.2
1402,,,12.24,,,16.12
1403,,,12.4,,,16.18
1404,,,12.04,,,16.32
1405,,,11.88,,,16.28
1406,,,11.56,,,16.4
1407,,,11.16,,,16.44
1408,,,11.24,,,16.42
1409,,,10.96,,,16.5
1410,,,10.96,,,16.48
1411,,,10.88,,,16.6
1412,,,10.96,,,16.62
1413,,,11.24,,,16.58
1414,,,11.24,,,16.78
1415,,,11,,,16.9
1416,,,10.96,,,16.96
1417,,,11,,,16.9
1418,,,11.16,,,16.88
1419,,,11.52,,,16.98
1420,,,10.88,,,16.98
1421,,,10.8,,,17.14
1422,,,10.2,,,17.22
1423,,,9.88,,,17.28
1424,,,9.72,,,17.32
1425,,,9.56,,,17.42
1426,,,9.36,,,17.4
1427,,,8.92,,,17.18
1428,,,9.04,,,17.16
1429,,,9.12,,,16.98
1430,,,9.04,,,16.98
1431,,,9.56,,,17
1432,,,9.84,,,16.9
1433,,,9.64,,,16.88
1434,,,9.72,,,16.72
1435,,,9.52,,,16.84
1436,,,9.52,,,16.64
1437,,,9.68,,,16.66
1438,,,9.64,,,16.68
1439,,,9.12,,,16.56
1440,,,9.08,,,16.54
1441,,,9.24,,,16.42
1442,,,9,,,16.4
1443,,,9.24,,,16.28
1444,,,9.84,,,16.14
1445,,,10.76,,,16.22
1446,,,10.72,,,16.22
1447,,,11.44,,,16.22
1448,,,11.68,,,16.24
1449,,,11.48,,,16.36
1450,,,11.8,,,16.36
1451,,,12.44,,,16.4
1452,,,12.92,,,16.32
1453,,,12.72,,,16.48
1454,,,13,,,16.56
1455,,,13.44,,,16.58
1456,,,13.32,,,16.6
1457,,,13.48,,,16.68
1458,,,13.8,,,16.64
1459,,,13.44,,,16.8
1460,,,13.64,,,16.78
1461,,,13.84,,,17
1462,,,13.52,,,16.96
1463,,,13.44,,,16.98
1464,,,13.96,,,17.12
1465,,,14.2,,,17.04


==> logs/no_value_layer_results.txt <==
episodes	Shared-DQV-Boxing	Shared-DQV-Enduro	Shared-DQV-Pong	DQV-Boxing	DQV-Enduro	DQV-Pong
0	-17.38	0.92	-20.32	-24.68	8.06	-20.68
1	-17.14	0.94	-20.32	-24.46	9.22	-20.68
2	-16.56	1.06	-20.4	-23.72	10.18	-20.72
3	-17.16	1.06	-20.4	-24.4	11.06	-20.72
4	-17.44	1.16	-20.4	-23.8	12.14	-20.72
5	-17.2	1.2	-20.4	-23.76	13.5	-20.78
6	-17.24	1.42	-20.44	-23.52	14.66	-20.76
7	-17.42	1.4	-20.52	-23.24	15.68	-20.74
8	-16.96	1.44	-20.48	-22.58	16.82	-20.74
9	-17.28	1.72	-20.48	-21.84	18.6	-20.76
10	-17.64	2.02	-20.56	-21.2	19.62	-20.7
11	-16.86	2.42	-20.52	-20.72	20.96	-20.72
12	-15.86	2.64	-20.52	-21.32	22.08	-20.74
13	-15.8	2.66	-20.56	-19.92	23.58	-20.74
14	-15.88	2.62	-20.64	-19.66	24.42	-20.78
15	-15.6	2.64	-20.68	-19.9	25.36	-20.8
16	-15.78	2.5	-20.68	-19.3	25.62	-20.8
17	-15.1	2.56	-20.68	-19.4	25.98	-20.8
18	-14.68	3.72	-20.64	-18.9	26.42	-20.78
19	-14.42	3.8	-20.56	-17.66	27.42	-20.78
20	-14.36	4.08	-20.56	-16.5	28.76	-20.78
21	-14.02	4.98	-20.56	-15.58	29.4	-20.74
22	-13.72	5.82	-20.56	-14.66	30.44	-20.74
23	-13.14	7.14	-20.6	-13.94	31.36	-20.74
24	-12.88	8.26	-20.64	-13.08	32.42	-20.74
25	-12.98	8.68	-20.68	-11.66	34.2	-20.72
26	-12.86	10.3	-20.68	-11.36	35.38	-20.68
27	-13.08	11.1	-20.68	-10.62	36.68	-20.68
28	-12.64	12	-20.68	-9.46	37.78	-20.68
29	-12.98	12.54	-20.68	-10.02	39.12	-20.68
30	-13.26	13.76	-20.68	-9.42	40.3	-20.66
31	-12.28	15.24	-20.68	-9.92	41.24	-20.66
32	-11.66	17.68	-20.64	-9.34	43.04	-20.66
33	-11.5	18.5	-20.68	-9.24	44.78	-20.68
34	-11.38	20.94	-20.68	-8.96	45.36	-20.66
35	-11.16	23.08	-20.68	-8.38	46.86	-20.68
36	-11.18	24.74	-20.72	-7.32	48.8	-20.62
37	-11.36	27	-20.72	-6.38	50.94	-20.64
38	-11.24	29.76	-20.68	-6.68	53.28	-20.64
39	-10.68	32.16	-20.68	-5.76	55.08	-20.64
40	-10.72	33.74	-20.68	-5.3	57.2	-20.6
41	-10.3	36.62	-20.68	-4.92	59.2	-20.62
42	-10.6	38.54	-20.68	-4.82	61.76	-20.62
43	-10.6	40.74	-20.68	-4.68	64.14	-20.64
44	-10.58	43.74	-20.76	-4.5	66.22	-20.64
45	-10.66	45.7	-20.68	-4.34	68.56	-20.64
46	-10.94	47.8	-20.68	-4.4	72.74	-20.66
47	-11.28	49.6	-20.68	-4.5	74.68	-20.64
48	-11.18	50.68	-20.64	-5	77.94	-20.6
49	-10.62	52.42	-20.64	-5.26	80.22	-20.58
50	-10.2	55.7	-20.6	-5.76	82.48	-20.54
51	-9.64	57.88	-20.6	-4.98	84.28	-20.56
52	-9.24	59.86	-20.48	-5.42	85.54	-20.54
53	-9.16	61.42	-20.48	-5.34	87.32	-20.5
54	-8.7	63.72	-20.48	-4.66	89.8	-20.44
55	-7.98	66.12	-20.48	-4.22	91.06	-20.4
56	-7.72	66.24	-20.48	-4.22	93.64	-20.42
57	-8.2	68.06	-20.52	-4.74	95.44	-20.44
58	-8.06	71.14	-20.4	-4.56	97	-20.4
59	-7.92	72.64	-20.4	-4.5	98.92	-20.42
60	-8.12	74.3	-20.4	-4.66	102.3	-20.44
61	-7.92	76.74	-20.32	-5.06	104.26	-20.44
62	-8.08	78.9	-20.28	-4.86	107.02	-20.42
63	-7.72	79.88	-20.32	-4.36	107.54	-20.42
64	-7.78	81.94	-20.32	-4.36	110.1	-20.42
65	-7.34	84.54	-20.32	-4.28	112.04	-20.46
66	-7.58	86.34	-20.32	-4.04	114.54	-20.44
67	-6.88	87.66	-20.28	-3.4	116.66	-20.44
68	-7.14	89.08	-20.32	-3.38	118.62	-20.42
69	-7.12	89.7	-20.32	-3.78	120.54	-20.42
70	-6.9	92.26	-20.36	-3.96	121.94	-20.42
71	-6.78	92.52	-20.32	-3.9	121.96	-20.42
72	-6.34	93.8	-20.32	-3.58	125.16	-20.4
73	-6.22	95.18	-20.24	-3.58	127.06	-20.42
74	-6.16	98.26	-20.2	-3.66	128.38	-20.38
75	-5.76	99.6	-20.2	-3.54	129.16	-20.44
76	-5.7	101.92	-20.16	-4.5	131.1	-20.46
77	-5.76	103.6	-20.28	-4.56	134.12	-20.46
78	-5.52	105.1	-20.28	-4.74	136.1	-20.48
79	-5.34	107.64	-20.24	-4.32	137.76	-20.52
80	-5.24	107.88	-20.2	-4.2	140.6	-20.54
81	-5.62	110.48	-20.12	-3.44	142.46	-20.54
82	-5.18	112.38	-20.04	-3.2	144.12	-20.52
83	-5.24	112.82	-20.08	-2.72	145.82	-20.54
84	-5.14	114.1	-20.04	-2.28	146.96	-20.54
85	-4.86	115.3	-19.96	-2	151.64	-20.5
86	-4.76	115.58	-19.96	-1.4	156.08	-20.52
87	-4.32	117.68	-20	-1.26	156.6	-20.54
88	-4.14	119.88	-20.04	-1.64	163.52	-20.52
89	-3.8	119.98	-20	-1.4	164.74	-20.52
90	-3.48	120.06	-20	-1.26	166.08	-20.48
91	-2.66	121.46	-20	-1.16	167.94	-20.38
92	-2.84	123.62	-20.04	-1.32	169.02	-20.32
93	-2.3	124.42	-20.04	-1.12	170.98	-20.3
94	-2.6	126.6	-19.96	-0.46	172.72	-20.28
95	-2.84	127.98	-19.92	-0.08	174.68	-20.24
96	-2.58	130.7	-19.96	-0.16	175.16	-20.24
97	-2.44	132.86	-19.96	-0.28	179.78	-20.22
98	-2.36	134.46	-20.08	0.24	181.32	-20.18
99	-2.18	134.26	-20.12	0.72	188.12	-20.2
100	-1.82	134.56	-20.16	0.66	192.06	-20.16
101	-1.54	135.1	-20.2	1.3	196.18	-20.12
102	-1.1	139.94	-20.2	1.54	195.66	-20.1
103	-1.28	141.04	-20.2	1.62	200.14	-20.04
104	-1.58	141.5	-20.2	1.2	201.34	-19.98
105	-1.8	144.52	-20.2	1.34	207.7	-20.02
106	-1.7	146.24	-20.28	1.16	213.22	-20
107	-1.9	149.8	-20.36	1.34	224.26	-19.98
108	-2.02	151.46	-20.44	1.62	231.48	-19.96
109	-1.86	152.82	-20.4	1.28	234.72	-19.96
110	-1.32	152.34	-20.48	1.4	242.44	-19.96
111	-1.48	157.66	-20.56	1.02	243.6	-19.92
112	-1.52	156.22	-20.52	1.1	248.7	-19.86
113	-1.72	156.32	-20.52	1.22	254.14	-19.86
114	-1.56	158.04	-20.52	0.8	259.82	-19.8
115	-1.8	159.34	-20.52	0.98	261.22	-19.84
116	-1.72	162	-20.44	1.04	270.46	-19.88
117	-1.56	162.08	-20.44	1.18	276.76	-19.8
118	-2	165.78	-20.4	1.6	286.66	-19.84
119	-1.44	165.7	-20.4	1	291.64	-19.76
120	-1.22	169.06	-20.48	0.8	303.7	-19.78
121	-1.3	170.32	-20.48	1.42	311.44	-19.74
122	-0.98	174.08	-20.48	2.3	317.6	-19.74
123	-1.08	178.54	-20.36	2.32	326.54	-19.78
124	-1.36	183	-20.4	2.02	331.86	-19.72
125	-1.68	184.28	-20.4	2.56	338.96	-19.64
126	-2.16	189.06	-20.4	3.24	346.66	-19.66
127	-1.88	190.12	-20.36	3.56	357.22	-19.68
128	-1.62	195.78	-20.36	3.66	365.88	-19.74
129	-1.2	197.3	-20.36	3.76	370.88	-19.74
130	-1.1	200.7	-20.4	3.38	375.2	-19.68
131	-1.14	203.52	-20.4	3.6	381.58	-19.62
132	-1.02	204.98	-20.36	3.72	387.8	-19.6
133	-0.48	205.92	-20.32	3.2	393.4	-19.54
134	-0.44	205.74	-20.36	3.46	397.48	-19.5
135	-1.34	207.98	-20.32	3.5	399.7	-19.5
136	-1.18	212.1	-20.28	3.62	405.92	-19.52
137	-1.08	214.2	-20.24	3.98	402.74	-19.54
138	-1.02	218.14	-20.16	4.46	400.18	-19.5
139	-0.9	221.18	-20.2	5.1	406.8	-19.48
140	-0.72	222.32	-20.12	5.18	416.08	-19.44
141	-0.88	220.68	-20.2	5.12	411.8	-19.48
142	-0.86	220.72	-20.2	5.14	422.04	-19.6
143	-0.52	219.98	-20.24	5.08	416.12	-19.52
144	-0.64	221.12	-20.24	6.2	424.22	-19.46
145	-0.4	219.06	-20.2	6.5	424.3	-19.4
146	-0.18	220.32	-20.2	6.34	430.22	-19.36
147	-0.7	218.58	-20.2	5.62	432.6	-19.34
148	-0.44	219.96	-20.32	5.96	434.76	-19.3
149	0	216	-20.16	6.24	434.82	-19.22
150	-0.12	218.24	-20.12	6.3	437.42	-19.2
151	0.18	216.94	-20.04	6.02	442.34	-19.1
152	0.8	214.56	-20.04	6.14	445.36	-19.06
153	1	212.62	-20.04	6.76	444.14	-18.94
154	1.18	211.76	-19.96	6.66	451.58	-18.9
155	1.22	211.48	-19.96	6.56	456.42	-18.86
156	1.54	213.8	-19.96	7.04	462.08	-18.84
157	2.04	209	-19.92	6.92	463.66	-18.82
158	1.84	209	-19.92	7.2	469.46	-18.76
159	2.22	211.88	-19.92	7.86	475.36	-18.74
160	2.98	211.62	-19.96	7.84	469.5	-18.72
161	3	208.68	-19.96	8.06	471.46	-18.74
162	3.34	209.68	-20.04	8.06	489.98	-18.64
163	3.42	209.4	-20.08	7.86	490.2	-18.66
164	3.48	205.76	-20.04	7.94	491.92	-18.64
165	3.46	211.28	-20.12	7.84	500.34	-18.6
166	3.68	209.2	-20.08	7.82	506.84	-18.46
167	3.86	211.86	-20.04	7.62	508.96	-18.36
168	4.18	208.4	-20	8.32	515.92	-18.38
169	4.44	207.32	-20	8.18	521.44	-18.36
170	4.42	208.48	-19.88	8.24	516.58	-18.38
171	4.36	205.76	-19.88	7.8	518.2	-18.32
172	4.54	207.86	-19.88	7.92	516.54	-18.34
173	4.22	202.22	-19.84	7.62	516	-18.34
174	4.2	201.16	-20	8.26	518.96	-18.46
175	4.02	202.82	-20.04	8.66	523.78	-18.52
176	3.94	198.58	-20.04	8.4	527.56	-18.5
177	3.54	197.94	-20.04	7.9	527.64	-18.54
178	3.46	200.34	-20	7.5	531	-18.56
179	3.1	203.98	-20.08	8.16	531.1	-18.48
180	2.94	203.24	-20	8.7	527.94	-18.46
181	3.28	198.68	-20	8.56	528.84	-18.44
182	2.8	200.82	-20.08	9.44	528.28	-18.3
183	2.62	200.74	-20.08	9.24	523.98	-18.38
184	2.9	196.42	-20.08	8.36	524.72	-18.3
185	2.68	194.9	-20.04	8.78	530.58	-18.36
186	2.7	188.02	-19.96	9.02	530.9	-18.36
187	2.22	185.36	-19.96	9.52	522.14	-18.32
188	2.54	181.88	-19.92	9.98	527.14	-18.3
189	2.5	182.72	-19.88	10.4	526.4	-18.12
190	2.48	179.38	-19.76	10.74	515.12	-18.04
191	2.42	184.18	-19.68	11.34	516.42	-18.08
192	2.6	185.62	-19.6	12.88	510.42	-18.08
193	2.26	185.48	-19.6	12.14	511.74	-18.08
194	2.46	186.16	-19.52	11.82	503.64	-18.14
195	2.82	186.82	-19.52	11.76	513.32	-18.18
196	3.86	188.12	-19.48	12.82	512.3	-18.18
197	3.78	189	-19.48	12.76	512.14	-18.12
198	3.42	191.56	-19.52	13.44	513.88	-18.1
199	3.42	192.82	-19.44	12.64	512.24	-18
200	4.1	194.9	-19.4	12.62	508.46	-17.96
201	4.4	195.06	-19.44	12.56	500.98	-18
202	4.04	194.94	-19.44	12.62	504.1	-17.88
203	4.14	190.1	-19.48	12.54	503.36	-17.96
204	4.66	186.72	-19.48	12.4	502.96	-18.04
205	4.84	184.4	-19.52	12.78	511.06	-18
206	5	185.64	-19.44	12.48	511.94	-17.88
207	5	183.86	-19.4	11.72	506.7	-17.92
208	5.46	184.32	-19.44	12.16	500.3	-17.88
209	5.4	187.82	-19.44	13.64	501.14	-17.86
210	5.9	193.92	-19.48	13.22	504.96	-17.82
211	5.92	194.98	-19.56	13.16	513.26	-17.78
212	6.34	199	-19.52	12.94	522.06	-17.88
213	5.96	198.52	-19.56	12.36	522.82	-17.9
214	5.86	197.62	-19.56	12.1	528.9	-18
215	6.12	195.62	-19.6	12.34	540.72	-18.02
216	6.4	193.98	-19.68	12.22	534.18	-18.04
217	6.26	190.6	-19.8	12.14	533.08	-17.96
218	6.68	191.64	-19.72	13.08	532.32	-17.8
219	6.26	191.58	-19.8	14.26	528.4	-17.74
220	5.94	188.22	-19.92	15.3	528.82	-17.68
221	5.08	188.38	-19.88	15.22	530.22	-17.66
222	5.94	183.92	-19.88	16.18	531.74	-17.7
223	6.6	185.32	-19.84	15.82	537.06	-17.62
224	7	187.66	-19.88	15.82	539.12	-17.6
225	6.82	184.64	-19.8	16.84	539.8	-17.64
226	6.78	186.32	-19.8	18.28	536.04	-17.54
227	6.88	185.1	-19.76	18.36	533.6	-17.54
228	6.94	186.42	-19.72	19.28	533.16	-17.42
229	7.02	185.74	-19.76	19.9	531.92	-17.36
230	7.2	184.38	-19.72	20.18	523.92	-17.38
231	6.88	182.8	-19.6	21.24	517.74	-17.48
232	7.38	184.32	-19.48	21.54	526	-17.58
233	7.88	186.5	-19.32	22.48	530.72	-17.5
234	7.72	184.5	-19.28	21.62	529.98	-17.56
235	7.44	179.64	-19.2	22.16	532.04	-17.54
236	7.62	179.74	-19.08	22.8	525.4	-17.52
237	7.62	176.28	-18.96	22.3	517.7	-17.48
238	7.48	175.9	-18.92	23.12	517.16	-17.46
239	6.86	175.68	-18.96	24.24	517.88	-17.58
240	6.64	173.6	-19	24.24	510.24	-17.54
241	6.54	172.16	-18.96	24.48	515.18	-17.44
242	6.12	171.98	-18.84	23.7	523.98	-17.44
243	5.78	172.64	-18.84	23.42	521.52	-17.56
244	6.24	171.86	-18.88	23.22	526.92	-17.66
245	6.6	170.56	-18.8	22.14	510.58	-17.58
246	6.54	169.66	-18.76	22.14	509.7	-17.62
247	6.24	168	-18.68	21.98	508.06	-17.52
248	6.88	163.72	-18.68	23	507.6	-17.5
249	6.72	164.54	-18.68	24.6	510.66	-17.48
250	7.52	160.04	-18.72	24.32	498.34	-17.42
251	7.28	159.82	-18.68	23.32	507.12	-17.5
252	7.04	160.02	-18.6	24.66	506.3	-17.3
253	7.06	159.74	-18.52	24.26	506.66	-17.36
254	7.32	158.3	-18.4	24.82	513.62	-17.28
255	7.18	162.24	-18.4	24.52	508.72	-17.24
256	7	162.02	-18.48	25.02	508.62	-17.12
257	6.56	159.72	-18.6	26.06	513.7	-17.02
258	5.86	153.06	-18.72	25.4	514.98	-17.04
259	6.04	150.8	-18.8	26.08	510.52	-16.82
260	5.92	154.54	-18.6	27.08	503.62	-16.68
261	6.1	155.74	-18.72	26.86	500.74	-16.58
262	6.72	158.1	-18.64	27.2	504.22	-16.54
263	7.58	158.34	-18.64	27.18	504.94	-16.5
264	8.08	158.3	-18.6	26.82	497.44	-16.48
265	9.08	158.8	-18.4	26.5	498.16	-16.38
266	9.52	157.12	-18.44	26.4	498.54	-16.42
267	10.04	156.24	-18.48	27.42	489.7	-16.38
268	11.32	154.32	-18.48	27.28	486.44	-16.22
269	11.06	154.24	-18.2	27.32	487.14	-16.12
270	11.3	156.24	-18.28	28.58	497.44	-16.26
271	11.84	158.94	-18.28	28.5	490.64	-16.22
272	12.5	161.06	-18.32	28.18	503.72	-16.28
273	12	162.36	-18.24	28.14	497.58	-16.3
274	12.76	157.68	-18.24	28.64	493.2	-16.22
275	12.56	160.18	-18.08	29.5	504.96	-16.14
276	13.22	159.2	-18.08	30.08	500.08	-15.96
277	15.1	161.66	-17.92	29.6	500.8	-16.1
278	15.36	163.22	-17.84	30.82	492.28	-15.94
279	15.34	163.26	-17.88	29.96	492.24	-15.96
280	15.4	159.18	-17.8	29.8	506.26	-15.88
281	15.84	159.74	-17.76	29.32	497.74	-16.02
282	16.12	159.36	-17.56	29.74	483.92	-15.9
283	16.68	160.94	-17.36	30.8	482.3	-15.8
284	17.14	162.16	-17.04	30.84	489.64	-15.86
285	18.1	157.86	-17.2	30.16	490.76	-15.92
286	18.92	157.44	-17.12	29.92	490.04	-15.94
287	18.22	155.02	-17.32	31.94	486.26	-15.84
288	18.36	155.06	-17.24	33	485.94	-15.78
289	18.58	158.8	-17.24	33.78	486.78	-15.54
290	18.12	162.18	-17.32	34.4	491.96	-15.4
291	17.98	165	-17.28	35.54	492.36	-15.32
292	17.62	164.7	-17.28	35.4	492.1	-15.26
293	16.9	169.38	-17.28	36.16	497.8	-15.28
294	16.82	169.58	-17.52	36.18	496.7	-15.16
295	16.58	169.72	-17.52	36.1	497.9	-14.8
296	16.56	166.78	-17.64	36.44	509.06	-14.74
297	15.48	165.26	-17.64	37.68	503.3	-14.62
298	15.46	165.12	-17.64	37.24	505.28	-14.6
299	14.14	166.78	-17.56	36.06	504.42	-14.58
300	14.38	164.04	-17.68	34.9	503.52	-14.54
301	13.74	163.42	-17.68	35.44	503.74	-14.62
302	13.1	161.54	-17.8	36	503.46	-14.44
303	13.56	158.94	-17.84	35.3	517.48	-14.54
304	13.22	159.56	-17.8	35.88	504.72	-14.58
305	13.58	159.14	-17.84	36.16	496.84	-14.66
306	14.6	157.22	-17.92	35.84	504.42	-14.46
307	15.04	155.74	-18.08	34.96	499.02	-14.44
308	14.9	159.46	-18.2	35	500.24	-14.44
309	15.46	159.06	-18.52	35.5	502.16	-14.54
310	15.5	159.82	-18.56	36.26	501.92	-14.2
311	14.96	157.98	-18.6	36.88	503.5	-13.96
312	15.12	160.56	-18.4	36.4	504.9	-13.92
313	15.16	164.04	-18.44	36.84	512.38	-13.78
314	15.9	165.08	-18.36	36.64	510.86	-13.78
315	15.64	165.8	-18.48	38.12	500.58	-13.8
316	16.32	171.18	-18.44	37.28	500.24	-13.64
317	17.28	172.2	-18.32	36.72	500.54	-13.58
318	17.56	173.24	-18.32	37.24	505.12	-13.54
319	18.76	173.18	-18.08	38.28	510.4	-13.36
320	19.4	172.16	-18	38.44	510.26	-13.3
321	19.74	174.62	-17.92	39	504.76	-13.14
322	20.98	175.58	-17.8	38.9	498.4	-12.98
323	21.44	177.32	-17.72	39.36	497.44	-12.72
324	22.18	176.18	-17.64	39.82	498.44	-12.56
325	23.08	177.9	-17.64	40.24	498.34	-12.3
326	23.64	177	-17.64	39	503.88	-12.12
327	23.34	174.86	-17.76	39.58	504.1	-12
328	23.72	174.18	-17.84	39.58	498.9	-11.86
329	23.9	174.76	-17.84	39.68	505.24	-11.72
330	23.88	174.8	-17.8	40.18	503.96	-11.54
331	23.6	175.9	-17.64	39.9	504.84	-11.5
332	23.48	177.02	-17.56	40.58	517.3	-11.34
333	23.68	174.62	-17.6	40.04	518.5	-11.14
334	23.7	175.24	-17.48	38.58	513.98	-10.82
335	23.56	177.28	-17.2	37.88	518.62	-10.94
336	23.74	182.5	-17.2	38.94	517.44	-10.98
337	24.78	179.36	-17.16	38.82	516.68	-10.7
338	24.92	177.02	-17.16	37.92	509.42	-10.6
339	24.66	172.46	-17.2	37.96	510.94	-10.4
340	25.58	169.6	-17.16	37.08	516.46	-10.44
341	25.34	165.36	-17.2	36.96	522.78	-10.52
342	24.6	169.82	-17.24	37.48	523.18	-10.58
343	24.9	165.28	-17.24	37.12	519.84	-10.34
344	24.16	165.76	-17.36	35.94	515.48	-10.46
345	24.28	166.92	-17.32	35.34	514.12	-10.4
346	24.38	164.84	-17.24	34.98	514.9	-10.36
347	24.18	164.08	-17.08	34.92	509.96	-10.42
348	24.5	165.56	-17.04	34.3	509.02	-10.44
349	24.78	166.52	-17.2	34.48	507.86	-10.54
350	23.9	165.38	-17.2	35.1	508.04	-10.52
351	24.02	167.18	-17.16	35.48	503.4	-10.66
352	23.78	170.44	-16.96	34.48	503.88	-10.74
353	23.24	171.26	-17	35	496.02	-10.6
354	23.64	172.06	-16.96	35.84	496.14	-10.4
355	23.98	171.62	-16.88	34.88	491.72	-10.46
356	24.26	171	-17.04	36.1	491.84	-10.5
357	24.7	174.46	-17.12	36.96	487.06	-10.52
358	25.42	175.16	-17.04	37.52	481.7	-10.48
359	24.5	176.78	-17.04	38.28	492.6	-10.52
360	24.72	178.94	-17.32	38.5	491.74	-10.48
361	25.22	175.48	-17.2	37.08	488.98	-10.3
362	24.26	176.52	-17.36	36.56	483.28	-10.34
363	23.38	176.66	-17.32	36.38	491.64	-10.24
364	23.14	178.34	-17.4	36.04	491.36	-10.36
365	23.24	178.42	-17.36	36.06	490.98	-10.1
366	23.4	174.16	-17.32	36.4	486.8	-9.92
367	23.9	172.84	-17.2	37.14	488.44	-9.68
368	23	174.84	-17.16	37.16	483.34	-9.28
369	23.38	174.36	-17.24	37.34	483.46	-9.14
370	23.58	173.84	-17.36	38.3	479.5	-9.2
371	23.58	173.34	-17.36	39.68	478.98	-9.18
372	23.16	176.68	-17.6	40.34	491.18	-9
373	21.92	173.16	-17.64	41	491.82	-8.66
374	21.22	176.16	-17.52	40.54	486.56	-8.16
375	21.5	176.56	-17.44	40.46	486.14	-8.08
376	21.76	176.06	-17.44	41.46	492.84	-7.78
377	21.9	174.12	-17.56	41.52	492.04	-7.74
378	22.3	177.28	-17.24	40.88	494.8	-7.58
379	21.98	177.44	-17.16	40.98	495.12	-7.54
380	21.32	179.48	-16.96	41.9	499.48	-7.22
381	20.56	181.14	-16.72	41.08	500.34	-7.04
382	20.54	179.22	-16.48	40.36	499.54	-6.74
383	19.98	177.56	-16.4	40.34	502.96	-6.6
384	20.12	175.96	-16.24	40.74	493.24	-6.32
385	19.5	170.66	-16.04	41.52	489.42	-5.9
386	18.9	169.22	-16	42.94	496.74	-5.78
387	19.96	170.58	-15.96	42.82	502.94	-5.56
388	20.2	172.5	-15.76	43.86	494.04	-5.28
389	21.74	170.56	-15.6	43.6	498.12	-4.96
390	21.28	168.46	-15.48	43.2	499.06	-5
391	21.12	170.12	-15.4	43.68	496.76	-4.82
392	20.92	166.78	-15.52	43.38	496.38	-4.8
393	21.22	165.56	-15.4	42.92	494.66	-5.22
394	21	165.22	-15.24	42.76	493.76	-5.08
395	20.56	164.5	-14.96	43.36	499.16	-4.66
396	20.56	164.64	-15.12	42.24	502.22	-4.46
397	20.78	161.66	-14.8	41.7	496.14	-4.1
398	21.46	161.88	-14.92	41.42	496.64	-4.24
399	22.38	159.78	-14.88	41.72	502.28	-4.22
400	22.32	159.22	-15.04	41.6	502.74	-3.82
401	22.44	159.64	-14.84	41.1	494.7	-3.76
402	22.58	163.62	-14.52	41.14	493.52	-3.56
403	21.98	160.42	-14.48	42.08	498.58	-3.42
404	22.12	159.96	-14.08	41.2	499.8	-3.04
405	23.42	158.92	-13.88	41.6	501.08	-2.92
406	24.52	158.08	-13.72	42.7	500.5	-2.74
407	24.1	157.1	-13.6	41.8	494.46	-2.78
408	23.96	157.36	-13.48	42.16	496.22	-2.6
409	24.7	156.06	-13.52	41.8	501.2	-2.28
410	24.6	156.48	-13.24	42.2	505.72	-2.28
411	24.54	157	-13.08	41.14	497.68	-2.2
412	23.08	154.26	-13.08	41.76	499.6	-2.24
413	23.4	154.28	-13.12	41.46	505	-2.22
414	22.38	158.72	-12.04	41.76	501.3	-2.16
415	23.08	160.62	-12.08	41.86	501.36	-2.06
416	23.5	161.08	-11.92	40.8	501.06	-2.2
417	23.74	161.86	-11.64	41.44	500.78	-2.08
418	23.78	160.36	-11.44	41.12	506.94	-1.84
419	24.18	161.68	-10.84	41.42	508.76	-1.72
420	24.14	164.6	-10.04	40.12	507.32	-1.72
421	23.92	170.2	-9.24	39.36	505.26	-1.86
422	24.24	171.22	-9.4	38.78	504.78	-1.92
423	24.62	170.92	-8.84	39.82	498.76	-1.6
424	23.9	169.3	-8.24	40.18	509.56	-1.6
425	23.44	171.78	-7.36	39.86	516.3	-1.62
426	23.42	172.3	-6.92	39.74	516.8	-1.24
427	22.9	168.18	-6.48	39.92	519.06	-0.86
428	23.3	168.02	-5.76	39.32	518.7	-0.78
429	24.3	166.8	-5.44	39.14	530.1	-0.7
430	24.22	168.84	-5.56	39.9	535.94	-0.62
431	23.46	168.9	-4.92	38.8	544.4	-0.28
432	23.5	173.22	-4.72	39.8	550.12	-0.22
433	23.68	174.58	-4.6	39.1	554.3	-0.12
434	22.58	178.52	-3.76	39.68	554.46	-0.18
435	22.5	179.3	-3.96	39.36	550.54	-0.14
436	23.14	179.34	-3.76	39.84	556.64	0.1
437	24.84	179.6	-3.16	39.4	560.04	0.44
438	24.92	176.74	-2.8	38.42	555.54	0.56
439	24.86	173.56	-3.88	38.24	562.52	0.86
440	24.42	174.88	-3.16	38.88	561.86	1.26
441	24.06	174.78	-2.8	39.36	563.22	1.7
442	24.42	174.1	-2.24	38.46	569.2	1.98
443	24.38	178.12	-1.84	38.78	569.96	2.46
444	23.18	177.86	-2	39.16	568.7	2.96
445	23.46	174.78	-2.12	38.32	577.86	3.38
446	23.58	169.56	-1.92	39.74	576.34	3.72
447	22.84	167.44	-1.84	39.84	575.02	3.7
448	22.9	166.76	-1.08	38.56	587.7	3.7
449	23.3	171.08	-0.72	38.46	576.5	3.9
450	22.94	172.6	-0.28	38.56	570.5	3.92
451	22.88	171.46	0.16	38.92	565.06	3.84
452	23.58	174.66	0.48	38.9	564.18	4
453	23.22	174.9	-0.28	39.7	571.9	4.26
454	22.02	175.54	-0.16	40.5	558.46	4.4
455	22.62	173.06	0.68	40.08	552.38	4.64
456	22.14	173.36	0.64	40.32	542.5	4.86
457	22.72	169.94	1.32	39.94	545.56	5.22
458	22.12	169	1.88	40.34	540.36	5.54
459	23.18	169.18	2.24	40.12	533.26	5.62
460	23.84	171.5	3.28	40.02	537.82	5.92
461	23.68	172.74	3.56	38.9	532.06	6.08
462	22.64	171.72	4.2	38.98	524.46	6.26
463	23.14	170.7	4.2	39.34	522.72	6.34
464	22.74	171.16	5.12	39.54	516.28	6.62
465	22.74	169.66	5.2	39.64	523.3	6.74
466	22.92	169.06	5.84	39.74		6.96
467	22.82	169.02	6.12	40.36		7.08
468	23.64	169.3	6.56	40.42		7
469	24.48	172.9	7.4	40.18		6.9
470	23.8	176.66	7.72	41.18		6.74
471	23.76	177.84	8.2	40.52		7.26
472	24.16	178.56	9.04	40.04		7.66
473	23.68	183.64	8.76	41.28		7.84
474	24.08	180.84	8.72	41.16		8.04
475	24.8	178.2	8.28	41.26		8.22
476	24.46		8.72	41.32		8.54
477	23.9		8.88	42.52		8.84
478	25.68		9.44	42.1		9.08
479	25.18		9.36	41.5		9.16
480	23.98		9.04	40.86		9.34
481	24.32		8.96	41.38		9.16
482	24.28		8.4	41.66		9.42
483	25.52		8.48	41.6		9.5
484	25.46		8.68	41.8		9.7
485	26.56		8.36	41.5		9.92
486	26.52		8.64	42.66		10.14
487	27.66		8.8	42.72		10.22
488	27.8		9.16	42.14		10.58
489	28.46		9.08	42.12		10.36
490	28.38		9.24	41.46		10.48
491	27.34		8.96	41.48		10.56
492	26.88		9.04	41.44		10.76
493	26.5		9.24	41.84		10.76
494	26.9		8.96	42.34		10.98
495	27.2		8.72	42.88		11.08
496	27.66		8.04	43.26		11.2
497	27.94		7.2	44.6		11.34
498	28.86		7.36	44.3		11.48
499	28.24		7.64	44.5		11.48
500	27.92		7.24	44.48		11.68
501	27.26		7.04	45.12		11.62
502	28.46		6.88	44.86		11.44
503	26.7		7.4	44.4		11.24
504	27.58		7.88	43.58		11.26
505	28.26		8.2	43.06		11.2
506	28.16		8.76	42.44		11.36
507	28.2		9.12	42.02		11.08
508	27.42		9.4	41.8		11.06
509	28.2		8.88	41.54		11.04
510	27.5		9.24	42.32		11.1
511	27.64		9.48	42.72		11.1
512	26.68		9.28	42.54		11.1
513	26.78		9.4	43.44		11.1
514	26.68		9.64	43.18		11.36
515	27.4		9.8	43.78		11.34
516	28.1		10.28	43.42		11.54
517	28.82		10.28	43.04		11.64
518	29.12		10.2	42.86		11.8
519	28.58		10.48	42.32		11.92
520	28.96		10.96	41.28		12.16
521	28.56		11.6	41.02		11.98
522	29.28		12.48	41.18		11.92
523	29		12.48	41.22		12.12
524	29.7		12.24	41.6		12.34
525	30.22		13.12	41.44		12.4
526	31.2		13.04	41.18		12.7
527	31.54		13.08	40.4		12.92
528	31.82		13	41		13.22
529	32.38		12.88	42.18		13.18
530	32.48		12.72	42.84		13.26
531	32.52		12.44	43.08		13.6
532	32.52		12.72	42.46		14.02
533	32.36		12.76	42.94		14.12
534	31.74		12.6	44		14.32
535	31.2		12.32	43.92		14.3
536	30.94		12.12	43.64		14.28
537	30.58		12.04	43.52		14.54
538	29.62		12.08	43.48		14.58
539	29.88		12.12	43.4		14.66
540	28.62		11.88	43.56		14.7
541	28.76		11.68	44.34		14.62
542	28.38		11.44	44.72		14.7
543	28.8		10.76	44.44		14.86
544	28.72		10.76	43.72		14.7
545	29.08		10.28	44.74		14.64
546	30.12		10.2	44.22		14.64
547	28.8		10.12	44.3		14.8
548	28.78		10.08	44.84		14.84
549	28.04		10.2	44.44		14.76
550	27.26		10.2	44.34		14.66
551	27.22		10.28	44.12		14.76
552	26.42		10.68	44.12		14.76
553	26.6		10.8	43.9		14.98
554	26.38		10.04	44.22		15.2
555	26.4		9.56	43.6		15.48
556	26.14		9.48	44.06		15.4
557	25.9		9.2	45.3		15.34
558	27.04		8.92	44.92		15.32
559	26		9.28	44.14		15.36
560	25.84		9.4	43.94		15.34
561	25.78		9.48	44.46		15.46
562	25.82		9.72	45.3		15.36
563	26.9		9.68	45.78		15.44
564	26.74		9.52	46.28		15.58
565	27.28		9.2	45.9		15.38
566	27.04		8.92	44.76		15.5
567	26.98		8.72	44.46		15.64
568	26.58		9.44	44.6		15.68
569	26.7		9.32	45.8		15.8
570	26.02		9.52	45.08		15.88
571	25.42		9.4	45.62		16.02
572	26.04		9.6	44.04		16.12
573	25.92		9.72	43.08		16.1
574	26.08		9.76	43.6		16.16
575	27.42		9.84	43.88		16.36
576	27.26		9.8	43.36		16.18
577	28.48		8.88	43.8		16.08
578	28.8		8.8	43.64		15.9
579	29.8		9.68	44.64		16.08
580	29.4		10.08	44.94		16.04
581	29.56		10.28	44.86		15.9
582	29.22		9.8	44.84		15.94
583	27.54		10	45.26		16.04
584	27.78		9.08	45.08		16.14
585	27.92		9.08	44.2		16.24
586	28.18		8.52	42.96		16.32
587	28.12		8.6	43.32		16.4
588	27.88		8.48	42.86		16.36
589	28.62		8.92	43.3		16.26
590	29.24		9.6	42.38		16.56
591	29.12		9.8	44.2		16.56
592	29.36		10.08	44.22		16.42
593	28.82		10.08	43.68		16.42
594	29.18		10.04	43.3		16.52
595	29.26		10.2	43.34		16.56
596	28.14		10.44	44.36		16.54
597	27.88		10.16	45.6		16.58
598	28		10.04	46.26		16.46
599	27.82		10.2	45.78		16.5
600	26.82		9.92	46.38		16.56
601	27.56		9.92	47.46		16.6
602	26.86		10.8	47.64		16.64
603	26.98		10.84	48.82		16.78
604	25.82		10.6	47.88		16.54
605	26.56		11	48		16.46
606	27.76		11	47.76		16.68
607	28.36		11.72	47.38		16.64
608	28.5		11.88	46.54		16.7
609	28.62		12.92	47.36		16.62
610	28.72		13.16	47.32		16.6
611	29.1		13.68	47.46		16.56
612	29.58		13.28	47.3		16.42
613	28.64		13.64	46.66		16.4
614	27.56		13.52	46.8		16.46
615	26.8		13.4	48.12		16.6
616	28.38		13.68	47.84		16.52
617	27.58		13.92	46.78		16.7
618	27.9		13.68	48		16.78
619	28.68		13.52	48.26		16.8
620	28.96		13.44	49.64		16.82
621	30.34		13.52	49.24		17
622	30		13.32	48.52		16.88
623	30.52		13.12	48.54		17.06
624	31.2		12.6	48.96		17.18
625	31.02		12.72	48.48		17.08
626	30.8		12.84	47.52		17.06
627	30.8		12.48	46.18		17.04
628	29.78		12.32	44.68		17.06
629	29.74		12.16	44		17.2
630	28.18		11.76	45.1		17.32
631	27.7		11.8	45.5		17.28
632	27.36		11.8	45.78		17.4
633	29.06		11.72	46.28		17.4
634	29.46		11.56	45.14		17.36
635	30.46		11.28	45.44		17.18
636	30.44		11.24	46.04		17.26
637	30.3		11.68	46.2		17.36
638	30.5		11.68	45.64		17.52
639	30.24		11.28	45.16		17.42
640	29.74		11.52	45.42		17.26
641	29.74		11.12	44.74		17.26
642	30.52		10.8	45.64		17
643	30.06		11.04	45.38		16.82
644	28.96		10.56	45.18		16.74
645	28.8		10.64	44.3		16.62
646	27.56		10.32	43.1		16.4
647	27.8		10.96	43.58		16.38
648	27.04		11.36	43.3		16.26
649	26.86		11.72	43.04		16.1
650	26.38		11.88	42.74		16.08
651	26.16		11.64	43.02		16.14
652	25.62		12	44		16.02
653	26.02		12.2	45.7		15.88
654	26.52		12.12	46.66		15.9
655	27.42		12.24	45.46		15.94
656	26.58		12.24	45.14		15.86
657	26.28		12.48	45.12		15.66
658	25.1		12.36	44.4		15.66
659	24.62		12.04	45.4		15.74
660	24.12		11.96	45.38		15.96
661	23.66		12.2	45.36		16
662	24.44		11.68	44.66		16.04
663	25.26		11.56	45.96		15.96
664	25.5		11.64	46.44		16.06
665	25.62		11.28	45.62		16.12
666	24.72		11.2	46.72		16.28
667	25.02		11.48	47.42		16.32
668	25.38		11.04	47.96		16.38
669	25.54		11.76	47.36		16.36
670	25.28		11.72	47.2		16.5
671	25.86		11.84	47.1		16.6
672	27.1		11.32	47.54		16.68
673	27.34		11.2	47.66		16.76
674	26.92		11.24	47.48		16.7
675	28.28		11.28	46.82		16.78
676	27.6		11.64	47.08		16.9
677	26.78		11.56	47.3		16.96
678	27.12		11.52	46.24		17.08
679	26.06		12	44.92		16.96
680	25.6		12.12	44.96		16.86
681	26.42		12.32	45.62		16.94
682	27.24		12.28	45.22		17.1
683	27.4		12.32	46.42		17.06
684	27.72		12.76	46.04		17.02
685	27.38		13.04	46.5		17.04
686	27.16		13.04	46.08		16.94
687	26.88		13.28	46.38		16.86
688	26.38		13.48	45.92		16.78
689	26.08		13.8	45.1		16.7
690	26.36		14.04	45		16.7
691	26.62		14.16	44.32		16.7
692	27.26		14.28	44.34		16.7
693	27.9		14.52	43.24		16.76
694	27.8		14.4	44.14		16.9
695	27.78		14.44	45.08		16.8
696	28.42		14.6	46.08		16.8
697	26.22		14.76	45.66		16.8
698	25.66		14.96	45.82		16.8
699	25.8		15	45.68		16.96
700	24.46		14.92	46.4		16.86
701	26.04		14.76	46.8		16.82
702	27.64		14.36	46.7		16.96
703	28.74		14.4	46.1		16.92
704	29.02		14.12	46.52		17.02
705	29.82		14.16	47.3		17.02
706	28.6		13.96	47.34		16.86
707	28.68		13.92	47.32		16.78
708	29		14.12	46.38		16.8
709	29.14		14.2	46.04		16.9
710	29.74		14.16	46.2		16.78
711	30.24		14.28	46.96		16.8
712	29.58		14.56	47.48		16.82
713	29.52		14.56	47.98		16.84
714	30.1		14.2	48.48		16.94
715	30.44		14.32	48.7		16.9
716	29.72		14.4	49.32		16.84
717	28.8		14.08	47.24		16.84
718	27.84		14.4	47.82		16.86
719	28.02		14.24	47.28		16.74
720	28.52		13.96	45.58		16.8
721	27.56		13.84	46.12		16.78
722	28.54		13.6	46.74		16.76
723	30.16		13.52	47.16		16.74
724	30.22		13.28	47.56		16.72
725	29.42		13.32	48.08		16.68
726	27.92		13.28	47.24		16.74
727	26.62		13.76	47.24		16.7
728	24.56		13.64	47.96		16.64
729	24.12		14.08	48.88		16.72
730	24.78		13.76	47.42		16.6
731	25.14		13.56	47.32		16.64
732	24.78		13.28	48		16.8
733	25.4		12.88	48.78		16.82
734	25.52		12.84	49.66		16.58
735	24.74		12.68	49.08		16.72
736	24.78		12.4	48.76		16.64
737	24.5		11.96	47.94		16.66
738	24.12		11.84	48.64		16.62
739	23.5		12.36	48.18		16.46
740	24.06		12.08	47.34		16.48
741	24.14		12.2	46.32		16.5
742	23.68		12.56	47.8		16.48
743	24.6		12.48	47.58		16.52
744	24.84		12.88	48.5		16.56
745	24.7		13.24	48.64		16.5
746	25		13.36	47.44		16.4
747	25.16		13.96	45.98		16.38
748	24.22		13.88	44.5		16.42
749	24.44		14.32	43.92		16.36
750	25.28		14.24	44.14		16.4
751	25.68		14.32	44.66		16.34
752	25.86		14.08	44.76		16.38
753	25.76		14.24	44.3		16.46
754	27.32		14.2	44.44		16.46
755	26.4		14.56	46.58		16.62
756	27.08		14.88	46		16.68
757	26.92		15.16	45.44		16.58
758	25.76		15.6	45.56		16.34
759	25.68		15.52	44.98		16.36
760	26.08		15.48	44.92		16.26
761	26.54		15.68	45.58		16.22
762	27		15.84	45.24		16.2
763	27.48		16	45.18		16.2
764	27.36		15.36	45.6		16.2
765	26.02		15.28	46.74		16.16
766	25.52		15.32	47.02		16.04
767	27		15.24	46.2		16.22
768	26.5		15.2	47		16.2
769	26.64		15.04	47.44		16.14
770	26.86		14.6	48.32		16.08
771	26.6		14.44	48.38		16.16
772	27.24		14.24	49.4		16.08
773	27.02		13.92	50.6		16.04
774	27.34		13.32	51.18		16.04
775	28.34		13.36	50.66		16.1
776	28.48		13.4	50.56		16.18
777	28.3		13.48	51.44		16.22
778	29.44		13.28	50.92		16.18
779	30.16		12.64	50.58		16.16
780	29.72		12.64	50.44		16.1
781	29.82		12.24	50.26		16.18
782	30.24		12.16	50.82		16.14
783	29.94		12.12	50.92		16.36
784	30.5		11.96	50.92		16.54
785	30.02		11.84	51.34		16.72
786	29.76		11.68	50.56		16.7
787	29.6		11.88	50.18		16.7
788	30.48		11.48	50.32		16.74
789	31.76		11.92	50.2		16.88
790	32.84		12.28	49.32		16.86
791	33.08		12.12	48.86		16.78
792	31.78		12.16	50.48		16.8
793	31.14		12.16	50.34		16.82
794	31.3		12.2	48.26		16.84
795	31.26		12.72	48.78		16.86
796	30.46		12.48	49.74		16.84
797	29.22		12.32	49.32		16.88
798	29.28		12.76	49.48		16.78
799	28.88		13.36	49.34		16.86
800	29		13.12	49.88		16.86
801	29.88		13.04	50.14		16.86
802	29.58		12.92	49.46		16.64
803	29.32		12.96	49.48		16.6
804	28.46		13	48.76		16.52
805	28.24		13.04	48.22		16.48
806	27.84		13	48.9		16.26
807	26.86		12.92	48.46		16.22
808	27.66		12.8	47.4		16.16
809	27.16		12.88	48.16		16.04
810	27.9		13.08	48.46		15.94
811	27.34		13.12	47.8		15.94
812	27.08		12.64	49.4		15.94
813	26.46		12.92	49.26		15.96
814	25.48		12.56	49.16		15.8
815	25.58		12.16	50.5		15.76
816	25.82		12.08	51.4		15.72
817	26.18		12	50.72		15.72
818	26.12		11.88	50.56		15.76
819	24.86		11.8	51.58		15.8
820	24.04		11.72	51.06		15.84
821	25.18		11.72	50.58		15.94
822	26.42		11.76	50.7		16.08
823	27.22		11.68	49.42		16.3
824	27.2		11.4	49.42		16.2
825	26.64		11.2	48.78		16.16
826	25.32		11.12	48.88		15.98
827	24.84		10.96	48.58		16.12
828	25.26		10.88	49.92		15.9
829	24.12		11.24	51.18		15.72
830	24.38		11.32	51		15.86
831	24.74		11.72	50.94		16.04
832	24.8		11.48	52.42		16.02
833	24.3		11.56	53.28		16.12
834	23.18		11.88	52.58		16.18
835	22.98		11.72	52.32		16.08
836	23.78		11.76	53		15.94
837	24.2		11.92	52.22		15.92
838	24.16		11.84	51.16		15.9
839	24.64		12.24	51.78		16.02
840	23.88		12.52	51.6		16.1
841	23.34		12.92	51.18		16.22
842	23.36		13.04	50.9		16.16
843	23.16		13.08	50.72		16.06
844	23.9		12.92	51.1		16.04
845	24.78		12.52	51.14		15.96
846	25.48		12.68	52.3		15.9
847	25.06		12.6	51.98		15.88
848	23.42		12.16	52.3		15.76
849	22.74		12.48	52.36		15.74
850	22.6		13.04	53.16		15.78
851	23.62		12.84	53.08		15.88
852	24.38		13.16	53.38		15.86
853	24.22		13.36	52.38		16.04
854	25.3		13.28	51.56		16.22
855	25.22		13.04	51.38		16.2
856	25.38		13.08	51.5		16.22
857	26.28		13.48	49.22		16.16
858	26.9		13.08	48.98		16.1
859	28.24		12.28	49		16.06
860	27.62		12.36	49.14		16.12
861	27.5		12.52	49.34		16.42
862	27.9		12.8	49.72		16.5
863	27.3		12.8	50.58		16.52
864	26.72		12.6	49.78		16.56
865	26.36		12.6	49.72		16.56
866	26.62		12.48	49.82		16.72
867	26		12.2	50.7		16.72
868	26.38		12.24	50.5		16.72
869	25.92		12.2	50.18		16.62
870	25.66		12.24	50.36		16.78
871	25.54		12.52	48.22		16.84
872	25.94		12.72	48.84		16.82
873	26.46		13.16	48.8		16.94
874	26.9		12.96	48.64		16.9
875	26.66		12.68	47.86		16.98
876	27.3		12.64	47.64		16.88
877	28.2		12.68	48.42		16.86
878	27.38		12.72	48.96		16.84
879	28.26		12.92	48.12		16.84
880	28.16		12.96	48.22		16.76
881	27.76		12.84	47.62		16.7
882	27.28		12.6	49.56		16.66
883	27.8		12.48	49.76		16.6
884	27.36		13.24	49.06		16.68
885	27.78		13.4	48.88		16.64
886	27.16		13.12	48.8		16.64
887	26.32		12.76	48.36		16.62
888	27.18		12.84	47.58		16.68
889	27.52		12.8	48.94		16.66
890	28.24		12.72	47.82		16.6
891	28.44		12.6	47.78		16.54
892	28.66		12.64	46.86		16.58
893	29.74		12.64	47.3		16.62
894	29.36		12.68	47.72		16.56
895	29.18		13	48.1		16.62
896	28.12		13	49.04		16.56
897	27.74		13	49.18		16.6
898	28.52		12.88	50.12		16.58
899	28.94		12.92	50.8		16.7
900	29.7		13.04	50.54		16.6
901	27.58		12.96	50		16.66
902	27.04		12.84	49.52		16.6
903	27.62		12.76	49.4		16.74
904	26.6		12.72	50.82		16.8
905	27.62		12.6	50.74		16.94
906	27.48		12.4	51.44		17.02
907	27.9		12.24	50.08		17.28
908	27.44		12.68	48.96		17.3
909	27.3		12.32	49.68		17.28
910	27.42		12.4	49.5		17.26
911	26.28		12.4	49.86		17.16
912	26.92		12.48	49.62		17.06
913	26.58		12.36	50.16		17.14
914	26.96		12.68	48.66		17.18
915	26.18		12.8	49.82		17.38
916	26.82		13	49.76		17.4
917	26.62		12.8	49.82		17.28
918	25.42		12.72	49.48		17.16
919	27.44		13	49.66		17.34
920	27.02		12.8	49.82		17.24
921	28.56		12.44	49.78		17.28
922	28.84		12.48	49		17.2
923	28.34		12.48	49.24		16.94
924	27.52		12.28	48.56		16.94
925	27.06		12.4	49.32		16.86
926	27.26		12.88	50		16.96
927	27.6		12.56	49.64		17.16
928	26.56		12.44	48.82		17.18
929	25.86		12.52	48.28		17.06
930	25.38		12.76	48.48		16.92
931	24.72		13	48.28		16.82
932	24.82		12.96	48.48		16.7
933	24.48		13.04	49.58		16.76
934	24.24		13.24	49.88		16.82
935	23.94		13.44	49.98		16.86
936	24.62		13.32	48.98		16.96
937	24.82		13.44	48.88		17.04
938	24.84		13.4	47.68		17.04
939	25.4		13.16	49.14		16.7
940	26.86		13.08	49.6		16.6
941	26.06		12.8	50.5		16.58
942	26.98		13.12	50.58		16.28
943	27.8		13.4	50.62		16.38
944	26.7		13.48	49.46		16.2
945	27.06		13.64	49.82		16.16
946	25.9		13.84	50.5		16.08
947	24.84		13.56	51.56		16.12
948	25.14		13.72	50.66		16.3
949	26.3		13.8	50.78		16.3
950	26.62		13.48	50.58		16.42
951	28.4		13.08	50.44		16.24
952	28.42		13.36	49.62		15.86
953	29.08		13.2	50.78		15.76
954	28.84		13.12	50.5		15.74
955	28.8		13.16	51.22		15.9
956	29.94		13.12	50.78		15.8
957	30.28		13.28	51.52		15.86
958	29.92		13.16	50.3		15.84
959	30.2		13.16	50.4		15.76
960	30.4		12.92	50.88		15.86
961	31.2		13.04	52.48		15.82
962	31.22		13.36	52.92		15.86
963	31.78		13.68	54		15.66
964	31.74		13.52	52.9		15.82
965	31.06		13.6	52.12		15.74
966			13.64			15.68
967			13.32			16.02
968			12.88			16.02
969			12.8			16.2
970			12.56			16.24
971			12.52			16.1
972			12.64			16.02
973			12.44			15.86
974			12.56			15.68
975			12.72			15.5
976			12.44			15.48
977			12.24			15.82
978			12.72			15.84
979			12.92			15.84
980			12.88			15.74
981			12.96			15.88
982			13.16			15.8
983			13.04			15.82
984			13.04			15.74
985			12.84			15.68
986			12.96			15.6
987			12.8			15.46
988			12.36			15.48
989			12.88			15.64
990			12.84			15.76
991			12.96			15.68
992			13.4			15.7
993			13.68			15.72
994			13.68			15.78
995			14			15.8
996			14			16.02
997			14.32			16
998			14.56			16.22
999			14.04			16.34
1000			14.16			16.46
1001			14.76			16.62
1002			14.84			16.64
1003			14.56			16.64
1004			14.12			16.8
1005			14.04			16.86
1006			13.48			17
1007			13.48			17.2
1008			13.32			17.12
1009			13.32			17.24
1010			13.4			17.24
1011			13.16			17.2
1012			12.64			17.34
1013			13.12			17.4
1014			12.92			17.3
1015			12.96			17.34
1016			13			17.44
1017			12.92			17.4
1018			12.64			17.38
1019			12.16			17.34
1020			11.92			17.28
1021			12			17.26
1022			11.76			17.38
1023			11.68			17.4
1024			11.28			17.38
1025			11.28			17.36
1026			11.28			17.28
1027			10.88			17.26
1028			10.88			17.24
1029			10.92			17.08
1030			11.04			16.98
1031			11.36			16.76
1032			11.12			16.54
1033			11.28			16.46
1034			10.84			16.46
1035			10.8			16.54
1036			10.84			16.56
1037			11.36			16.54
1038			11.12			16.56
1039			10.96			16.62
1040			10.96			16.68
1041			10.96			16.5
1042			10.6			16.34
1043			10.64			16.28
1044			11.08			16.28
1045			11.36			16.44
1046			10.92			16.44
1047			11.2			16.36
1048			10.44			16.14
1049			11.48			16.08
1050			11.24			16.06
1051			10.96			16.16
1052			11.16			16.04
1053			11.2			16.06
1054			11.6			16.1
1055			11.68			16.04
1056			12.04			16.22
1057			12.2			16.3
1058			12.32			16.38
1059			12.92			16.32
1060			13.16			16.22
1061			13.6			16.14
1062			13.16			16.14
1063			12.6			16.16
1064			12.72			16.1
1065			12.68			15.92
1066			12.68			16.1
1067			12.96			16.32
1068			12.68			16.3
1069			12.6			16.26
1070			12.32			16.12
1071			12.68			16.16
1072			12.56			16.22
1073			13.44			16.38
1074			13.12			16.52
1075			13			16.54
1076			13			16.5
1077			13			16.46
1078			13.28			16.26
1079			13.24			16.12
1080			13.2			16.2
1081			13			16.1
1082			12.84			16.04
1083			12.68			16.04
1084			12.64			16.14
1085			12.8			16.26
1086			12.8			16.38
1087			12.8			16.38
1088			13.4			16.24
1089			13.2			16.22
1090			13.12			16.22
1091			12.76			16.18
1092			12.96			16.06
1093			13.04			16.02
1094			13			16
1095			13.12			15.94
1096			13.12			15.92
1097			13			15.88
1098			12.88			15.88
1099			13.04			15.94
1100			13.36			15.94
1101			13.32			15.78
1102			13.88			15.84
1103			13.76			16.04
1104			13.64			16.26
1105			13.52			16.28
1106			13.48			16.32
1107			13			16.5
1108			13.12			16.52
1109			12.76			16.52
1110			12.44			16.36
1111			12.24			16.38
1112			12.36			16.46
1113			12.6			16.6
1114			12.96			16.62
1115			13.04			16.74
1116			13.28			16.72
1117			13.04			16.78
1118			13.6			16.74
1119			13.72			16.72
1120			13.76			16.82
1121			13.72			16.8
1122			13.92			16.82
1123			14.04			16.78
1124			13.96			16.48
1125			14.12			16.5
1126			14.44			16.62
1127			14.04			16.66
1128			14			16.52
1129			13.92			16.46
1130			13.96			16.42
1131			14.12			16.52
1132			14.92			16.38
1133			15.08			16.48
1134			15.4			16.48
1135			15.36			16.6
1136			15.4			16.48
1137			15.56			16.36
1138			15.36			16.34
1139			15.08			16.4
1140			14.68			16.3
1141			14.92			16.24
1142			14.8			16.24
1143			14.48			16.38
1144			14.6			16.22
1145			14.32			15.9
1146			14.36			15.8
1147			14.08			15.88
1148			14.04			15.78
1149			14.2			15.96
1150			13.92			15.94
1151			13.68			15.96
1152			14			15.96
1153			13.84			16.16
1154			13.92			16
1155			13.84			16
1156			13.8			15.86
1157			13.68			15.9
1158			13.4			15.92
1159			13.36			15.86
1160			13.6			15.74
1161			13.56			15.8
1162			13.28			15.82
1163			12.84			15.76
1164			12.96			15.72
1165			13.2			15.82
1166			13.04			15.74
1167			13.36			15.72
1168			13.72			15.56
1169			13.6			15.76
1170			13.96			15.98
1171			14.04			16.16
1172			14.32			16.08
1173			13.96			16.22
1174			13.12			16.2
1175			13.16			16.22
1176			13			16.14
1177			12.68			16.2
1178			12.56			16.2
1179			12.52			16.42
1180			11.6			16.42
1181			11.64			16.32
1182			11.64			16.36
1183			11.36			16.32
1184			11.4			16.44
1185			11.52			16.46
1186			11.44			16.52
1187			11.84			16.54
1188			12.2			16.6
1189			12.12			16.48
1190			11.96			16.36
1191			11.88			16.56
1192			11.76			16.6
1193			11.32			16.72
1194			11.24			16.72
1195			11.28			16.82
1196			11.2			16.6
1197			11.08			16.7
1198			11.64			16.72
1199			11.88			16.64
1200			11.76			16.6
1201			12.04			16.62
1202			12			16.5
1203			12.36			16.34
1204			12.44			16.42
1205			13.44			16.52
1206			13.44			16.68
1207			13			16.7
1208			13.4			16.5
1209			13.56			16.4
1210			13.44			16.5
1211			13.44			16.5
1212			13.32			16.46
1213			13.44			16.3
1214			13.24			16.5
1215			13.48			16.52
1216			13.64			16.5
1217			13.44			16.58
1218			13.6			16.58
1219			13.6			16.64
1220			13.6			16.6
1221			13.6			16.62
1222			13.88			16.62
1223			13.64			16.68
1224			14.16			16.74
1225			14.4			16.66
1226			14.48			16.64
1227			14.68			16.6
1228			14.44			16.6
1229			14.32			16.42
1230			14.32			16.32
1231			14.28			16.24
1232			14.92			16.08
1233			15.08			16.08
1234			15			16.18
1235			14.72			16.1
1236			14.64			16.14
1237			14.6			16.2
1238			14.32			16.38
1239			14.6			16.26
1240			14.24			16.16
1241			14.16			16.26
1242			14.48			16.22
1243			14.68			16.36
1244			14.68			16.44
1245			14.72			16.54
1246			14.68			16.76
1247			14.56			16.66
1248			14.64			16.5
1249			14.32			16.64
1250			14.2			16.74
1251			14.28			16.76
1252			14.28			16.88
1253			14.44			16.94
1254			14.44			17
1255			14.16			17.04
1256			14.24			17.04
1257			14.08			17.08
1258			14.08			17.12
1259			14.04			16.98
1260			14.44			17.04
1261			14.6			17.06
1262			14.48			17.04
1263			14.88			16.86
1264			14.76			16.84
1265			14.88			16.98
1266			14.76			16.98
1267			14.8			17
1268			14.52			16.92
1269			14.68			16.74
1270			14.56			16.56
1271			14.52			16.6
1272			14.12			16.62
1273			14.08			16.6
1274			14.44			16.48
1275			14.44			16.44
1276			14.28			16.46
1277			14.48			16.36
1278			14.48			16.34
1279			14.64			16.38
1280			15			16.46
1281			14.84			16.5
1282			14.96			16.6
1283			14.88			16.74
1284			14.68			16.7
1285			14.52			16.76
1286			14.12			16.72
1287			14.48			16.76
1288			14.48			16.8
1289			14.72			16.92
1290			14.92			16.8
1291			14.96			16.58
1292			14.84			16.52
1293			14.84			16.42
1294			14.68			16.3
1295			14.76			16.36
1296			14.96			16.24
1297			15.2			16.16
1298			15.04			16.34
1299			14.96			16.28
1300			15.04			16.3
1301			15.12			16.14
1302			14.8			16.18
1303			14.72			16.3
1304			14.48			16.26
1305			14.44			16.14
1306			14.24			15.94
1307			14.12			15.96
1308			14.16			15.92
1309			14.32			16.02
1310			14.28			15.82
1311			14.68			15.78
1312			14.4			15.74
1313			14.4			15.8
1314			14.2			15.76
1315			14.2			15.82
1316			14.2			15.94
1317			13.8			15.76
1318			13.76			15.74
1319			13.84			15.94
1320			13.64			15.98
1321			13.08			15.84
1322			13.28			15.78
1323			13.44			15.64
1324			13.36			15.58
1325			13.4			15.52
1326			13.32			15.76
1327			13.6			15.76
1328			13.48			15.6
1329			13.24			15.7
1330			12.8			15.8
1331			12.6			16.02
1332			11.88			15.84
1333			11.88			15.76
1334			11.08			15.56
1335			11.08			15.58
1336			11.08			15.68
1337			11.4			15.66
1338			11.4			15.74
1339			11.28			15.78
1340			11.12			15.78
1341			10.84			15.7
1342			10.08			15.78
1343			10.4			15.88
1344			10.48			15.68
1345			9.68			15.56
1346			9.96			15.72
1347			9.84			15.8
1348			9.8			15.78
1349			9.96			15.88
1350			9.88			15.98
1351			9.84			15.88
1352			9.6			15.9
1353			9.44			16
1354			9.56			15.92
1355			10.08			15.92
1356			10.48			16
1357			10.8			16.14
1358			10.52			16.24
1359			11.16			16.4
1360			11.08			16.5
1361			11.24			16.4
1362			11.12			16.36
1363			10.76			16.42
1364			10.92			16.46
1365			11.24			16.44
1366			11.84			16.54
1367			12.8			16.48
1368			12.56			16.52
1369			12.24			16.64
1370			13.12			16.7
1371			13.44			16.64
1372			13.16			16.64
1373			13			16.38
1374			12.68			16.4
1375			12.04			16.46
1376			12.28			16.38
1377			12.28			16.54
1378			12.36			16.42
1379			12.8			16.32
1380			12.52			16.3
1381			12.32			16.16
1382			12.84			16.08
1383			13.04			16.16
1384			13.32			16.16
1385			13.4			16.08
1386			13.32			16.06
1387			13.04			16.1
1388			13.04			16.06
1389			13.04			15.82
1390			13.08			15.88
1391			12.8			15.92
1392			13.04			16.06
1393			12.84			15.98
1394			12.2			15.96
1395			12.08			16
1396			12			15.92
1397			12.16			15.88
1398			12.2			16.18
1399			12.6			16.1
1400			12.6			16.02
1401			12.24			16.2
1402			12.24			16.12
1403			12.4			16.18
1404			12.04			16.32
1405			11.88			16.28
1406			11.56			16.4
1407			11.16			16.44
1408			11.24			16.42
1409			10.96			16.5
1410			10.96			16.48
1411			10.88			16.6
1412			10.96			16.62
1413			11.24			16.58
1414			11.24			16.78
1415			11			16.9
1416			10.96			16.96
1417			11			16.9
1418			11.16			16.88
1419			11.52			16.98
1420			10.88			16.98
1421			10.8			17.14
1422			10.2			17.22
1423			9.88			17.28
1424			9.72			17.32
1425			9.56			17.42
1426			9.36			17.4
1427			8.92			17.18
1428			9.04			17.16
1429			9.12			16.98
1430			9.04			16.98
1431			9.56			17
1432			9.84			16.9
1433			9.64			16.88
1434			9.72			16.72
1435			9.52			16.84
1436			9.52			16.64
1437			9.68			16.66
1438			9.64			16.68
1439			9.12			16.56
1440			9.08			16.54
1441			9.24			16.42
1442			9			16.4
1443			9.24			16.28
1444			9.84			16.14
1445			10.76			16.22
1446			10.72			16.22
1447			11.44			16.22
1448			11.68			16.24
1449			11.48			16.36
1450			11.8			16.36
1451			12.44			16.4
1452			12.92			16.32
1453			12.72			16.48
1454			13			16.56
1455			13.44			16.58
1456			13.32			16.6
1457			13.48			16.68
1458			13.8			16.64
1459			13.44			16.8
1460			13.64			16.78
1461			13.84			17
1462			13.52			16.96
1463			13.44			16.98
1464			13.96			17.12
1465			14.2			17.04


==> logs/no_value_layer_results_boxing.csv <==
episodes,Shared-DQV-Boxing,DQV-Boxing
0,-17.38,-24.68
1,-17.14,-24.46
2,-16.56,-23.72
3,-17.16,-24.4
4,-17.44,-23.8
5,-17.2,-23.76
6,-17.24,-23.52
7,-17.42,-23.24
8,-16.96,-22.58
9,-17.28,-21.84
10,-17.64,-21.2
11,-16.86,-20.72
12,-15.86,-21.32
13,-15.8,-19.92
14,-15.88,-19.66
15,-15.6,-19.9
16,-15.78,-19.3
17,-15.1,-19.4
18,-14.68,-18.9
19,-14.42,-17.66
20,-14.36,-16.5
21,-14.02,-15.58
22,-13.72,-14.66
23,-13.14,-13.94
24,-12.88,-13.08
25,-12.98,-11.66
26,-12.86,-11.36
27,-13.08,-10.62
28,-12.64,-9.46
29,-12.98,-10.02
30,-13.26,-9.42
31,-12.28,-9.92
32,-11.66,-9.34
33,-11.5,-9.24
34,-11.38,-8.96
35,-11.16,-8.38
36,-11.18,-7.32
37,-11.36,-6.38
38,-11.24,-6.68
39,-10.68,-5.76
40,-10.72,-5.3
41,-10.3,-4.92
42,-10.6,-4.82
43,-10.6,-4.68
44,-10.58,-4.5
45,-10.66,-4.34
46,-10.94,-4.4
47,-11.28,-4.5
48,-11.18,-5
49,-10.62,-5.26
50,-10.2,-5.76
51,-9.64,-4.98
52,-9.24,-5.42
53,-9.16,-5.34
54,-8.7,-4.66
55,-7.98,-4.22
56,-7.72,-4.22
57,-8.2,-4.74
58,-8.06,-4.56
59,-7.92,-4.5
60,-8.12,-4.66
61,-7.92,-5.06
62,-8.08,-4.86
63,-7.72,-4.36
64,-7.78,-4.36
65,-7.34,-4.28
66,-7.58,-4.04
67,-6.88,-3.4
68,-7.14,-3.38
69,-7.12,-3.78
70,-6.9,-3.96
71,-6.78,-3.9
72,-6.34,-3.58
73,-6.22,-3.58
74,-6.16,-3.66
75,-5.76,-3.54
76,-5.7,-4.5
77,-5.76,-4.56
78,-5.52,-4.74
79,-5.34,-4.32
80,-5.24,-4.2
81,-5.62,-3.44
82,-5.18,-3.2
83,-5.24,-2.72
84,-5.14,-2.28
85,-4.86,-2
86,-4.76,-1.4
87,-4.32,-1.26
88,-4.14,-1.64
89,-3.8,-1.4
90,-3.48,-1.26
91,-2.66,-1.16
92,-2.84,-1.32
93,-2.3,-1.12
94,-2.6,-0.46
95,-2.84,-0.08
96,-2.58,-0.16
97,-2.44,-0.28
98,-2.36,0.24
99,-2.18,0.72
100,-1.82,0.66
101,-1.54,1.3
102,-1.1,1.54
103,-1.28,1.62
104,-1.58,1.2
105,-1.8,1.34
106,-1.7,1.16
107,-1.9,1.34
108,-2.02,1.62
109,-1.86,1.28
110,-1.32,1.4
111,-1.48,1.02
112,-1.52,1.1
113,-1.72,1.22
114,-1.56,0.8
115,-1.8,0.98
116,-1.72,1.04
117,-1.56,1.18
118,-2,1.6
119,-1.44,1
120,-1.22,0.8
121,-1.3,1.42
122,-0.98,2.3
123,-1.08,2.32
124,-1.36,2.02
125,-1.68,2.56
126,-2.16,3.24
127,-1.88,3.56
128,-1.62,3.66
129,-1.2,3.76
130,-1.1,3.38
131,-1.14,3.6
132,-1.02,3.72
133,-0.48,3.2
134,-0.44,3.46
135,-1.34,3.5
136,-1.18,3.62
137,-1.08,3.98
138,-1.02,4.46
139,-0.9,5.1
140,-0.72,5.18
141,-0.88,5.12
142,-0.86,5.14
143,-0.52,5.08
144,-0.64,6.2
145,-0.4,6.5
146,-0.18,6.34
147,-0.7,5.62
148,-0.44,5.96
149,0,6.24
150,-0.12,6.3
151,0.18,6.02
152,0.8,6.14
153,1,6.76
154,1.18,6.66
155,1.22,6.56
156,1.54,7.04
157,2.04,6.92
158,1.84,7.2
159,2.22,7.86
160,2.98,7.84
161,3,8.06
162,3.34,8.06
163,3.42,7.86
164,3.48,7.94
165,3.46,7.84
166,3.68,7.82
167,3.86,7.62
168,4.18,8.32
169,4.44,8.18
170,4.42,8.24
171,4.36,7.8
172,4.54,7.92
173,4.22,7.62
174,4.2,8.26
175,4.02,8.66
176,3.94,8.4
177,3.54,7.9
178,3.46,7.5
179,3.1,8.16
180,2.94,8.7
181,3.28,8.56
182,2.8,9.44
183,2.62,9.24
184,2.9,8.36
185,2.68,8.78
186,2.7,9.02
187,2.22,9.52
188,2.54,9.98
189,2.5,10.4
190,2.48,10.74
191,2.42,11.34
192,2.6,12.88
193,2.26,12.14
194,2.46,11.82
195,2.82,11.76
196,3.86,12.82
197,3.78,12.76
198,3.42,13.44
199,3.42,12.64
200,4.1,12.62
201,4.4,12.56
202,4.04,12.62
203,4.14,12.54
204,4.66,12.4
205,4.84,12.78
206,5,12.48
207,5,11.72
208,5.46,12.16
209,5.4,13.64
210,5.9,13.22
211,5.92,13.16
212,6.34,12.94
213,5.96,12.36
214,5.86,12.1
215,6.12,12.34
216,6.4,12.22
217,6.26,12.14
218,6.68,13.08
219,6.26,14.26
220,5.94,15.3
221,5.08,15.22
222,5.94,16.18
223,6.6,15.82
224,7,15.82
225,6.82,16.84
226,6.78,18.28
227,6.88,18.36
228,6.94,19.28
229,7.02,19.9
230,7.2,20.18
231,6.88,21.24
232,7.38,21.54
233,7.88,22.48
234,7.72,21.62
235,7.44,22.16
236,7.62,22.8
237,7.62,22.3
238,7.48,23.12
239,6.86,24.24
240,6.64,24.24
241,6.54,24.48
242,6.12,23.7
243,5.78,23.42
244,6.24,23.22
245,6.6,22.14
246,6.54,22.14
247,6.24,21.98
248,6.88,23
249,6.72,24.6
250,7.52,24.32
251,7.28,23.32
252,7.04,24.66
253,7.06,24.26
254,7.32,24.82
255,7.18,24.52
256,7,25.02
257,6.56,26.06
258,5.86,25.4
259,6.04,26.08
260,5.92,27.08
261,6.1,26.86
262,6.72,27.2
263,7.58,27.18
264,8.08,26.82
265,9.08,26.5
266,9.52,26.4
267,10.04,27.42
268,11.32,27.28
269,11.06,27.32
270,11.3,28.58
271,11.84,28.5
272,12.5,28.18
273,12,28.14
274,12.76,28.64
275,12.56,29.5
276,13.22,30.08
277,15.1,29.6
278,15.36,30.82
279,15.34,29.96
280,15.4,29.8
281,15.84,29.32
282,16.12,29.74
283,16.68,30.8
284,17.14,30.84
285,18.1,30.16
286,18.92,29.92
287,18.22,31.94
288,18.36,33
289,18.58,33.78
290,18.12,34.4
291,17.98,35.54
292,17.62,35.4
293,16.9,36.16
294,16.82,36.18
295,16.58,36.1
296,16.56,36.44
297,15.48,37.68
298,15.46,37.24
299,14.14,36.06
300,14.38,34.9
301,13.74,35.44
302,13.1,36
303,13.56,35.3
304,13.22,35.88
305,13.58,36.16
306,14.6,35.84
307,15.04,34.96
308,14.9,35
309,15.46,35.5
310,15.5,36.26
311,14.96,36.88
312,15.12,36.4
313,15.16,36.84
314,15.9,36.64
315,15.64,38.12
316,16.32,37.28
317,17.28,36.72
318,17.56,37.24
319,18.76,38.28
320,19.4,38.44
321,19.74,39
322,20.98,38.9
323,21.44,39.36
324,22.18,39.82
325,23.08,40.24
326,23.64,39
327,23.34,39.58
328,23.72,39.58
329,23.9,39.68
330,23.88,40.18
331,23.6,39.9
332,23.48,40.58
333,23.68,40.04
334,23.7,38.58
335,23.56,37.88
336,23.74,38.94
337,24.78,38.82
338,24.92,37.92
339,24.66,37.96
340,25.58,37.08
341,25.34,36.96
342,24.6,37.48
343,24.9,37.12
344,24.16,35.94
345,24.28,35.34
346,24.38,34.98
347,24.18,34.92
348,24.5,34.3
349,24.78,34.48
350,23.9,35.1
351,24.02,35.48
352,23.78,34.48
353,23.24,35
354,23.64,35.84
355,23.98,34.88
356,24.26,36.1
357,24.7,36.96
358,25.42,37.52
359,24.5,38.28
360,24.72,38.5
361,25.22,37.08
362,24.26,36.56
363,23.38,36.38
364,23.14,36.04
365,23.24,36.06
366,23.4,36.4
367,23.9,37.14
368,23,37.16
369,23.38,37.34
370,23.58,38.3
371,23.58,39.68
372,23.16,40.34
373,21.92,41
374,21.22,40.54
375,21.5,40.46
376,21.76,41.46
377,21.9,41.52
378,22.3,40.88
379,21.98,40.98
380,21.32,41.9
381,20.56,41.08
382,20.54,40.36
383,19.98,40.34
384,20.12,40.74
385,19.5,41.52
386,18.9,42.94
387,19.96,42.82
388,20.2,43.86
389,21.74,43.6
390,21.28,43.2
391,21.12,43.68
392,20.92,43.38
393,21.22,42.92
394,21,42.76
395,20.56,43.36
396,20.56,42.24
397,20.78,41.7
398,21.46,41.42
399,22.38,41.72
400,22.32,41.6
401,22.44,41.1
402,22.58,41.14
403,21.98,42.08
404,22.12,41.2
405,23.42,41.6
406,24.52,42.7
407,24.1,41.8
408,23.96,42.16
409,24.7,41.8
410,24.6,42.2
411,24.54,41.14
412,23.08,41.76
413,23.4,41.46
414,22.38,41.76
415,23.08,41.86
416,23.5,40.8
417,23.74,41.44
418,23.78,41.12
419,24.18,41.42
420,24.14,40.12
421,23.92,39.36
422,24.24,38.78
423,24.62,39.82
424,23.9,40.18
425,23.44,39.86
426,23.42,39.74
427,22.9,39.92
428,23.3,39.32
429,24.3,39.14
430,24.22,39.9
431,23.46,38.8
432,23.5,39.8
433,23.68,39.1
434,22.58,39.68
435,22.5,39.36
436,23.14,39.84
437,24.84,39.4
438,24.92,38.42
439,24.86,38.24
440,24.42,38.88
441,24.06,39.36
442,24.42,38.46
443,24.38,38.78
444,23.18,39.16
445,23.46,38.32
446,23.58,39.74
447,22.84,39.84
448,22.9,38.56
449,23.3,38.46
450,22.94,38.56
451,22.88,38.92
452,23.58,38.9
453,23.22,39.7
454,22.02,40.5
455,22.62,40.08
456,22.14,40.32
457,22.72,39.94
458,22.12,40.34
459,23.18,40.12
460,23.84,40.02
461,23.68,38.9
462,22.64,38.98
463,23.14,39.34
464,22.74,39.54
465,22.74,39.64
466,22.92,39.74
467,22.82,40.36
468,23.64,40.42
469,24.48,40.18
470,23.8,41.18
471,23.76,40.52
472,24.16,40.04
473,23.68,41.28
474,24.08,41.16
475,24.8,41.26
476,24.46,41.32
477,23.9,42.52
478,25.68,42.1
479,25.18,41.5
480,23.98,40.86
481,24.32,41.38
482,24.28,41.66
483,25.52,41.6
484,25.46,41.8
485,26.56,41.5
486,26.52,42.66
487,27.66,42.72
488,27.8,42.14
489,28.46,42.12
490,28.38,41.46
491,27.34,41.48
492,26.88,41.44
493,26.5,41.84
494,26.9,42.34
495,27.2,42.88
496,27.66,43.26
497,27.94,44.6
498,28.86,44.3
499,28.24,44.5
500,27.92,44.48
501,27.26,45.12
502,28.46,44.86
503,26.7,44.4
504,27.58,43.58
505,28.26,43.06
506,28.16,42.44
507,28.2,42.02
508,27.42,41.8
509,28.2,41.54
510,27.5,42.32
511,27.64,42.72
512,26.68,42.54
513,26.78,43.44
514,26.68,43.18
515,27.4,43.78
516,28.1,43.42
517,28.82,43.04
518,29.12,42.86
519,28.58,42.32
520,28.96,41.28
521,28.56,41.02
522,29.28,41.18
523,29,41.22
524,29.7,41.6
525,30.22,41.44
526,31.2,41.18
527,31.54,40.4
528,31.82,41
529,32.38,42.18
530,32.48,42.84
531,32.52,43.08
532,32.52,42.46
533,32.36,42.94
534,31.74,44
535,31.2,43.92
536,30.94,43.64
537,30.58,43.52
538,29.62,43.48
539,29.88,43.4
540,28.62,43.56
541,28.76,44.34
542,28.38,44.72
543,28.8,44.44
544,28.72,43.72
545,29.08,44.74
546,30.12,44.22
547,28.8,44.3
548,28.78,44.84
549,28.04,44.44
550,27.26,44.34
551,27.22,44.12
552,26.42,44.12
553,26.6,43.9
554,26.38,44.22
555,26.4,43.6
556,26.14,44.06
557,25.9,45.3
558,27.04,44.92
559,26,44.14
560,25.84,43.94
561,25.78,44.46
562,25.82,45.3
563,26.9,45.78
564,26.74,46.28
565,27.28,45.9
566,27.04,44.76
567,26.98,44.46
568,26.58,44.6
569,26.7,45.8
570,26.02,45.08
571,25.42,45.62
572,26.04,44.04
573,25.92,43.08
574,26.08,43.6
575,27.42,43.88
576,27.26,43.36
577,28.48,43.8
578,28.8,43.64
579,29.8,44.64
580,29.4,44.94
581,29.56,44.86
582,29.22,44.84
583,27.54,45.26
584,27.78,45.08
585,27.92,44.2
586,28.18,42.96
587,28.12,43.32
588,27.88,42.86
589,28.62,43.3
590,29.24,42.38
591,29.12,44.2
592,29.36,44.22
593,28.82,43.68
594,29.18,43.3
595,29.26,43.34
596,28.14,44.36
597,27.88,45.6
598,28,46.26
599,27.82,45.78
600,26.82,46.38
601,27.56,47.46
602,26.86,47.64
603,26.98,48.82
604,25.82,47.88
605,26.56,48
606,27.76,47.76
607,28.36,47.38
608,28.5,46.54
609,28.62,47.36
610,28.72,47.32
611,29.1,47.46
612,29.58,47.3
613,28.64,46.66
614,27.56,46.8
615,26.8,48.12
616,28.38,47.84
617,27.58,46.78
618,27.9,48
619,28.68,48.26
620,28.96,49.64
621,30.34,49.24
622,30,48.52
623,30.52,48.54
624,31.2,48.96
625,31.02,48.48
626,30.8,47.52
627,30.8,46.18
628,29.78,44.68
629,29.74,44
630,28.18,45.1
631,27.7,45.5
632,27.36,45.78
633,29.06,46.28
634,29.46,45.14
635,30.46,45.44
636,30.44,46.04
637,30.3,46.2
638,30.5,45.64
639,30.24,45.16
640,29.74,45.42
641,29.74,44.74
642,30.52,45.64
643,30.06,45.38
644,28.96,45.18
645,28.8,44.3
646,27.56,43.1
647,27.8,43.58
648,27.04,43.3
649,26.86,43.04
650,26.38,42.74
651,26.16,43.02
652,25.62,44
653,26.02,45.7
654,26.52,46.66
655,27.42,45.46
656,26.58,45.14
657,26.28,45.12
658,25.1,44.4
659,24.62,45.4
660,24.12,45.38
661,23.66,45.36
662,24.44,44.66
663,25.26,45.96
664,25.5,46.44
665,25.62,45.62
666,24.72,46.72
667,25.02,47.42
668,25.38,47.96
669,25.54,47.36
670,25.28,47.2
671,25.86,47.1
672,27.1,47.54
673,27.34,47.66
674,26.92,47.48
675,28.28,46.82
676,27.6,47.08
677,26.78,47.3
678,27.12,46.24
679,26.06,44.92
680,25.6,44.96
681,26.42,45.62
682,27.24,45.22
683,27.4,46.42
684,27.72,46.04
685,27.38,46.5
686,27.16,46.08
687,26.88,46.38
688,26.38,45.92
689,26.08,45.1
690,26.36,45
691,26.62,44.32
692,27.26,44.34
693,27.9,43.24
694,27.8,44.14
695,27.78,45.08
696,28.42,46.08
697,26.22,45.66
698,25.66,45.82
699,25.8,45.68
700,24.46,46.4
701,26.04,46.8
702,27.64,46.7
703,28.74,46.1
704,29.02,46.52
705,29.82,47.3
706,28.6,47.34
707,28.68,47.32
708,29,46.38
709,29.14,46.04
710,29.74,46.2
711,30.24,46.96
712,29.58,47.48
713,29.52,47.98
714,30.1,48.48
715,30.44,48.7
716,29.72,49.32
717,28.8,47.24
718,27.84,47.82
719,28.02,47.28
720,28.52,45.58
721,27.56,46.12
722,28.54,46.74
723,30.16,47.16
724,30.22,47.56
725,29.42,48.08
726,27.92,47.24
727,26.62,47.24
728,24.56,47.96
729,24.12,48.88
730,24.78,47.42
731,25.14,47.32
732,24.78,48
733,25.4,48.78
734,25.52,49.66
735,24.74,49.08
736,24.78,48.76
737,24.5,47.94
738,24.12,48.64
739,23.5,48.18
740,24.06,47.34
741,24.14,46.32
742,23.68,47.8
743,24.6,47.58
744,24.84,48.5
745,24.7,48.64
746,25,47.44
747,25.16,45.98
748,24.22,44.5
749,24.44,43.92
750,25.28,44.14
751,25.68,44.66
752,25.86,44.76
753,25.76,44.3
754,27.32,44.44
755,26.4,46.58
756,27.08,46
757,26.92,45.44
758,25.76,45.56
759,25.68,44.98
760,26.08,44.92
761,26.54,45.58
762,27,45.24
763,27.48,45.18
764,27.36,45.6
765,26.02,46.74
766,25.52,47.02
767,27,46.2
768,26.5,47
769,26.64,47.44
770,26.86,48.32
771,26.6,48.38
772,27.24,49.4
773,27.02,50.6
774,27.34,51.18
775,28.34,50.66
776,28.48,50.56
777,28.3,51.44
778,29.44,50.92
779,30.16,50.58
780,29.72,50.44
781,29.82,50.26
782,30.24,50.82
783,29.94,50.92
784,30.5,50.92
785,30.02,51.34
786,29.76,50.56
787,29.6,50.18
788,30.48,50.32
789,31.76,50.2
790,32.84,49.32
791,33.08,48.86
792,31.78,50.48
793,31.14,50.34
794,31.3,48.26
795,31.26,48.78
796,30.46,49.74
797,29.22,49.32
798,29.28,49.48
799,28.88,49.34
800,29,49.88
801,29.88,50.14
802,29.58,49.46
803,29.32,49.48
804,28.46,48.76
805,28.24,48.22
806,27.84,48.9
807,26.86,48.46
808,27.66,47.4
809,27.16,48.16
810,27.9,48.46
811,27.34,47.8
812,27.08,49.4
813,26.46,49.26
814,25.48,49.16
815,25.58,50.5
816,25.82,51.4
817,26.18,50.72
818,26.12,50.56
819,24.86,51.58
820,24.04,51.06
821,25.18,50.58
822,26.42,50.7
823,27.22,49.42
824,27.2,49.42
825,26.64,48.78
826,25.32,48.88
827,24.84,48.58
828,25.26,49.92
829,24.12,51.18
830,24.38,51
831,24.74,50.94
832,24.8,52.42
833,24.3,53.28
834,23.18,52.58
835,22.98,52.32
836,23.78,53
837,24.2,52.22
838,24.16,51.16
839,24.64,51.78
840,23.88,51.6
841,23.34,51.18
842,23.36,50.9
843,23.16,50.72
844,23.9,51.1
845,24.78,51.14
846,25.48,52.3
847,25.06,51.98
848,23.42,52.3
849,22.74,52.36
850,22.6,53.16
851,23.62,53.08
852,24.38,53.38
853,24.22,52.38
854,25.3,51.56
855,25.22,51.38
856,25.38,51.5
857,26.28,49.22
858,26.9,48.98
859,28.24,49
860,27.62,49.14
861,27.5,49.34
862,27.9,49.72
863,27.3,50.58
864,26.72,49.78
865,26.36,49.72
866,26.62,49.82
867,26,50.7
868,26.38,50.5
869,25.92,50.18
870,25.66,50.36
871,25.54,48.22
872,25.94,48.84
873,26.46,48.8
874,26.9,48.64
875,26.66,47.86
876,27.3,47.64
877,28.2,48.42
878,27.38,48.96
879,28.26,48.12
880,28.16,48.22
881,27.76,47.62
882,27.28,49.56
883,27.8,49.76
884,27.36,49.06
885,27.78,48.88
886,27.16,48.8
887,26.32,48.36
888,27.18,47.58
889,27.52,48.94
890,28.24,47.82
891,28.44,47.78
892,28.66,46.86
893,29.74,47.3
894,29.36,47.72
895,29.18,48.1
896,28.12,49.04
897,27.74,49.18
898,28.52,50.12
899,28.94,50.8
900,29.7,50.54
901,27.58,50
902,27.04,49.52
903,27.62,49.4
904,26.6,50.82
905,27.62,50.74
906,27.48,51.44
907,27.9,50.08
908,27.44,48.96
909,27.3,49.68
910,27.42,49.5
911,26.28,49.86
912,26.92,49.62
913,26.58,50.16
914,26.96,48.66
915,26.18,49.82
916,26.82,49.76
917,26.62,49.82
918,25.42,49.48
919,27.44,49.66
920,27.02,49.82
921,28.56,49.78
922,28.84,49
923,28.34,49.24
924,27.52,48.56
925,27.06,49.32
926,27.26,50
927,27.6,49.64
928,26.56,48.82
929,25.86,48.28
930,25.38,48.48
931,24.72,48.28
932,24.82,48.48
933,24.48,49.58
934,24.24,49.88
935,23.94,49.98
936,24.62,48.98
937,24.82,48.88
938,24.84,47.68
939,25.4,49.14
940,26.86,49.6
941,26.06,50.5
942,26.98,50.58
943,27.8,50.62
944,26.7,49.46
945,27.06,49.82
946,25.9,50.5
947,24.84,51.56
948,25.14,50.66
949,26.3,50.78
950,26.62,50.58
951,28.4,50.44
952,28.42,49.62
953,29.08,50.78
954,28.84,50.5
955,28.8,51.22
956,29.94,50.78
957,30.28,51.52
958,29.92,50.3
959,30.2,50.4
960,30.4,50.88
961,31.2,52.48
962,31.22,52.92
963,31.78,54
964,31.74,52.9
965,31.06,52.12


==> logs/no_value_layer_results_boxing.txt <==
episodes	Shared-DQV-Boxing	DQV-Boxing
0	-17.38	-24.68
1	-17.14	-24.46
2	-16.56	-23.72
3	-17.16	-24.4
4	-17.44	-23.8
5	-17.2	-23.76
6	-17.24	-23.52
7	-17.42	-23.24
8	-16.96	-22.58
9	-17.28	-21.84
10	-17.64	-21.2
11	-16.86	-20.72
12	-15.86	-21.32
13	-15.8	-19.92
14	-15.88	-19.66
15	-15.6	-19.9
16	-15.78	-19.3
17	-15.1	-19.4
18	-14.68	-18.9
19	-14.42	-17.66
20	-14.36	-16.5
21	-14.02	-15.58
22	-13.72	-14.66
23	-13.14	-13.94
24	-12.88	-13.08
25	-12.98	-11.66
26	-12.86	-11.36
27	-13.08	-10.62
28	-12.64	-9.46
29	-12.98	-10.02
30	-13.26	-9.42
31	-12.28	-9.92
32	-11.66	-9.34
33	-11.5	-9.24
34	-11.38	-8.96
35	-11.16	-8.38
36	-11.18	-7.32
37	-11.36	-6.38
38	-11.24	-6.68
39	-10.68	-5.76
40	-10.72	-5.3
41	-10.3	-4.92
42	-10.6	-4.82
43	-10.6	-4.68
44	-10.58	-4.5
45	-10.66	-4.34
46	-10.94	-4.4
47	-11.28	-4.5
48	-11.18	-5
49	-10.62	-5.26
50	-10.2	-5.76
51	-9.64	-4.98
52	-9.24	-5.42
53	-9.16	-5.34
54	-8.7	-4.66
55	-7.98	-4.22
56	-7.72	-4.22
57	-8.2	-4.74
58	-8.06	-4.56
59	-7.92	-4.5
60	-8.12	-4.66
61	-7.92	-5.06
62	-8.08	-4.86
63	-7.72	-4.36
64	-7.78	-4.36
65	-7.34	-4.28
66	-7.58	-4.04
67	-6.88	-3.4
68	-7.14	-3.38
69	-7.12	-3.78
70	-6.9	-3.96
71	-6.78	-3.9
72	-6.34	-3.58
73	-6.22	-3.58
74	-6.16	-3.66
75	-5.76	-3.54
76	-5.7	-4.5
77	-5.76	-4.56
78	-5.52	-4.74
79	-5.34	-4.32
80	-5.24	-4.2
81	-5.62	-3.44
82	-5.18	-3.2
83	-5.24	-2.72
84	-5.14	-2.28
85	-4.86	-2
86	-4.76	-1.4
87	-4.32	-1.26
88	-4.14	-1.64
89	-3.8	-1.4
90	-3.48	-1.26
91	-2.66	-1.16
92	-2.84	-1.32
93	-2.3	-1.12
94	-2.6	-0.46
95	-2.84	-0.08
96	-2.58	-0.16
97	-2.44	-0.28
98	-2.36	0.24
99	-2.18	0.72
100	-1.82	0.66
101	-1.54	1.3
102	-1.1	1.54
103	-1.28	1.62
104	-1.58	1.2
105	-1.8	1.34
106	-1.7	1.16
107	-1.9	1.34
108	-2.02	1.62
109	-1.86	1.28
110	-1.32	1.4
111	-1.48	1.02
112	-1.52	1.1
113	-1.72	1.22
114	-1.56	0.8
115	-1.8	0.98
116	-1.72	1.04
117	-1.56	1.18
118	-2	1.6
119	-1.44	1
120	-1.22	0.8
121	-1.3	1.42
122	-0.98	2.3
123	-1.08	2.32
124	-1.36	2.02
125	-1.68	2.56
126	-2.16	3.24
127	-1.88	3.56
128	-1.62	3.66
129	-1.2	3.76
130	-1.1	3.38
131	-1.14	3.6
132	-1.02	3.72
133	-0.48	3.2
134	-0.44	3.46
135	-1.34	3.5
136	-1.18	3.62
137	-1.08	3.98
138	-1.02	4.46
139	-0.9	5.1
140	-0.72	5.18
141	-0.88	5.12
142	-0.86	5.14
143	-0.52	5.08
144	-0.64	6.2
145	-0.4	6.5
146	-0.18	6.34
147	-0.7	5.62
148	-0.44	5.96
149	0	6.24
150	-0.12	6.3
151	0.18	6.02
152	0.8	6.14
153	1	6.76
154	1.18	6.66
155	1.22	6.56
156	1.54	7.04
157	2.04	6.92
158	1.84	7.2
159	2.22	7.86
160	2.98	7.84
161	3	8.06
162	3.34	8.06
163	3.42	7.86
164	3.48	7.94
165	3.46	7.84
166	3.68	7.82
167	3.86	7.62
168	4.18	8.32
169	4.44	8.18
170	4.42	8.24
171	4.36	7.8
172	4.54	7.92
173	4.22	7.62
174	4.2	8.26
175	4.02	8.66
176	3.94	8.4
177	3.54	7.9
178	3.46	7.5
179	3.1	8.16
180	2.94	8.7
181	3.28	8.56
182	2.8	9.44
183	2.62	9.24
184	2.9	8.36
185	2.68	8.78
186	2.7	9.02
187	2.22	9.52
188	2.54	9.98
189	2.5	10.4
190	2.48	10.74
191	2.42	11.34
192	2.6	12.88
193	2.26	12.14
194	2.46	11.82
195	2.82	11.76
196	3.86	12.82
197	3.78	12.76
198	3.42	13.44
199	3.42	12.64
200	4.1	12.62
201	4.4	12.56
202	4.04	12.62
203	4.14	12.54
204	4.66	12.4
205	4.84	12.78
206	5	12.48
207	5	11.72
208	5.46	12.16
209	5.4	13.64
210	5.9	13.22
211	5.92	13.16
212	6.34	12.94
213	5.96	12.36
214	5.86	12.1
215	6.12	12.34
216	6.4	12.22
217	6.26	12.14
218	6.68	13.08
219	6.26	14.26
220	5.94	15.3
221	5.08	15.22
222	5.94	16.18
223	6.6	15.82
224	7	15.82
225	6.82	16.84
226	6.78	18.28
227	6.88	18.36
228	6.94	19.28
229	7.02	19.9
230	7.2	20.18
231	6.88	21.24
232	7.38	21.54
233	7.88	22.48
234	7.72	21.62
235	7.44	22.16
236	7.62	22.8
237	7.62	22.3
238	7.48	23.12
239	6.86	24.24
240	6.64	24.24
241	6.54	24.48
242	6.12	23.7
243	5.78	23.42
244	6.24	23.22
245	6.6	22.14
246	6.54	22.14
247	6.24	21.98
248	6.88	23
249	6.72	24.6
250	7.52	24.32
251	7.28	23.32
252	7.04	24.66
253	7.06	24.26
254	7.32	24.82
255	7.18	24.52
256	7	25.02
257	6.56	26.06
258	5.86	25.4
259	6.04	26.08
260	5.92	27.08
261	6.1	26.86
262	6.72	27.2
263	7.58	27.18
264	8.08	26.82
265	9.08	26.5
266	9.52	26.4
267	10.04	27.42
268	11.32	27.28
269	11.06	27.32
270	11.3	28.58
271	11.84	28.5
272	12.5	28.18
273	12	28.14
274	12.76	28.64
275	12.56	29.5
276	13.22	30.08
277	15.1	29.6
278	15.36	30.82
279	15.34	29.96
280	15.4	29.8
281	15.84	29.32
282	16.12	29.74
283	16.68	30.8
284	17.14	30.84
285	18.1	30.16
286	18.92	29.92
287	18.22	31.94
288	18.36	33
289	18.58	33.78
290	18.12	34.4
291	17.98	35.54
292	17.62	35.4
293	16.9	36.16
294	16.82	36.18
295	16.58	36.1
296	16.56	36.44
297	15.48	37.68
298	15.46	37.24
299	14.14	36.06
300	14.38	34.9
301	13.74	35.44
302	13.1	36
303	13.56	35.3
304	13.22	35.88
305	13.58	36.16
306	14.6	35.84
307	15.04	34.96
308	14.9	35
309	15.46	35.5
310	15.5	36.26
311	14.96	36.88
312	15.12	36.4
313	15.16	36.84
314	15.9	36.64
315	15.64	38.12
316	16.32	37.28
317	17.28	36.72
318	17.56	37.24
319	18.76	38.28
320	19.4	38.44
321	19.74	39
322	20.98	38.9
323	21.44	39.36
324	22.18	39.82
325	23.08	40.24
326	23.64	39
327	23.34	39.58
328	23.72	39.58
329	23.9	39.68
330	23.88	40.18
331	23.6	39.9
332	23.48	40.58
333	23.68	40.04
334	23.7	38.58
335	23.56	37.88
336	23.74	38.94
337	24.78	38.82
338	24.92	37.92
339	24.66	37.96
340	25.58	37.08
341	25.34	36.96
342	24.6	37.48
343	24.9	37.12
344	24.16	35.94
345	24.28	35.34
346	24.38	34.98
347	24.18	34.92
348	24.5	34.3
349	24.78	34.48
350	23.9	35.1
351	24.02	35.48
352	23.78	34.48
353	23.24	35
354	23.64	35.84
355	23.98	34.88
356	24.26	36.1
357	24.7	36.96
358	25.42	37.52
359	24.5	38.28
360	24.72	38.5
361	25.22	37.08
362	24.26	36.56
363	23.38	36.38
364	23.14	36.04
365	23.24	36.06
366	23.4	36.4
367	23.9	37.14
368	23	37.16
369	23.38	37.34
370	23.58	38.3
371	23.58	39.68
372	23.16	40.34
373	21.92	41
374	21.22	40.54
375	21.5	40.46
376	21.76	41.46
377	21.9	41.52
378	22.3	40.88
379	21.98	40.98
380	21.32	41.9
381	20.56	41.08
382	20.54	40.36
383	19.98	40.34
384	20.12	40.74
385	19.5	41.52
386	18.9	42.94
387	19.96	42.82
388	20.2	43.86
389	21.74	43.6
390	21.28	43.2
391	21.12	43.68
392	20.92	43.38
393	21.22	42.92
394	21	42.76
395	20.56	43.36
396	20.56	42.24
397	20.78	41.7
398	21.46	41.42
399	22.38	41.72
400	22.32	41.6
401	22.44	41.1
402	22.58	41.14
403	21.98	42.08
404	22.12	41.2
405	23.42	41.6
406	24.52	42.7
407	24.1	41.8
408	23.96	42.16
409	24.7	41.8
410	24.6	42.2
411	24.54	41.14
412	23.08	41.76
413	23.4	41.46
414	22.38	41.76
415	23.08	41.86
416	23.5	40.8
417	23.74	41.44
418	23.78	41.12
419	24.18	41.42
420	24.14	40.12
421	23.92	39.36
422	24.24	38.78
423	24.62	39.82
424	23.9	40.18
425	23.44	39.86
426	23.42	39.74
427	22.9	39.92
428	23.3	39.32
429	24.3	39.14
430	24.22	39.9
431	23.46	38.8
432	23.5	39.8
433	23.68	39.1
434	22.58	39.68
435	22.5	39.36
436	23.14	39.84
437	24.84	39.4
438	24.92	38.42
439	24.86	38.24
440	24.42	38.88
441	24.06	39.36
442	24.42	38.46
443	24.38	38.78
444	23.18	39.16
445	23.46	38.32
446	23.58	39.74
447	22.84	39.84
448	22.9	38.56
449	23.3	38.46
450	22.94	38.56
451	22.88	38.92
452	23.58	38.9
453	23.22	39.7
454	22.02	40.5
455	22.62	40.08
456	22.14	40.32
457	22.72	39.94
458	22.12	40.34
459	23.18	40.12
460	23.84	40.02
461	23.68	38.9
462	22.64	38.98
463	23.14	39.34
464	22.74	39.54
465	22.74	39.64
466	22.92	39.74
467	22.82	40.36
468	23.64	40.42
469	24.48	40.18
470	23.8	41.18
471	23.76	40.52
472	24.16	40.04
473	23.68	41.28
474	24.08	41.16
475	24.8	41.26
476	24.46	41.32
477	23.9	42.52
478	25.68	42.1
479	25.18	41.5
480	23.98	40.86
481	24.32	41.38
482	24.28	41.66
483	25.52	41.6
484	25.46	41.8
485	26.56	41.5
486	26.52	42.66
487	27.66	42.72
488	27.8	42.14
489	28.46	42.12
490	28.38	41.46
491	27.34	41.48
492	26.88	41.44
493	26.5	41.84
494	26.9	42.34
495	27.2	42.88
496	27.66	43.26
497	27.94	44.6
498	28.86	44.3
499	28.24	44.5
500	27.92	44.48
501	27.26	45.12
502	28.46	44.86
503	26.7	44.4
504	27.58	43.58
505	28.26	43.06
506	28.16	42.44
507	28.2	42.02
508	27.42	41.8
509	28.2	41.54
510	27.5	42.32
511	27.64	42.72
512	26.68	42.54
513	26.78	43.44
514	26.68	43.18
515	27.4	43.78
516	28.1	43.42
517	28.82	43.04
518	29.12	42.86
519	28.58	42.32
520	28.96	41.28
521	28.56	41.02
522	29.28	41.18
523	29	41.22
524	29.7	41.6
525	30.22	41.44
526	31.2	41.18
527	31.54	40.4
528	31.82	41
529	32.38	42.18
530	32.48	42.84
531	32.52	43.08
532	32.52	42.46
533	32.36	42.94
534	31.74	44
535	31.2	43.92
536	30.94	43.64
537	30.58	43.52
538	29.62	43.48
539	29.88	43.4
540	28.62	43.56
541	28.76	44.34
542	28.38	44.72
543	28.8	44.44
544	28.72	43.72
545	29.08	44.74
546	30.12	44.22
547	28.8	44.3
548	28.78	44.84
549	28.04	44.44
550	27.26	44.34
551	27.22	44.12
552	26.42	44.12
553	26.6	43.9
554	26.38	44.22
555	26.4	43.6
556	26.14	44.06
557	25.9	45.3
558	27.04	44.92
559	26	44.14
560	25.84	43.94
561	25.78	44.46
562	25.82	45.3
563	26.9	45.78
564	26.74	46.28
565	27.28	45.9
566	27.04	44.76
567	26.98	44.46
568	26.58	44.6
569	26.7	45.8
570	26.02	45.08
571	25.42	45.62
572	26.04	44.04
573	25.92	43.08
574	26.08	43.6
575	27.42	43.88
576	27.26	43.36
577	28.48	43.8
578	28.8	43.64
579	29.8	44.64
580	29.4	44.94
581	29.56	44.86
582	29.22	44.84
583	27.54	45.26
584	27.78	45.08
585	27.92	44.2
586	28.18	42.96
587	28.12	43.32
588	27.88	42.86
589	28.62	43.3
590	29.24	42.38
591	29.12	44.2
592	29.36	44.22
593	28.82	43.68
594	29.18	43.3
595	29.26	43.34
596	28.14	44.36
597	27.88	45.6
598	28	46.26
599	27.82	45.78
600	26.82	46.38
601	27.56	47.46
602	26.86	47.64
603	26.98	48.82
604	25.82	47.88
605	26.56	48
606	27.76	47.76
607	28.36	47.38
608	28.5	46.54
609	28.62	47.36
610	28.72	47.32
611	29.1	47.46
612	29.58	47.3
613	28.64	46.66
614	27.56	46.8
615	26.8	48.12
616	28.38	47.84
617	27.58	46.78
618	27.9	48
619	28.68	48.26
620	28.96	49.64
621	30.34	49.24
622	30	48.52
623	30.52	48.54
624	31.2	48.96
625	31.02	48.48
626	30.8	47.52
627	30.8	46.18
628	29.78	44.68
629	29.74	44
630	28.18	45.1
631	27.7	45.5
632	27.36	45.78
633	29.06	46.28
634	29.46	45.14
635	30.46	45.44
636	30.44	46.04
637	30.3	46.2
638	30.5	45.64
639	30.24	45.16
640	29.74	45.42
641	29.74	44.74
642	30.52	45.64
643	30.06	45.38
644	28.96	45.18
645	28.8	44.3
646	27.56	43.1
647	27.8	43.58
648	27.04	43.3
649	26.86	43.04
650	26.38	42.74
651	26.16	43.02
652	25.62	44
653	26.02	45.7
654	26.52	46.66
655	27.42	45.46
656	26.58	45.14
657	26.28	45.12
658	25.1	44.4
659	24.62	45.4
660	24.12	45.38
661	23.66	45.36
662	24.44	44.66
663	25.26	45.96
664	25.5	46.44
665	25.62	45.62
666	24.72	46.72
667	25.02	47.42
668	25.38	47.96
669	25.54	47.36
670	25.28	47.2
671	25.86	47.1
672	27.1	47.54
673	27.34	47.66
674	26.92	47.48
675	28.28	46.82
676	27.6	47.08
677	26.78	47.3
678	27.12	46.24
679	26.06	44.92
680	25.6	44.96
681	26.42	45.62
682	27.24	45.22
683	27.4	46.42
684	27.72	46.04
685	27.38	46.5
686	27.16	46.08
687	26.88	46.38
688	26.38	45.92
689	26.08	45.1
690	26.36	45
691	26.62	44.32
692	27.26	44.34
693	27.9	43.24
694	27.8	44.14
695	27.78	45.08
696	28.42	46.08
697	26.22	45.66
698	25.66	45.82
699	25.8	45.68
700	24.46	46.4
701	26.04	46.8
702	27.64	46.7
703	28.74	46.1
704	29.02	46.52
705	29.82	47.3
706	28.6	47.34
707	28.68	47.32
708	29	46.38
709	29.14	46.04
710	29.74	46.2
711	30.24	46.96
712	29.58	47.48
713	29.52	47.98
714	30.1	48.48
715	30.44	48.7
716	29.72	49.32
717	28.8	47.24
718	27.84	47.82
719	28.02	47.28
720	28.52	45.58
721	27.56	46.12
722	28.54	46.74
723	30.16	47.16
724	30.22	47.56
725	29.42	48.08
726	27.92	47.24
727	26.62	47.24
728	24.56	47.96
729	24.12	48.88
730	24.78	47.42
731	25.14	47.32
732	24.78	48
733	25.4	48.78
734	25.52	49.66
735	24.74	49.08
736	24.78	48.76
737	24.5	47.94
738	24.12	48.64
739	23.5	48.18
740	24.06	47.34
741	24.14	46.32
742	23.68	47.8
743	24.6	47.58
744	24.84	48.5
745	24.7	48.64
746	25	47.44
747	25.16	45.98
748	24.22	44.5
749	24.44	43.92
750	25.28	44.14
751	25.68	44.66
752	25.86	44.76
753	25.76	44.3
754	27.32	44.44
755	26.4	46.58
756	27.08	46
757	26.92	45.44
758	25.76	45.56
759	25.68	44.98
760	26.08	44.92
761	26.54	45.58
762	27	45.24
763	27.48	45.18
764	27.36	45.6
765	26.02	46.74
766	25.52	47.02
767	27	46.2
768	26.5	47
769	26.64	47.44
770	26.86	48.32
771	26.6	48.38
772	27.24	49.4
773	27.02	50.6
774	27.34	51.18
775	28.34	50.66
776	28.48	50.56
777	28.3	51.44
778	29.44	50.92
779	30.16	50.58
780	29.72	50.44
781	29.82	50.26
782	30.24	50.82
783	29.94	50.92
784	30.5	50.92
785	30.02	51.34
786	29.76	50.56
787	29.6	50.18
788	30.48	50.32
789	31.76	50.2
790	32.84	49.32
791	33.08	48.86
792	31.78	50.48
793	31.14	50.34
794	31.3	48.26
795	31.26	48.78
796	30.46	49.74
797	29.22	49.32
798	29.28	49.48
799	28.88	49.34
800	29	49.88
801	29.88	50.14
802	29.58	49.46
803	29.32	49.48
804	28.46	48.76
805	28.24	48.22
806	27.84	48.9
807	26.86	48.46
808	27.66	47.4
809	27.16	48.16
810	27.9	48.46
811	27.34	47.8
812	27.08	49.4
813	26.46	49.26
814	25.48	49.16
815	25.58	50.5
816	25.82	51.4
817	26.18	50.72
818	26.12	50.56
819	24.86	51.58
820	24.04	51.06
821	25.18	50.58
822	26.42	50.7
823	27.22	49.42
824	27.2	49.42
825	26.64	48.78
826	25.32	48.88
827	24.84	48.58
828	25.26	49.92
829	24.12	51.18
830	24.38	51
831	24.74	50.94
832	24.8	52.42
833	24.3	53.28
834	23.18	52.58
835	22.98	52.32
836	23.78	53
837	24.2	52.22
838	24.16	51.16
839	24.64	51.78
840	23.88	51.6
841	23.34	51.18
842	23.36	50.9
843	23.16	50.72
844	23.9	51.1
845	24.78	51.14
846	25.48	52.3
847	25.06	51.98
848	23.42	52.3
849	22.74	52.36
850	22.6	53.16
851	23.62	53.08
852	24.38	53.38
853	24.22	52.38
854	25.3	51.56
855	25.22	51.38
856	25.38	51.5
857	26.28	49.22
858	26.9	48.98
859	28.24	49
860	27.62	49.14
861	27.5	49.34
862	27.9	49.72
863	27.3	50.58
864	26.72	49.78
865	26.36	49.72
866	26.62	49.82
867	26	50.7
868	26.38	50.5
869	25.92	50.18
870	25.66	50.36
871	25.54	48.22
872	25.94	48.84
873	26.46	48.8
874	26.9	48.64
875	26.66	47.86
876	27.3	47.64
877	28.2	48.42
878	27.38	48.96
879	28.26	48.12
880	28.16	48.22
881	27.76	47.62
882	27.28	49.56
883	27.8	49.76
884	27.36	49.06
885	27.78	48.88
886	27.16	48.8
887	26.32	48.36
888	27.18	47.58
889	27.52	48.94
890	28.24	47.82
891	28.44	47.78
892	28.66	46.86
893	29.74	47.3
894	29.36	47.72
895	29.18	48.1
896	28.12	49.04
897	27.74	49.18
898	28.52	50.12
899	28.94	50.8
900	29.7	50.54
901	27.58	50
902	27.04	49.52
903	27.62	49.4
904	26.6	50.82
905	27.62	50.74
906	27.48	51.44
907	27.9	50.08
908	27.44	48.96
909	27.3	49.68
910	27.42	49.5
911	26.28	49.86
912	26.92	49.62
913	26.58	50.16
914	26.96	48.66
915	26.18	49.82
916	26.82	49.76
917	26.62	49.82
918	25.42	49.48
919	27.44	49.66
920	27.02	49.82
921	28.56	49.78
922	28.84	49
923	28.34	49.24
924	27.52	48.56
925	27.06	49.32
926	27.26	50
927	27.6	49.64
928	26.56	48.82
929	25.86	48.28
930	25.38	48.48
931	24.72	48.28
932	24.82	48.48
933	24.48	49.58
934	24.24	49.88
935	23.94	49.98
936	24.62	48.98
937	24.82	48.88
938	24.84	47.68
939	25.4	49.14
940	26.86	49.6
941	26.06	50.5
942	26.98	50.58
943	27.8	50.62
944	26.7	49.46
945	27.06	49.82
946	25.9	50.5
947	24.84	51.56
948	25.14	50.66
949	26.3	50.78
950	26.62	50.58
951	28.4	50.44
952	28.42	49.62
953	29.08	50.78
954	28.84	50.5
955	28.8	51.22
956	29.94	50.78
957	30.28	51.52
958	29.92	50.3
959	30.2	50.4
960	30.4	50.88
961	31.2	52.48
962	31.22	52.92
963	31.78	54
964	31.74	52.9
965	31.06	52.12


==> logs/no_value_layer_results_enduro.csv <==
episodes,DQV,Shared-DQV
0,0.9914651381,0.92
1,1.0325365624,0.94
2,1.0964946454,1.06
3,1.1569860668,1.06
4,1.1934952518,1.16
5,1.2052205725,1.2
6,1.2203217694,1.42
7,1.3003078666,1.4
8,1.5389759299,1.44
9,2.0515361276,1.72
10,2.9520274128,2.02
11,4.3178636801,2.42
12,6.1453666464,2.64
13,8.3194259361,2.66
14,10.6139908936,2.62
15,12.7439677213,2.64
16,14.4554289352,2.5
17,15.6183644429,2.56
18,16.275623066,3.72
19,16.6228997063,3.8
20,16.9301448075,4.08
21,17.4444435499,4.98
22,18.314881536,5.82
23,19.5680053152,7.14
24,21.125637871,8.26
25,22.8525313221,8.68
26,24.6043615987,10.3
27,26.2638686213,11.1
28,27.7536918288,12
29,29.0350096151,12.54
30,30.0944393584,13.76
31,30.9304373089,15.24
32,31.5429506464,17.68
33,31.9328922531,18.5
34,32.1128696703,20.94
35,32.1191909777,23.08
36,32.0245248153,24.74
37,31.9398298762,27
38,31.9999515532,29.76
39,32.3338849092,32.16
40,33.0216439002,33.74
41,34.0668405005,36.62
42,35.4057194222,38.54
43,36.9581253578,40.74
44,38.688694451,43.74
45,40.6285678182,45.7
46,42.8371987348,47.8
47,45.3293345793,49.6
48,48.0214776811,50.68
49,50.7480564715,52.42
50,53.3348523068,55.7
51,55.677562169,57.88
52,57.7762837894,59.86
53,59.7109648295,61.42
54,61.5929448847,63.72
55,63.5271648584,66.12
56,65.6002857467,66.24
57,67.8748244983,68.06
58,70.3701084041,71.14
59,73.0326901087,72.64
60,75.7441302131,74.3
61,78.3699879806,76.74
62,80.8505904951,78.9
63,83.2578754355,79.88
64,85.7744585977,81.94
65,88.5936224886,84.54
66,91.7961828148,86.34
67,95.2752749373,87.66
68,98.7528526554,89.08
69,101.8669674111,89.7
70,104.2967077663,92.26
71,105.8626972008,92.52
72,106.5770909353,93.8
73,106.6322435051,95.18
74,106.3520912744,98.26
75,106.1089638607,99.6
76,106.2409463612,101.92
77,106.97247351,103.6
78,108.3886480863,105.1
79,110.4565109927,107.64
80,113.0779679543,107.88
81,116.1233815214,110.48
82,119.4279002339,112.38
83,122.7764849771,112.82
84,125.928641034,114.1
85,128.6875603475,115.3
86,130.9896793804,115.58
87,132.925014317,117.68
88,134.6753946981,119.88
89,136.4069886781,119.98
90,138.1983496355,120.06
91,140.0438255844,121.46
92,141.8982289206,123.62
93,143.7096374184,124.42
94,145.4223500229,126.6
95,146.9687990986,127.98
96,148.2964565242,130.7
97,149.4279440829,132.86
98,150.4855997014,134.46
99,151.6553908425,134.26
100,153.1102132248,134.56
101,154.9289974586,135.1
102,157.1358530543,139.94
103,159.7923907749,141.04
104,163.093754264,141.5
105,167.351471277,144.52
106,172.8089305425,146.24
107,179.3691224295,149.8
108,186.4040638148,151.46
109,192.8339456578,152.82
110,197.4797412431,152.34
111,199.5646582227,157.66
112,199.0498071371,156.22
113,196.6705431895,156.32
114,193.6433447079,158.04
115,191.2666686872,159.34
116,190.576406514,162
117,192.2014229321,162.08
118,196.3085230973,165.78
119,202.6010839063,165.7
120,210.3133027102,169.06
121,218.3483042147,170.32
122,225.6330267758,174.08
123,231.5979102653,178.54
124,236.5793664688,183
125,241.79682964,184.28
126,248.8296719448,189.06
127,258.7925181904,190.12
128,271.6832926988,195.78
129,286.2366596466,197.3
130,300.4470558284,200.7
131,312.3985068832,203.52
132,320.9907371698,204.98
133,326.1576458026,205.92
134,328.6603458549,205.74
135,329.6702618481,207.98
136,330.4400161192,212.1
137,332.1492094,214.2
138,335.7721823592,218.14
139,341.8982743509,221.18
140,350.5385532375,222.32
141,361.095412083,220.68
142,372.5749058917,220.72
143,383.9388845443,219.98
144,394.390832854,221.12
145,403.4696809707,219.06
146,410.9695968203,220.32
147,416.8452938483,218.58
148,421.1864683271,219.96
149,424.2719105962,216
150,426.666291809,218.24
151,429.1260177349,216.94
152,432.2796544559,214.56
153,436.1833602436,212.62
154,440.0373221484,211.76
155,442.2692869226,211.48
156,441.2409368295,213.8
157,436.0816638501,209
158,427.3374706,209
159,416.9274431938,211.88
160,407.5002251849,211.62
161,401.4569744053,208.68
162,400.1660953435,209.68
163,403.6940836434,209.4
164,411.1028213894,205.76
165,421.035825662,211.28
166,432.2127951637,209.2
167,443.5979177166,211.86
168,454.3802178161,208.4
169,463.9271996621,207.32
170,471.8830395429,208.48
171,478.2866234119,205.76
172,483.595519747,207.86
173,488.5563471013,202.22
174,493.9677440766,201.16
175,500.4694613156,202.82
176,508.3946241115,198.58
177,517.4935212693,197.94
178,526.7102212679,200.34
179,534.2775797467,203.98
180,538.2993589528,203.24
181,537.6779804219,198.68
182,532.863673345,200.82
183,525.8629712076,200.74
184,519.39732834,196.42
185,515.7422765912,194.9
186,515.86144297,188.02
187,519.2230873949,185.36
188,524.2060296688,181.88
189,528.766718594,182.72
190,531.12285186,179.38
191,530.3023755994,184.18
192,526.489545635,185.62
193,521.0352507093,185.48
194,516.0370467289,186.16
195,513.5775194959,186.82
196,514.8783201616,188.12
197,519.7544078108,189
198,526.701083716,191.56
199,533.6247507036,192.82
200,538.8331099901,194.9
201,541.6743734154,195.06
202,542.5067317552,194.94
203,542.0275652803,190.1
204,540.506972746,186.72
205,537.5653953324,184.4
206,532.5120794553,185.64
207,525.0138727743,183.86
208,515.4467151093,184.32
209,504.8665007134,187.82
210,494.6030021396,193.92
211,485.8849623246,194.98
212,479.6459396139,199
213,476.4579584771,198.52
214,476.4831651768,197.62
215,479.3669481457,195.62
216,484.2294478597,193.98
217,489.8139061946,190.6
218,494.8345391402,191.64
219,498.4318181426,191.58
220,500.4885881344,188.22
221,501.6706149807,188.38
222,503.1313978497,183.92
223,506.0299567611,185.32
224,511.0437563501,187.66
225,518.0590231391,184.64
226,526.1463533224,186.32
227,533.8297723666,185.1
228,539.6838830248,186.42
229,543.131581752,185.74
230,544.9169688318,184.38
231,546.8931360907,182.8
232,550.9806485782,184.32
233,557.8035924685,186.5
234,565.9311368753,184.5
235,572.3032262404,179.64
236,573.6192989496,179.74
237,567.9342086225,176.28
238,555.6134280873,175.9
239,539.2925908418,175.68
240,522.9243329064,173.6
241,510.3527017392,172.16
242,503.9664905405,171.98
243,503.9386161934,172.64
244,508.3333426386,171.86
245,513.9985600341,170.56
246,517.8779519972,169.66
247,518.1412240391,168
248,514.7073032729,163.72
249,509.0755914331,164.54
250,503.5704069488,160.04
251,500.3952833704,159.82
252,500.8776397277,160.02
253,505.1479257612,159.74
254,512.2464072754,158.3
255,520.5648245609,162.24
256,528.4213730054,162.02
257,534.5196047697,159.72
258,538.2628057814,153.06
259,539.6703153239,150.8
260,539.1390039428,154.54
261,537.0485257776,155.74
262,533.4253167666,158.1
263,527.9146659827,158.34
264,519.9991664886,158.3
265,509.5851280345,158.8
266,497.5182056097,157.12
267,485.6857623148,156.24
268,476.4866913628,154.32
269,471.7774986446,154.24
270,471.9667846985,156.24
271,475.9152502898,158.94
272,481.7365060708,161.06
273,487.8896378403,162.36
274,493.8060160113,157.68
275,499.7141484093,160.18
276,505.9795310021,159.2
277,512.5214572126,161.66
278,518.6054999553,163.22
279,523.0647724302,163.26
280,524.7602352627,159.18
281,523.1162374079,159.74
282,518.5103734972,159.36
283,512.158951974,160.94
284,505.5463855382,162.16
285,499.5712087034,157.86
286,494.2216887989,157.44
287,488.8453141104,155.02
288,482.8825858206,155.06
289,476.5701248651,158.8
290,471.049235935,162.18
291,467.9871972861,165
292,468.7739282128,164.7
293,473.7379744803,169.38
294,481.8344812537,169.58
295,490.8827657715,169.72
296,498.4004344625,166.78
297,502.6460850128,165.26
298,503.2983875596,165.12
299,501.3882233387,166.78
300,498.5674334919,164.04
301,496.1513932302,163.42
302,494.5618265919,161.54
303,493.434063707,158.94
304,492.2365145936,159.56
305,490.8369842358,159.14
306,489.6038861941,157.22
307,489.1020268643,155.74
308,489.7025952505,159.46
309,491.4334067852,159.06
310,494.0741016192,159.82
311,497.2061516226,157.98
312,500.3060807326,160.56
313,502.8962923909,164.04
314,504.8544981461,165.08
315,506.6613250405,165.8
316,509.2153186281,171.18
317,513.2883306023,172.2
318,518.7823959859,173.24
319,524.4756720267,173.18
320,528.5351125869,172.16
321,529.4098579365,174.62
322,526.6016547863,175.58
323,520.7504199371,177.32
324,513.072878526,176.18
325,504.6791406002,177.9
326,496.2744561023,177
327,488.4223871738,174.86
328,481.9565601341,174.18
329,478.0369171085,174.76
330,477.7474747123,174.8
331,481.4346738575,175.9
332,488.2947173359,177.02
333,496.5058743483,174.62
334,503.8428699679,175.24
335,508.4854352604,177.28
336,509.6900443769,182.5
337,508.0749022557,179.36
338,505.3543872044,177.02
339,503.5223618736,172.46
340,503.8591075703,169.6
341,506.2924059464,165.36
342,509.5460446675,169.82
343,512.0605732963,165.28
344,512.975833675,165.76
345,512.5502103828,166.92
346,511.8199127728,164.84
347,511.7883809723,164.08
348,512.7751847288,165.56
349,514.3812040457,166.52
350,515.9441931793,165.38
351,517.1383867316,167.18
352,518.2117389049,170.44
353,519.7412294593,171.26
354,522.0600944631,172.06
355,524.8440829432,171.62
356,527.1701688509,171
357,528.0233232847,174.46
358,526.9111133118,175.16
359,524.1715154719,176.78
360,520.8039918638,178.94
361,517.9011668458,175.48
362,516.0449835015,176.52
363,514.9747827715,176.66
364,513.718941934,178.34
365,511.072275087,178.42
366,506.2272849558,174.16
367,499.1528588338,172.84
368,490.660013126,174.84
369,482.0799905057,174.36
370,474.7517681206,173.84
371,469.4985839628,173.34
372,466.2883803598,176.68
373,464.3466386395,173.16
374,462.6651737061,176.16
375,460.7509490544,176.56
376,459.0898048857,176.06
377,459.0847044479,174.12
378,462.3367693179,177.28
379,469.6926520655,177.44
380,480.5602230644,179.48
381,492.9702634264,181.14
382,504.3203794968,179.22
383,512.4941096255,177.56
384,516.6556591064,175.96
385,517.2587261683,170.66
386,515.3856669525,169.22
387,511.9104339679,170.58
388,507.1573116878,172.5
389,501.2059137315,170.56
390,494.4865305996,168.46
391,488.0453965302,170.12
392,483.2560573909,166.78
393,481.1411404068,165.56
394,481.8461146637,165.22
395,484.597169229,164.5
396,488.1528632844,164.64
397,491.4048068602,161.66
398,493.6725416495,161.88
399,494.7056706235,159.78
400,494.5826986358,159.22
401,493.6996562831,159.64
402,492.7239182286,163.62
403,492.4674079063,160.42
404,493.5701107386,159.96
405,496.2296561039,158.92
406,500.1739149611,158.08
407,504.8151139596,157.1
408,509.4273188865,157.36
409,513.2565780976,156.06
410,515.5574508867,156.48
411,515.6428241307,157
412,513.0688675017,154.26
413,507.914366189,154.28
414,501.0093540316,158.72
415,493.8871739481,160.62
416,488.3501356542,161.08
417,485.7450846204,161.86
418,486.3222753928,160.36
419,489.1185786308,161.68
420,492.4836391611,164.6
421,494.9173654634,170.2
422,495.7395449855,171.22
423,495.2027283993,170.92
424,494.1225664537,169.3
425,493.288635913,171.78
426,493.1236840763,172.3
427,493.7379121108,168.18
428,495.201713498,168.02
429,497.7689845281,166.8
430,501.7637516556,168.84
431,507.2003999467,168.9
432,513.4972910267,173.22
433,519.5451915964,174.58
434,524.1308780476,178.52
435,526.3881168228,179.3
436,526.0385901891,179.34
437,523.3168259472,179.6
438,518.8539682736,176.74
439,513.5480278806,173.56
440,508.4121695773,174.88
441,504.4275450778,174.78
442,502.4042592811,174.1
443,502.9942272394,178.12
444,506.6835927034,177.86
445,513.7057335913,174.78
446,523.8437116972,169.56
447,536.3450604412,167.44
448,550.1560704377,166.76
449,564.3347218963,171.08
450,578.2897063344,172.6
451,591.5582822549,171.46
452,603.3152304071,174.66
453,612.2283918325,174.9
454,616.8779571885,175.54
455,616.5211808132,173.06
456,611.6147125026,173.36
457,603.6937186037,169.94
458,594.7027684195,169
459,586.2837174634,169.18
460,579.3180201716,171.5
461,573.8756675034,172.74
462,569.5639144449,171.72
463,565.8873611639,170.7
464,562.5501194025,171.16
465,559.4696419679,169.66
466,556.570054926,169.06
467,553.6237233941,169.02
468,550.170387686,169.3
469,545.7033322269,172.9
470,539.9076793591,176.66
471,532.9467551853,177.84
472,525.5676578687,178.56
473,518.9316374852,183.64
474,514.2060239699,180.84
475,511.9949243098,178.2


==> logs/no_value_layer_results_enduro.txt <==
episodes	DQV	Shared-DQV
0	0.9914651381	0.92
1	1.0325365624	0.94
2	1.0964946454	1.06
3	1.1569860668	1.06
4	1.1934952518	1.16
5	1.2052205725	1.2
6	1.2203217694	1.42
7	1.3003078666	1.4
8	1.5389759299	1.44
9	2.0515361276	1.72
10	2.9520274128	2.02
11	4.3178636801	2.42
12	6.1453666464	2.64
13	8.3194259361	2.66
14	10.6139908936	2.62
15	12.7439677213	2.64
16	14.4554289352	2.5
17	15.6183644429	2.56
18	16.275623066	3.72
19	16.6228997063	3.8
20	16.9301448075	4.08
21	17.4444435499	4.98
22	18.314881536	5.82
23	19.5680053152	7.14
24	21.125637871	8.26
25	22.8525313221	8.68
26	24.6043615987	10.3
27	26.2638686213	11.1
28	27.7536918288	12
29	29.0350096151	12.54
30	30.0944393584	13.76
31	30.9304373089	15.24
32	31.5429506464	17.68
33	31.9328922531	18.5
34	32.1128696703	20.94
35	32.1191909777	23.08
36	32.0245248153	24.74
37	31.9398298762	27
38	31.9999515532	29.76
39	32.3338849092	32.16
40	33.0216439002	33.74
41	34.0668405005	36.62
42	35.4057194222	38.54
43	36.9581253578	40.74
44	38.688694451	43.74
45	40.6285678182	45.7
46	42.8371987348	47.8
47	45.3293345793	49.6
48	48.0214776811	50.68
49	50.7480564715	52.42
50	53.3348523068	55.7
51	55.677562169	57.88
52	57.7762837894	59.86
53	59.7109648295	61.42
54	61.5929448847	63.72
55	63.5271648584	66.12
56	65.6002857467	66.24
57	67.8748244983	68.06
58	70.3701084041	71.14
59	73.0326901087	72.64
60	75.7441302131	74.3
61	78.3699879806	76.74
62	80.8505904951	78.9
63	83.2578754355	79.88
64	85.7744585977	81.94
65	88.5936224886	84.54
66	91.7961828148	86.34
67	95.2752749373	87.66
68	98.7528526554	89.08
69	101.8669674111	89.7
70	104.2967077663	92.26
71	105.8626972008	92.52
72	106.5770909353	93.8
73	106.6322435051	95.18
74	106.3520912744	98.26
75	106.1089638607	99.6
76	106.2409463612	101.92
77	106.97247351	103.6
78	108.3886480863	105.1
79	110.4565109927	107.64
80	113.0779679543	107.88
81	116.1233815214	110.48
82	119.4279002339	112.38
83	122.7764849771	112.82
84	125.928641034	114.1
85	128.6875603475	115.3
86	130.9896793804	115.58
87	132.925014317	117.68
88	134.6753946981	119.88
89	136.4069886781	119.98
90	138.1983496355	120.06
91	140.0438255844	121.46
92	141.8982289206	123.62
93	143.7096374184	124.42
94	145.4223500229	126.6
95	146.9687990986	127.98
96	148.2964565242	130.7
97	149.4279440829	132.86
98	150.4855997014	134.46
99	151.6553908425	134.26
100	153.1102132248	134.56
101	154.9289974586	135.1
102	157.1358530543	139.94
103	159.7923907749	141.04
104	163.093754264	141.5
105	167.351471277	144.52
106	172.8089305425	146.24
107	179.3691224295	149.8
108	186.4040638148	151.46
109	192.8339456578	152.82
110	197.4797412431	152.34
111	199.5646582227	157.66
112	199.0498071371	156.22
113	196.6705431895	156.32
114	193.6433447079	158.04
115	191.2666686872	159.34
116	190.576406514	162
117	192.2014229321	162.08
118	196.3085230973	165.78
119	202.6010839063	165.7
120	210.3133027102	169.06
121	218.3483042147	170.32
122	225.6330267758	174.08
123	231.5979102653	178.54
124	236.5793664688	183
125	241.79682964	184.28
126	248.8296719448	189.06
127	258.7925181904	190.12
128	271.6832926988	195.78
129	286.2366596466	197.3
130	300.4470558284	200.7
131	312.3985068832	203.52
132	320.9907371698	204.98
133	326.1576458026	205.92
134	328.6603458549	205.74
135	329.6702618481	207.98
136	330.4400161192	212.1
137	332.1492094	214.2
138	335.7721823592	218.14
139	341.8982743509	221.18
140	350.5385532375	222.32
141	361.095412083	220.68
142	372.5749058917	220.72
143	383.9388845443	219.98
144	394.390832854	221.12
145	403.4696809707	219.06
146	410.9695968203	220.32
147	416.8452938483	218.58
148	421.1864683271	219.96
149	424.2719105962	216
150	426.666291809	218.24
151	429.1260177349	216.94
152	432.2796544559	214.56
153	436.1833602436	212.62
154	440.0373221484	211.76
155	442.2692869226	211.48
156	441.2409368295	213.8
157	436.0816638501	209
158	427.3374706	209
159	416.9274431938	211.88
160	407.5002251849	211.62
161	401.4569744053	208.68
162	400.1660953435	209.68
163	403.6940836434	209.4
164	411.1028213894	205.76
165	421.035825662	211.28
166	432.2127951637	209.2
167	443.5979177166	211.86
168	454.3802178161	208.4
169	463.9271996621	207.32
170	471.8830395429	208.48
171	478.2866234119	205.76
172	483.595519747	207.86
173	488.5563471013	202.22
174	493.9677440766	201.16
175	500.4694613156	202.82
176	508.3946241115	198.58
177	517.4935212693	197.94
178	526.7102212679	200.34
179	534.2775797467	203.98
180	538.2993589528	203.24
181	537.6779804219	198.68
182	532.863673345	200.82
183	525.8629712076	200.74
184	519.39732834	196.42
185	515.7422765912	194.9
186	515.86144297	188.02
187	519.2230873949	185.36
188	524.2060296688	181.88
189	528.766718594	182.72
190	531.12285186	179.38
191	530.3023755994	184.18
192	526.489545635	185.62
193	521.0352507093	185.48
194	516.0370467289	186.16
195	513.5775194959	186.82
196	514.8783201616	188.12
197	519.7544078108	189
198	526.701083716	191.56
199	533.6247507036	192.82
200	538.8331099901	194.9
201	541.6743734154	195.06
202	542.5067317552	194.94
203	542.0275652803	190.1
204	540.506972746	186.72
205	537.5653953324	184.4
206	532.5120794553	185.64
207	525.0138727743	183.86
208	515.4467151093	184.32
209	504.8665007134	187.82
210	494.6030021396	193.92
211	485.8849623246	194.98
212	479.6459396139	199
213	476.4579584771	198.52
214	476.4831651768	197.62
215	479.3669481457	195.62
216	484.2294478597	193.98
217	489.8139061946	190.6
218	494.8345391402	191.64
219	498.4318181426	191.58
220	500.4885881344	188.22
221	501.6706149807	188.38
222	503.1313978497	183.92
223	506.0299567611	185.32
224	511.0437563501	187.66
225	518.0590231391	184.64
226	526.1463533224	186.32
227	533.8297723666	185.1
228	539.6838830248	186.42
229	543.131581752	185.74
230	544.9169688318	184.38
231	546.8931360907	182.8
232	550.9806485782	184.32
233	557.8035924685	186.5
234	565.9311368753	184.5
235	572.3032262404	179.64
236	573.6192989496	179.74
237	567.9342086225	176.28
238	555.6134280873	175.9
239	539.2925908418	175.68
240	522.9243329064	173.6
241	510.3527017392	172.16
242	503.9664905405	171.98
243	503.9386161934	172.64
244	508.3333426386	171.86
245	513.9985600341	170.56
246	517.8779519972	169.66
247	518.1412240391	168
248	514.7073032729	163.72
249	509.0755914331	164.54
250	503.5704069488	160.04
251	500.3952833704	159.82
252	500.8776397277	160.02
253	505.1479257612	159.74
254	512.2464072754	158.3
255	520.5648245609	162.24
256	528.4213730054	162.02
257	534.5196047697	159.72
258	538.2628057814	153.06
259	539.6703153239	150.8
260	539.1390039428	154.54
261	537.0485257776	155.74
262	533.4253167666	158.1
263	527.9146659827	158.34
264	519.9991664886	158.3
265	509.5851280345	158.8
266	497.5182056097	157.12
267	485.6857623148	156.24
268	476.4866913628	154.32
269	471.7774986446	154.24
270	471.9667846985	156.24
271	475.9152502898	158.94
272	481.7365060708	161.06
273	487.8896378403	162.36
274	493.8060160113	157.68
275	499.7141484093	160.18
276	505.9795310021	159.2
277	512.5214572126	161.66
278	518.6054999553	163.22
279	523.0647724302	163.26
280	524.7602352627	159.18
281	523.1162374079	159.74
282	518.5103734972	159.36
283	512.158951974	160.94
284	505.5463855382	162.16
285	499.5712087034	157.86
286	494.2216887989	157.44
287	488.8453141104	155.02
288	482.8825858206	155.06
289	476.5701248651	158.8
290	471.049235935	162.18
291	467.9871972861	165
292	468.7739282128	164.7
293	473.7379744803	169.38
294	481.8344812537	169.58
295	490.8827657715	169.72
296	498.4004344625	166.78
297	502.6460850128	165.26
298	503.2983875596	165.12
299	501.3882233387	166.78
300	498.5674334919	164.04
301	496.1513932302	163.42
302	494.5618265919	161.54
303	493.434063707	158.94
304	492.2365145936	159.56
305	490.8369842358	159.14
306	489.6038861941	157.22
307	489.1020268643	155.74
308	489.7025952505	159.46
309	491.4334067852	159.06
310	494.0741016192	159.82
311	497.2061516226	157.98
312	500.3060807326	160.56
313	502.8962923909	164.04
314	504.8544981461	165.08
315	506.6613250405	165.8
316	509.2153186281	171.18
317	513.2883306023	172.2
318	518.7823959859	173.24
319	524.4756720267	173.18
320	528.5351125869	172.16
321	529.4098579365	174.62
322	526.6016547863	175.58
323	520.7504199371	177.32
324	513.072878526	176.18
325	504.6791406002	177.9
326	496.2744561023	177
327	488.4223871738	174.86
328	481.9565601341	174.18
329	478.0369171085	174.76
330	477.7474747123	174.8
331	481.4346738575	175.9
332	488.2947173359	177.02
333	496.5058743483	174.62
334	503.8428699679	175.24
335	508.4854352604	177.28
336	509.6900443769	182.5
337	508.0749022557	179.36
338	505.3543872044	177.02
339	503.5223618736	172.46
340	503.8591075703	169.6
341	506.2924059464	165.36
342	509.5460446675	169.82
343	512.0605732963	165.28
344	512.975833675	165.76
345	512.5502103828	166.92
346	511.8199127728	164.84
347	511.7883809723	164.08
348	512.7751847288	165.56
349	514.3812040457	166.52
350	515.9441931793	165.38
351	517.1383867316	167.18
352	518.2117389049	170.44
353	519.7412294593	171.26
354	522.0600944631	172.06
355	524.8440829432	171.62
356	527.1701688509	171
357	528.0233232847	174.46
358	526.9111133118	175.16
359	524.1715154719	176.78
360	520.8039918638	178.94
361	517.9011668458	175.48
362	516.0449835015	176.52
363	514.9747827715	176.66
364	513.718941934	178.34
365	511.072275087	178.42
366	506.2272849558	174.16
367	499.1528588338	172.84
368	490.660013126	174.84
369	482.0799905057	174.36
370	474.7517681206	173.84
371	469.4985839628	173.34
372	466.2883803598	176.68
373	464.3466386395	173.16
374	462.6651737061	176.16
375	460.7509490544	176.56
376	459.0898048857	176.06
377	459.0847044479	174.12
378	462.3367693179	177.28
379	469.6926520655	177.44
380	480.5602230644	179.48
381	492.9702634264	181.14
382	504.3203794968	179.22
383	512.4941096255	177.56
384	516.6556591064	175.96
385	517.2587261683	170.66
386	515.3856669525	169.22
387	511.9104339679	170.58
388	507.1573116878	172.5
389	501.2059137315	170.56
390	494.4865305996	168.46
391	488.0453965302	170.12
392	483.2560573909	166.78
393	481.1411404068	165.56
394	481.8461146637	165.22
395	484.597169229	164.5
396	488.1528632844	164.64
397	491.4048068602	161.66
398	493.6725416495	161.88
399	494.7056706235	159.78
400	494.5826986358	159.22
401	493.6996562831	159.64
402	492.7239182286	163.62
403	492.4674079063	160.42
404	493.5701107386	159.96
405	496.2296561039	158.92
406	500.1739149611	158.08
407	504.8151139596	157.1
408	509.4273188865	157.36
409	513.2565780976	156.06
410	515.5574508867	156.48
411	515.6428241307	157
412	513.0688675017	154.26
413	507.914366189	154.28
414	501.0093540316	158.72
415	493.8871739481	160.62
416	488.3501356542	161.08
417	485.7450846204	161.86
418	486.3222753928	160.36
419	489.1185786308	161.68
420	492.4836391611	164.6
421	494.9173654634	170.2
422	495.7395449855	171.22
423	495.2027283993	170.92
424	494.1225664537	169.3
425	493.288635913	171.78
426	493.1236840763	172.3
427	493.7379121108	168.18
428	495.201713498	168.02
429	497.7689845281	166.8
430	501.7637516556	168.84
431	507.2003999467	168.9
432	513.4972910267	173.22
433	519.5451915964	174.58
434	524.1308780476	178.52
435	526.3881168228	179.3
436	526.0385901891	179.34
437	523.3168259472	179.6
438	518.8539682736	176.74
439	513.5480278806	173.56
440	508.4121695773	174.88
441	504.4275450778	174.78
442	502.4042592811	174.1
443	502.9942272394	178.12
444	506.6835927034	177.86
445	513.7057335913	174.78
446	523.8437116972	169.56
447	536.3450604412	167.44
448	550.1560704377	166.76
449	564.3347218963	171.08
450	578.2897063344	172.6
451	591.5582822549	171.46
452	603.3152304071	174.66
453	612.2283918325	174.9
454	616.8779571885	175.54
455	616.5211808132	173.06
456	611.6147125026	173.36
457	603.6937186037	169.94
458	594.7027684195	169
459	586.2837174634	169.18
460	579.3180201716	171.5
461	573.8756675034	172.74
462	569.5639144449	171.72
463	565.8873611639	170.7
464	562.5501194025	171.16
465	559.4696419679	169.66
466	556.570054926	169.06
467	553.6237233941	169.02
468	550.170387686	169.3
469	545.7033322269	172.9
470	539.9076793591	176.66
471	532.9467551853	177.84
472	525.5676578687	178.56
473	518.9316374852	183.64
474	514.2060239699	180.84
475	511.9949243098	178.2


==> logs/no_value_layer_results_pong.csv <==
episodes,DQV,Shared-DQV
0,-20.6647528983,-20.32
1,-20.6438714305,-20.32
2,-20.614864598,-20.4
3,-20.5658665363,-20.4
4,-20.5431295594,-20.4
5,-20.5996802241,-20.4
6,-20.668934181,-20.44
7,-20.6802554684,-20.52
8,-20.6536015601,-20.48
9,-20.5953251291,-20.48
10,-20.4862710148,-20.56
11,-20.3681352891,-20.52
12,-20.3094316659,-20.52
13,-20.3384559585,-20.56
14,-20.4525442331,-20.64
15,-20.6212855566,-20.68
16,-20.7799826179,-20.68
17,-20.8644609295,-20.68
18,-20.8706475535,-20.64
19,-20.862615851,-20.56
20,-20.8929575269,-20.56
21,-20.945284802,-20.56
22,-20.982002826,-20.56
23,-20.9962012989,-20.6
24,-20.9994412912,-20.64
25,-20.9993966806,-20.68
26,-20.9956425901,-20.68
27,-20.9776900266,-20.68
28,-20.9233997058,-20.68
29,-20.8193061793,-20.68
30,-20.6944228058,-20.68
31,-20.5995001119,-20.68
32,-20.5375389578,-20.64
33,-20.4796013063,-20.68
34,-20.4518747796,-20.68
35,-20.4965702837,-20.68
36,-20.5883216232,-20.72
37,-20.6874726039,-20.72
38,-20.7688910353,-20.68
39,-20.800705686,-20.68
40,-20.7855906795,-20.68
41,-20.7571250958,-20.68
42,-20.7211236396,-20.68
43,-20.6596049014,-20.68
44,-20.5949777349,-20.76
45,-20.6042138086,-20.68
46,-20.7029239961,-20.68
47,-20.7814826172,-20.68
48,-20.7442927905,-20.64
49,-20.6453801336,-20.64
50,-20.6221217615,-20.6
51,-20.7099626895,-20.6
52,-20.7961505779,-20.48
53,-20.7804521057,-20.48
54,-20.6927912899,-20.48
55,-20.6258406647,-20.48
56,-20.6036686492,-20.48
57,-20.5505179146,-20.52
58,-20.4096841957,-20.4
59,-20.2667653417,-20.4
60,-20.2667900986,-20.4
61,-20.410173537,-20.32
62,-20.5538272743,-20.28
63,-20.618401074,-20.32
64,-20.6663375361,-20.32
65,-20.7630463716,-20.32
66,-20.8643270979,-20.32
67,-20.8859522839,-20.28
68,-20.8049611294,-20.32
69,-20.6634553685,-20.32
70,-20.5146679607,-20.36
71,-20.3798318611,-20.32
72,-20.261430787,-20.32
73,-20.1761912973,-20.24
74,-20.1528316036,-20.2
75,-20.1713316685,-20.2
76,-20.1393090255,-20.16
77,-20.0295271089,-20.28
78,-19.976325596,-20.28
79,-20.112236088,-20.24
80,-20.3613691842,-20.2
81,-20.5309210897,-20.12
82,-20.5546004013,-20.04
83,-20.4817134504,-20.08
84,-20.3638369051,-20.04
85,-20.2967732203,-19.96
86,-20.374971513,-19.96
87,-20.5589857018,-20
88,-20.7224523049,-20.04
89,-20.7903823898,-20
90,-20.7845624829,-20
91,-20.7597171582,-20
92,-20.7308754815,-20.04
93,-20.6729847554,-20.04
94,-20.5633303663,-19.96
95,-20.4203485861,-19.92
96,-20.2979838439,-19.96
97,-20.2570597803,-19.96
98,-20.3409889949,-20.08
99,-20.508076313,-20.12
100,-20.623041414,-20.16
101,-20.6104474324,-20.2
102,-20.5283969459,-20.2
103,-20.469379379,-20.2
104,-20.480451108,-20.2
105,-20.5369873572,-20.2
106,-20.5672048134,-20.28
107,-20.5191480421,-20.36
108,-20.3942104462,-20.44
109,-20.2770553092,-20.4
110,-20.2725423553,-20.48
111,-20.3453223105,-20.56
112,-20.3403512074,-20.52
113,-20.1363695019,-20.52
114,-19.7712605682,-20.52
115,-19.4931496487,-20.52
116,-19.5180187647,-20.44
117,-19.7480180605,-20.44
118,-19.9337419896,-20.4
119,-19.9742148811,-20.4
120,-19.9141595058,-20.48
121,-19.8295626965,-20.48
122,-19.7998441935,-20.48
123,-19.8450218418,-20.36
124,-19.8881425087,-20.4
125,-19.8414495901,-20.4
126,-19.7132161568,-20.4
127,-19.6479370755,-20.36
128,-19.7896453058,-20.36
129,-20.0571334008,-20.36
130,-20.231736974,-20.4
131,-20.2554656894,-20.4
132,-20.2004986181,-20.36
133,-20.0561944253,-20.32
134,-19.814225235,-20.36
135,-19.6193616875,-20.32
136,-19.606663802,-20.28
137,-19.722539211,-20.24
138,-19.7932780221,-20.16
139,-19.6716942077,-20.2
140,-19.4098332983,-20.12
141,-19.2575500874,-20.2
142,-19.315488396,-20.2
143,-19.4411673638,-20.24
144,-19.5367251322,-20.24
145,-19.5986271816,-20.2
146,-19.5863209903,-20.2
147,-19.4453239271,-20.2
148,-19.2828751416,-20.32
149,-19.3523118778,-20.16
150,-19.6770081792,-20.12
151,-19.9409320963,-20.04
152,-19.9022477086,-20.04
153,-19.6512319528,-20.04
154,-19.4061382338,-19.96
155,-19.2655340088,-19.96
156,-19.2264064282,-19.96
157,-19.2864076285,-19.92
158,-19.415321534,-19.92
159,-19.5267326989,-19.92
160,-19.5563801643,-19.96
161,-19.5049623993,-19.96
162,-19.4493163887,-20.04
163,-19.5063198581,-20.08
164,-19.6675864035,-20.04
165,-19.730237694,-20.12
166,-19.4818942818,-20.08
167,-18.9665642639,-20.04
168,-18.5156150247,-20
169,-18.3945883235,-20
170,-18.5066703061,-19.88
171,-18.5404106373,-19.88
172,-18.3149956476,-19.88
173,-17.9944566489,-19.84
174,-17.8983695646,-20
175,-18.0608348322,-20.04
176,-18.2190042729,-20.04
177,-18.2380782016,-20.04
178,-18.2435036474,-20
179,-18.3240884665,-20.08
180,-18.4000472721,-20
181,-18.4267153223,-20
182,-18.5178601344,-20.08
183,-18.7427234238,-20.08
184,-18.9463305803,-20.08
185,-18.9626498478,-20.04
186,-18.8486149872,-19.96
187,-18.7208383276,-19.96
188,-18.5377008017,-19.92
189,-18.2589025439,-19.88
190,-18.0377534431,-19.76
191,-18.0044601061,-19.68
192,-18.0431931206,-19.6
193,-18.045404212,-19.6
194,-18.1176168759,-19.52
195,-18.3802908912,-19.52
196,-18.7708199754,-19.48
197,-19.0648074003,-19.48
198,-19.09883045,-19.52
199,-18.948390166,-19.44
200,-18.7686528848,-19.4
201,-18.5134451325,-19.44
202,-18.0828698352,-19.44
203,-17.6500212641,-19.48
204,-17.4230057833,-19.48
205,-17.379727525,-19.52
206,-17.5276510837,-19.44
207,-17.9467067623,-19.4
208,-18.5050811134,-19.44
209,-18.8440589681,-19.44
210,-18.6644785801,-19.48
211,-18.0233149566,-19.56
212,-17.2745214589,-19.52
213,-16.8195924913,-19.56
214,-16.9047108967,-19.56
215,-17.4217417039,-19.6
216,-18.0303630258,-19.68
217,-18.4624131837,-19.8
218,-18.6129962391,-19.72
219,-18.5062305227,-19.8
220,-18.2871753173,-19.92
221,-18.1241557127,-19.88
222,-18.0334414108,-19.88
223,-17.9781165561,-19.84
224,-18.0133386505,-19.88
225,-18.1601683094,-19.8
226,-18.3106216763,-19.8
227,-18.2447365884,-19.76
228,-17.7924457276,-19.72
229,-17.1295501644,-19.76
230,-16.7149116734,-19.72
231,-16.8209449478,-19.6
232,-17.3145870643,-19.48
233,-17.9292179899,-19.32
234,-18.4725569559,-19.28
235,-18.7805150866,-19.2
236,-18.7403021525,-19.08
237,-18.3754943698,-18.96
238,-17.8772446866,-18.92
239,-17.4369391084,-18.96
240,-17.0413215365,-19
241,-16.6830323595,-18.96
242,-16.5690556852,-18.84
243,-16.8141611525,-18.84
244,-17.2108904575,-18.88
245,-17.493431561,-18.8
246,-17.5693590644,-18.76
247,-17.4997841028,-18.68
248,-17.4125727891,-18.68
249,-17.3335954961,-18.68
250,-17.2130925819,-18.72
251,-17.0918040183,-18.68
252,-17.0459954632,-18.6
253,-17.1276411996,-18.52
254,-17.3416680129,-18.4
255,-17.5751559766,-18.4
256,-17.7111462413,-18.48
257,-17.8308864838,-18.6
258,-18.0696048369,-18.72
259,-18.3374222567,-18.8
260,-18.484857902,-18.6
261,-18.5215933757,-18.72
262,-18.4093228969,-18.64
263,-17.9777442864,-18.64
264,-17.3076240898,-18.6
265,-16.8689333394,-18.4
266,-16.9896330263,-18.44
267,-17.4099686636,-18.48
268,-17.6124047046,-18.48
269,-17.4361051139,-18.2
270,-17.0972646318,-18.28
271,-16.8063304035,-18.28
272,-16.6586837381,-18.32
273,-16.651901463,-18.24
274,-16.6060029904,-18.24
275,-16.3510386698,-18.08
276,-16.039085389,-18.08
277,-15.8780297826,-17.92
278,-15.79534641,-17.84
279,-15.707550818,-17.88
280,-15.6585726309,-17.8
281,-15.5914528648,-17.76
282,-15.4006617043,-17.56
283,-15.2593610529,-17.36
284,-15.4918775058,-17.04
285,-16.1106538972,-17.2
286,-16.792096152,-17.12
287,-17.1337876943,-17.32
288,-16.9085463848,-17.24
289,-16.311976173,-17.24
290,-15.7867121164,-17.32
291,-15.6311842047,-17.28
292,-15.9735959948,-17.28
293,-16.6942808586,-17.28
294,-17.3175731605,-17.52
295,-17.4351879055,-17.52
296,-17.0385551306,-17.64
297,-16.3204914485,-17.64
298,-15.5560935805,-17.64
299,-15.034997185,-17.56
300,-14.8524145046,-17.68
301,-14.8802821818,-17.68
302,-14.9695410121,-17.8
303,-15.1114300154,-17.84
304,-15.2746584047,-17.8
305,-15.2494143979,-17.84
306,-14.997747693,-17.92
307,-14.887941183,-18.08
308,-15.1750661738,-18.2
309,-15.5832960892,-18.52
310,-15.6765634454,-18.56
311,-15.3117356869,-18.6
312,-14.5760048974,-18.4
313,-13.732520031,-18.44
314,-13.2506438437,-18.36
315,-13.3380627773,-18.48
316,-13.63370638,-18.44
317,-13.6947989039,-18.32
318,-13.5408728901,-18.32
319,-13.5962220596,-18.08
320,-14.0782297908,-18
321,-14.6448776842,-17.92
322,-14.8628690588,-17.8
323,-14.7271364409,-17.72
324,-14.5120713261,-17.64
325,-14.4345728558,-17.64
326,-14.6502701935,-17.64
327,-15.1023078054,-17.76
328,-15.3446545124,-17.84
329,-15.0352650939,-17.84
330,-14.4252998633,-17.8
331,-13.989625778,-17.64
332,-13.6923632945,-17.56
333,-13.0929688549,-17.6
334,-12.2882108034,-17.48
335,-11.9390360476,-17.2
336,-12.1681816373,-17.2
337,-12.3869797559,-17.16
338,-12.2025884144,-17.16
339,-11.8228727667,-17.2
340,-11.633551526,-17.16
341,-11.6153293669,-17.2
342,-11.3825551151,-17.24
343,-10.8716942544,-17.24
344,-10.48504113,-17.36
345,-10.3905847491,-17.32
346,-10.3004655601,-17.24
347,-10.004259227,-17.08
348,-9.6666378181,-17.04
349,-9.6007404775,-17.2
350,-9.964330267,-17.2
351,-10.6832644067,-17.16
352,-11.4594416536,-16.96
353,-11.8667019675,-17
354,-11.6732245828,-16.96
355,-11.0009734511,-16.88
356,-10.2333016983,-17.04
357,-9.8129781267,-17.12
358,-9.8611968921,-17.04
359,-9.9999565803,-17.04
360,-9.8230726996,-17.32
361,-9.4903505124,-17.2
362,-9.504330363,-17.36
363,-10.0680827047,-17.32
364,-10.9037956523,-17.4
365,-11.4489666873,-17.36
366,-11.3336949185,-17.32
367,-10.7707452424,-17.2
368,-10.2615393162,-17.16
369,-10.1265517868,-17.24
370,-10.3948545326,-17.36
371,-10.7767265776,-17.36
372,-10.9249952732,-17.6
373,-10.8738037849,-17.64
374,-10.9017002325,-17.52
375,-10.9660437041,-17.44
376,-10.7710679054,-17.44
377,-10.4768683777,-17.56
378,-10.575104516,-17.24
379,-10.9607392504,-17.16
380,-10.9534536616,-16.96
381,-10.3660652691,-16.72
382,-9.7223694352,-16.48
383,-9.3253040825,-16.4
384,-8.9410183029,-16.24
385,-8.4846258801,-16.04
386,-8.2380117223,-16
387,-8.2410031589,-15.96
388,-8.1025356471,-15.76
389,-7.5420070594,-15.6
390,-6.6220409169,-15.48
391,-5.6908922599,-15.4
392,-5.4841948803,-15.52
393,-6.3616432584,-15.4
394,-7.4279659714,-15.24
395,-7.4272161527,-14.96
396,-6.121547531,-15.12
397,-4.5053244668,-14.8
398,-3.9217795297,-14.92
399,-4.7469348769,-14.88
400,-6.0856896596,-15.04
401,-6.8786079378,-14.84
402,-6.8930123725,-14.52
403,-6.5487074872,-14.48
404,-6.1179079922,-14.08
405,-5.4688093484,-13.88
406,-4.5523816862,-13.72
407,-3.6059136519,-13.6
408,-2.8505005996,-13.48
409,-2.4100740761,-13.52
410,-2.2751459371,-13.24
411,-2.3382857336,-13.08
412,-2.6948295801,-13.08
413,-3.4655792917,-13.12
414,-4.4337442427,-12.04
415,-5.2955739879,-12.08
416,-5.7904338596,-11.92
417,-5.5075645979,-11.64
418,-4.3674000779,-11.44
419,-3.0490237049,-10.84
420,-2.2181727542,-10.04
421,-1.7817490703,-9.24
422,-1.2826852911,-9.4
423,-0.7774216196,-8.84
424,-0.9226593807,-8.24
425,-1.7371152633,-7.36
426,-2.2091453044,-6.92
427,-1.8614087205,-6.48
428,-1.4624300435,-5.76
429,-1.6404902376,-5.44
430,-1.8589349932,-5.56
431,-1.3108620147,-4.92
432,-0.1770241252,-4.72
433,0.5093251258,-4.6
434,0.1360729684,-3.76
435,-0.7978592495,-3.96
436,-1.5192881356,-3.76
437,-1.9947626879,-3.16
438,-2.6824977969,-2.8
439,-3.5937142984,-3.88
440,-4.1183619792,-3.16
441,-3.8292247698,-2.8
442,-3.0440118942,-2.24
443,-2.445029445,-1.84
444,-2.2910874358,-2
445,-2.0235465963,-2.12
446,-1.0018773477,-1.92
447,0.5337982857,-1.84
448,1.9315798885,-1.08
449,2.8907040798,-0.72
450,3.2939522829,-0.28
451,3.1279100907,0.16
452,2.6869491729,0.48
453,2.2999030621,-0.28
454,2.004052258,-0.16
455,1.7536035425,0.68
456,1.6737828361,0.64
457,1.9010129285,1.32
458,2.3365533507,1.88
459,2.8601752628,2.24
460,3.453296006,3.28
461,4.0066013854,3.56
462,4.449945174,4.2
463,4.7921277043,4.2
464,4.9901241852,5.12
465,5.2770622443,5.2
466,6.1349839131,5.84
467,7.3746275889,6.12
468,7.8331607813,6.56
469,6.6160845275,7.4
470,4.4129768599,7.72
471,2.9269248062,8.2
472,2.9274902915,9.04
473,3.6916743139,8.76
474,4.4256596315,8.72
475,5.1617016522,8.28
476,6.0354210571,8.72
477,6.7810271318,8.88
478,7.2560181204,9.44
479,7.6522945088,9.36
480,8.0641679794,9.04
481,8.3017024084,8.96
482,8.2232488752,8.4
483,8.0232801945,8.48
484,8.0004391649,8.68
485,8.1533252765,8.36
486,8.3618800535,8.64
487,8.7090511436,8.8
488,9.1057158313,9.16
489,9.1031359158,9.08
490,8.5692189423,9.24
491,7.9705449286,8.96
492,7.8257908857,9.04
493,8.2677149739,9.24
494,9.0218960722,8.96
495,9.5467807599,8.72
496,9.552235518,8.04
497,9.4188362336,7.2
498,9.6591324001,7.36
499,10.3929309122,7.64
500,11.4008672945,7.24
501,12.0826658889,7.04
502,11.8621606019,6.88
503,10.9346045471,7.4
504,10.1354108538,7.88
505,10.1565009842,8.2
506,10.9054047821,8.76
507,11.7195796231,9.12
508,12.2722354049,9.4
509,12.6267730606,8.88
510,12.6886338157,9.24
511,12.311604891,9.48
512,11.6358017738,9.28
513,11.0668113851,9.4
514,10.8509182482,9.64
515,10.7691602402,9.8
516,10.6453451115,10.28
517,10.7677874061,10.28
518,11.3806126518,10.2
519,12.2084726083,10.48
520,12.6829035659,10.96
521,12.5075432776,11.6
522,12.0087683664,12.48
523,11.6210890629,12.48
524,11.2684349125,12.24
525,10.7276668762,13.12
526,10.1025276174,13.04
527,9.6265652473,13.08
528,9.356795511,13
529,9.1942409801,12.88
530,9.1882767096,12.72
531,9.5995999509,12.44
532,10.5355621309,12.72
533,11.7261205294,12.76
534,12.6908117039,12.6
535,13.1217430833,12.32
536,13.1806151364,12.12
537,13.2178199925,12.04
538,13.3706339567,12.08
539,13.6144506032,12.12
540,13.821939493,11.88
541,13.9149613003,11.68
542,14.0693657357,11.44
543,14.2621390775,10.76
544,14.110167421,10.76
545,13.7047821648,10.28
546,13.7311896957,10.2
547,14.4248959515,10.12
548,15.2653794599,10.08
549,15.7674734977,10.2
550,15.7879678065,10.2
551,15.1961124147,10.28
552,14.1079178805,10.68
553,13.3342846574,10.8
554,13.6759637217,10.04
555,14.7709062713,9.56
556,15.5125427211,9.48
557,15.481384929,9.2
558,15.1397826252,8.92
559,14.9967786808,9.28
560,15.1789980293,9.4
561,15.4136108447,9.48
562,15.3191379897,9.72
563,14.9022326629,9.68
564,14.5505804423,9.52
565,14.5147627562,9.2
566,14.5812365976,8.92
567,14.4086302441,8.72
568,14.0364328891,9.44
569,13.810532956,9.32
570,13.9779707757,9.52
571,14.4431086592,9.4
572,14.8594840932,9.6
573,15.1576306254,9.72
574,15.7072395676,9.76
575,16.6183643707,9.84
576,17.4027763871,9.8
577,17.5931785936,8.88
578,17.2527183841,8.8
579,16.7260629365,9.68
580,16.192378576,10.08
581,15.698287576,10.28
582,15.3593255342,9.8
583,15.2724915494,10
584,15.4198511911,9.08
585,15.7265766878,9.08
586,16.0185446547,8.52
587,15.9701737926,8.6
588,15.4908841462,8.48
589,15.199961235,8.92
590,15.6682742814,9.6
591,16.3852769412,9.8
592,16.5986352765,10.08
593,16.4005652036,10.08
594,16.2515266513,10.04
595,16.2929048276,10.2
596,16.391874242,10.44
597,16.4186999773,10.16
598,16.3209608566,10.04
599,16.0599088503,10.2
600,15.7815616687,9.92
601,15.851640729,9.92
602,16.2963855573,10.8
603,16.5574806113,10.84
604,16.2832010393,10.6
605,15.9529572605,11
606,16.147258184,11
607,16.7395576279,11.72
608,17.2634010898,11.88
609,17.4966513591,12.92
610,17.4414485788,13.16
611,17.1394949186,13.68
612,16.7217381664,13.28
613,16.3994000288,13.64
614,16.2801931913,13.52
615,16.3254297555,13.4
616,16.4854215339,13.68
617,16.731728133,13.92
618,16.9097636489,13.68
619,16.8355212178,13.52
620,16.553773288,13.44
621,16.2804510759,13.52
622,16.2574141296,13.32
623,16.5345645246,13.12
624,16.7783849673,12.6
625,16.7455744826,12.72
626,16.5670119558,12.84
627,16.3034105602,12.48
628,16.0133157346,12.32
629,16.0015583626,12.16
630,16.342434583,11.76
631,16.7172062889,11.8
632,16.8694565801,11.8
633,16.7747506076,11.72
634,16.5061031146,11.56
635,16.1810595605,11.28
636,16.0529705678,11.24
637,16.3687356309,11.68
638,16.9718850068,11.68
639,17.4843818563,11.28
640,17.8604297896,11.52
641,18.2156326919,11.12
642,18.4451093847,10.8
643,18.444401872,11.04
644,18.2566637667,10.56
645,17.9577632151,10.64
646,17.7253465356,10.32
647,17.6762198967,10.96
648,17.531831927,11.36
649,17.0576052705,11.72
650,16.6482496271,11.88
651,16.7863294931,11.64
652,17.2725224071,12
653,17.59861398,12.2
654,17.6784195198,12.12
655,17.6825277193,12.24
656,17.5061817061,12.24
657,16.9239305499,12.48
658,16.2050276071,12.36
659,16.0202380293,12.04
660,16.5161527999,11.96
661,17.046237013,12.2
662,16.9904175633,11.68
663,16.3466238622,11.56
664,15.5344729615,11.64
665,14.9230277168,11.28
666,14.6650662465,11.2
667,14.7461785616,11.48
668,14.9255728007,11.04
669,14.9377566352,11.76
670,14.8446515495,11.72
671,14.8938939716,11.84
672,15.1631867649,11.32
673,15.4747400819,11.2
674,15.5517795901,11.24
675,15.3871384387,11.28
676,15.4103858123,11.64
677,15.921268375,11.56
678,16.5208591526,11.52
679,16.6190136802,12
680,16.3210167636,12.12
681,16.2733204673,12.32
682,16.7454071843,12.28
683,17.4302272259,12.32
684,17.9860954551,12.76
685,18.2320357904,13.04
686,18.1261755714,13.04
687,17.8430184285,13.28
688,17.5787816958,13.48
689,17.3118069432,13.8
690,16.9051385524,14.04
691,16.4348101281,14.16
692,16.2497886155,14.28
693,16.4837076199,14.52
694,16.8083266583,14.4
695,16.8751526076,14.44
696,16.6942335853,14.6
697,16.539643438,14.76
698,16.6640422826,14.96
699,16.963188577,15
700,17.059932316,14.92
701,16.8705114219,14.76
702,16.6184687565,14.36
703,16.4693546577,14.4
704,16.541929319,14.12
705,16.8227294698,14.16
706,17.0808388658,13.96
707,17.1747232849,13.92
708,17.1827293374,14.12
709,17.1148182504,14.2
710,16.8438902349,14.16
711,16.432714726,14.28
712,16.1974498908,14.56
713,16.3297029263,14.56
714,16.6546441501,14.2
715,16.8677452962,14.32
716,16.9575067167,14.4
717,17.1036956583,14.08
718,17.2032698898,14.4
719,17.0803655819,14.24
720,16.9036873847,13.96
721,16.9015478638,13.84
722,17.0460993628,13.6
723,17.1918316365,13.52
724,17.3002586875,13.28
725,17.4204307013,13.32
726,17.4870272658,13.28
727,17.3029371886,13.76
728,16.7498649505,13.64
729,16.0445744105,14.08
730,15.7180585917,13.76
731,16.0591492396,13.56
732,16.6896115618,13.28
733,17.0339904201,12.88
734,16.9988426386,12.84
735,16.8520128234,12.68
736,16.7680192487,12.4
737,16.7722650479,11.96
738,16.7774566424,11.84
739,16.6719549988,12.36
740,16.5087515673,12.08
741,16.4511518806,12.2
742,16.5589784835,12.56
743,16.6952685711,12.48
744,16.6990341304,12.88
745,16.593202828,13.24
746,16.534860934,13.36
747,16.6128816243,13.96
748,16.7934966187,13.88
749,17.0209368666,14.32
750,17.2031651087,14.24
751,17.2118213544,14.32
752,16.9789575397,14.08
753,16.5111941851,14.24
754,16.1090991169,14.2
755,16.2188205009,14.56
756,16.6292955055,14.88
757,16.7246990889,15.16
758,16.5302136403,15.6
759,16.4181618841,15.52
760,16.3160043113,15.48
761,16.0208338221,15.68
762,15.6934853566,15.84
763,15.6554292602,16
764,15.943231149,15.36
765,16.3017535474,15.28
766,16.5769837642,15.32
767,16.7158191029,15.24
768,16.5324665612,15.2
769,16.0467583901,15.04
770,15.70594664,14.6
771,15.8233311337,14.44
772,16.1991508013,14.24
773,16.5530844211,13.92
774,16.9044724488,13.32
775,17.3460245424,13.36
776,17.7987469577,13.4
777,18.0516617985,13.48
778,17.8792258623,13.28
779,17.2484023608,12.64
780,16.3572350157,12.64
781,15.4160580701,12.24
782,14.6999672712,12.16
783,14.5367508418,12.12
784,14.8602769994,11.96
785,15.2224671441,11.84
786,15.317303048,11.68
787,15.201297177,11.88
788,15.1612582764,11.48
789,15.4715220063,11.92
790,16.1260169136,12.28
791,16.7135379828,12.12
792,16.7494310092,12.16
793,16.2232700424,12.16
794,15.5848233834,12.2
795,15.2456949096,12.72
796,15.3570526857,12.48
797,15.9029586617,12.32
798,16.7463228888,12.76
799,17.6297269715,13.36
800,18.224338007,13.12
801,18.3382103667,13.04
802,18.0700846464,12.92
803,17.635963759,12.96
804,17.2396958637,13
805,17.0728926403,13.04
806,17.2092509507,13
807,17.5434887703,12.92
808,17.7703942753,12.8
809,17.5498689993,12.88
810,16.9616791645,13.08
811,16.4687934663,13.12
812,16.2374040592,12.64
813,16.0235979111,12.92
814,15.8454979742,12.56
815,16.0887058416,12.16
816,16.6756054453,12.08
817,16.928199013,12
818,16.5161774471,11.88
819,15.8096267537,11.8
820,15.3046745756,11.72
821,15.2738545236,11.72
822,15.8016422501,11.76
823,16.6338220618,11.68
824,17.1609789198,11.4
825,16.9941694186,11.2
826,16.4187937622,11.12
827,15.9028600095,10.96
828,15.4264825098,10.88
829,14.8806481001,11.24
830,14.5967034466,11.32
831,14.8399668547,11.72
832,15.3653920198,11.48
833,15.8031749775,11.56
834,15.989547457,11.88
835,15.9359711881,11.72
836,15.7001590042,11.76
837,15.2598883755,11.92
838,14.7304188362,11.84
839,14.6113715066,12.24
840,15.3459991679,12.52
841,16.5945040116,12.92
842,17.4632697465,13.04
843,17.5988759905,13.08
844,17.4815758825,12.92
845,17.5716357814,12.52
846,17.720885733,12.68
847,17.5446046677,12.6
848,16.9965047077,12.16
849,16.3062466374,12.48
850,15.5514378331,13.04
851,14.7341159797,12.84
852,14.2296075812,13.16
853,14.5091015247,13.36
854,15.3445158178,13.28
855,16.0690234452,13.04
856,16.4267647288,13.08
857,16.4183762877,13.48
858,15.9296716937,13.08
859,15.1438915249,12.28
860,14.6927898116,12.36
861,14.9358653282,12.52
862,15.5132212589,12.8
863,15.9042298937,12.8
864,16.0594233047,12.6
865,16.2446497914,12.6
866,16.4852445627,12.48
867,16.5150679919,12.2
868,16.2645200286,12.24
869,16.056283031,12.2
870,16.1515836294,12.24
871,16.3728067275,12.52
872,16.4917976084,12.72
873,16.6071198044,13.16
874,16.7796509467,12.96
875,16.8052505897,12.68
876,16.6359711033,12.64
877,16.5310352041,12.68
878,16.5883303166,12.72
879,16.5469973029,12.92
880,16.248221291,12.96
881,15.959783925,12.84
882,16.0122225747,12.6
883,16.4157969325,12.48
884,16.9574434697,13.24
885,17.3534264994,13.4
886,17.4263884814,13.12
887,17.2936371183,12.76
888,17.2107030433,12.84
889,17.2946069338,12.8
890,17.4007867023,12.72
891,17.2614074003,12.6
892,16.9188567025,12.64
893,16.7644867398,12.64
894,16.985199756,12.68
895,17.3312850932,13
896,17.4890094982,13
897,17.3836184166,13
898,17.1378059873,12.88
899,16.8166473126,12.92
900,16.3850366791,13.04
901,15.9846395031,12.96
902,15.80401252,12.84
903,15.7162542669,12.76
904,15.4567573116,12.72
905,15.0865193161,12.6
906,15.0140066154,12.4
907,15.4780423584,12.24
908,16.2294855128,12.68
909,16.8978017698,12.32
910,17.3225133065,12.4
911,17.4440062401,12.4
912,17.2476733985,12.48
913,16.8955470112,12.36
914,16.7502382079,12.68
915,16.9560822471,12.8
916,17.1293282042,13
917,16.9754041015,12.8
918,16.8125778799,12.72
919,16.9892956181,13
920,17.3783888047,12.8
921,17.6957544426,12.44
922,17.7551824773,12.48
923,17.5005545721,12.48
924,17.058568358,12.28
925,16.7142411127,12.4
926,16.7941712042,12.88
927,17.3358160522,12.56
928,17.9358851905,12.44
929,18.1949933861,12.52
930,18.0581194038,12.76
931,17.6430078708,13
932,17.0868488372,12.96
933,16.5609854926,13.04
934,16.2448969839,13.24
935,16.3266885898,13.44
936,16.9003638559,13.32
937,17.70532359,13.44
938,18.2129761404,13.4
939,18.1043555224,13.16
940,17.4905279869,13.08
941,16.8011285837,12.8
942,16.4817990219,13.12
943,16.5550538514,13.4
944,16.6142497653,13.48
945,16.3253235787,13.64
946,15.8074843672,13.84
947,15.5602080768,13.56
948,15.9467348089,13.72
949,16.8198698388,13.8
950,17.6869598992,13.48
951,18.0169144327,13.08
952,17.5954396966,13.36
953,16.7516984746,13.2
954,16.082991869,13.12
955,15.9676221551,13.16
956,16.3716891601,13.12
957,16.958942242,13.28
958,17.3810893277,13.16
959,17.547389546,13.16
960,17.4967014107,12.92
961,17.1054593695,13.04
962,16.2968910436,13.36
963,15.4274520837,13.68
964,14.8494134618,13.52
965,14.4181388994,13.6
966,14.1135115135,13.64
967,14.2129378037,13.32
968,14.6636447957,12.88
969,15.234263164,12.8
970,15.8429809889,12.56
971,16.4095929392,12.52
972,16.7743096238,12.64
973,16.7162102042,12.44
974,16.0421778717,12.56
975,15.0098609982,12.72
976,14.4343538626,12.44
977,14.7796000233,12.24
978,15.535652155,12.72
979,15.9948444021,12.92
980,16.1442371656,12.88
981,16.3862258275,12.96
982,16.8230559042,13.16
983,17.2713747269,13.04
984,17.5153620268,13.04
985,17.3299192729,12.84
986,16.655222809,12.96
987,15.7892825662,12.8
988,15.2374320431,12.36
989,15.2982911091,12.88
990,15.8334615053,12.84
991,16.4420288637,12.96
992,16.7345049344,13.4
993,16.4472310263,13.68
994,15.604531749,13.68
995,14.6207477341,14
996,13.9113052681,14
997,13.5694701399,14.32
998,13.6315657925,14.56
999,14.1911254029,14.04
1000,15.1131293608,14.16
1001,15.9428751741,14.76
1002,16.3054495851,14.84
1003,16.2942617248,14.56
1004,16.2095148574,14.12
1005,16.167334808,14.04
1006,16.1538854975,13.48
1007,16.1364282544,13.48
1008,16.0783442398,13.32
1009,15.9398466525,13.32
1010,15.7400771747,13.4
1011,15.7016623876,13.16
1012,16.0016968985,12.64
1013,16.3832851578,13.12
1014,16.5189624444,12.92
1015,16.5915713636,12.96
1016,16.9513534537,13
1017,17.4680777929,12.92
1018,17.6972936886,12.64
1019,17.458733016,12.16
1020,17.003879166,11.92
1021,16.7006726965,12
1022,16.6721773266,11.76
1023,16.8479749818,11.68
1024,17.1925185693,11.28
1025,17.6096844582,11.28
1026,17.928405986,11.28
1027,18.1637441465,10.88
1028,18.4531411763,10.88
1029,18.7548769072,10.92
1030,18.8166272655,11.04
1031,18.4361768557,11.36
1032,17.7672756241,11.12
1033,17.1640508131,11.28
1034,16.7745045651,10.84
1035,16.6013581916,10.8
1036,16.6178246575,10.84
1037,16.7165778802,11.36
1038,16.8327971082,11.12
1039,16.9310662867,10.96
1040,16.9603758284,10.96
1041,16.9815829308,10.96
1042,17.0426217137,10.6
1043,17.047752261,10.64
1044,17.0109985087,11.08
1045,17.0888460002,11.36
1046,17.2055342378,10.92
1047,17.0893864781,11.2
1048,16.7677362296,10.44
1049,16.5782224564,11.48
1050,16.6264719962,11.24
1051,16.6222061494,10.96
1052,16.3175477189,11.16
1053,15.8050923506,11.2
1054,15.3070893137,11.6
1055,14.9858039863,11.68
1056,15.0296133155,12.04
1057,15.5752438054,12.2
1058,16.3837027751,12.32
1059,16.9274159815,12.92
1060,17.0492135149,13.16
1061,17.0747201627,13.6
1062,17.1567450043,13.16
1063,16.9889696012,12.6
1064,16.2463951589,12.72
1065,15.2762200298,12.68
1066,15.002683512,12.68
1067,15.7820080223,12.96
1068,16.8784535113,12.68
1069,17.306015786,12.6
1070,16.7690430162,12.32
1071,15.7576832217,12.68
1072,15.0364013224,12.56
1073,15.0726210591,13.44
1074,15.6853857356,13.12
1075,16.2532518513,13
1076,16.4024845468,13
1077,16.277801097,13
1078,16.191673153,13.28
1079,16.321023463,13.24
1080,16.5398398603,13.2
1081,16.5496026886,13
1082,16.3145823196,12.84
1083,16.0317788067,12.68
1084,15.8429009518,12.64
1085,15.8841393263,12.8
1086,16.1593895545,12.8
1087,16.3635680237,12.8
1088,16.3306720772,13.4
1089,16.2975024664,13.2
1090,16.4216388663,13.12
1091,16.5491256782,12.76
1092,16.5956798872,12.96
1093,16.6856497787,13.04
1094,16.8828717461,13
1095,17.0937711706,13.12
1096,17.1966562469,13.12
1097,17.1464617465,13
1098,16.9474494535,12.88
1099,16.531981918,13.04
1100,15.7593917489,13.36
1101,14.7401458322,13.32
1102,14.0466428865,13.88
1103,14.1598081128,13.76
1104,14.844009549,13.64
1105,15.5260288072,13.52
1106,16.075651099,13.48
1107,16.7267277658,13
1108,17.3936629325,13.12
1109,17.6110060817,12.76
1110,17.1785123221,12.44
1111,16.4037080372,12.24
1112,15.7212162406,12.36
1113,15.3600797897,12.6
1114,15.2520534308,12.96
1115,15.2001356991,13.04
1116,15.1674884239,13.28
1117,15.278118209,13.04
1118,15.5662819431,13.6
1119,15.947689644,13.72
1120,16.3638974494,13.76
1121,16.7670386298,13.72
1122,17.0122392501,13.92
1123,16.8673715925,14.04
1124,16.3445556763,13.96
1125,15.9206556251,14.12
1126,16.0366209951,14.44
1127,16.5665463983,14.04
1128,17.0902671573,14
1129,17.4376865184,13.92
1130,17.6704357458,13.96
1131,17.7459434482,14.12
1132,17.5919332256,14.92
1133,17.3402380584,15.08
1134,17.2303814359,15.4
1135,17.3619209109,15.36
1136,17.5189647771,15.4
1137,17.4164683973,15.56
1138,17.0751178664,15.36
1139,16.6310595197,15.08
1140,16.1126959419,14.68
1141,15.6536375859,14.92
1142,15.5434668782,14.8
1143,15.8704465949,14.48
1144,16.3060910891,14.6
1145,16.4179763655,14.32
1146,16.0512720024,14.36
1147,15.452643024,14.08
1148,15.1570149485,14.04
1149,15.3977268148,14.2
1150,15.7434293657,13.92
1151,15.7892983101,13.68
1152,15.7738686093,14
1153,16.1129230058,13.84
1154,16.7707358567,13.92
1155,17.3905200231,13.84
1156,17.7733400832,13.8
1157,17.930778545,13.68
1158,17.7709132244,13.4
1159,17.2172468995,13.36
1160,16.6086895065,13.6
1161,16.3822691134,13.56
1162,16.4221500572,13.28
1163,16.279922947,12.84
1164,15.8709296124,12.96
1165,15.4772816432,13.2
1166,15.1105806243,13.04
1167,14.4273989112,13.36
1168,13.5609728719,13.72
1169,13.3253647473,13.6
1170,14.0474477483,13.96
1171,15.0043960778,14.04
1172,15.5520333591,14.32
1173,15.8676130818,13.96
1174,16.2499119832,13.12
1175,16.5831067071,13.16
1176,16.5878807306,13
1177,16.2022869055,12.68
1178,15.7877949035,12.56
1179,15.8368628526,12.52
1180,16.3951629441,11.6
1181,17.0342375473,11.64
1182,17.2774693535,11.64
1183,16.9890499823,11.36
1184,16.4785449841,11.4
1185,16.150087588,11.52
1186,16.1023297272,11.44
1187,16.1558547007,11.84
1188,16.0498610031,12.2
1189,15.6044963705,12.12
1190,15.0018700168,11.96
1191,14.70352272,11.88
1192,14.9358144965,11.76
1193,15.5475856552,11.32
1194,16.2471190984,11.24
1195,16.7533427742,11.28
1196,16.8761479223,11.2
1197,16.6688919641,11.08
1198,16.4173273479,11.64
1199,16.4070446249,11.88
1200,16.7338333207,11.76
1201,17.2058234143,12.04
1202,17.4088469729,12
1203,17.1043914695,12.36
1204,16.6118186071,12.44
1205,16.5580080884,13.44
1206,17.1122129538,13.44
1207,17.7456772592,13
1208,17.8955221623,13.4
1209,17.5612627933,13.56
1210,17.0975243054,13.44
1211,16.6333521165,13.44
1212,16.08887464,13.32
1213,15.6536886003,13.44
1214,15.6461294521,13.24
1215,15.9786948511,13.48
1216,16.3000799297,13.64
1217,16.4589055105,13.44
1218,16.4727395077,13.6
1219,16.4145326863,13.6
1220,16.4511616929,13.6
1221,16.5195208975,13.6
1222,16.282070524,13.88
1223,15.7921376413,13.64
1224,15.4731915749,14.16
1225,15.4855965349,14.4
1226,15.8262187203,14.48
1227,16.5520059969,14.68
1228,17.4122605794,14.44
1229,17.8700545727,14.32
1230,17.6953178704,14.32
1231,17.1593874513,14.28
1232,16.7901746954,14.92
1233,16.8563353288,15.08
1234,16.9833223879,15
1235,16.717855546,14.72
1236,16.2247295248,14.64
1237,15.9947857673,14.6
1238,16.1635304524,14.32
1239,16.4955487172,14.6
1240,16.820393895,14.24
1241,17.0606991493,14.16
1242,17.1117355761,14.48
1243,16.935416884,14.68
1244,16.7069403066,14.68
1245,16.7521185328,14.72
1246,16.979314253,14.68
1247,16.7860405664,14.56
1248,16.0010274566,14.64
1249,15.1748682692,14.32
1250,14.7487586332,14.2
1251,14.6991918367,14.28
1252,14.8914555148,14.28
1253,15.181877881,14.44
1254,15.3588010171,14.44
1255,15.3547282846,14.16
1256,15.4441004878,14.24
1257,15.9608449744,14.08
1258,16.756550493,14.08
1259,17.335482724,14.04
1260,17.4855599296,14.44
1261,17.262277797,14.6
1262,16.7409753925,14.48
1263,16.2451834784,14.88
1264,16.3108402361,14.76
1265,17.0652234297,14.88
1266,18.0745504641,14.76
1267,18.8694414153,14.8
1268,19.1889413883,14.52
1269,18.9438382087,14.68
1270,18.2627253373,14.56
1271,17.4846794052,14.52
1272,16.9610361146,14.12
1273,16.7341104642,14.08
1274,16.6032724488,14.44
1275,16.504353425,14.44
1276,16.4910069647,14.28
1277,16.5333218054,14.48
1278,16.5216259901,14.48
1279,16.3432243607,14.64
1280,16.0174225315,15
1281,15.775070792,14.84
1282,15.9171295598,14.96
1283,16.478992397,14.88
1284,17.0251789084,14.68
1285,17.0090995027,14.52
1286,16.3957279841,14.12
1287,15.7983922518,14.48
1288,15.8682210344,14.48
1289,16.5741835507,14.72
1290,17.2835251999,14.92
1291,17.4656937125,14.96
1292,17.1501288092,14.84
1293,16.8085250347,14.84
1294,16.817379224,14.68
1295,16.9469464834,14.76
1296,16.6926204645,14.96
1297,16.0960392972,15.2
1298,15.6305303537,15.04
1299,15.4891778846,14.96
1300,15.5481237218,15.04
1301,15.7973867594,15.12
1302,16.3534825995,14.8
1303,17.0659827622,14.72
1304,17.552123143,14.48
1305,17.6716729318,14.44
1306,17.5848577919,14.24
1307,17.4925565514,14.12
1308,17.5404589603,14.16
1309,17.64516566,14.32
1310,17.5011363542,14.28
1311,16.9954496969,14.68
1312,16.3168746116,14.4
1313,15.6468935081,14.4
1314,15.107547945,14.2
1315,14.859885907,14.2
1316,14.8530238878,14.2
1317,14.8867413724,13.8
1318,15.0487440666,13.76
1319,15.4986266675,13.84
1320,16.045060606,13.64
1321,16.3400371076,13.08
1322,16.1692495381,13.28
1323,15.5979706725,13.44
1324,15.0555637443,13.36
1325,15.0476758252,13.4
1326,15.628040454,13.32
1327,16.2200584763,13.6
1328,16.2338584719,13.48
1329,15.842873272,13.24
1330,15.7531441869,12.8
1331,16.184369825,12.6
1332,16.6175378183,11.88
1333,16.6438767544,11.88
1334,16.4411537474,11.08
1335,16.3352121826,11.08
1336,16.3344908487,11.08
1337,16.2563214482,11.4
1338,16.0064710344,11.4
1339,15.5766019422,11.28
1340,15.0836207713,11.12
1341,14.8811543985,10.84
1342,15.2043460604,10.08
1343,15.6465459433,10.4
1344,15.5892472916,10.48
1345,15.0635281956,9.68
1346,14.5586972592,9.96
1347,14.3379082984,9.84
1348,14.485339423,9.8
1349,15.0312463173,9.96
1350,15.6959807867,9.88
1351,16.2078459431,9.84
1352,16.7101782171,9.6
1353,17.2011439576,9.44
1354,17.2167938867,9.56
1355,16.5330939289,10.08
1356,15.5563506915,10.48
1357,14.9116642051,10.8
1358,14.9933236798,10.52
1359,15.7303764633,11.16
1360,16.6059168255,11.08
1361,17.111656289,11.24
1362,17.0909694336,11.12
1363,16.599056113,10.76
1364,15.8513345916,10.92
1365,15.2326538049,11.24
1366,14.9481772564,11.84
1367,14.8521385788,12.8
1368,14.8664894247,12.56
1369,15.1306491619,12.24
1370,15.5226190096,13.12
1371,15.6939707677,13.44
1372,15.6469814441,13.16
1373,15.6727160774,13
1374,15.869974078,12.68
1375,16.1481013284,12.04
1376,16.5031156508,12.28
1377,16.9924353289,12.28
1378,17.555830281,12.36
1379,17.9973610669,12.8
1380,18.1168276984,12.52
1381,17.9003380245,12.32
1382,17.5573351406,12.84
1383,17.2779002231,13.04
1384,17.0810446206,13.32
1385,17.0150994156,13.4
1386,17.1817099012,13.32
1387,17.3650361653,13.04
1388,17.1321674369,13.04
1389,16.4718733531,13.04
1390,15.8521952745,13.08
1391,15.6561248419,12.8
1392,15.8053419412,13.04
1393,15.9073915056,12.84
1394,15.694164413,12.2
1395,15.1152476985,12.08
1396,14.3658159343,12
1397,14.0574689007,12.16
1398,14.601326689,12.2
1399,15.5387271666,12.6
1400,16.1812078565,12.6
1401,16.3148080572,12.24
1402,16.1526292288,12.24
1403,16.0825731103,12.4
1404,16.240125078,12.04
1405,16.5037277109,11.88
1406,16.8105954756,11.56
1407,17.0102704557,11.16
1408,16.8942918097,11.24
1409,16.5913918668,10.96
1410,16.4097296618,10.96
1411,16.3313287736,10.88
1412,16.1339489473,10.96
1413,15.9388950085,11.24
1414,16.0345366445,11.24
1415,16.2666329024,11
1416,16.2812339889,10.96
1417,16.0664134297,11
1418,15.7853369948,11.16
1419,15.4873788206,11.52
1420,15.2217365905,10.88
1421,15.092604892,10.8
1422,15.1550194021,10.2
1423,15.5012467338,9.88
1424,16.1702102659,9.72
1425,16.8534559752,9.56
1426,17.1962631027,9.36
1427,17.2894045627,8.92
1428,17.408872906,9.04
1429,17.5887186675,9.12
1430,17.7442083627,9.04
1431,17.859261062,9.56
1432,17.8927039166,9.84
1433,17.7705440749,9.64
1434,17.586529097,9.72
1435,17.5137316153,9.52
1436,17.5695593436,9.52
1437,17.7344302732,9.68
1438,17.9643100953,9.64
1439,17.9851723543,9.12
1440,17.5421872991,9.08
1441,16.9023675272,9.24
1442,16.6162007739,9
1443,16.78358835,9.24
1444,17.0607296001,9.84
1445,17.1752930962,10.76
1446,17.0704621715,10.72
1447,16.861233107,11.44
1448,16.7232016406,11.68
1449,16.5547004575,11.48
1450,16.0478574406,11.8
1451,15.3527971378,12.44
1452,15.0695132565,12.92
1453,15.463372775,12.72
1454,16.163968827,13
1455,16.6117103054,13.44
1456,16.6560675022,13.32
1457,16.5470072366,13.48
1458,16.4510394092,13.8
1459,16.3755486536,13.44
1460,16.3952150403,13.64
1461,17.9692406023,13.84
1462,17.8147703273,13.52
1463,17.6236568339,13.44
1464,17.3631305941,13.96
1465,17.1162004385,14.2


==> logs/no_value_layer_results_pong.txt <==
episodes	DQV	Shared-DQV
0	-20.6647528983	-20.32
1	-20.6438714305	-20.32
2	-20.614864598	-20.4
3	-20.5658665363	-20.4
4	-20.5431295594	-20.4
5	-20.5996802241	-20.4
6	-20.668934181	-20.44
7	-20.6802554684	-20.52
8	-20.6536015601	-20.48
9	-20.5953251291	-20.48
10	-20.4862710148	-20.56
11	-20.3681352891	-20.52
12	-20.3094316659	-20.52
13	-20.3384559585	-20.56
14	-20.4525442331	-20.64
15	-20.6212855566	-20.68
16	-20.7799826179	-20.68
17	-20.8644609295	-20.68
18	-20.8706475535	-20.64
19	-20.862615851	-20.56
20	-20.8929575269	-20.56
21	-20.945284802	-20.56
22	-20.982002826	-20.56
23	-20.9962012989	-20.6
24	-20.9994412912	-20.64
25	-20.9993966806	-20.68
26	-20.9956425901	-20.68
27	-20.9776900266	-20.68
28	-20.9233997058	-20.68
29	-20.8193061793	-20.68
30	-20.6944228058	-20.68
31	-20.5995001119	-20.68
32	-20.5375389578	-20.64
33	-20.4796013063	-20.68
34	-20.4518747796	-20.68
35	-20.4965702837	-20.68
36	-20.5883216232	-20.72
37	-20.6874726039	-20.72
38	-20.7688910353	-20.68
39	-20.800705686	-20.68
40	-20.7855906795	-20.68
41	-20.7571250958	-20.68
42	-20.7211236396	-20.68
43	-20.6596049014	-20.68
44	-20.5949777349	-20.76
45	-20.6042138086	-20.68
46	-20.7029239961	-20.68
47	-20.7814826172	-20.68
48	-20.7442927905	-20.64
49	-20.6453801336	-20.64
50	-20.6221217615	-20.6
51	-20.7099626895	-20.6
52	-20.7961505779	-20.48
53	-20.7804521057	-20.48
54	-20.6927912899	-20.48
55	-20.6258406647	-20.48
56	-20.6036686492	-20.48
57	-20.5505179146	-20.52
58	-20.4096841957	-20.4
59	-20.2667653417	-20.4
60	-20.2667900986	-20.4
61	-20.410173537	-20.32
62	-20.5538272743	-20.28
63	-20.618401074	-20.32
64	-20.6663375361	-20.32
65	-20.7630463716	-20.32
66	-20.8643270979	-20.32
67	-20.8859522839	-20.28
68	-20.8049611294	-20.32
69	-20.6634553685	-20.32
70	-20.5146679607	-20.36
71	-20.3798318611	-20.32
72	-20.261430787	-20.32
73	-20.1761912973	-20.24
74	-20.1528316036	-20.2
75	-20.1713316685	-20.2
76	-20.1393090255	-20.16
77	-20.0295271089	-20.28
78	-19.976325596	-20.28
79	-20.112236088	-20.24
80	-20.3613691842	-20.2
81	-20.5309210897	-20.12
82	-20.5546004013	-20.04
83	-20.4817134504	-20.08
84	-20.3638369051	-20.04
85	-20.2967732203	-19.96
86	-20.374971513	-19.96
87	-20.5589857018	-20
88	-20.7224523049	-20.04
89	-20.7903823898	-20
90	-20.7845624829	-20
91	-20.7597171582	-20
92	-20.7308754815	-20.04
93	-20.6729847554	-20.04
94	-20.5633303663	-19.96
95	-20.4203485861	-19.92
96	-20.2979838439	-19.96
97	-20.2570597803	-19.96
98	-20.3409889949	-20.08
99	-20.508076313	-20.12
100	-20.623041414	-20.16
101	-20.6104474324	-20.2
102	-20.5283969459	-20.2
103	-20.469379379	-20.2
104	-20.480451108	-20.2
105	-20.5369873572	-20.2
106	-20.5672048134	-20.28
107	-20.5191480421	-20.36
108	-20.3942104462	-20.44
109	-20.2770553092	-20.4
110	-20.2725423553	-20.48
111	-20.3453223105	-20.56
112	-20.3403512074	-20.52
113	-20.1363695019	-20.52
114	-19.7712605682	-20.52
115	-19.4931496487	-20.52
116	-19.5180187647	-20.44
117	-19.7480180605	-20.44
118	-19.9337419896	-20.4
119	-19.9742148811	-20.4
120	-19.9141595058	-20.48
121	-19.8295626965	-20.48
122	-19.7998441935	-20.48
123	-19.8450218418	-20.36
124	-19.8881425087	-20.4
125	-19.8414495901	-20.4
126	-19.7132161568	-20.4
127	-19.6479370755	-20.36
128	-19.7896453058	-20.36
129	-20.0571334008	-20.36
130	-20.231736974	-20.4
131	-20.2554656894	-20.4
132	-20.2004986181	-20.36
133	-20.0561944253	-20.32
134	-19.814225235	-20.36
135	-19.6193616875	-20.32
136	-19.606663802	-20.28
137	-19.722539211	-20.24
138	-19.7932780221	-20.16
139	-19.6716942077	-20.2
140	-19.4098332983	-20.12
141	-19.2575500874	-20.2
142	-19.315488396	-20.2
143	-19.4411673638	-20.24
144	-19.5367251322	-20.24
145	-19.5986271816	-20.2
146	-19.5863209903	-20.2
147	-19.4453239271	-20.2
148	-19.2828751416	-20.32
149	-19.3523118778	-20.16
150	-19.6770081792	-20.12
151	-19.9409320963	-20.04
152	-19.9022477086	-20.04
153	-19.6512319528	-20.04
154	-19.4061382338	-19.96
155	-19.2655340088	-19.96
156	-19.2264064282	-19.96
157	-19.2864076285	-19.92
158	-19.415321534	-19.92
159	-19.5267326989	-19.92
160	-19.5563801643	-19.96
161	-19.5049623993	-19.96
162	-19.4493163887	-20.04
163	-19.5063198581	-20.08
164	-19.6675864035	-20.04
165	-19.730237694	-20.12
166	-19.4818942818	-20.08
167	-18.9665642639	-20.04
168	-18.5156150247	-20
169	-18.3945883235	-20
170	-18.5066703061	-19.88
171	-18.5404106373	-19.88
172	-18.3149956476	-19.88
173	-17.9944566489	-19.84
174	-17.8983695646	-20
175	-18.0608348322	-20.04
176	-18.2190042729	-20.04
177	-18.2380782016	-20.04
178	-18.2435036474	-20
179	-18.3240884665	-20.08
180	-18.4000472721	-20
181	-18.4267153223	-20
182	-18.5178601344	-20.08
183	-18.7427234238	-20.08
184	-18.9463305803	-20.08
185	-18.9626498478	-20.04
186	-18.8486149872	-19.96
187	-18.7208383276	-19.96
188	-18.5377008017	-19.92
189	-18.2589025439	-19.88
190	-18.0377534431	-19.76
191	-18.0044601061	-19.68
192	-18.0431931206	-19.6
193	-18.045404212	-19.6
194	-18.1176168759	-19.52
195	-18.3802908912	-19.52
196	-18.7708199754	-19.48
197	-19.0648074003	-19.48
198	-19.09883045	-19.52
199	-18.948390166	-19.44
200	-18.7686528848	-19.4
201	-18.5134451325	-19.44
202	-18.0828698352	-19.44
203	-17.6500212641	-19.48
204	-17.4230057833	-19.48
205	-17.379727525	-19.52
206	-17.5276510837	-19.44
207	-17.9467067623	-19.4
208	-18.5050811134	-19.44
209	-18.8440589681	-19.44
210	-18.6644785801	-19.48
211	-18.0233149566	-19.56
212	-17.2745214589	-19.52
213	-16.8195924913	-19.56
214	-16.9047108967	-19.56
215	-17.4217417039	-19.6
216	-18.0303630258	-19.68
217	-18.4624131837	-19.8
218	-18.6129962391	-19.72
219	-18.5062305227	-19.8
220	-18.2871753173	-19.92
221	-18.1241557127	-19.88
222	-18.0334414108	-19.88
223	-17.9781165561	-19.84
224	-18.0133386505	-19.88
225	-18.1601683094	-19.8
226	-18.3106216763	-19.8
227	-18.2447365884	-19.76
228	-17.7924457276	-19.72
229	-17.1295501644	-19.76
230	-16.7149116734	-19.72
231	-16.8209449478	-19.6
232	-17.3145870643	-19.48
233	-17.9292179899	-19.32
234	-18.4725569559	-19.28
235	-18.7805150866	-19.2
236	-18.7403021525	-19.08
237	-18.3754943698	-18.96
238	-17.8772446866	-18.92
239	-17.4369391084	-18.96
240	-17.0413215365	-19
241	-16.6830323595	-18.96
242	-16.5690556852	-18.84
243	-16.8141611525	-18.84
244	-17.2108904575	-18.88
245	-17.493431561	-18.8
246	-17.5693590644	-18.76
247	-17.4997841028	-18.68
248	-17.4125727891	-18.68
249	-17.3335954961	-18.68
250	-17.2130925819	-18.72
251	-17.0918040183	-18.68
252	-17.0459954632	-18.6
253	-17.1276411996	-18.52
254	-17.3416680129	-18.4
255	-17.5751559766	-18.4
256	-17.7111462413	-18.48
257	-17.8308864838	-18.6
258	-18.0696048369	-18.72
259	-18.3374222567	-18.8
260	-18.484857902	-18.6
261	-18.5215933757	-18.72
262	-18.4093228969	-18.64
263	-17.9777442864	-18.64
264	-17.3076240898	-18.6
265	-16.8689333394	-18.4
266	-16.9896330263	-18.44
267	-17.4099686636	-18.48
268	-17.6124047046	-18.48
269	-17.4361051139	-18.2
270	-17.0972646318	-18.28
271	-16.8063304035	-18.28
272	-16.6586837381	-18.32
273	-16.651901463	-18.24
274	-16.6060029904	-18.24
275	-16.3510386698	-18.08
276	-16.039085389	-18.08
277	-15.8780297826	-17.92
278	-15.79534641	-17.84
279	-15.707550818	-17.88
280	-15.6585726309	-17.8
281	-15.5914528648	-17.76
282	-15.4006617043	-17.56
283	-15.2593610529	-17.36
284	-15.4918775058	-17.04
285	-16.1106538972	-17.2
286	-16.792096152	-17.12
287	-17.1337876943	-17.32
288	-16.9085463848	-17.24
289	-16.311976173	-17.24
290	-15.7867121164	-17.32
291	-15.6311842047	-17.28
292	-15.9735959948	-17.28
293	-16.6942808586	-17.28
294	-17.3175731605	-17.52
295	-17.4351879055	-17.52
296	-17.0385551306	-17.64
297	-16.3204914485	-17.64
298	-15.5560935805	-17.64
299	-15.034997185	-17.56
300	-14.8524145046	-17.68
301	-14.8802821818	-17.68
302	-14.9695410121	-17.8
303	-15.1114300154	-17.84
304	-15.2746584047	-17.8
305	-15.2494143979	-17.84
306	-14.997747693	-17.92
307	-14.887941183	-18.08
308	-15.1750661738	-18.2
309	-15.5832960892	-18.52
310	-15.6765634454	-18.56
311	-15.3117356869	-18.6
312	-14.5760048974	-18.4
313	-13.732520031	-18.44
314	-13.2506438437	-18.36
315	-13.3380627773	-18.48
316	-13.63370638	-18.44
317	-13.6947989039	-18.32
318	-13.5408728901	-18.32
319	-13.5962220596	-18.08
320	-14.0782297908	-18
321	-14.6448776842	-17.92
322	-14.8628690588	-17.8
323	-14.7271364409	-17.72
324	-14.5120713261	-17.64
325	-14.4345728558	-17.64
326	-14.6502701935	-17.64
327	-15.1023078054	-17.76
328	-15.3446545124	-17.84
329	-15.0352650939	-17.84
330	-14.4252998633	-17.8
331	-13.989625778	-17.64
332	-13.6923632945	-17.56
333	-13.0929688549	-17.6
334	-12.2882108034	-17.48
335	-11.9390360476	-17.2
336	-12.1681816373	-17.2
337	-12.3869797559	-17.16
338	-12.2025884144	-17.16
339	-11.8228727667	-17.2
340	-11.633551526	-17.16
341	-11.6153293669	-17.2
342	-11.3825551151	-17.24
343	-10.8716942544	-17.24
344	-10.48504113	-17.36
345	-10.3905847491	-17.32
346	-10.3004655601	-17.24
347	-10.004259227	-17.08
348	-9.6666378181	-17.04
349	-9.6007404775	-17.2
350	-9.964330267	-17.2
351	-10.6832644067	-17.16
352	-11.4594416536	-16.96
353	-11.8667019675	-17
354	-11.6732245828	-16.96
355	-11.0009734511	-16.88
356	-10.2333016983	-17.04
357	-9.8129781267	-17.12
358	-9.8611968921	-17.04
359	-9.9999565803	-17.04
360	-9.8230726996	-17.32
361	-9.4903505124	-17.2
362	-9.504330363	-17.36
363	-10.0680827047	-17.32
364	-10.9037956523	-17.4
365	-11.4489666873	-17.36
366	-11.3336949185	-17.32
367	-10.7707452424	-17.2
368	-10.2615393162	-17.16
369	-10.1265517868	-17.24
370	-10.3948545326	-17.36
371	-10.7767265776	-17.36
372	-10.9249952732	-17.6
373	-10.8738037849	-17.64
374	-10.9017002325	-17.52
375	-10.9660437041	-17.44
376	-10.7710679054	-17.44
377	-10.4768683777	-17.56
378	-10.575104516	-17.24
379	-10.9607392504	-17.16
380	-10.9534536616	-16.96
381	-10.3660652691	-16.72
382	-9.7223694352	-16.48
383	-9.3253040825	-16.4
384	-8.9410183029	-16.24
385	-8.4846258801	-16.04
386	-8.2380117223	-16
387	-8.2410031589	-15.96
388	-8.1025356471	-15.76
389	-7.5420070594	-15.6
390	-6.6220409169	-15.48
391	-5.6908922599	-15.4
392	-5.4841948803	-15.52
393	-6.3616432584	-15.4
394	-7.4279659714	-15.24
395	-7.4272161527	-14.96
396	-6.121547531	-15.12
397	-4.5053244668	-14.8
398	-3.9217795297	-14.92
399	-4.7469348769	-14.88
400	-6.0856896596	-15.04
401	-6.8786079378	-14.84
402	-6.8930123725	-14.52
403	-6.5487074872	-14.48
404	-6.1179079922	-14.08
405	-5.4688093484	-13.88
406	-4.5523816862	-13.72
407	-3.6059136519	-13.6
408	-2.8505005996	-13.48
409	-2.4100740761	-13.52
410	-2.2751459371	-13.24
411	-2.3382857336	-13.08
412	-2.6948295801	-13.08
413	-3.4655792917	-13.12
414	-4.4337442427	-12.04
415	-5.2955739879	-12.08
416	-5.7904338596	-11.92
417	-5.5075645979	-11.64
418	-4.3674000779	-11.44
419	-3.0490237049	-10.84
420	-2.2181727542	-10.04
421	-1.7817490703	-9.24
422	-1.2826852911	-9.4
423	-0.7774216196	-8.84
424	-0.9226593807	-8.24
425	-1.7371152633	-7.36
426	-2.2091453044	-6.92
427	-1.8614087205	-6.48
428	-1.4624300435	-5.76
429	-1.6404902376	-5.44
430	-1.8589349932	-5.56
431	-1.3108620147	-4.92
432	-0.1770241252	-4.72
433	0.5093251258	-4.6
434	0.1360729684	-3.76
435	-0.7978592495	-3.96
436	-1.5192881356	-3.76
437	-1.9947626879	-3.16
438	-2.6824977969	-2.8
439	-3.5937142984	-3.88
440	-4.1183619792	-3.16
441	-3.8292247698	-2.8
442	-3.0440118942	-2.24
443	-2.445029445	-1.84
444	-2.2910874358	-2
445	-2.0235465963	-2.12
446	-1.0018773477	-1.92
447	0.5337982857	-1.84
448	1.9315798885	-1.08
449	2.8907040798	-0.72
450	3.2939522829	-0.28
451	3.1279100907	0.16
452	2.6869491729	0.48
453	2.2999030621	-0.28
454	2.004052258	-0.16
455	1.7536035425	0.68
456	1.6737828361	0.64
457	1.9010129285	1.32
458	2.3365533507	1.88
459	2.8601752628	2.24
460	3.453296006	3.28
461	4.0066013854	3.56
462	4.449945174	4.2
463	4.7921277043	4.2
464	4.9901241852	5.12
465	5.2770622443	5.2
466	6.1349839131	5.84
467	7.3746275889	6.12
468	7.8331607813	6.56
469	6.6160845275	7.4
470	4.4129768599	7.72
471	2.9269248062	8.2
472	2.9274902915	9.04
473	3.6916743139	8.76
474	4.4256596315	8.72
475	5.1617016522	8.28
476	6.0354210571	8.72
477	6.7810271318	8.88
478	7.2560181204	9.44
479	7.6522945088	9.36
480	8.0641679794	9.04
481	8.3017024084	8.96
482	8.2232488752	8.4
483	8.0232801945	8.48
484	8.0004391649	8.68
485	8.1533252765	8.36
486	8.3618800535	8.64
487	8.7090511436	8.8
488	9.1057158313	9.16
489	9.1031359158	9.08
490	8.5692189423	9.24
491	7.9705449286	8.96
492	7.8257908857	9.04
493	8.2677149739	9.24
494	9.0218960722	8.96
495	9.5467807599	8.72
496	9.552235518	8.04
497	9.4188362336	7.2
498	9.6591324001	7.36
499	10.3929309122	7.64
500	11.4008672945	7.24
501	12.0826658889	7.04
502	11.8621606019	6.88
503	10.9346045471	7.4
504	10.1354108538	7.88
505	10.1565009842	8.2
506	10.9054047821	8.76
507	11.7195796231	9.12
508	12.2722354049	9.4
509	12.6267730606	8.88
510	12.6886338157	9.24
511	12.311604891	9.48
512	11.6358017738	9.28
513	11.0668113851	9.4
514	10.8509182482	9.64
515	10.7691602402	9.8
516	10.6453451115	10.28
517	10.7677874061	10.28
518	11.3806126518	10.2
519	12.2084726083	10.48
520	12.6829035659	10.96
521	12.5075432776	11.6
522	12.0087683664	12.48
523	11.6210890629	12.48
524	11.2684349125	12.24
525	10.7276668762	13.12
526	10.1025276174	13.04
527	9.6265652473	13.08
528	9.356795511	13
529	9.1942409801	12.88
530	9.1882767096	12.72
531	9.5995999509	12.44
532	10.5355621309	12.72
533	11.7261205294	12.76
534	12.6908117039	12.6
535	13.1217430833	12.32
536	13.1806151364	12.12
537	13.2178199925	12.04
538	13.3706339567	12.08
539	13.6144506032	12.12
540	13.821939493	11.88
541	13.9149613003	11.68
542	14.0693657357	11.44
543	14.2621390775	10.76
544	14.110167421	10.76
545	13.7047821648	10.28
546	13.7311896957	10.2
547	14.4248959515	10.12
548	15.2653794599	10.08
549	15.7674734977	10.2
550	15.7879678065	10.2
551	15.1961124147	10.28
552	14.1079178805	10.68
553	13.3342846574	10.8
554	13.6759637217	10.04
555	14.7709062713	9.56
556	15.5125427211	9.48
557	15.481384929	9.2
558	15.1397826252	8.92
559	14.9967786808	9.28
560	15.1789980293	9.4
561	15.4136108447	9.48
562	15.3191379897	9.72
563	14.9022326629	9.68
564	14.5505804423	9.52
565	14.5147627562	9.2
566	14.5812365976	8.92
567	14.4086302441	8.72
568	14.0364328891	9.44
569	13.810532956	9.32
570	13.9779707757	9.52
571	14.4431086592	9.4
572	14.8594840932	9.6
573	15.1576306254	9.72
574	15.7072395676	9.76
575	16.6183643707	9.84
576	17.4027763871	9.8
577	17.5931785936	8.88
578	17.2527183841	8.8
579	16.7260629365	9.68
580	16.192378576	10.08
581	15.698287576	10.28
582	15.3593255342	9.8
583	15.2724915494	10
584	15.4198511911	9.08
585	15.7265766878	9.08
586	16.0185446547	8.52
587	15.9701737926	8.6
588	15.4908841462	8.48
589	15.199961235	8.92
590	15.6682742814	9.6
591	16.3852769412	9.8
592	16.5986352765	10.08
593	16.4005652036	10.08
594	16.2515266513	10.04
595	16.2929048276	10.2
596	16.391874242	10.44
597	16.4186999773	10.16
598	16.3209608566	10.04
599	16.0599088503	10.2
600	15.7815616687	9.92
601	15.851640729	9.92
602	16.2963855573	10.8
603	16.5574806113	10.84
604	16.2832010393	10.6
605	15.9529572605	11
606	16.147258184	11
607	16.7395576279	11.72
608	17.2634010898	11.88
609	17.4966513591	12.92
610	17.4414485788	13.16
611	17.1394949186	13.68
612	16.7217381664	13.28
613	16.3994000288	13.64
614	16.2801931913	13.52
615	16.3254297555	13.4
616	16.4854215339	13.68
617	16.731728133	13.92
618	16.9097636489	13.68
619	16.8355212178	13.52
620	16.553773288	13.44
621	16.2804510759	13.52
622	16.2574141296	13.32
623	16.5345645246	13.12
624	16.7783849673	12.6
625	16.7455744826	12.72
626	16.5670119558	12.84
627	16.3034105602	12.48
628	16.0133157346	12.32
629	16.0015583626	12.16
630	16.342434583	11.76
631	16.7172062889	11.8
632	16.8694565801	11.8
633	16.7747506076	11.72
634	16.5061031146	11.56
635	16.1810595605	11.28
636	16.0529705678	11.24
637	16.3687356309	11.68
638	16.9718850068	11.68
639	17.4843818563	11.28
640	17.8604297896	11.52
641	18.2156326919	11.12
642	18.4451093847	10.8
643	18.444401872	11.04
644	18.2566637667	10.56
645	17.9577632151	10.64
646	17.7253465356	10.32
647	17.6762198967	10.96
648	17.531831927	11.36
649	17.0576052705	11.72
650	16.6482496271	11.88
651	16.7863294931	11.64
652	17.2725224071	12
653	17.59861398	12.2
654	17.6784195198	12.12
655	17.6825277193	12.24
656	17.5061817061	12.24
657	16.9239305499	12.48
658	16.2050276071	12.36
659	16.0202380293	12.04
660	16.5161527999	11.96
661	17.046237013	12.2
662	16.9904175633	11.68
663	16.3466238622	11.56
664	15.5344729615	11.64
665	14.9230277168	11.28
666	14.6650662465	11.2
667	14.7461785616	11.48
668	14.9255728007	11.04
669	14.9377566352	11.76
670	14.8446515495	11.72
671	14.8938939716	11.84
672	15.1631867649	11.32
673	15.4747400819	11.2
674	15.5517795901	11.24
675	15.3871384387	11.28
676	15.4103858123	11.64
677	15.921268375	11.56
678	16.5208591526	11.52
679	16.6190136802	12
680	16.3210167636	12.12
681	16.2733204673	12.32
682	16.7454071843	12.28
683	17.4302272259	12.32
684	17.9860954551	12.76
685	18.2320357904	13.04
686	18.1261755714	13.04
687	17.8430184285	13.28
688	17.5787816958	13.48
689	17.3118069432	13.8
690	16.9051385524	14.04
691	16.4348101281	14.16
692	16.2497886155	14.28
693	16.4837076199	14.52
694	16.8083266583	14.4
695	16.8751526076	14.44
696	16.6942335853	14.6
697	16.539643438	14.76
698	16.6640422826	14.96
699	16.963188577	15
700	17.059932316	14.92
701	16.8705114219	14.76
702	16.6184687565	14.36
703	16.4693546577	14.4
704	16.541929319	14.12
705	16.8227294698	14.16
706	17.0808388658	13.96
707	17.1747232849	13.92
708	17.1827293374	14.12
709	17.1148182504	14.2
710	16.8438902349	14.16
711	16.432714726	14.28
712	16.1974498908	14.56
713	16.3297029263	14.56
714	16.6546441501	14.2
715	16.8677452962	14.32
716	16.9575067167	14.4
717	17.1036956583	14.08
718	17.2032698898	14.4
719	17.0803655819	14.24
720	16.9036873847	13.96
721	16.9015478638	13.84
722	17.0460993628	13.6
723	17.1918316365	13.52
724	17.3002586875	13.28
725	17.4204307013	13.32
726	17.4870272658	13.28
727	17.3029371886	13.76
728	16.7498649505	13.64
729	16.0445744105	14.08
730	15.7180585917	13.76
731	16.0591492396	13.56
732	16.6896115618	13.28
733	17.0339904201	12.88
734	16.9988426386	12.84
735	16.8520128234	12.68
736	16.7680192487	12.4
737	16.7722650479	11.96
738	16.7774566424	11.84
739	16.6719549988	12.36
740	16.5087515673	12.08
741	16.4511518806	12.2
742	16.5589784835	12.56
743	16.6952685711	12.48
744	16.6990341304	12.88
745	16.593202828	13.24
746	16.534860934	13.36
747	16.6128816243	13.96
748	16.7934966187	13.88
749	17.0209368666	14.32
750	17.2031651087	14.24
751	17.2118213544	14.32
752	16.9789575397	14.08
753	16.5111941851	14.24
754	16.1090991169	14.2
755	16.2188205009	14.56
756	16.6292955055	14.88
757	16.7246990889	15.16
758	16.5302136403	15.6
759	16.4181618841	15.52
760	16.3160043113	15.48
761	16.0208338221	15.68
762	15.6934853566	15.84
763	15.6554292602	16
764	15.943231149	15.36
765	16.3017535474	15.28
766	16.5769837642	15.32
767	16.7158191029	15.24
768	16.5324665612	15.2
769	16.0467583901	15.04
770	15.70594664	14.6
771	15.8233311337	14.44
772	16.1991508013	14.24
773	16.5530844211	13.92
774	16.9044724488	13.32
775	17.3460245424	13.36
776	17.7987469577	13.4
777	18.0516617985	13.48
778	17.8792258623	13.28
779	17.2484023608	12.64
780	16.3572350157	12.64
781	15.4160580701	12.24
782	14.6999672712	12.16
783	14.5367508418	12.12
784	14.8602769994	11.96
785	15.2224671441	11.84
786	15.317303048	11.68
787	15.201297177	11.88
788	15.1612582764	11.48
789	15.4715220063	11.92
790	16.1260169136	12.28
791	16.7135379828	12.12
792	16.7494310092	12.16
793	16.2232700424	12.16
794	15.5848233834	12.2
795	15.2456949096	12.72
796	15.3570526857	12.48
797	15.9029586617	12.32
798	16.7463228888	12.76
799	17.6297269715	13.36
800	18.224338007	13.12
801	18.3382103667	13.04
802	18.0700846464	12.92
803	17.635963759	12.96
804	17.2396958637	13
805	17.0728926403	13.04
806	17.2092509507	13
807	17.5434887703	12.92
808	17.7703942753	12.8
809	17.5498689993	12.88
810	16.9616791645	13.08
811	16.4687934663	13.12
812	16.2374040592	12.64
813	16.0235979111	12.92
814	15.8454979742	12.56
815	16.0887058416	12.16
816	16.6756054453	12.08
817	16.928199013	12
818	16.5161774471	11.88
819	15.8096267537	11.8
820	15.3046745756	11.72
821	15.2738545236	11.72
822	15.8016422501	11.76
823	16.6338220618	11.68
824	17.1609789198	11.4
825	16.9941694186	11.2
826	16.4187937622	11.12
827	15.9028600095	10.96
828	15.4264825098	10.88
829	14.8806481001	11.24
830	14.5967034466	11.32
831	14.8399668547	11.72
832	15.3653920198	11.48
833	15.8031749775	11.56
834	15.989547457	11.88
835	15.9359711881	11.72
836	15.7001590042	11.76
837	15.2598883755	11.92
838	14.7304188362	11.84
839	14.6113715066	12.24
840	15.3459991679	12.52
841	16.5945040116	12.92
842	17.4632697465	13.04
843	17.5988759905	13.08
844	17.4815758825	12.92
845	17.5716357814	12.52
846	17.720885733	12.68
847	17.5446046677	12.6
848	16.9965047077	12.16
849	16.3062466374	12.48
850	15.5514378331	13.04
851	14.7341159797	12.84
852	14.2296075812	13.16
853	14.5091015247	13.36
854	15.3445158178	13.28
855	16.0690234452	13.04
856	16.4267647288	13.08
857	16.4183762877	13.48
858	15.9296716937	13.08
859	15.1438915249	12.28
860	14.6927898116	12.36
861	14.9358653282	12.52
862	15.5132212589	12.8
863	15.9042298937	12.8
864	16.0594233047	12.6
865	16.2446497914	12.6
866	16.4852445627	12.48
867	16.5150679919	12.2
868	16.2645200286	12.24
869	16.056283031	12.2
870	16.1515836294	12.24
871	16.3728067275	12.52
872	16.4917976084	12.72
873	16.6071198044	13.16
874	16.7796509467	12.96
875	16.8052505897	12.68
876	16.6359711033	12.64
877	16.5310352041	12.68
878	16.5883303166	12.72
879	16.5469973029	12.92
880	16.248221291	12.96
881	15.959783925	12.84
882	16.0122225747	12.6
883	16.4157969325	12.48
884	16.9574434697	13.24
885	17.3534264994	13.4
886	17.4263884814	13.12
887	17.2936371183	12.76
888	17.2107030433	12.84
889	17.2946069338	12.8
890	17.4007867023	12.72
891	17.2614074003	12.6
892	16.9188567025	12.64
893	16.7644867398	12.64
894	16.985199756	12.68
895	17.3312850932	13
896	17.4890094982	13
897	17.3836184166	13
898	17.1378059873	12.88
899	16.8166473126	12.92
900	16.3850366791	13.04
901	15.9846395031	12.96
902	15.80401252	12.84
903	15.7162542669	12.76
904	15.4567573116	12.72
905	15.0865193161	12.6
906	15.0140066154	12.4
907	15.4780423584	12.24
908	16.2294855128	12.68
909	16.8978017698	12.32
910	17.3225133065	12.4
911	17.4440062401	12.4
912	17.2476733985	12.48
913	16.8955470112	12.36
914	16.7502382079	12.68
915	16.9560822471	12.8
916	17.1293282042	13
917	16.9754041015	12.8
918	16.8125778799	12.72
919	16.9892956181	13
920	17.3783888047	12.8
921	17.6957544426	12.44
922	17.7551824773	12.48
923	17.5005545721	12.48
924	17.058568358	12.28
925	16.7142411127	12.4
926	16.7941712042	12.88
927	17.3358160522	12.56
928	17.9358851905	12.44
929	18.1949933861	12.52
930	18.0581194038	12.76
931	17.6430078708	13
932	17.0868488372	12.96
933	16.5609854926	13.04
934	16.2448969839	13.24
935	16.3266885898	13.44
936	16.9003638559	13.32
937	17.70532359	13.44
938	18.2129761404	13.4
939	18.1043555224	13.16
940	17.4905279869	13.08
941	16.8011285837	12.8
942	16.4817990219	13.12
943	16.5550538514	13.4
944	16.6142497653	13.48
945	16.3253235787	13.64
946	15.8074843672	13.84
947	15.5602080768	13.56
948	15.9467348089	13.72
949	16.8198698388	13.8
950	17.6869598992	13.48
951	18.0169144327	13.08
952	17.5954396966	13.36
953	16.7516984746	13.2
954	16.082991869	13.12
955	15.9676221551	13.16
956	16.3716891601	13.12
957	16.958942242	13.28
958	17.3810893277	13.16
959	17.547389546	13.16
960	17.4967014107	12.92
961	17.1054593695	13.04
962	16.2968910436	13.36
963	15.4274520837	13.68
964	14.8494134618	13.52
965	14.4181388994	13.6
966	14.1135115135	13.64
967	14.2129378037	13.32
968	14.6636447957	12.88
969	15.234263164	12.8
970	15.8429809889	12.56
971	16.4095929392	12.52
972	16.7743096238	12.64
973	16.7162102042	12.44
974	16.0421778717	12.56
975	15.0098609982	12.72
976	14.4343538626	12.44
977	14.7796000233	12.24
978	15.535652155	12.72
979	15.9948444021	12.92
980	16.1442371656	12.88
981	16.3862258275	12.96
982	16.8230559042	13.16
983	17.2713747269	13.04
984	17.5153620268	13.04
985	17.3299192729	12.84
986	16.655222809	12.96
987	15.7892825662	12.8
988	15.2374320431	12.36
989	15.2982911091	12.88
990	15.8334615053	12.84
991	16.4420288637	12.96
992	16.7345049344	13.4
993	16.4472310263	13.68
994	15.604531749	13.68
995	14.6207477341	14
996	13.9113052681	14
997	13.5694701399	14.32
998	13.6315657925	14.56
999	14.1911254029	14.04
1000	15.1131293608	14.16
1001	15.9428751741	14.76
1002	16.3054495851	14.84
1003	16.2942617248	14.56
1004	16.2095148574	14.12
1005	16.167334808	14.04
1006	16.1538854975	13.48
1007	16.1364282544	13.48
1008	16.0783442398	13.32
1009	15.9398466525	13.32
1010	15.7400771747	13.4
1011	15.7016623876	13.16
1012	16.0016968985	12.64
1013	16.3832851578	13.12
1014	16.5189624444	12.92
1015	16.5915713636	12.96
1016	16.9513534537	13
1017	17.4680777929	12.92
1018	17.6972936886	12.64
1019	17.458733016	12.16
1020	17.003879166	11.92
1021	16.7006726965	12
1022	16.6721773266	11.76
1023	16.8479749818	11.68
1024	17.1925185693	11.28
1025	17.6096844582	11.28
1026	17.928405986	11.28
1027	18.1637441465	10.88
1028	18.4531411763	10.88
1029	18.7548769072	10.92
1030	18.8166272655	11.04
1031	18.4361768557	11.36
1032	17.7672756241	11.12
1033	17.1640508131	11.28
1034	16.7745045651	10.84
1035	16.6013581916	10.8
1036	16.6178246575	10.84
1037	16.7165778802	11.36
1038	16.8327971082	11.12
1039	16.9310662867	10.96
1040	16.9603758284	10.96
1041	16.9815829308	10.96
1042	17.0426217137	10.6
1043	17.047752261	10.64
1044	17.0109985087	11.08
1045	17.0888460002	11.36
1046	17.2055342378	10.92
1047	17.0893864781	11.2
1048	16.7677362296	10.44
1049	16.5782224564	11.48
1050	16.6264719962	11.24
1051	16.6222061494	10.96
1052	16.3175477189	11.16
1053	15.8050923506	11.2
1054	15.3070893137	11.6
1055	14.9858039863	11.68
1056	15.0296133155	12.04
1057	15.5752438054	12.2
1058	16.3837027751	12.32
1059	16.9274159815	12.92
1060	17.0492135149	13.16
1061	17.0747201627	13.6
1062	17.1567450043	13.16
1063	16.9889696012	12.6
1064	16.2463951589	12.72
1065	15.2762200298	12.68
1066	15.002683512	12.68
1067	15.7820080223	12.96
1068	16.8784535113	12.68
1069	17.306015786	12.6
1070	16.7690430162	12.32
1071	15.7576832217	12.68
1072	15.0364013224	12.56
1073	15.0726210591	13.44
1074	15.6853857356	13.12
1075	16.2532518513	13
1076	16.4024845468	13
1077	16.277801097	13
1078	16.191673153	13.28
1079	16.321023463	13.24
1080	16.5398398603	13.2
1081	16.5496026886	13
1082	16.3145823196	12.84
1083	16.0317788067	12.68
1084	15.8429009518	12.64
1085	15.8841393263	12.8
1086	16.1593895545	12.8
1087	16.3635680237	12.8
1088	16.3306720772	13.4
1089	16.2975024664	13.2
1090	16.4216388663	13.12
1091	16.5491256782	12.76
1092	16.5956798872	12.96
1093	16.6856497787	13.04
1094	16.8828717461	13
1095	17.0937711706	13.12
1096	17.1966562469	13.12
1097	17.1464617465	13
1098	16.9474494535	12.88
1099	16.531981918	13.04
1100	15.7593917489	13.36
1101	14.7401458322	13.32
1102	14.0466428865	13.88
1103	14.1598081128	13.76
1104	14.844009549	13.64
1105	15.5260288072	13.52
1106	16.075651099	13.48
1107	16.7267277658	13
1108	17.3936629325	13.12
1109	17.6110060817	12.76
1110	17.1785123221	12.44
1111	16.4037080372	12.24
1112	15.7212162406	12.36
1113	15.3600797897	12.6
1114	15.2520534308	12.96
1115	15.2001356991	13.04
1116	15.1674884239	13.28
1117	15.278118209	13.04
1118	15.5662819431	13.6
1119	15.947689644	13.72
1120	16.3638974494	13.76
1121	16.7670386298	13.72
1122	17.0122392501	13.92
1123	16.8673715925	14.04
1124	16.3445556763	13.96
1125	15.9206556251	14.12
1126	16.0366209951	14.44
1127	16.5665463983	14.04
1128	17.0902671573	14
1129	17.4376865184	13.92
1130	17.6704357458	13.96
1131	17.7459434482	14.12
1132	17.5919332256	14.92
1133	17.3402380584	15.08
1134	17.2303814359	15.4
1135	17.3619209109	15.36
1136	17.5189647771	15.4
1137	17.4164683973	15.56
1138	17.0751178664	15.36
1139	16.6310595197	15.08
1140	16.1126959419	14.68
1141	15.6536375859	14.92
1142	15.5434668782	14.8
1143	15.8704465949	14.48
1144	16.3060910891	14.6
1145	16.4179763655	14.32
1146	16.0512720024	14.36
1147	15.452643024	14.08
1148	15.1570149485	14.04
1149	15.3977268148	14.2
1150	15.7434293657	13.92
1151	15.7892983101	13.68
1152	15.7738686093	14
1153	16.1129230058	13.84
1154	16.7707358567	13.92
1155	17.3905200231	13.84
1156	17.7733400832	13.8
1157	17.930778545	13.68
1158	17.7709132244	13.4
1159	17.2172468995	13.36
1160	16.6086895065	13.6
1161	16.3822691134	13.56
1162	16.4221500572	13.28
1163	16.279922947	12.84
1164	15.8709296124	12.96
1165	15.4772816432	13.2
1166	15.1105806243	13.04
1167	14.4273989112	13.36
1168	13.5609728719	13.72
1169	13.3253647473	13.6
1170	14.0474477483	13.96
1171	15.0043960778	14.04
1172	15.5520333591	14.32
1173	15.8676130818	13.96
1174	16.2499119832	13.12
1175	16.5831067071	13.16
1176	16.5878807306	13
1177	16.2022869055	12.68
1178	15.7877949035	12.56
1179	15.8368628526	12.52
1180	16.3951629441	11.6
1181	17.0342375473	11.64
1182	17.2774693535	11.64
1183	16.9890499823	11.36
1184	16.4785449841	11.4
1185	16.150087588	11.52
1186	16.1023297272	11.44
1187	16.1558547007	11.84
1188	16.0498610031	12.2
1189	15.6044963705	12.12
1190	15.0018700168	11.96
1191	14.70352272	11.88
1192	14.9358144965	11.76
1193	15.5475856552	11.32
1194	16.2471190984	11.24
1195	16.7533427742	11.28
1196	16.8761479223	11.2
1197	16.6688919641	11.08
1198	16.4173273479	11.64
1199	16.4070446249	11.88
1200	16.7338333207	11.76
1201	17.2058234143	12.04
1202	17.4088469729	12
1203	17.1043914695	12.36
1204	16.6118186071	12.44
1205	16.5580080884	13.44
1206	17.1122129538	13.44
1207	17.7456772592	13
1208	17.8955221623	13.4
1209	17.5612627933	13.56
1210	17.0975243054	13.44
1211	16.6333521165	13.44
1212	16.08887464	13.32
1213	15.6536886003	13.44
1214	15.6461294521	13.24
1215	15.9786948511	13.48
1216	16.3000799297	13.64
1217	16.4589055105	13.44
1218	16.4727395077	13.6
1219	16.4145326863	13.6
1220	16.4511616929	13.6
1221	16.5195208975	13.6
1222	16.282070524	13.88
1223	15.7921376413	13.64
1224	15.4731915749	14.16
1225	15.4855965349	14.4
1226	15.8262187203	14.48
1227	16.5520059969	14.68
1228	17.4122605794	14.44
1229	17.8700545727	14.32
1230	17.6953178704	14.32
1231	17.1593874513	14.28
1232	16.7901746954	14.92
1233	16.8563353288	15.08
1234	16.9833223879	15
1235	16.717855546	14.72
1236	16.2247295248	14.64
1237	15.9947857673	14.6
1238	16.1635304524	14.32
1239	16.4955487172	14.6
1240	16.820393895	14.24
1241	17.0606991493	14.16
1242	17.1117355761	14.48
1243	16.935416884	14.68
1244	16.7069403066	14.68
1245	16.7521185328	14.72
1246	16.979314253	14.68
1247	16.7860405664	14.56
1248	16.0010274566	14.64
1249	15.1748682692	14.32
1250	14.7487586332	14.2
1251	14.6991918367	14.28
1252	14.8914555148	14.28
1253	15.181877881	14.44
1254	15.3588010171	14.44
1255	15.3547282846	14.16
1256	15.4441004878	14.24
1257	15.9608449744	14.08
1258	16.756550493	14.08
1259	17.335482724	14.04
1260	17.4855599296	14.44
1261	17.262277797	14.6
1262	16.7409753925	14.48
1263	16.2451834784	14.88
1264	16.3108402361	14.76
1265	17.0652234297	14.88
1266	18.0745504641	14.76
1267	18.8694414153	14.8
1268	19.1889413883	14.52
1269	18.9438382087	14.68
1270	18.2627253373	14.56
1271	17.4846794052	14.52
1272	16.9610361146	14.12
1273	16.7341104642	14.08
1274	16.6032724488	14.44
1275	16.504353425	14.44
1276	16.4910069647	14.28
1277	16.5333218054	14.48
1278	16.5216259901	14.48
1279	16.3432243607	14.64
1280	16.0174225315	15
1281	15.775070792	14.84
1282	15.9171295598	14.96
1283	16.478992397	14.88
1284	17.0251789084	14.68
1285	17.0090995027	14.52
1286	16.3957279841	14.12
1287	15.7983922518	14.48
1288	15.8682210344	14.48
1289	16.5741835507	14.72
1290	17.2835251999	14.92
1291	17.4656937125	14.96
1292	17.1501288092	14.84
1293	16.8085250347	14.84
1294	16.817379224	14.68
1295	16.9469464834	14.76
1296	16.6926204645	14.96
1297	16.0960392972	15.2
1298	15.6305303537	15.04
1299	15.4891778846	14.96
1300	15.5481237218	15.04
1301	15.7973867594	15.12
1302	16.3534825995	14.8
1303	17.0659827622	14.72
1304	17.552123143	14.48
1305	17.6716729318	14.44
1306	17.5848577919	14.24
1307	17.4925565514	14.12
1308	17.5404589603	14.16
1309	17.64516566	14.32
1310	17.5011363542	14.28
1311	16.9954496969	14.68
1312	16.3168746116	14.4
1313	15.6468935081	14.4
1314	15.107547945	14.2
1315	14.859885907	14.2
1316	14.8530238878	14.2
1317	14.8867413724	13.8
1318	15.0487440666	13.76
1319	15.4986266675	13.84
1320	16.045060606	13.64
1321	16.3400371076	13.08
1322	16.1692495381	13.28
1323	15.5979706725	13.44
1324	15.0555637443	13.36
1325	15.0476758252	13.4
1326	15.628040454	13.32
1327	16.2200584763	13.6
1328	16.2338584719	13.48
1329	15.842873272	13.24
1330	15.7531441869	12.8
1331	16.184369825	12.6
1332	16.6175378183	11.88
1333	16.6438767544	11.88
1334	16.4411537474	11.08
1335	16.3352121826	11.08
1336	16.3344908487	11.08
1337	16.2563214482	11.4
1338	16.0064710344	11.4
1339	15.5766019422	11.28
1340	15.0836207713	11.12
1341	14.8811543985	10.84
1342	15.2043460604	10.08
1343	15.6465459433	10.4
1344	15.5892472916	10.48
1345	15.0635281956	9.68
1346	14.5586972592	9.96
1347	14.3379082984	9.84
1348	14.485339423	9.8
1349	15.0312463173	9.96
1350	15.6959807867	9.88
1351	16.2078459431	9.84
1352	16.7101782171	9.6
1353	17.2011439576	9.44
1354	17.2167938867	9.56
1355	16.5330939289	10.08
1356	15.5563506915	10.48
1357	14.9116642051	10.8
1358	14.9933236798	10.52
1359	15.7303764633	11.16
1360	16.6059168255	11.08
1361	17.111656289	11.24
1362	17.0909694336	11.12
1363	16.599056113	10.76
1364	15.8513345916	10.92
1365	15.2326538049	11.24
1366	14.9481772564	11.84
1367	14.8521385788	12.8
1368	14.8664894247	12.56
1369	15.1306491619	12.24
1370	15.5226190096	13.12
1371	15.6939707677	13.44
1372	15.6469814441	13.16
1373	15.6727160774	13
1374	15.869974078	12.68
1375	16.1481013284	12.04
1376	16.5031156508	12.28
1377	16.9924353289	12.28
1378	17.555830281	12.36
1379	17.9973610669	12.8
1380	18.1168276984	12.52
1381	17.9003380245	12.32
1382	17.5573351406	12.84
1383	17.2779002231	13.04
1384	17.0810446206	13.32
1385	17.0150994156	13.4
1386	17.1817099012	13.32
1387	17.3650361653	13.04
1388	17.1321674369	13.04
1389	16.4718733531	13.04
1390	15.8521952745	13.08
1391	15.6561248419	12.8
1392	15.8053419412	13.04
1393	15.9073915056	12.84
1394	15.694164413	12.2
1395	15.1152476985	12.08
1396	14.3658159343	12
1397	14.0574689007	12.16
1398	14.601326689	12.2
1399	15.5387271666	12.6
1400	16.1812078565	12.6
1401	16.3148080572	12.24
1402	16.1526292288	12.24
1403	16.0825731103	12.4
1404	16.240125078	12.04
1405	16.5037277109	11.88
1406	16.8105954756	11.56
1407	17.0102704557	11.16
1408	16.8942918097	11.24
1409	16.5913918668	10.96
1410	16.4097296618	10.96
1411	16.3313287736	10.88
1412	16.1339489473	10.96
1413	15.9388950085	11.24
1414	16.0345366445	11.24
1415	16.2666329024	11
1416	16.2812339889	10.96
1417	16.0664134297	11
1418	15.7853369948	11.16
1419	15.4873788206	11.52
1420	15.2217365905	10.88
1421	15.092604892	10.8
1422	15.1550194021	10.2
1423	15.5012467338	9.88
1424	16.1702102659	9.72
1425	16.8534559752	9.56
1426	17.1962631027	9.36
1427	17.2894045627	8.92
1428	17.408872906	9.04
1429	17.5887186675	9.12
1430	17.7442083627	9.04
1431	17.859261062	9.56
1432	17.8927039166	9.84
1433	17.7705440749	9.64
1434	17.586529097	9.72
1435	17.5137316153	9.52
1436	17.5695593436	9.52
1437	17.7344302732	9.68
1438	17.9643100953	9.64
1439	17.9851723543	9.12
1440	17.5421872991	9.08
1441	16.9023675272	9.24
1442	16.6162007739	9
1443	16.78358835	9.24
1444	17.0607296001	9.84
1445	17.1752930962	10.76
1446	17.0704621715	10.72
1447	16.861233107	11.44
1448	16.7232016406	11.68
1449	16.5547004575	11.48
1450	16.0478574406	11.8
1451	15.3527971378	12.44
1452	15.0695132565	12.92
1453	15.463372775	12.72
1454	16.163968827	13
1455	16.6117103054	13.44
1456	16.6560675022	13.32
1457	16.5470072366	13.48
1458	16.4510394092	13.8
1459	16.3755486536	13.44
1460	16.3952150403	13.64
1461	17.9692406023	13.84
1462	17.8147703273	13.52
1463	17.6236568339	13.44
1464	17.3631305941	13.96
1465	17.1162004385	14.2


==> logs/pong_results.csv <==
episodes,DQV,DQN,DDQN,DQV-Max
0,-20.6647528983,-20.9011343429,-20.4540442324,-21
1,-20.6438714305,-20.8154182572,-20.4672568044,-21
2,-20.614864598,-20.6971486998,-20.549454,-21
3,-20.5658665363,-20.6136985849,-20.7051357918,-21
4,-20.5431295594,-20.5745480274,-20.8425758333,-21
5,-20.5996802241,-20.5330229594,-20.8674410116,-21
6,-20.668934181,-20.4796778292,-20.7645782359,-21
7,-20.6802554684,-20.4418718057,-20.5984719154,-21
8,-20.6536015601,-20.3741170397,-20.4595184624,-21
9,-20.5953251291,-20.2118316735,-20.3932819012,-21
10,-20.4862710148,-20.0645117175,-20.4066203779,-21
11,-20.3681352891,-20.1342080903,-20.4726829694,-21
12,-20.3094316659,-20.4015425001,-20.4948438875,-21
13,-20.3384559585,-20.6467445641,-20.4091007299,-21
14,-20.4525442331,-20.742240372,-20.3176173745,-21
15,-20.6212855566,-20.6763792842,-20.3732044954,-21
16,-20.7799826179,-20.4349336256,-20.545861706,-21
17,-20.8644609295,-20.1064607444,-20.6706860535,-21
18,-20.8706475535,-19.9348588023,-20.6913031701,-21
19,-20.862615851,-20.0417489394,-20.678592817,-21
20,-20.8929575269,-20.271387366,-20.6749869734,-21
21,-20.945284802,-20.4420759452,-20.6762918002,-21
22,-20.982002826,-20.5331958116,-20.6835846817,-21
23,-20.9962012989,-20.5716602699,-20.6612921683,-21
24,-20.9994412912,-20.5093397846,-20.5589035889,-21
25,-20.9993966806,-20.2944879265,-20.4082384188,-21
26,-20.9956425901,-20.024829413,-20.2626143388,-21
27,-20.9776900266,-19.8954483347,-20.1352425868,-21
28,-20.9233997058,-19.9409089547,-20.0906609506,-21
29,-20.8193061793,-20.0287260914,-20.1775430494,-21
30,-20.6944228058,-20.1287897528,-20.2784354825,-21
31,-20.5995001119,-20.3111166179,-20.2627148418,-21
32,-20.5375389578,-20.5535108742,-20.209800893,-21
33,-20.4796013063,-20.7547236978,-20.2661069813,-21
34,-20.4518747796,-20.838441476,-20.3849169318,-21
35,-20.4965702837,-20.7974210831,-20.4112599409,-21
36,-20.5883216232,-20.7014168887,-20.3378597473,-21
37,-20.6874726039,-20.6534470235,-20.3188901947,-21
38,-20.7688910353,-20.7052602003,-20.444298901,-21
39,-20.800705686,-20.8165356748,-20.5983985587,-21
40,-20.7855906795,-20.9016930517,-20.6121721544,-21
41,-20.7571250958,-20.9044635562,-20.495304619,-21
42,-20.7211236396,-20.8301754389,-20.4127177809,-21
43,-20.6596049014,-20.7381349127,-20.446078664,-21
44,-20.5949777349,-20.6873076368,-20.5238099727,-21
45,-20.6042138086,-20.6738479849,-20.5961708986,-21
46,-20.7029239961,-20.6692658522,-20.6929251215,-21
47,-20.7814826172,-20.6791515258,-20.8115749455,-21
48,-20.7442927905,-20.7013817012,-20.8863771611,-21
49,-20.6453801336,-20.6949703545,-20.8607068389,-21
50,-20.6221217615,-20.6155436634,-20.7461666152,-21
51,-20.7099626895,-20.4639299059,-20.620337158,-21
52,-20.7961505779,-20.3232715846,-20.5559785478,-21
53,-20.7804521057,-20.3003271563,-20.5695098821,-21
54,-20.6927912899,-20.4116026308,-20.6407110475,-21
55,-20.6258406647,-20.5715176128,-20.7314788009,-21
56,-20.6036686492,-20.6667981313,-20.7968623743,-21
57,-20.5505179146,-20.6461524049,-20.8038883223,-21
58,-20.4096841957,-20.5784854007,-20.744299946,-21
59,-20.2667653417,-20.5546259769,-20.6073875523,-21
60,-20.2667900986,-20.5453476077,-20.3732649704,-20.9999107789
61,-20.410173537,-20.4853320393,-20.0899635696,-20.9989718034
62,-20.5538272743,-20.4114097732,-19.8997069117,-20.9923579873
63,-20.618401074,-20.3794069839,-19.9320675258,-20.9634915536
64,-20.6663375361,-20.3620969121,-20.166115081,-20.8868601239
65,-20.7630463716,-20.3464853461,-20.4079847612,-20.7689460763
66,-20.8643270979,-20.4126731703,-20.465895341,-20.6782923482
67,-20.8859522839,-20.5943838387,-20.3626604615,-20.6724372067
68,-20.8049611294,-20.7699972928,-20.2983130588,-20.7178836473
69,-20.6634553685,-20.7962263239,-20.4067216995,-20.7301835387
70,-20.5146679607,-20.6645744562,-20.6230518445,-20.6700938943
71,-20.3798318611,-20.5102970013,-20.7879944668,-20.608526608
72,-20.261430787,-20.472940612,-20.8258491645,-20.6500731996
73,-20.1761912973,-20.5095317018,-20.7754673964,-20.7826327659
74,-20.1528316036,-20.4520459992,-20.6762120022,-20.901469999
75,-20.1713316685,-20.2797690554,-20.5059331552,-20.9358405842
76,-20.1393090255,-20.1593227483,-20.2523731555,-20.8667938113
77,-20.0295271089,-20.2023445823,-20.0181079858,-20.6959291836
78,-19.976325596,-20.3547442749,-19.9899565819,-20.4566610517
79,-20.112236088,-20.5091045096,-20.2081198786,-20.2345154724
80,-20.3613691842,-20.6169281466,-20.4806900251,-20.1553240814
81,-20.5309210897,-20.7005536592,-20.6341306817,-20.2488015707
82,-20.5546004013,-20.7715723188,-20.6846797894,-20.3455893068
83,-20.4817134504,-20.7973318621,-20.7312516218,-20.3037209082
84,-20.3638369051,-20.7670347967,-20.7910983126,-20.2310182057
85,-20.2967732203,-20.6975383896,-20.7797618802,-20.2978083836
86,-20.374971513,-20.5879724919,-20.6423537038,-20.4581992946
87,-20.5589857018,-20.4278909473,-20.4470549901,-20.5110628365
88,-20.7224523049,-20.23334547,-20.2806657353,-20.3719004728
89,-20.7903823898,-20.0794952072,-20.1209125498,-20.2045843055
90,-20.7845624829,-20.0584804487,-19.9701071068,-20.2047883976
91,-20.7597171582,-20.1698245611,-19.9708490984,-20.3114808839
92,-20.7308754815,-20.2989210824,-20.1620716149,-20.339482418
93,-20.6729847554,-20.3315933253,-20.3280679991,-20.2754435106
94,-20.5633303663,-20.2774328985,-20.2786675021,-20.222572587
95,-20.4203485861,-20.2065888656,-20.1078100402,-20.1926972283
96,-20.2979838439,-20.1252771153,-20.0651366078,-20.1487779374
97,-20.2570597803,-20.0515103932,-20.2326529296,-20.1486432127
98,-20.3409889949,-20.0623548958,-20.4362606209,-20.2541202568
99,-20.508076313,-20.1604329908,-20.504467336,-20.4011718452
100,-20.623041414,-20.2508691043,-20.4549974716,-20.4899006969
101,-20.6104474324,-20.2689006471,-20.3809509961,-20.5023328819
102,-20.5283969459,-20.2027677225,-20.319407501,-20.4911942891
103,-20.469379379,-20.0653325844,-20.2924053798,-20.4727667523
104,-20.480451108,-19.95137822,-20.3200721509,-20.4163426223
105,-20.5369873572,-19.9564569122,-20.3250193264,-20.3747021798
106,-20.5672048134,-20.0283673484,-20.2043992384,-20.4582415158
107,-20.5191480421,-20.0891697076,-20.0217720366,-20.6580626065
108,-20.3942104462,-20.1832155752,-19.9438979294,-20.8464637554
109,-20.2770553092,-20.3524408018,-20.0259437074,-20.9340536658
110,-20.2725423553,-20.5396480574,-20.2102074545,-20.9181033204
111,-20.3453223105,-20.6750945846,-20.414774107,-20.8333708207
112,-20.3403512074,-20.7329038427,-20.5419011413,-20.7381349127
113,-20.1363695019,-20.6804690309,-20.5165513302,-20.6839784235
114,-19.7712605682,-20.4641434685,-20.3166009903,-20.6586213153
115,-19.4931496487,-20.1328131766,-19.9581880127,-20.6250842577
116,-19.5180187647,-19.8749158094,-19.5487214986,-20.5923721975
117,-19.7480180605,-19.8206181916,-19.3019802629,-20.5731395642
118,-19.9337419896,-19.9415100065,-19.381409269,-20.5445401489
119,-19.9742148811,-20.1691622157,-19.7367192939,-20.5112032457
120,-19.9141595058,-20.4055011759,-20.1418068745,-20.5038433116
121,-19.8295626965,-20.4941161596,-20.3904196199,-20.5078667354
122,-19.7998441935,-20.3935919817,-20.4189178874,-20.5144878485
123,-19.8450218418,-20.2624326887,-20.3058442598,-20.5552292963
124,-19.8881425087,-20.2602105515,-20.2042742994,-20.6143058892
125,-19.8414495901,-20.3896658159,-20.2062883969,-20.6502404816
126,-19.7132161568,-20.559976396,-20.2732165801,-20.6726269307
127,-19.6479370755,-20.6879762717,-20.3312928566,-20.6914960277
128,-19.7896453058,-20.72461949,-20.3781859297,-20.6838915173
129,-20.0571334008,-20.6673895713,-20.427287628,-20.6548649099
130,-20.231736974,-20.593287193,-20.4383943557,-20.6564964731
131,-20.2554656894,-20.5780845035,-20.4216884589,-20.7094485912
132,-20.2004986181,-20.5638611949,-20.473029833,-20.7580217757
133,-20.0561944253,-20.474729798,-20.5990346091,-20.7539537414
134,-19.814225235,-20.3988405486,-20.6842812071,-20.7056498901
135,-19.6193616875,-20.4233438134,-20.6733059961,-20.6420086246
136,-19.606663802,-20.4539589962,-20.6065283748,-20.5956568003
137,-19.722539211,-20.4256075165,-20.5147269867,-20.5709277685
138,-19.7932780221,-20.420736738,-20.4423223059,-20.5346990859
139,-19.6716942077,-20.452377529,-20.4645380659,-20.4963703179
140,-19.4098332983,-20.4111707198,-20.5352784997,-20.5252119946
141,-19.2575500874,-20.2695940062,-20.4744340336,-20.646321424
142,-19.315488396,-20.1592781378,-20.2295913795,-20.7984492797
143,-19.4411673638,-20.2119609226,-20.0149995575,-20.9011343429
144,-19.5367251322,-20.3911729233,-20.0607274319,-20.9181925414
145,-19.5986271816,-20.5429205124,-20.3177121185,-20.8673183401
146,-19.5863209903,-20.5851127664,-20.5605487016,-20.7937467905
147,-19.4453239271,-20.5705667578,-20.6584244058,-20.7318031752
148,-19.2828751416,-20.5819055052,-20.6082156417,-20.7020648186
149,-19.3523118778,-20.6246459054,-20.455995473,-20.7245397591
150,-19.6770081792,-20.6093570393,-20.2896030102,-20.7802871386
151,-19.9409320963,-20.457718525,-20.1991492006,-20.8192615688
152,-19.9022477086,-20.2525024046,-20.2106904173,-20.8370658853
153,-19.6512319528,-20.1781895304,-20.3019029016,-20.8493657766
154,-19.4061382338,-20.2937156551,-20.4299002736,-20.8168736459
155,-19.2655340088,-20.4773783504,-20.5534072377,-20.7100073
156,-19.2264064282,-20.5829478961,-20.6297286612,-20.6019574023
157,-19.2864076285,-20.580610243,-20.5885797962,-20.5808684831
158,-19.415321534,-20.5625796658,-20.4291614526,-20.622931488
159,-19.5267326989,-20.6235396479,-20.2820032931,-20.6693550733
160,-19.5563801643,-20.7262956165,-20.2384616018,-20.7310962193
161,-19.5049623993,-20.7447199827,-20.2442170445,-20.8155074782
162,-19.4493163887,-20.6538367133,-20.2443334161,-20.86821502
163,-19.5063198581,-20.588025995,-20.2544813147,-20.8531644777
164,-19.6675864035,-20.6390795315,-20.2800528041,-20.8041911729
165,-19.730237694,-20.7004045565,-20.3432007906,-20.7679624903
166,-19.4818942818,-20.637459895,-20.4914166969,-20.7538333848
167,-18.9665642639,-20.4801027064,-20.6619266231,-20.7509935128
168,-18.5156150247,-20.340071543,-20.6995859375,-20.753274676
169,-18.3945883235,-20.2565592788,-20.5526700394,-20.7636943014
170,-18.5066703061,-20.1893288425,-20.3422618151,-20.7829093961
171,-18.5404106373,-20.0939168073,-20.2121410348,-20.7842508068
172,-18.3149956476,-19.9710132098,-20.1883358334,-20.7246329651
173,-17.9944566489,-19.8782561158,-20.2075730965,-20.6278970578
174,-17.8983695646,-19.8996367256,-20.1937771436,-20.58715561
175,-18.0608348322,-20.0319285813,-20.1450685047,-20.6181492008
176,-18.2190042729,-20.1568367118,-20.1414029903,-20.6373395385
177,-18.2380782016,-20.2239810502,-20.200956824,-20.6177316205
178,-18.2435036474,-20.3212470565,-20.2298591644,-20.5991661258
179,-18.3240884665,-20.4984130946,-20.1287379197,-20.5905780294
180,-18.4000472721,-20.6666642997,-19.9205868312,-20.5918580992
181,-18.4267153223,-20.7176700177,-19.781475598,-20.6036686492
182,-18.5178601344,-20.6567969418,-19.8491451059,-20.584411259
183,-18.7427234238,-20.5715949544,-20.0248620078,-20.5108692596
184,-18.9463305803,-20.517997174,-20.1297421363,-20.4404539194
185,-18.9626498478,-20.4867405026,-20.1740408794,-20.4092147079
186,-18.8486149872,-20.4486140153,-20.2283495533,-20.3735001236
187,-18.7208383276,-20.4034465198,-20.2287696372,-20.3453910153
188,-18.5377008017,-20.3818954097,-20.1545063556,-20.4149741398
189,-18.2589025439,-20.3726170405,-20.1292815411,-20.5916508365
190,-18.0377534431,-20.3101593268,-20.2079955174,-20.7842508068
191,-18.0044601061,-20.2121506466,-20.2747795799,-20.9158469141
192,-18.0431931206,-20.1858968586,-20.2084322741,-20.9761477317
193,-18.045404212,-20.2393901468,-20.036642278,-20.9916654468
194,-18.1176168759,-20.2706110427,-19.9140703517,-20.9801928679
195,-18.3802908912,-20.2326408291,-19.9705765946,-20.9350722978
196,-18.7708199754,-20.1763251289,-20.1809312888,-20.8380142839
197,-19.0648074003,-20.1828961933,-20.419220738,-20.6638475146
198,-19.09883045,-20.2886855583,-20.5952972386,-20.3885952764
199,-18.948390166,-20.4438189828,-20.6586420203,-20.0874488488
200,-18.7686528848,-20.5489031187,-20.580948214,-19.972046314
201,-18.5134451325,-20.4956138439,-20.4390823136,-20.1307942384
202,-18.0828698352,-20.2611166545,-20.383984534,-20.3676960811
203,-17.6500212641,-20.0368067145,-20.448099917,-20.5002095776
204,-17.4230057833,-20.0499545015,-20.5024037873,-20.5781369992
205,-17.379727525,-20.2451583349,-20.4431487523,-20.6718673377
206,-17.5276510837,-20.3899980177,-20.3102908908,-20.7073094183
207,-17.9467067623,-20.4047536615,-20.2041187554,-20.6358841498
208,-18.5050811134,-20.3948313515,-20.180558319,-20.5672583165
209,-18.8440589681,-20.4574174587,-20.1983816334,-20.5877381574
210,-18.6644785801,-20.5811689518,-20.1681195667,-20.6119179663
211,-18.0233149566,-20.69219985,-20.1415703393,-20.5597516733
212,-17.2745214589,-20.7248425427,-20.2781040891,-20.4849742146
213,-16.8195924913,-20.6656472633,-20.562875294,-20.4444917586
214,-16.9047108967,-20.5899261146,-20.8169940024,-20.4395095057
215,-17.4217417039,-20.5910898128,-20.9411688348,-20.4740228422
216,-18.0303630258,-20.6543531265,-20.954307246,-20.5119755171
217,-18.4624131837,-20.6959985511,-20.888848867,-20.4532295983
218,-18.6129962391,-20.6702142508,-20.7819825211,-20.2761504664
219,-18.5062305227,-20.5873826477,-20.7068542612,-20.1197298537
220,-18.2871753173,-20.507080989,-20.6843235027,-20.0924446985
221,-18.1241557127,-20.4952975108,-20.6154121467,-20.1408840515
222,-18.0334414108,-20.5445401489,-20.4236227585,-20.2157340481
223,-17.9781165561,-20.5889114675,-20.1842437718,-20.3165675399
224,-18.0133386505,-20.5875476147,-20.0258082058,-20.3649079752
225,-18.1601683094,-20.5336581439,-19.9902737336,-20.2874709455
226,-18.3106216763,-20.4451493004,-20.0695967883,-20.156783345
227,-18.2447365884,-20.3616251094,-20.2568557626,-20.1076123894
228,-17.7924457276,-20.3269147417,-20.4560765785,-20.1572791277
229,-17.1295501644,-20.399502894,-20.516163908,-20.2006181861
230,-16.7149116734,-20.5816384395,-20.4156221914,-20.1982859711
231,-16.8209449478,-20.7536220702,-20.2635739449,-20.2372629897
232,-17.3145870643,-20.8090140186,-20.1757569969,-20.3630628967
233,-17.9292179899,-20.7605994227,-20.2240608482,-20.4797950152
234,-18.4725569559,-20.6581072171,-20.3796317066,-20.5006790654
235,-18.7805150866,-20.5445307258,-20.5301065227,-20.4690550047
236,-18.7403021525,-20.5025123314,-20.6075430963,-20.4501092433
237,-18.3754943698,-20.5911790338,-20.6088756721,-20.4511024412
238,-17.8772446866,-20.7427951062,-20.5667680567,-20.4426792645
239,-17.4369391084,-20.8246232697,-20.5396313271,-20.358218413
240,-17.0413215365,-20.7718711174,-20.5051742918,-20.1872630263
241,-16.6830323595,-20.6199896968,-20.3623527703,-20.0533842178
242,-16.5690556852,-20.4498399101,-20.1452446319,-20.054639452
243,-16.8141611525,-20.3188145231,-20.0244292928,-20.127453865
244,-17.2108904575,-20.2141047998,-20.0422964881,-20.1637271581
245,-17.493431561,-20.0653444638,-20.0799805594,-20.1544846432
246,-17.5693590644,-19.8447205961,-20.0861719767,-20.1744490366
247,-17.4997841028,-19.6565897461,-20.1475704056,-20.2678732692
248,-17.4125727891,-19.6539921356,-20.308614717,-20.3825473246
249,-17.3335954961,-19.8604415576,-20.4753021037,-20.4422097768
250,-17.2130925819,-20.1306586698,-20.5524922422,-20.4234443163
251,-17.0918040183,-20.2950204148,-20.5368535256,-20.3552113063
252,-17.0459954632,-20.3243051996,-20.493755216,-20.3102885759
253,-17.1276411996,-20.2787320983,-20.5031930668,-20.3413786847
254,-17.3416680129,-20.1810516453,-20.5693854736,-20.3806933535
255,-17.5751559766,-20.0557362864,-20.6154990528,-20.3147064607
256,-17.7111462413,-19.9784058277,-20.5890452991,-20.1727711928
257,-17.8308864838,-20.0300835502,-20.5180417846,-20.1050770381
258,-18.0696048369,-20.2023652873,-20.4699380878,-20.1875874006
259,-18.3374222567,-20.3512554657,-20.4952529003,-20.364585338
260,-18.484857902,-20.3391134332,-20.5811243412,-20.5409064149
261,-18.5215933757,-20.1769612537,-20.6539841417,-20.646342129
262,-18.4093228969,-20.0033404208,-20.6473009581,-20.650026852
263,-17.9777442864,-19.9557819105,-20.5437462868,-20.5616096293
264,-17.3076240898,-20.0200558821,-20.3753406196,-20.4296309403
265,-16.8689333394,-20.068381257,-20.2080753154,-20.3122134523
266,-16.9896330263,-20.0504470092,-20.1059808261,-20.2314229085
267,-17.4099686636,-20.0349071255,-20.0820616467,-20.1810740873
268,-17.6124047046,-20.0532861042,-20.0718244484,-20.1530109861
269,-17.4361051139,-20.0389943466,-20.005071474,-20.1167279921
270,-17.0972646318,-19.9867269058,-19.9353513099,-20.0346711954
271,-16.8063304035,-20.0335690371,-19.9644169324,-19.8886494988
272,-16.6586837381,-20.2606894624,-20.0564774223,-19.6825085823
273,-16.651901463,-20.5456265528,-20.1301328335,-19.5477779406
274,-16.6060029904,-20.7259018747,-20.2210973447,-19.6812366651
275,-16.3510386698,-20.7635054288,-20.3768683575,-20.0053097935
276,-16.039085389,-20.7317211096,-20.5066138906,-20.200692195
277,-15.8780297826,-20.715557276,-20.4789692881,-20.1115849102
278,-15.79534641,-20.7016750618,-20.3219611206,-19.8544133179
279,-15.707550818,-20.6101134463,-20.2275088801,-19.6014895846
280,-15.6585726309,-20.4260219633,-20.2840164722,-19.4114018881
281,-15.5914528648,-20.1910265399,-20.3338696479,-19.2487457884
282,-15.4006617043,-19.927301103,-20.26578016,-19.1230047973
283,-15.2593610529,-19.6824695987,-20.1832403321,-19.1578252527
284,-15.4918775058,-19.5454368958,-20.1763841548,-19.3897390583
285,-16.1106538972,-19.5631199373,-20.2380831939,-19.6143289091
286,-16.792096152,-19.7350639394,-20.3674944674,-19.6335017867
287,-17.1337876943,-20.0187654605,-20.5252350145,-19.4347478762
288,-16.9085463848,-20.2735958394,-20.5930129522,-19.1153228512
289,-16.311976173,-20.3683353766,-20.5007699565,-18.8459148992
290,-15.7867121164,-20.3397471687,-20.3351339006,-18.7811351486
291,-15.6311842047,-20.3100438108,-20.2303477864,-18.8993496176
292,-15.9735959948,-20.3341742946,-20.1997215062,-19.0451770601
293,-16.6942808586,-20.3730865282,-20.1684400778,-19.1146421902
294,-17.3175731605,-20.3610758237,-20.1070113376,-19.1346223483
295,-17.4351879055,-20.3181649232,-20.0799718032,-19.236299446
296,-17.0385551306,-20.319348475,-20.1612341497,-19.4612049523
297,-16.3204914485,-20.3496280017,-20.309600618,-19.6402049191
298,-15.5560935805,-20.3427200954,-20.4190869064,-19.6932527881
299,-15.034997185,-20.3009065701,-20.4647733408,-19.7188241411
300,-14.8524145046,-20.2636943014,-20.4530342844,-19.6463922624
301,-14.8802821818,-20.2352328914,-20.3350676521,-19.3106105462
302,-14.9695410121,-20.192010126,-20.0835481709,-18.8622421146
303,-15.1114300154,-20.1251288682,-19.7474259013,-18.6557552628
304,-15.2746584047,-20.0596313168,-19.4695348012,-18.7411252993
305,-15.2494143979,-20.0271814816,-19.4459751418,-18.819611372
306,-14.997747693,-20.0479937707,-19.6767522737,-18.7216473497
307,-14.887941183,-20.1502516418,-19.9118655752,-18.5664204738
308,-15.1750661738,-20.3450435541,-20.0017518725,-18.5092935616
309,-15.5832960892,-20.557610044,-20.045408219,-18.563917166
310,-15.6765634454,-20.6641256734,-20.1789618491,-18.5516288867
311,-15.3117356869,-20.6128114498,-20.3908677578,-18.3103242939
312,-14.5760048974,-20.4120059174,-20.5454112532,-17.9783239509
313,-13.732520031,-20.0791946242,-20.5384292709,-17.8008834088
314,-13.2506438437,-19.738987049,-20.4065526805,-17.7797730403
315,-13.3380627773,-19.5989318583,-20.3045578901,-17.7392976601
316,-13.63370638,-19.7275836488,-20.3339718251,-17.5451570177
317,-13.6947989039,-20.0089243975,-20.406008166,-17.2329093582
318,-13.5408728901,-20.2638529644,-20.359925675,-17.0273218909
319,-13.5962220596,-20.3552987904,-20.1807830417,-17.0927763697
320,-14.0782297908,-20.2882592176,-20.0233692311,-17.3064450535
321,-14.6448776842,-20.1853692853,-20.0254719048,-17.4519615714
322,-14.8628690588,-20.1023885794,-20.176907865,-17.5043295667
323,-14.7271364409,-19.9873653456,-20.3650642488,-17.5200862313
324,-14.5120713261,-19.8473676578,-20.4786384252,-17.4608781217
325,-14.4345728558,-19.7504553873,-20.4843597351,-17.3177144703
326,-14.6502701935,-19.6855230332,-20.4144505514,-17.1051757093
327,-15.1023078054,-19.6086421239,-20.32046761,-16.7820158277
328,-15.3446545124,-19.5455348951,-20.2515593772,-16.456624435
329,-15.0352650939,-19.5892899897,-20.1754555952,-16.4368330081
330,-14.4252998633,-19.7844637915,-19.9843301376,-16.8530776386
331,-13.989625778,-20.0249583843,-19.6833885792,-17.3897812175
332,-13.6923632945,-20.1797309396,-19.4646488776,-17.6621632726
333,-13.0929688549,-20.2173631821,-19.4779834541,-17.697928935
334,-12.2882108034,-20.1353102172,-19.6109916889,-17.7240592432
335,-11.9390360476,-19.9541080516,-19.6783951188,-17.7435030025
336,-12.1681816373,-19.8141455513,-19.7141448278,-17.6509148385
337,-12.3869797559,-19.8599799967,-19.8165579754,-17.5271917604
338,-12.2025884144,-20.0510895009,-19.9124060377,-17.4853121857
339,-11.8228727667,-20.2536046102,-19.8777986292,-17.4297837699
340,-11.633551526,-20.3538793932,-19.6966368691,-17.2850901977
341,-11.6153293669,-20.2702865269,-19.4866065965,-17.2117105026
342,-11.3825551151,-20.0294562779,-19.4426674521,-17.3357898201
343,-10.8716942544,-19.7611374265,-19.6226381274,-17.5754303809
344,-10.48504113,-19.5746165435,-19.8556057674,-17.8437044584
345,-10.3905847491,-19.5195633745,-19.96861892,-18.1231100738
346,-10.3004655601,-19.6286693962,-19.9748509315,-18.3367542367
347,-10.004259227,-19.8755636722,-19.9799887284,-18.3212253516
348,-9.6666378181,-20.125767308,-20.0014107782,-17.9867477325
349,-9.6007404775,-20.2533598451,-19.9805425967,-17.4557419771
350,-9.964330267,-20.256756111,-19.94511585,-16.9484107793
351,-10.6832644067,-20.1946467989,-20.020554116,-16.6522507085
352,-11.4594416536,-20.1127987817,-20.2498003492,-16.5910832549
353,-11.8667019675,-20.0759054389,-20.5336375606,-16.5688799625
354,-11.6732245828,-20.1337616225,-20.7527119152,-16.5356230306
355,-11.0009734511,-20.2048582957,-20.8434110308,-16.6859519844
356,-10.2333016983,-20.1398988698,-20.7899440375,-17.0505735911
357,-9.8129781267,-19.9440453578,-20.6040512308,-17.415063557
358,-9.8611968921,-19.8034961959,-20.3390361909,-17.5509283093
359,-9.9999565803,-19.8833724364,-20.1403325651,-17.3912732848
360,-9.8230726996,-20.1276339771,-20.1537123718,-17.1179837149
361,-9.4903505124,-20.3149623189,-20.3190638706,-16.9907728662
362,-9.504330363,-20.3500448893,-20.4225762462,-17.0259611791
363,-10.0680827047,-20.2995068851,-20.382164743,-17.0082350233
364,-10.9037956523,-20.1977854696,-20.334751319,-16.7770296193
365,-11.4489666873,-20.0285787847,-20.3961082981,-16.3315270497
366,-11.3336949185,-19.8134550897,-20.4863196103,-15.7900796061
367,-10.7707452424,-19.6770505891,-20.4963216554,-15.3001264136
368,-10.2615393162,-19.7457746105,-20.43988478,-14.9233636553
369,-10.1265517868,-19.9274254445,-20.3430786497,-14.6934144826
370,-10.3948545326,-20.0008480174,-20.1929866038,-14.6811753022
371,-10.7767265776,-19.8953328261,-20.0513652797,-14.8127423749
372,-10.9249952732,-19.6756068714,-20.0495543812,-14.9083450999
373,-10.8738037849,-19.3725596845,-20.2282938496,-14.9956211451
374,-10.9017002325,-18.9889299977,-20.450883971,-15.1543795535
375,-10.9660437041,-18.5811887937,-20.5517333788,-15.2699327762
376,-10.7710679054,-18.3015624939,-20.534938261,-15.2865670056
377,-10.4768683777,-18.3193510456,-20.4956425901,-15.2739881963
378,-10.575104516,-18.5633357675,-20.4421038357,-15.1404748124
379,-10.9607392504,-18.774793055,-20.3706827409,-14.7767284467
380,-10.9534536616,-18.9100970983,-20.3618083921,-14.4309390937
381,-10.3660652691,-19.0661231241,-20.437217912,-14.4419860405
382,-9.7223694352,-19.2022911265,-20.4728448133,-14.7261893766
383,-9.3253040825,-19.2916013178,-20.3650642488,-14.9673604885
384,-8.9410183029,-19.4107968421,-20.1825230348,-14.9425715035
385,-8.4846258801,-19.6024061654,-20.0707803874,-14.5567538796
386,-8.2380117223,-19.8230340494,-20.0634762984,-14.0646651793
387,-8.2410031589,-19.9494938978,-20.0786455272,-13.8700522336
388,-8.1025356471,-19.8636446254,-20.0486624056,-13.88756834
389,-7.5420070594,-19.5897371946,-19.9714005847,-13.6595954951
390,-6.6220409169,-19.3033870364,-19.8989465001,-13.0882267157
391,-5.6908922599,-19.1790104643,-19.8832942611,-12.563571079
392,-5.4841948803,-19.2552282513,-19.9216015527,-12.4616377695
393,-6.3616432584,-19.4559299838,-19.9777792476,-12.6235561787
394,-7.4279659714,-19.6363008641,-19.9986473818,-12.5057562351
395,-7.4272161527,-19.6844367511,-19.9450623942,-12.1141125746
396,-6.121547531,-19.6575462406,-19.8461067494,-12.0618131661
397,-4.5053244668,-19.6772489026,-19.8055860867,-12.4455654564
398,-3.9217795297,-19.7567338577,-19.90214899,-12.415176468
399,-4.7469348769,-19.7627951703,-20.0359727101,-11.2070465603
400,-6.0856896596,-19.5652902414,-20.0207683979,-9.2026329917
401,-6.8786079378,-19.3297453166,-19.8318069549,-7.4106055704
402,-6.8930123725,-19.3594197499,-19.6344774236,-6.3179791515
403,-6.5487074872,-19.6218234934,-19.6153328256,-5.9916781255
404,-6.1179079922,-19.8057230269,-19.7921502733,-6.616410524
405,-5.4688093484,-19.7029915792,-20.0061076774,-8.1632218283
406,-4.5523816862,-19.386891185,-20.0742138792,-10.0943838386
407,-3.6059136519,-19.1473689436,-19.8382125753,-11.8055571395
408,-2.8505005996,-19.1880680485,-19.289021812,-13.0878679243
409,-2.4100740761,-19.4317271508,-18.7515986836,-13.8315269512
410,-2.2751459371,-19.6792295394,-18.6214435345,-13.7786067423
411,-2.3382857336,-19.8223428835,-18.9586855053,-13.1535974421
412,-2.6948295801,-19.8691363941,-19.5248764129,-12.6455477523
413,-3.4655792917,-19.8370698702,-20.0083407757,-12.3162499947
414,-4.4337442427,-19.7279463885,-20.1763576936,-11.6700739775
415,-5.2955739879,-19.5826220729,-19.986357854,-10.8377039435
416,-5.7904338596,-19.4436738693,-19.6330285235,-10.4317019092
417,-5.5075645979,-19.3095633044,-19.420738564,-10.5778321624
418,-4.3674000779,-19.1512263826,-19.5083380075,-10.9402857653
419,-3.0490237049,-18.9349072834,-19.7945366006,-11.1161801141
420,-2.2181727542,-18.7104728501,-20.0192029271,-10.9764029862
421,-1.7817490703,-18.5700756991,-19.9581154447,-10.760601074
422,-1.2826852911,-18.4639321735,-19.5790815449,-10.548586143
423,-0.7774216196,-18.3081389074,-19.0701976513,-10.1281452223
424,-0.9226593807,-18.1852083229,-18.6920970992,-9.2609014934
425,-1.7371152633,-18.2593720045,-18.5450735009,-7.7671284279
426,-2.2091453044,-18.5789102779,-18.5371969649,-6.0924130495
427,-1.8614087205,-18.944355324,-18.6589632536,-5.1630701724
428,-1.4624300435,-19.039057925,-19.0143571402,-4.8970078979
429,-1.6404902376,-18.7810625332,-19.4472254014,-4.1455550911
430,-1.8589349932,-18.4282026905,-19.6279678962,-2.3055554072
431,-1.3108620147,-18.2872374966,-19.5703365866,-0.0202356541
432,-0.1770241252,-18.4627512247,-19.5462115514,1.3258456526
433,0.5093251258,-18.9081802115,-19.6066336814,0.9389972585
434,0.1360729684,-19.4639817464,-19.6262122275,-0.2937212828
435,-0.7978592495,-19.8415944951,-19.5665774667,-0.9003755692
436,-1.5192881356,-19.8475413361,-19.4544099422,-0.4821915177
437,-1.9947626879,-19.5882116671,-19.3214288954,0.4372749387
438,-2.6824977969,-19.2577874412,-19.1994871716,1.1895795925
439,-3.5937142984,-18.9289822218,-19.1311505251,1.2150693867
440,-4.1183619792,-18.7100177975,-19.1832818981,0.4528314324
441,-3.8292247698,-18.7705553494,-19.3312951715,-0.4069818928
442,-3.0440118942,-19.0912012023,-19.4187089073,-0.6338956446
443,-2.445029445,-19.4254791188,-19.3803109607,-0.4583896697
444,-2.2910874358,-19.5391623699,-19.3262222013,-0.7950657284
445,-2.0235465963,-19.3996614155,-19.375006559,-1.6471604092
446,-1.0018773477,-19.1668835886,-19.5758704402,-1.8334844547
447,0.5337982857,-19.0401845233,-19.8364982839,-0.95476681
448,1.9315798885,-19.0884283829,-19.9211590225,-0.0479096091
449,2.8907040798,-19.1942585581,-19.7564620208,0.0633557726
450,3.2939522829,-19.1837230958,-19.5451636427,-0.4453754188
451,3.1279100907,-19.034810749,-19.443273838,-1.2449883695
452,2.6869491729,-18.9346579181,-19.4257606669,-2.1879641411
453,2.2999030621,-19.0614216423,-19.438562446,-2.7760708542
454,2.004052258,-19.3820436568,-19.4126786042,-2.5218721755
455,1.7536035425,-19.7210105129,-19.2594722611,-1.8502780476
456,1.6737828361,-19.9003268171,-19.0115325233,-1.6092574507
457,1.9010129285,-19.8355019997,-18.8476982889,-1.9048878569
458,2.3365533507,-19.5739829517,-18.8902158313,-1.9851901299
459,2.8601752628,-19.2232150787,-19.0831687229,-1.1898676148
460,3.453296006,-18.9043647903,-19.3009782525,0.0100950703
461,4.0066013854,-18.7465915594,-19.4748126522,0.5695805448
462,4.449945174,-18.7839192026,-19.5789261896,0.4139299237
463,4.7921277043,-18.8924456962,-19.5736399987,0.031309212
464,4.9901241852,-18.95976055,-19.4629552868,-0.6397570013
465,5.2770622443,-18.9911050207,-19.351230823,-1.5457423534
466,6.1349839131,-19.0031219506,-19.2937618883,-1.9475277363
467,7.3746275889,-19.028698422,-19.2716185816,-1.4490308734
468,7.8331607813,-19.1543039334,-19.3297834342,-0.7356109894
469,6.6160845275,-19.3678881894,-19.4944565346,-0.5446606521
470,4.4129768599,-19.4749505905,-19.6675218545,-0.6174199031
471,2.9269248062,-19.2798597057,-19.6840788121,-0.4169515109
472,2.9274902915,-18.772429779,-19.458108262,-0.0283269115
473,3.6916743139,-18.1578771232,-19.114904626,0.1859723601
474,4.4256596315,-17.7615982354,-18.8626914752,0.111738106
475,5.1617016522,-17.8111278451,-18.755323961,-0.0850920927
476,6.0354210571,-18.2315886619,-18.6942346198,-0.1957137843
477,6.7810271318,-18.6304338955,-18.6272752594,-0.2967529948
478,7.2560181204,-18.6940552175,-18.6149538978,-0.5401193299
479,7.6522945088,-18.6086056566,-18.6478038845,-0.5761240522
480,8.0641679794,-18.6950524894,-18.62080568,-0.0971925719
481,8.3017024084,-18.8270366792,-18.5746557529,0.2915862559
482,8.2232488752,-18.6935435283,-18.6595538496,0.1048448307
483,8.0232801945,-18.3775253214,-18.831252231,0.1014224391
484,8.0004391649,-18.2371170722,-18.9201914939,1.2872492367
485,8.1533252765,-18.3827435892,-18.8673741852,3.5733625663
486,8.3618800535,-18.6411230945,-18.724666341,5.8753760685
487,8.7090511436,-18.8365086254,-18.6129725941,7.1371479891
488,9.1057158313,-18.8514554314,-18.6473010251,7.1429637631
489,9.1031359158,-18.6852554173,-18.7890042734,6.4516319754
490,8.5692189423,-18.5157018165,-18.8929597945,5.6889106516
491,7.9705449286,-18.5104109793,-18.9580726855,5.1712414421
492,7.8257908857,-18.6233060326,-19.1031625251,5.2711141441
493,8.2677149739,-18.6307415867,-19.3098126426,6.3311609981
494,9.0218960722,-18.4159934911,-19.4424058793,7.8288352331
495,9.5467807599,-18.1582922368,-19.3850962254,8.5783792767
496,9.552235518,-18.1081575014,-19.1041506936,8.1060067424
497,9.4188362336,-18.265901398,-18.7797262292,6.9880420819
498,9.6591324001,-18.4309922674,-18.7004971889,5.8060072661
499,10.3929309122,-18.5341140821,-18.8965935758,4.7018746816
500,11.4008672945,-18.7221303818,-19.1311394394,4.0417490427
501,12.0826658889,-19.0144877815,-19.2060140043,4.4971133279
502,11.8621606019,-19.1363623267,-19.0793364627,6.155419601
503,10.9346045471,-18.9193410945,-18.7982014701,8.1630449248
504,10.1354108538,-18.5843588106,-18.465307281,9.4534928839
505,10.1565009842,-18.4060624878,-18.2181921099,9.6488620077
506,10.9054047821,-18.3881163655,-18.1506032766,9.1301989376
507,11.7195796231,-18.4180921799,-18.2260053895,8.3971310866
508,12.2722354049,-18.4659042335,-18.3276081335,7.9135708803
509,12.6267730606,-18.5195704629,-18.40846785,8.2410326789
510,12.6886338157,-18.5176822229,-18.4399708306,9.5164707835
511,12.311604891,-18.4045177313,-18.3763152386,11.0288908101
512,11.6358017738,-18.1686576923,-18.3257951979,11.8734587784
513,11.0668113851,-17.9096962218,-18.4674679776,11.7907124282
514,10.8509182482,-17.8771882163,-18.7752371883,11.0654547256
515,10.7691602402,-18.1910473119,-19.0475203527,10.0593279748
516,10.6453451115,-18.5477425025,-19.1027614718,8.9272678488
517,10.7677874061,-18.5732757851,-18.8910868058,7.5828781488
518,11.3806126518,-18.3673772814,-18.5023122986,6.1486837143
519,12.2084726083,-18.3012844475,-18.0600465821,5.1566897997
520,12.6829035659,-18.464539158,-17.6873100187,4.9946740126
521,12.5075432776,-18.6722633944,-17.5070387131,5.5542599347
522,12.0087683664,-18.8304001513,-17.5387248916,6.4078586817
523,11.6210890629,-18.9336839513,-17.7145783395,6.9670081961
524,11.2684349125,-18.8457256074,-17.9820451216,6.8921904951
525,10.7276668762,-18.5164596725,-18.2770566167,6.7363437546
526,10.1025276174,-18.223805027,-18.4825145423,7.3791634146
527,9.6265652473,-18.1085026181,-18.5134380613,8.7753079406
528,9.356795511,-17.9575185695,-18.3899287823,10.1559456558
529,9.1942409801,-17.7902494808,-18.2041427827,10.9499379022
530,9.1882767096,-17.857525143,-18.0714283173,11.1019297127
531,9.5995999509,-18.0185308954,-18.047242157,10.9666404272
532,10.5355621309,-17.8791312322,-18.0830404395,10.8677337095
533,11.7261205294,-17.4405504374,-18.1150551407,10.7660399545
534,12.6908117039,-17.0568511733,-18.1835718619,10.6488161264
535,13.1217430833,-16.921213364,-18.369805096,10.8595496786
536,13.1806151364,-17.0079227515,-18.5529679825,11.4832285891
537,13.2178199925,-17.2186040309,-18.5138022055,12.1137186806
538,13.3706339567,-17.4513293571,-18.3444027995,12.6208744241
539,13.6144506032,-17.7683907268,-18.3663675522,13.1759650243
540,13.821939493,-18.2068463938,-18.6604450913,13.5461274606
541,13.9149613003,-18.536445359,-19.0015405578,13.2334202315
542,14.0693657357,-18.5989876536,-19.1683021052,12.3291521593
543,14.2621390775,-18.4594831976,-19.089011052,11.6001679841
544,14.110167421,-18.0941048046,-18.836759837,11.6339753093
545,13.7047821648,-17.4809038284,-18.6292967649,12.3542851657
546,13.7311896957,-16.9658979262,-18.6247934008,13.0637492029
547,14.4248959515,-16.9557954526,-18.6619807612,12.8473529307
548,15.2653794599,-17.3189729426,-18.5265804772,11.7214431527
549,15.7674734977,-17.6472299833,-18.3912272821,10.9147264456
550,15.7879678065,-17.8660557987,-18.5010234253,11.1296432332
551,15.1961124147,-18.0940377993,-18.6850040747,11.5152437308
552,14.1079178805,-18.2497350411,-18.6269469493,11.2150402726
553,13.3342846574,-18.2140197524,-18.328597205,10.636865265
554,13.6759637217,-18.1035864619,-18.0206202502,10.4919527826
555,14.7709062713,-18.1080564753,-17.8454189058,10.9671180564
556,15.5125427211,-18.2410209804,-17.8297746087,12.0250366107
557,15.481384929,-18.3421525788,-17.9578852291,13.3521451399
558,15.1397826252,-18.2954189124,-18.1602757767,14.4102197997
559,14.9967786808,-18.1481267325,-18.3557866879,14.8857689022
560,15.1789980293,-17.9488458462,-18.5053529227,14.682840657
561,15.4136108447,-17.6960343834,-18.5901229098,13.7545509256
562,15.3191379897,-17.4248320273,-18.675890231,12.3025397712
563,14.9022326629,-17.2328687997,-18.9376557927,11.1491585617
564,14.5505804423,-17.2802807643,-19.3323298117,11.1581409575
565,14.5147627562,-17.6059903907,-19.4792887247,11.9593505499
566,14.5812365976,-17.9639919661,-19.1057751458,12.4340605308
567,14.4086302441,-18.0874623313,-18.3406644318,12.3233639363
568,14.0364328891,-18.0747267276,-17.5592536531,12.2116261601
569,13.810532956,-18.205465054,-17.1144965659,12.3803166105
570,13.9779707757,-18.4207781109,-17.1118510004,12.5027871257
571,14.4431086592,-18.4125176904,-17.3801298711,12.3075061019
572,14.8594840932,-18.0926551275,-17.710833672,11.9275033093
573,15.1576306254,-17.6608394999,-18.0465892821,11.6715005762
574,15.7072395676,-17.3976132523,-18.3684245976,11.8375771297
575,16.6183643707,-17.3717203133,-18.5679157542,12.4025410402
576,17.4027763871,-17.3262968705,-18.6272045174,13.0450711513
577,17.5931785936,-17.0727369969,-18.7377500635,13.780009228
578,17.2527183841,-16.7889845088,-18.9979898874,14.6856685653
579,16.7260629365,-16.7632136461,-19.225525593,15.1771967294
580,16.192378576,-17.0159800474,-19.2375195672,14.6691207986
581,15.698287576,-17.3045306819,-19.0583002695,13.5867692276
582,15.3593255342,-17.4665633038,-18.826827238,13.0647521339
583,15.2724915494,-17.5516091811,-18.6914801633,13.6171404538
584,15.4198511911,-17.5739989107,-18.6961102142,14.5229376253
585,15.7265766878,-17.3630221568,-18.6839916994,14.8076170891
586,16.0185446547,-16.8552527833,-18.4841771821,14.2891985129
587,15.9701737926,-16.3098134331,-18.2031281398,13.5782830602
588,15.4908841462,-15.9313285315,-18.0903206333,13.4096866307
589,15.199961235,-15.6850813709,-18.1542391012,13.9676847407
590,15.6682742814,-15.6217808284,-18.183952181,14.831515165
591,16.3852769412,-15.8973904867,-18.067862985,15.4015866131
592,16.5986352765,-16.4903381561,-17.9120259701,15.3046471143
593,16.4005652036,-17.1289452568,-17.8975326773,14.724006469
594,16.2515266513,-17.4808495343,-18.0015925604,14.2989997523
595,16.2929048276,-17.4699420751,-18.0211462082,14.3514850529
596,16.391874242,-17.3590683211,-17.8872196556,14.47334058
597,16.4186999773,-17.2732891255,-17.6364418512,14.2663554419
598,16.3209608566,-16.8564767204,-17.239102498,14.0142164051
599,16.0599088503,-15.9532081417,-16.7481059741,14.0800967118
600,15.7815616687,-15.1578006046,-16.4158795905,14.2300546534
601,15.851640729,-15.0480018002,-16.4754647484,14.0806432301
602,16.2963855573,-15.4604315715,-16.8187075839,13.6124697041
603,16.5574806113,-15.9390200374,-17.0578418056,13.1053413978
604,16.2832010393,-16.323789384,-17.0421553965,12.9258903516
605,15.9529572605,-16.6414315908,-17.0243449123,13.2669293947
606,16.147258184,-16.920966512,-17.1781823552,13.8613318246
607,16.7395576279,-17.1691265524,-17.3440010269,14.0830718141
608,17.2634010898,-17.2248981793,-17.359885905,13.6030055756
609,17.4966513591,-16.8864447915,-17.2760563003,12.7568842099
610,17.4414485788,-16.2658918231,-17.1419974171,12.0694618913
611,17.1394949186,-15.6816588949,-16.9076000638,11.737858165
612,16.7217381664,-15.3695087093,-16.6454040391,11.6381181922
613,16.3994000288,-15.4732683283,-16.591967373,11.6305898718
614,16.2801931913,-16.0048961907,-16.823305035,11.6071502987
615,16.3254297555,-16.7280990663,-17.066654672,11.4937143689
616,16.4854215339,-17.2637399595,-17.0467822141,11.5632829201
617,16.731728133,-17.3392980454,-16.8452508642,12.0719598296
618,16.9097636489,-16.9745617625,-16.6677362461,12.5085701436
619,16.8355212178,-16.4808513543,-16.5504023986,12.2519075951
620,16.553773288,-16.1092559272,-16.4349042065,11.6974912114
621,16.2804510759,-15.8362742108,-16.2229731789,11.7331675661
622,16.2574141296,-15.6694366233,-15.9212604781,12.4158876619
623,16.5345645246,-15.6810283894,-15.8347276365,12.9885018402
624,16.7783849673,-15.7943364817,-16.214111177,12.9346551221
625,16.7455744826,-15.9765957745,-16.8643709314,12.5233658563
626,16.5670119558,-16.202499923,-17.3943451661,12.4335123155
627,16.3034105602,-16.2620960251,-17.5804043842,12.7989402068
628,16.0133157346,-16.0819951632,-17.4705558399,13.0897663706
629,16.0015583626,-15.9409511187,-17.2440322828,13.1365936777
630,16.342434583,-16.0405033348,-16.9377692766,13.2353874384
631,16.7172062889,-16.1450747469,-16.5684284382,13.4195744466
632,16.8694565801,-15.9310160169,-16.3296838914,13.5511297448
633,16.7747506076,-15.5024900529,-16.3945730253,13.661249011
634,16.5061031146,-15.2762767539,-16.7673840066,13.7561400566
635,16.1810595605,-15.3650394769,-17.223089926,13.7725510488
636,16.0529705678,-15.4757069535,-17.3480415598,13.7596472456
637,16.3687356309,-15.3602404167,-16.9788140766,13.7298328915
638,16.9718850068,-14.9554380128,-16.4296101309,13.537161716
639,17.4843818563,-14.460441367,-15.9916031286,13.1342765562
640,17.8604297896,-14.3147580784,-15.6287465364,12.65615681
641,18.2156326919,-14.6950761098,-15.328498685,12.2088816278
642,18.4451093847,-15.2949105632,-15.3236620856,11.9901806617
643,18.444401872,-15.7178874701,-15.8508645733,12.3660679368
644,18.2566637667,-15.7568365046,-16.7486819358,13.2971404685
645,17.9577632151,-15.4287540943,-17.4015405076,14.3010133354
646,17.7253465356,-14.9674690177,-17.251323985,15.0868925957
647,17.6762198967,-14.5815929303,-16.374027998,15.5385118749
648,17.531831927,-14.3061504955,-15.4812323756,15.4775361226
649,17.0576052705,-14.1913008225,-15.2284863758,14.9125856464
650,16.6482496271,-14.3363191478,-15.5429013454,14.2547476433
651,16.7863294931,-14.6403354223,-15.7898807642,14.0019673385
652,17.2725224071,-14.7234778197,-15.5882456677,14.276671939
653,17.59861398,-14.3481022475,-15.15966556,14.8111746932
654,17.6784195198,-13.7851933037,-14.8806925598,15.2311415669
655,17.6825277193,-13.5432990596,-14.8720800637,15.3258552278
656,17.5061817061,-13.875799166,-15.0201603049,15.1065380044
657,16.9239305499,-14.5721894379,-15.161115872,14.6809822778
658,16.2050276071,-15.1095352885,-15.322315926,14.2268624765
659,16.0202380293,-15.2324830291,-15.6524801575,13.9694319361
660,16.5161527999,-15.2363831245,-16.0159159724,14.0600059641
661,17.046237013,-15.3333722547,-16.1405477874,14.4302023
662,16.9904175633,-15.3441734899,-16.0973388398,14.822845033
663,16.3466238622,-15.2235754291,-16.1362897462,15.1154040353
664,15.5344729615,-15.1695678496,-16.2239143259,15.3973763522
665,14.9230277168,-15.2163908405,-16.02370607,15.7122437679
666,14.6650662465,-15.0357582993,-15.3342250686,15.9703033789
667,14.7461785616,-14.3487882679,-14.446614479,16.1687916405
668,14.9255728007,-13.5051325298,-13.8645693875,16.4587883151
669,14.9377566352,-13.0874401227,-13.7634486574,16.7530141284
670,14.8446515495,-13.2054323413,-13.963592243,16.6472449569
671,14.8938939716,-13.6628897243,-14.204939966,16.011812021
672,15.1631867649,-14.2203747552,-14.3904021113,15.2536423903
673,15.4747400819,-14.5422372807,-14.7313873731,14.7580106185
674,15.5517795901,-14.4586113889,-15.3177999711,14.499136838
675,15.3871384387,-14.1965325133,-15.8820984894,14.4356361596
676,15.4103858123,-14.1009628969,-16.3065013154,14.576678896
677,15.921268375,-14.3238607349,-16.5711179781,14.6507804083
678,16.5208591526,-14.7328616263,-16.4124751747,14.4596675223
679,16.6190136802,-15.0977242074,-15.798065465,14.1137740359
680,16.3210167636,-15.2812697289,-15.2100043801,13.8324079622
681,16.2733204673,-15.159954817,-15.0871715467,13.9908795146
682,16.7454071843,-14.7561089623,-15.3673846157,14.7595837931
683,17.4302272259,-14.3473981115,-15.6340571512,15.6846254007
684,17.9860954551,-14.1723801758,-15.491588447,16.1229297849
685,18.2320357904,-14.155006029,-14.9411729341,15.767275039
686,18.1261755714,-14.0085408262,-14.4244066041,14.8585756444
687,17.8430184285,-13.5841058245,-14.2730310401,14.0921973911
688,17.5787816958,-12.8628394496,-14.369141984,13.9300046268
689,17.3118069432,-11.8941768938,-14.428481643,14.2357158992
690,16.9051385524,-11.180943752,-14.2675325537,14.6994567868
691,16.4348101281,-11.3911849365,-13.8411106589,15.1246519945
692,16.2497886155,-12.45398678,-13.2407952227,15.4528957382
693,16.4837076199,-13.5860099191,-12.6578371149,15.715502235
694,16.8083266583,-14.1300559985,-12.3754961862,15.9036600824
695,16.8751526076,-14.134787469,-12.7044759948,15.98867116
696,16.6942335853,-14.0589903724,-13.6782310074,16.0094625137
697,16.539643438,-14.0800594886,-14.780710931,16.0153516779
698,16.6640422826,-13.9836001276,-15.2797973751,15.9748981201
699,16.963188577,-13.5011914537,-14.9965215912,15.7519474344
700,17.059932316,-12.6012429861,-14.416501469,15.3008020035
701,16.8705114219,-11.6426733936,-13.9969252259,14.9173000592
702,16.6184687565,-11.1502852932,-13.8741900176,14.9127592879
703,16.4693546577,-11.2581373887,-14.1148870443,15.1733767901
704,16.541929319,-11.6388912865,-14.623615761,15.4683392233
705,16.8227294698,-12.1233659396,-14.9678185548,15.8039145324
706,17.0808388658,-12.747896919,-14.7548320386,16.1397431844
707,17.1747232849,-13.2235232765,-14.1577324462,16.2931593356
708,17.1827293374,-13.169830947,-13.7855679374,16.2880878186
709,17.1148182504,-12.6985746601,-13.9195342182,16.3541416108
710,16.8438902349,-12.2487896169,-14.2054632481,16.6217896759
711,16.432714726,-12.071180933,-14.3425863007,17.0667843782
712,16.1974498908,-12.1465676526,-14.4378076519,17.5625134197
713,16.3297029263,-12.3580239702,-14.4037994546,17.8401949688
714,16.6546441501,-12.5562618389,-13.9597766724,17.5216131476
715,16.8677452962,-12.5633949676,-13.2420734525,16.3802156359
716,16.9575067167,-12.3303022041,-12.6476786196,14.7894787357
717,17.1036956583,-12.1774667458,-12.3248034962,13.6062720401
718,17.2032698898,-12.5234450188,-12.0632833359,13.3592970318
719,17.0803655819,-13.2567817863,-11.5636678311,13.9364298157
720,16.9036873847,-13.7819790844,-10.8737400898,14.9357096431
721,16.9015478638,-13.8056894154,-10.4644658235,15.8658368517
722,17.0460993628,-13.6391601551,-10.6835136846,16.2969443208
723,17.1918316365,-13.455313815,-11.3361572093,16.1809289068
724,17.3002586875,-13.0214332946,-12.0100984741,15.9378398351
725,17.4204307013,-12.4778244137,-12.4179547702,16.1034091415
726,17.4870272658,-12.3594952581,-12.49329605,16.7506644718
727,17.3029371886,-12.6849704669,-12.4205850122,17.4501839599
728,16.7498649505,-12.8854096806,-12.3436771664,17.8696878701
729,16.0445744105,-12.5903958968,-12.2323555171,18.007347169
730,15.7180585917,-12.0778136899,-12.0728894073,17.9392966751
731,16.0591492396,-11.9194641057,-11.8429763507,17.7498627522
732,16.6896115618,-12.1419321821,-11.5619467687,17.5704267481
733,17.0339904201,-12.2156286272,-11.5154716159,17.3730322861
734,16.9988426386,-11.9009541417,-11.9284497082,16.965793233
735,16.8520128234,-11.4400448068,-12.6114860281,16.3391684639
736,16.7680192487,-11.1033198314,-13.2543681998,15.6223535231
737,16.7722650479,-10.9530302822,-13.6384287682,14.8680465542
738,16.7774566424,-10.9666661611,-13.6122015528,14.3134530976
739,16.6719549988,-11.1844344184,-13.2163129688,14.3382487197
740,16.5087515673,-11.5238265991,-12.7920610448,14.8842147679
741,16.4511518806,-11.8293991629,-12.7821350979,15.5085410192
742,16.5589784835,-12.1180776771,-13.2810793779,15.9205755047
743,16.6952685711,-12.2752518565,-13.8559754893,15.9924741775
744,16.6990341304,-12.035618056,-14.0203601736,15.6374848313
745,16.593202828,-11.5368608896,-13.7428007982,15.0545318629
746,16.534860934,-11.2299245246,-13.2965340474,14.7165989299
747,16.6128816243,-11.3403840828,-12.9136959761,14.8046368418
748,16.7934966187,-11.7734512299,-12.6677198206,14.957759928
749,17.0209368666,-12.3125892301,-12.463630792,15.0078572749
750,17.2031651087,-12.7502170335,-12.1552735873,15.3049605258
751,17.2118213544,-12.8973444097,-11.6809081695,15.8018346959
752,16.9789575397,-12.6675784869,-11.1039691953,15.864032757
753,16.5111941851,-12.2722546067,-10.6421831812,15.3428040567
754,16.1090991169,-12.1361739605,-10.5833650498,14.8172209802
755,16.2188205009,-12.3519384833,-10.846104833,14.7361193072
756,16.6292955055,-12.5264785064,-10.9048426675,15.036455067
757,16.7246990889,-12.435358345,-10.5689575832,15.3946436895
758,16.5302136403,-12.2178159929,-10.2837026114,15.6242823888
759,16.4181618841,-11.9323334739,-10.3880501537,15.9435037044
760,16.3160043113,-11.5449278225,-10.6921100093,16.6190564653
761,16.0208338221,-11.1474504893,-10.8645771867,17.473744644
762,15.6934853566,-10.8765474353,-10.7581851378,18.0020555149
763,15.6554292602,-10.7966750739,-10.430455025,17.8474526456
764,15.943231149,-10.9378606029,-9.9907123041,17.1830267971
765,16.3017535474,-11.321926704,-9.4790703614,16.5382423133
766,16.5769837642,-11.7391129789,-8.9288162787,16.2497199242
767,16.7158191029,-11.7483804597,-8.4438031161,16.2649933889
768,16.5324665612,-11.2208647129,-8.1778266587,16.3780041629
769,16.0467583901,-10.5468572451,-8.2219763366,16.4905285667
770,15.70594664,-10.0753496782,-8.58113794,16.6361122796
771,15.8233311337,-9.7591239837,-9.1616891851,16.9260635021
772,16.1991508013,-9.5491283159,-9.8126141608,17.3700196837
773,16.5530844211,-9.6594573242,-10.5010363294,17.690580005
774,16.9044724488,-10.2197199799,-11.1222099826,17.5931865237
775,17.3460245424,-11.0017487759,-11.3238929492,17.0933764412
776,17.7987469577,-11.4555927202,-11.0220596751,16.468069826
777,18.0516617985,-11.2156733605,-10.6646256641,16.0938412277
778,17.8792258623,-10.6948686977,-10.6936167746,16.2650559733
779,17.2484023608,-10.4667053358,-11.1596848263,16.909944021
780,16.3572350157,-10.3455192944,-11.83043679,17.5519971596
781,15.4160580701,-9.8981812005,-12.2492620168,17.8467959
782,14.6999672712,-9.2967809261,-11.7905334854,17.8450330463
783,14.5367508418,-8.9899888854,-10.3555004932,17.5634043383
784,14.8602769994,-8.9811324865,-8.9245575362,17.0154404982
785,15.2224671441,-9.0703978452,-8.4923964944,16.621822342
786,15.317303048,-9.4837103269,-8.886775419,16.8515243082
787,15.201297177,-10.491215713,-9.422424706,17.5341530081
788,15.1612582764,-11.7234884666,-9.8596265704,18.0228955404
789,15.4715220063,-12.4334595305,-10.2248702918,17.973237748
790,16.1260169136,-12.2968302641,-10.5300855157,17.5869547165
791,16.7135379828,-11.7610350775,-10.9098048576,17.2593785152
792,16.7494310092,-11.4745374183,-11.3864934091,17.1891681278
793,16.2232700424,-11.6462279548,-11.6011799155,17.1799253979
794,15.5848233834,-12.0512927734,-11.2395982033,16.935890596
795,15.2456949096,-12.2407199182,-10.4745554079,16.589752491
796,15.3570526857,-11.9645537715,-9.8537044126,16.4766641019
797,15.9029586617,-11.7390513077,-9.85305874,16.4991494527
798,16.7463228888,-12.3061386424,-10.3904332364,16.3791049612
799,17.6297269715,-13.4577767604,-10.794905161,16.2666237823
800,18.224338007,-14.3200929002,-10.5349482774,16.4851644314
801,18.3382103667,-14.4275761056,-9.8991778791,16.9602254509
802,18.0700846464,-13.8465064898,-9.5813724118,17.2738039848
803,17.635963759,-12.8498037004,-9.792278982,17.1273261027
804,17.2396958637,-11.7547556717,-10.2155261775,16.7103390406
805,17.0728926403,-10.7891813963,-10.4775045773,16.4670275464
806,17.2092509507,-10.1299111897,-10.3145261569,16.4340120628
807,17.5434887703,-9.9364816248,-9.6582398211,16.2830687456
808,17.7703942753,-10.1373577221,-8.7475901342,15.9840585148
809,17.5498689993,-10.3215369584,-8.1385784073,15.7784920939
810,16.9616791645,-10.1270456407,-8.2102352697,15.7650001515
811,16.4687934663,-9.6284954321,-8.4831500921,15.8732067747
812,16.2374040592,-9.1200572252,-8.3478003078,15.8974541133
813,16.0235979111,-8.767827805,-8.1819725559,15.6350470831
814,15.8454979742,-8.671480931,-8.6404469469,15.1561841404
815,16.0887058416,-9.0175244653,-9.5074662334,14.8549921882
816,16.6756054453,-9.9333197407,-10.0568223769,15.1087843175
817,16.928199013,-11.1416586021,-10.0645274952,15.7881872771
818,16.5161774471,-12.0517217386,-9.9391182742,16.3357658372
819,15.8096267537,-12.375868832,-9.9229623473,16.4299048734
820,15.3046745756,-12.2967494818,-9.7513733917,16.2105300248
821,15.2738545236,-11.9522429597,-9.2715052119,15.8964487728
822,15.8016422501,-11.1695973735,-8.7110985586,15.5553735214
823,16.6338220618,-9.9672032582,-8.3353467248,15.3161133313
824,17.1609789198,-8.892747379,-8.4010595716,15.4656612664
825,16.9941694186,-8.4092631687,-9.047723971,15.9928535695
826,16.4187937622,-8.4503715331,-9.8470795227,16.508816672
827,15.9028600095,-8.8261280642,-10.045913906,16.8651235005
828,15.4264825098,-9.3885138932,-9.5751502153,17.1883069678
829,14.8806481001,-9.9271425421,-8.9400578753,17.4480241513
830,14.5967034466,-10.3009729698,-8.2500281918,17.5607776767
831,14.8399668547,-10.4242624013,-7.456606272,17.5429198675
832,15.3653920198,-10.1368796227,-6.7154527146,17.4428314694
833,15.8031749775,-9.3837200567,-5.9777571031,17.387184709
834,15.989547457,-8.5435702516,-5.2540491289,17.4804479744
835,15.9359711881,-8.2789864351,-4.8872808515,17.5574583529
836,15.7001590042,-8.7866906349,-4.9418604335,17.367156492
837,15.2598883755,-9.404287806,-5.0996118064,17.0157838343
838,14.7304188362,-9.5425784777,-5.1798814795,16.7820788387
839,14.6113715066,-9.6276572416,-5.223358953,16.6950865674
840,15.3459991679,-10.2176629199,-5.2759985552,16.7192500707
841,16.5945040116,-10.954184612,-5.311312388,16.9138007824
842,17.4632697465,-11.3343330048,-5.3249930039,17.2533344789
843,17.5988759905,-11.5677276745,-5.4852541494,17.6477745568
844,17.4815758825,-11.9353164456,-5.9256760804,17.9518609598
845,17.5716357814,-12.1188705598,-6.5867792539,17.9440085077
846,17.720885733,-11.733236251,-7.4206261937,17.5579927671
847,17.5446046677,-10.9608302081,-8.2122783356,17.0485963708
848,16.9965047077,-10.1415686501,-8.5264334458,16.8254692529
849,16.3062466374,-9.3661921743,-8.2962161589,17.0713296731
850,15.5514378331,-8.8210230654,-7.8115049598,17.5011642288
851,14.7341159797,-8.7461909273,-7.071301732,17.6725614488
852,14.2296075812,-9.0290960143,-6.0449474767,17.4556670468
853,14.5091015247,-9.4326273267,-5.3010423941,17.033915645
854,15.3445158178,-10.0368519826,-5.1545663406,16.6650710201
855,16.0690234452,-10.9807378454,-4.9326232358,16.4650920755
856,16.4267647288,-11.7530676243,-4.3179672583,16.313385653
857,16.4183762877,-11.4449502523,-4.0993045533,16.137278275
858,15.9296716937,-10.0895420497,-4.8404060678,16.1876786167
859,15.1438915249,-8.7966779617,-6.1067567007,16.6602998734
860,14.6927898116,-8.1507770309,-7.1531723221,17.1988261412
861,14.9358653282,-7.7183530925,-7.4289347182,17.2014372479
862,15.5132212589,-7.319472062,-6.8146476581,16.5221352951
863,15.9042298937,-7.180703816,-5.9523550609,15.6561378965
864,16.0594233047,-7.0275957082,-5.6397576238,15.3353144822
865,16.2446497914,-6.5453730882,-5.7937041956,15.8299069441
866,16.4852445627,-6.0491918691,-5.7504191377,16.6300344201
867,16.5150679919,-5.8521393656,-5.4477858473,17.0655276219
868,16.2645200286,-5.7717181666,-5.5081673536,17.0176766329
869,16.056283031,-5.6971295478,-5.9495429247,16.8162822009
870,16.1515836294,-5.8168265036,-6.0334747164,16.7179755458
871,16.3728067275,-5.9993280016,-5.7573498991,16.7181045368
872,16.4917976084,-5.9741853066,-5.6564473151,16.783504111
873,16.6071198044,-5.9627578219,-5.2929077164,17.0219903653
874,16.7796509467,-6.1368719384,-3.8985774688,17.4470079976
875,16.8052505897,-5.9475546554,-1.9025926921,17.7457248515
876,16.6359711033,-4.705727631,-0.6289434205,17.5754190174
877,16.5310352041,-2.7183751375,-0.8648268635,17.0306493672
878,16.5883303166,-1.412269028,-2.2462180764,16.5827106417
879,16.5469973029,-1.7412794367,-3.9421382063,16.5478044092
880,16.248221291,-3.0380703625,-5.4817129632,16.8292222471
881,15.959783925,-4.2196009565,-6.5145656863,17.1410627118
882,16.0122225747,-4.9689717181,-6.540554185,17.2356253695
883,16.4157969325,-5.2484449144,-5.6007119771,16.9231044049
884,16.9574434697,-5.0307414304,-4.4945741198,16.1306036381
885,17.3534264994,-4.6523384825,-4.0263439028,15.117326804
886,17.4263884814,-4.5747458283,-4.1517546125,14.4957990171
887,17.2936371183,-4.8917085126,-4.1594842324,14.8650003684
888,17.2107030433,-5.4059869159,-3.8754070985,16.1497118209
889,17.2946069338,-5.9229308746,-3.8984192378,17.4410265952
890,17.4007867023,-6.2195755618,-4.6341570089,17.9022234418
891,17.2614074003,-6.1601086282,-5.4508511301,17.4654492117
892,16.9188567025,-5.8943169188,-5.0604584902,16.6463247632
893,16.7644867398,-5.6049005807,-3.170459909,16.1143606461
894,16.985199756,-5.3417566364,-1.1825804093,16.1640315884
895,17.3312850932,-5.1381955647,-0.6446393506,16.4406879738
896,17.4890094982,-4.9088541215,-1.4792365523,16.467332245
897,17.3836184166,-4.5867715102,-2.2822730241,16.3518964907
898,17.1378059873,-4.4537585042,-2.0185767881,16.6181963769
899,16.8166473126,-4.7635586214,-0.9776270775,17.3465108073
900,16.3850366791,-5.2913242862,-0.2330050569,18.0519799136
901,15.9846395031,-5.5556516201,-0.4959029664,18.3860660848
902,15.80401252,-5.2297504769,-1.5319439104,18.4363739816
903,15.7162542669,-4.3730818426,-2.346727743,18.4127409487
904,15.4567573116,-3.1677952355,-2.0809056433,18.2749022575
905,15.0865193161,-1.6818970201,-0.9099385121,17.8918241399
906,15.0140066154,-0.3584425014,0.3436055574,17.4364968541
907,15.4780423584,0.1493086797,1.1682628564,17.2011792839
908,16.2294855128,-0.0901330982,1.575956026,17.2662091838
909,16.8978017698,-0.4363356166,1.6698399613,17.4746731614
910,17.3225133065,-0.3133860822,1.3506035569,17.4675496407
911,17.4440062401,0.5152383809,0.7156689064,17.0734216578
912,17.2476733985,1.6885738971,0.3775207788,16.5809515308
913,16.8955470112,2.532354927,0.7142733478,16.4007215944
914,16.7502382079,2.6837622259,1.2512443473,16.7176542621
915,16.9560822471,2.1341665237,1.3697780558,17.3641978268
916,17.1293282042,1.0498240155,1.0178960107,17.9428575076
917,16.9754041015,-0.1705233493,0.4617259135,18.1739731777
918,16.8125778799,-0.9910205436,0.0525962447,18.1547787179
919,16.9892956181,-1.2481488555,0.3989129051,18.1906195222
920,17.3783888047,-1.3211936598,1.7104352691,18.3556178679
921,17.6957544426,-1.4028712398,3.0146456276,18.4546078665
922,17.7551824773,-1.2178493885,3.3278579201,18.4468971785
923,17.5005545721,-0.7963757521,2.8179208544,18.5070149986
924,17.058568358,-0.7290257086,2.1060968938,18.5854417507
925,16.7142411127,-1.2015275664,1.6053290851,18.372383443
926,16.7941712042,-1.4968976953,1.3906271965,17.8118347606
927,17.3358160522,-1.0289507737,1.2759094705,17.1897337917
928,17.9358851905,-0.1117998619,1.2321205269,16.715686964
929,18.1949933861,0.6280640044,1.153718369,16.4851602198
930,18.0581194038,0.9539664612,0.497278983,16.5689104574
931,17.6430078708,1.0259823506,-0.7842849638,16.8507931217
932,17.0868488372,1.0774533719,-1.6912696417,17.0943886216
933,16.5609854926,1.3412113503,-1.3837362365,17.1232207075
934,16.2448969839,1.9822343417,-0.0673481284,16.8935032168
935,16.3266885898,2.6018628816,1.61418064,16.5624828332
936,16.9003638559,2.5161858835,3.2073327439,16.3945317488
937,17.70532359,1.940279236,4.2368674943,16.4967934685
938,18.2129761404,1.6744534923,4.3031778356,16.7174180021
939,18.1043555224,1.8106917665,3.7400872825,16.7453956564
940,17.4905279869,1.9772098072,3.3952076732,16.4065388256
941,16.8011285837,2.1140082543,3.5852433357,16.0595280827
942,16.4817990219,2.3652751903,4.0367892896,16.3102280463
943,16.5550538514,2.8246517738,4.6733286414,17.1703043533
944,16.6142497653,3.3481078875,5.600510641,18.0513716436
945,16.3253235787,3.6873777615,6.6153709524,18.5456631915
946,15.8074843672,3.912807991,7.1353108468,18.7381745805
947,15.5602080768,4.0569324454,6.5607746249,18.7996507931
948,15.9467348089,3.8292104035,5.0245283837,18.6011928347
949,16.8198698388,3.2352532541,3.5228420232,17.9915911498
950,17.6869598992,2.7756411466,2.9106236257,17.2392547909
951,18.0169144327,2.8983665291,3.1722468453,16.7535760187
952,17.5954396966,3.6887137894,3.6357620603,16.6564135389
953,16.7516984746,4.8108949621,3.6413258785,16.9259910835
954,16.082991869,5.5175519485,3.1016481081,17.4473329695
955,15.9676221551,5.3356724953,2.5483374518,17.8606915481
956,16.3716891601,4.6815309777,2.846119408,17.8820914453
957,16.958942242,4.1911894488,4.2748101849,17.5999981898
958,17.3810893277,3.9677390478,5.7569777346,17.2348859534
959,17.547389546,3.8591951958,6.0970919872,16.9101475353
960,17.4967014107,3.8481126091,5.4276272507,16.7540948255
961,17.1054593695,3.8416382917,4.5142562012,16.9540506883
962,16.2968910436,3.6433286334,3.7829034668,17.5464587728
963,15.4274520837,3.278347117,3.4538495288,18.2267673521
964,14.8494134618,2.9012258419,3.7369660916,18.5712042646
965,14.4181388994,2.6102378371,4.6934943026,18.4906945762
966,14.1135115135,2.4516133887,6.0362368679,18.1945536579
967,14.2129378037,2.4242521766,7.0316864607,17.81342089
968,14.6636447957,2.5993002132,7.090962988,17.3935180945
969,15.234263164,3.0321614196,6.5308874628,17.0187072532
970,15.8429809889,3.5635718666,5.9681664591,16.720133675
971,16.4095929392,4.0089268561,5.4976205547,16.4480288322
972,16.7743096238,4.3066317877,5.0108631433,16.1759076113
973,16.7162102042,4.3481389438,4.3965100851,15.946599664
974,16.0421778717,4.0336288002,3.6205823975,15.8431863161
975,15.0098609982,3.5559142097,3.2101721901,15.9487880581
976,14.4343538626,3.2291044608,3.8034881872,16.2597393624
977,14.7796000233,3.0870181681,5.0860048257,16.6695253746
978,15.535652155,2.9131598744,6.1102547761,17.0504200267
979,15.9948444021,2.3187470568,6.4455561466,17.21161731
980,16.1442371656,0.843377904,6.3861024872,17.0411240617
981,16.3862258275,-1.1646429406,6.4372911025,16.9151498681
982,16.8230559042,-2.1664321776,6.6715037301,17.2076042067
983,17.2713747269,-1.2554659458,6.5730793115,17.4905976521
984,17.5153620268,0.4973491879,5.8363965881,17.2319140036
985,17.3299192729,1.7358476691,4.8314186767,16.7723575169
986,16.655222809,2.3896391856,4.293954741,16.8063097876
987,15.7892825662,3.02346343,4.7355154657,17.4121028083
988,15.2374320431,4.0000077864,5.7041836592,18.0991006439
989,15.2982911091,5.3023373981,6.3710886548,18.4108555026
990,15.8334615053,6.443418586,6.8731960811,18.2248839999
991,16.4420288637,6.8233971623,7.7793439206,17.6928583645
992,16.7345049344,6.5495569186,8.8084769556,17.1085529605
993,16.4472310263,6.399118936,9.3838021396,16.7797866611
994,15.604531749,6.724091589,9.6890953439,16.7566572758
995,14.6207477341,7.2150871191,10.1463120032,16.8039670108
996,13.9113052681,7.7449765097,10.6086981286,16.8507503269
997,13.5694701399,8.493497373,10.6901504034,17.1056014151
998,13.6315657925,9.4900890286,10.4273355088,17.5420981253
999,14.1911254029,10.5004362438,10.1430567638,17.7922330385
1000,15.1131293608,11.2990389259,9.9630198344,17.7012518443
1001,15.9428751741,11.9907611571,9.997126141,17.4920255017
1002,16.3054495851,12.6320159055,10.3806481234,17.315203839
1003,16.2942617248,12.7852986714,10.8205603808,17.1267780746
1004,16.2095148574,12.2236940546,10.8884473201,17.0457797744
1005,16.167334808,11.4863827525,10.6099986717,17.3093917743
1006,16.1538854975,11.185038955,10.217891391,17.8569010296
1007,16.1364282544,11.2240933871,9.7764009431,18.3316395955
1008,16.0783442398,10.7628175255,9.257593018,18.4665416659
1009,15.9398466525,9.1780565482,8.7921769949,18.3301668045
1010,15.7400771747,7.1072532948,8.7056656849,18.1529211675
1011,15.7016623876,5.8792848776,9.1187604452,18.0054317456
1012,16.0016968985,6.2544764777,9.7130917188,17.8256028708
1013,16.3832851578,7.9363667101,10.1345181305,17.58746085
1014,16.5189624444,9.8690374552,10.2021567764,17.2767162938
1015,16.5915713636,11.3062948342,9.7560893934,16.9799459023
1016,16.9513534537,12.2242101975,9.0436521017,16.892913772
1017,17.4680777929,12.6339198461,8.7168867573,16.9330330963
1018,17.6972936886,12.6744027748,9.1016466381,16.7345439355
1019,17.458733016,12.9347212555,10.0368402332,16.215653603
1020,17.003879166,13.5453485344,10.9363192402,15.7754722123
1021,16.7006726965,13.85336915,11.1114108791,15.8978946313
1022,16.6721773266,13.5177573937,10.551553505,16.6599271495
1023,16.8479749818,12.7922082932,9.8456689854,17.5677703526
1024,17.1925185693,11.7990414179,9.3531565748,18.0362260126
1025,17.6096844582,10.6187375686,8.9596459506,17.9861570068
1026,17.928405986,9.7272370232,8.6308148087,17.7152384823
1027,18.1637441465,9.4775469823,8.8470284445,17.4699158669
1028,18.4531411763,9.6253616199,9.8818219951,17.3980507386
1029,18.7548769072,9.9780622939,11.0848233448,17.4996044936
1030,18.8166272655,10.7265058911,11.6864991049,17.5416397757
1031,18.4361768557,11.8245944965,11.6421306169,17.4103153428
1032,17.7672756241,12.8065623729,11.3033902092,17.3761130053
1033,17.1640508131,13.305966083,10.8657357035,17.6503712687
1034,16.7745045651,13.4421078422,10.4416446464,17.9318617297
1035,16.6013581916,13.5277812239,10.2188752422,17.8871660308
1036,16.6178246575,13.5930695218,10.159629574,17.7202598692
1037,16.7165778802,13.522072627,10.0928030936,17.6936247804
1038,16.8327971082,13.3174449011,10.1998303135,17.6837432333
1039,16.9310662867,13.0093468811,10.6328632472,17.6519551075
1040,16.9603758284,12.6628423723,11.0115416372,17.7790213522
1041,16.9815829308,12.4756402935,11.0081456763,18.0392293583
1042,17.0426217137,12.6171265984,10.8540861759,18.2880568048
1043,17.047752261,13.0220842316,10.8087278507,18.5019175692
1044,17.0109985087,13.4709469927,10.8766232193,18.643823508
1045,17.0888460002,13.8083205631,11.129335511,18.6908156351
1046,17.2055342378,14.0098295451,11.3879343284,18.7726682821
1047,17.0893864781,14.2119389429,11.1905878551,18.9397022859
1048,16.7677362296,14.6315851505,10.7209600425,18.9310369326
1049,16.5782224564,15.2310252946,10.8291177363,18.4936681955
1050,16.6264719962,15.8017895857,11.7322928748,17.8427774986
1051,16.6222061494,16.1805873535,12.6129227878,17.4101784446
1052,16.3175477189,16.1100524852,12.8308944507,17.2164464679
1053,15.8050923506,15.5406133554,12.630105364,17.0254893741
1054,15.3070893137,14.8672313806,12.3810444559,16.9309222846
1055,14.9858039863,14.330264579,11.9808564304,17.1743451369
1056,15.0296133155,13.8144945079,11.3545189481,17.6179474507
1057,15.5752438054,13.5375086871,10.866868819,17.875982235
1058,16.3837027751,14.0322488284,10.8665237828,17.7903750928
1059,16.9274159815,15.132283905,11.2779914917,17.6160284799
1060,17.0492135149,15.8137503537,11.7566359539,17.7249330292
1061,17.0747201627,15.3019839212,11.9319412406,18.0399115427
1062,17.1567450043,14.0044123358,11.6976431042,18.0969032164
1063,16.9889696012,13.0964170894,11.3881052489,17.7706629974
1064,16.2463951589,13.1313338323,11.1501081167,17.4019240889
1065,15.2762200298,13.5908233854,10.5784937471,17.2799708055
1066,15.002683512,13.9073980495,9.5045926573,17.3835232142
1067,15.7820080223,14.0994528343,8.5213438223,17.4648732752
1068,16.8784535113,14.4250504506,8.2938588505,17.410113618
1069,17.306015786,14.9342662163,8.7579278387,17.4132806948
1070,16.7690430162,15.3918121203,9.3670361472,17.5590310523
1071,15.7576832217,15.5454500967,9.7302637327,17.7316580617
1072,15.0364013224,15.3133827431,9.6089843027,17.9916449203
1073,15.0726210591,14.6909190252,8.8051366388,18.3820124543
1074,15.6853857356,13.8247914164,7.6199436552,18.6427641089
1075,16.2532518513,13.2131155542,6.8863757096,18.6551448323
1076,16.4024845468,13.1900616573,7.1077899404,18.5864908828
1077,16.277801097,13.3240227022,7.8325993308,18.4251856272
1078,16.191673153,13.0597054371,8.2176987039,18.0783309386
1079,16.321023463,12.4109541543,8.3008834908,17.73249843
1080,16.5398398603,11.4711458551,8.8635078623,17.5484860152
1081,16.5496026886,10.3826695227,9.9833378998,17.398445904
1082,16.3145823196,9.849051984,11.024595291,17.1742138928
1083,16.0317788067,10.5606435279,11.8587964457,16.9282439417
1084,15.8429009518,12.3524186353,12.7177331588,16.7972641572
1085,15.8841393263,14.3379822529,13.2666083851,16.9664472667
1086,16.1593895545,15.8079519594,13.0367995761,17.3531332279
1087,16.3635680237,16.6901206054,12.2001829963,17.5467022526
1088,16.3306720772,17.0158332225,11.1957143341,17.3603649573
1089,16.2975024664,16.7271884458,10.0793451801,17.03113233
1090,16.4216388663,16.1320213841,8.9680158603,16.8578759368
1091,16.5491256782,15.7024202539,8.5335036704,16.9784068351
1092,16.5956798872,15.4994119775,9.3659484032,17.3806807224
1093,16.6856497787,15.3753939906,11.2346252129,17.8662437487
1094,16.8828717461,15.3512490024,13.0414886707,18.1292646547
1095,17.0937711706,15.3799192978,13.8173337384,18.0407239208
1096,17.1966562469,15.2324415929,13.7708022293,17.7463246061
1097,17.1464617465,14.9020383718,13.8306833592,17.481107012
1098,16.9474494535,14.7568177026,14.4024651354,17.3605747443
1099,16.531981918,15.024885164,14.9995710089,17.3325433762
1100,15.7593917489,15.3463227757,14.9793374143,17.271083575
1101,14.7401458322,15.2026153817,14.3873069908,17.1234064139
1102,14.0466428865,14.5640219213,13.8446546831,16.9773355242
1103,14.1598081128,13.8353737403,13.7203156699,16.9464024407
1104,14.844009549,13.3130861916,13.8386972205,17.0562550838
1105,15.5260288072,12.9953172882,14.0380109437,17.2204891074
1106,16.075651099,13.0669554604,14.5083477927,17.1905361335
1107,16.7267277658,13.8670690793,15.2289675072,16.7335231782
1108,17.3936629325,15.1308807254,15.7143198412,16.0510258597
1109,17.6110060817,16.1554937602,15.574087756,15.7283786129
1110,17.1785123221,16.6459915459,14.6079954887,16.0082961994
1111,16.4037080372,16.7525006385,12.8741178196,16.4206791764
1112,15.7212162406,16.652266682,11.2678189802,16.4331854163
1113,15.3600797897,16.4518838683,11.0082528176,16.1675020783
1114,15.2520534308,16.1535511906,12.0578655201,16.1815977597
1115,15.2001356991,15.717219727,13.0469306914,16.7063946691
1116,15.1674884239,15.3346902559,13.1861971212,17.3630756022
1117,15.278118209,15.2278601375,13.0829225783,17.6475501969
1118,15.5662819431,15.238530855,13.4716192174,17.4728963802
1119,15.947689644,15.0837250647,14.2600648572,17.0807905439
1120,16.3638974494,14.7056853973,14.8570053235,16.6947807078
1121,16.7670386298,14.2270218481,14.9180791413,16.5116418388
1122,17.0122392501,13.9061687422,14.6779385779,16.7561728266
1123,16.8673715925,13.9598697615,14.6022397391,17.3517599521
1124,16.3445556763,14.3371559399,14.7648637113,17.8240029423
1125,15.9206556251,14.7240191576,14.8010752641,17.8650563336
1126,16.0366209951,14.7511342596,14.5713987094,17.6070272713
1127,16.5665463983,14.478062418,14.3992437805,17.3188599996
1128,17.0902671573,14.335185337,14.5138168618,17.1794435788
1129,17.4376865184,14.4348911141,14.8464169546,17.2058418073
1130,17.6704357458,14.5410164823,15.3601226435,17.2748664861
1131,17.7459434482,14.4751505437,15.9658195649,17.2613381589
1132,17.5919332256,14.1716710244,16.2559070936,17.1196124274
1133,17.3402380584,13.7888642413,15.9135156352,16.9273832946
1134,17.2303814359,13.8007872505,15.2970617721,16.8457330383
1135,17.3619209109,14.3978856989,15.013632745,16.9465695537
1136,17.5189647771,15.0775670042,15.0608755426,17.2350870736
1137,17.4164683973,15.3737559517,15.0185638621,17.6688345608
1138,17.0751178664,15.3909729495,14.8212961648,18.0199044448
1139,16.6310595197,15.2816068645,14.7514340953,18.0999894336
1140,16.1126959419,14.9101021459,14.8528763357,18.0222001021
1141,15.6536375859,14.3254227316,14.9245951203,17.959757364
1142,15.5434668782,13.887800563,15.0385026276,17.8502146754
1143,15.8704465949,13.7117336269,15.4093766674,17.5948891114
1144,16.3060910891,13.5874305112,15.7347716934,17.3735281181
1145,16.4179763655,13.4672543204,15.5241454672,17.420474543
1146,16.0512720024,13.6168016519,15.0821497589,17.7064741463
1147,15.452643024,14.1456702608,15.0781409618,18.0912101693
1148,15.1570149485,14.6795506344,15.493944903,18.4825207574
1149,15.3977268148,14.836845583,15.9135444057,18.7349395856
1150,15.7434293657,14.6191191755,16.0909984823,18.6542526783
1151,15.7892983101,14.2454047846,16.0010521297,18.240368143
1152,15.7738686093,14.0766939027,15.868150903,17.7666140501
1153,16.1129230058,14.4576167145,15.8922951249,17.4490141239
1154,16.7707358567,15.2565840254,15.9558255506,17.2664815087
1155,17.3905200231,15.840598846,15.7585964233,17.2351439261
1156,17.7733400832,15.8250590883,15.1716812558,17.4346225419
1157,17.930778545,15.5311500747,14.5227867507,17.7426069632
1158,17.7709132244,15.285867084,14.3061808213,17.9329322528
1159,17.2172468995,14.9870241075,14.6107655055,17.8529173935
1160,16.6086895065,14.7384772228,15.182009534,17.5285609201
1161,16.3822691134,14.9145972058,15.7823665413,17.2746380249
1162,16.4221500572,15.531327361,16.1781150145,17.31363044
1163,16.279922947,16.2314159388,16.1816501891,17.4413138149
1164,15.8709296124,16.6241132033,15.9918011415,17.4917610662
1165,15.4772816432,16.5108776856,16.0342050876,17.6526476386
1166,15.1105806243,16.1889163909,16.3563213798,18.0153613001
1167,14.4273989112,16.2402647768,16.6814696775,18.3146171726
1168,13.5609728719,16.7270901712,16.8756392768,18.3323378949
1169,13.3253647473,17.2249280523,16.9861761472,18.1200189735
1170,14.0474477483,17.5876506433,17.0712483858,17.8131459079
1171,15.0043960778,17.9254550194,16.9930481415,17.5739686923
1172,15.5520333591,18.1437159885,16.504133029,17.5256792775
1173,15.8676130818,17.9763735436,15.7635504838,17.5991539256
1174,16.2499119832,17.3445658094,15.2425686438,17.667478892
1175,16.5831067071,16.5718300229,15.1575620386,17.6806052088
1176,16.5878807306,16.0445849679,15.4605043296,17.5343769478
1177,16.2022869055,15.7478196628,15.9803186664,17.2153991633
1178,15.7877949035,15.5462117229,16.501507055,17.0210111141
1179,15.8368628526,15.6703339177,17.0047851139,17.2021810788
1180,16.3951629441,16.2563829525,17.5246493579,17.6309243019
1181,17.0342375473,16.7489081702,17.7350317645,18.1226397497
1182,17.2774693535,16.5573332672,17.1958579975,18.5822591416
1183,16.9890499823,15.9401543911,15.9455364541,18.7994820391
1184,16.4785449841,15.6006272137,14.5247227503,18.669322685
1185,16.150087588,15.7638316919,13.6085707523,18.4460706848
1186,16.1023297272,16.1455179595,13.698182745,18.4474585648
1187,16.1558547007,16.4942563477,14.7269809584,18.6514503756
1188,16.0498610031,16.7216311822,15.9185214419,18.7476714034
1189,15.6044963705,16.800800798,16.4505360447,18.5756421216
1190,15.0018700168,16.7938838995,16.2447057166,18.2804753247
1191,14.70352272,16.7896762108,15.7947278575,18.0045893298
1192,14.9358144965,16.7430597993,15.4139526684,17.7771000298
1193,15.5475856552,16.4746979287,15.1606338989,17.6405459703
1194,16.2471190984,16.0079400921,15.16744628,17.6008351024
1195,16.7533427742,15.7113480954,15.5289531333,17.5381126914
1196,16.8761479223,15.7711520911,16.071469879,17.308335016
1197,16.6688919641,15.8780902355,16.5052354337,16.9937151922
1198,16.4173273479,15.8062833984,16.7278419333,16.8586182763
1199,16.4070446249,15.8078327491,16.797377413,16.9815563727
1200,16.7338333207,16.1294974856,16.7597696642,17.1524115154
1201,17.2058234143,16.5845507549,16.750077835,17.1477742884
1202,17.4088469729,16.8548487155,16.8957918183,16.8910103929
1203,17.1043914695,16.9887863754,16.988532818,16.4500437391
1204,16.6118186071,17.2693313157,16.8370461207,16.1198487393
1205,16.5580080884,17.6814071354,16.7609114239,16.1585615794
1206,17.1122129538,17.8737375574,17.0211620202,16.3464390243
1207,17.7456772592,17.6322575984,17.2264517341,16.4054463382
1208,17.8955221623,17.1264928155,16.8987534705,16.536925334
1209,17.5612627933,16.6511460391,16.162328317,16.8821183954
1210,17.0975243054,16.3810474396,15.5702607335,17.0373730578
1211,16.6333521165,16.3131697454,15.4856640614,16.7108895172
1212,16.08887464,16.1862106188,15.7803125821,16.3212831666
1213,15.6536886003,15.8021657715,16.1005989835,16.3978666841
1214,15.6461294521,15.4350964339,16.2585228448,16.865127138
1215,15.9786948511,15.4755245513,16.2235387088,17.3544773207
1216,16.3000799297,15.8458875496,15.9934060478,17.6242328406
1217,16.4589055105,16.1325843976,15.7637941521,17.5344477338
1218,16.4727395077,16.1411269277,15.8934725479,17.2425595011
1219,16.4145326863,15.9679342647,16.3573872004,17.1318409394
1220,16.4511616929,15.6976214429,16.695202915,17.2370778112
1221,16.5195208975,15.3634566384,16.728819078,17.3792103404
1222,16.282070524,15.0784749899,16.7050816064,17.6592010069
1223,15.7921376413,14.9541422139,16.6913829114,18.1384656402
1224,15.4731915749,14.9422241333,16.534389127,18.5174854454
1225,15.4855965349,14.9864462907,16.3222802351,18.4996341458
1226,15.8262187203,15.2054819038,16.2597951447,18.0895584372
1227,16.5520059969,15.6188010056,16.2623614582,17.496157507
1228,17.4122605794,15.9753873828,16.1354132079,17.0024623498
1229,17.8700545727,16.0880991797,15.8874992756,16.8485967058
1230,17.6953178704,16.0265238982,15.6506495423,17.0385783146
1231,17.1593874513,15.9787812383,15.6321152969,17.3446527249
1232,16.7901746954,16.0725938743,15.9480792668,17.5220085717
1233,16.8563353288,16.2799267255,16.2343133671,17.484648922
1234,16.9833223879,16.4686882875,15.930616008,17.3525723658
1235,16.717855546,16.5511963824,15.0171864346,17.3009821944
1236,16.2247295248,16.5325622972,14.1390365345,17.360331706
1237,15.9947857673,16.462203579,13.9365525762,17.4412222161
1238,16.1635304524,16.3498975353,14.3463888885,17.5269868974
1239,16.4955487172,16.0824400977,14.8906969667,17.7080745754
1240,16.820393895,15.5835591423,15.4626135102,17.9073783186
1241,17.0606991493,15.0647795695,16.2338042186,17.8742955886
1242,17.1117355761,14.8076573712,16.938549751,17.6824601184
1243,16.935416884,14.827719097,16.9727713792,17.6495957598
1244,16.7069403066,15.0582221909,16.259407929,17.7010913852
1245,16.7521185328,15.4890271887,15.5193452243,17.5388723944
1246,16.979314253,15.9686059484,15.4557161117,17.2421033938
1247,16.7860405664,16.2266884726,15.8908819152,17.1582235499
1248,16.0010274566,16.1437563978,16.1292892322,17.4050909076
1249,15.1748682692,15.8868859356,15.9365354293,17.8392515055
1250,14.7487586332,15.7534284606,15.5788199278,18.2993729214
1251,14.6991918367,15.9419095072,15.2763841487,18.6379875335
1252,14.8914555148,16.4009071732,15.1320833526,18.8059823241
1253,15.181877881,16.7744789182,15.2813670465,18.8278808658
1254,15.3588010171,16.8107315696,15.7716247494,18.6365216295
1255,15.3547282846,16.7425498476,16.3672689634,18.1821087842
1256,15.4441004878,16.8205103144,16.7320971135,17.5363552173
1257,15.9608449744,16.8922906145,16.8479416555,16.8676656796
1258,16.756550493,16.8278975981,16.9733996538,16.4188416872
1259,17.335482724,16.8459639982,17.1436225348,16.2943713681
1260,17.4855599296,17.1538639111,17.0864006267,16.398024957
1261,17.262277797,17.5132921666,16.750250817,16.7214848432
1262,16.7409753925,17.4945527275,16.4853041264,17.262014064
1263,16.2451834784,17.1511141786,16.6195237304,17.7977142549
1264,16.3108402361,16.9254864407,17.1098321016,18.1878363092
1265,17.0652234297,16.9804247761,17.553002369,18.4544380508
1266,18.0745504641,17.1766498136,17.5927320335,18.5162124093
1267,18.8694414153,17.3723068826,17.2384482443,18.3272297373
1268,19.1889413883,17.4028121197,16.6907873021,17.9950488353
1269,18.9438382087,17.1429305765,16.1676713708,17.5988535669
1270,18.2627253373,16.6573531994,15.8872298844,17.250803211
1271,17.4846794052,16.1080481626,15.9608981304,17.194977644
1272,16.9610361146,15.6282446118,16.2562490306,17.4590281553
1273,16.7341104642,15.4613125431,16.4572070581,17.7106503696
1274,16.6032724488,15.9815577459,16.4254388909,17.7383953903
1275,16.504353425,17.1411325027,16.3027928015,17.615447135
1276,16.4910069647,18.2582305107,16.1458355992,17.3876515076
1277,16.5333218054,18.7261200014,15.8112012677,17.1068225737
1278,16.5216259901,18.464250326,15.3652952893,17.0565693031
1279,16.3432243607,17.7582290333,15.1412606423,17.480886294
1280,16.0174225315,17.0560396317,15.2678929014,18.1917622377
1281,15.775070792,16.7304362232,15.6176951939,18.8126181251
1282,15.9171295598,16.8165110477,16.0025182645,19.1510374326
1283,16.478992397,17.0473798415,16.117795183,19.1319115694
1284,17.0251789084,17.1996647951,15.8216695088,18.7997589574
1285,17.0090995027,17.2966113094,15.4646643908,18.4700555989
1286,16.3957279841,17.4336331833,15.4966818096,18.450600369
1287,15.7983922518,17.5855144625,15.8334125238,18.6471845865
1288,15.8682210344,17.6409374102,15.9722818417,18.7306913918
1289,16.5741835507,17.4641680633,15.6983591244,18.4982996054
1290,17.2835251999,16.8936140987,15.3367893591,17.942800162
1291,17.4656937125,15.9938611871,15.1730605314,17.2442259937
1292,17.1501288092,15.2965127249,15.1121658059,16.6801000215
1293,16.8085250347,15.2982166275,15.1872983594,16.4714189974
1294,16.817379224,15.854944097,15.6446532497,16.7730437575
1295,16.9469464834,16.4654728728,16.3421746058,17.4795462179
1296,16.6926204645,16.8823409919,16.8121457773,18.1284299133
1297,16.0960392972,17.1809008478,16.8210529925,18.388015907
1298,15.6305303537,17.4454005938,16.4766642297,18.3671230262
1299,15.4891778846,17.6019104468,16.0985280111,18.3353707712
1300,15.5481237218,17.4694428314,15.9883324107,18.4105730597
1301,15.7973867594,17.0163944314,16.1927904385,18.5264217996
1302,16.3534825995,16.558200117,16.5504256072,18.5593601992
1303,17.0659827622,16.3722257505,16.7698024621,18.4504298171
1304,17.552123143,16.3839223,16.5974610794,18.294079139
1305,17.6716729318,16.407656402,16.1196415257,18.3022553354
1306,17.5848577919,16.2612160554,15.7068720093,18.5297303197
1307,17.4925565514,15.8944048296,15.6867775997,18.6753868684
1308,17.5404589603,15.5401026784,16.0421004496,18.439754754
1309,17.64516566,15.4912316426,16.3374800636,18.0110008906
1310,17.5011363542,15.8101777839,16.1774399538,17.8518566838
1311,16.9954496969,16.2147784541,15.7994226386,18.1128014592
1312,16.3168746116,16.3427635823,15.8120814094,18.5497456235
1313,15.6468935081,16.173486083,16.2919844506,18.8286249038
1314,15.107547945,16.0083627167,16.7592506574,18.72292699
1315,14.859885907,15.9792075275,16.9575186706,18.1757873512
1316,14.8530238878,15.9278678014,16.9424558817,17.4292365566
1317,14.8867413724,15.9489266708,16.7768162465,17.0619806018
1318,15.0487440666,16.2876245937,16.6203443921,17.4143199101
1319,15.4986266675,16.79477232,16.573475084,17.9904534687
1320,16.045060606,17.2048207367,16.4256303674,18.0113304598
1321,16.3400371076,17.4811043997,16.0557532903,17.4531493068
1322,16.1692495381,17.6352958041,15.788837065,16.937197202
1323,15.5979706725,17.5829498883,15.9290275049,16.7906584524
1324,15.0555637443,17.1392260373,16.1849401252,16.8154580838
1325,15.0476758252,16.2908303862,15.9964402684,16.7470447214
1326,15.628040454,15.5011138051,15.3676409227,16.6020336715
1327,16.2200584763,15.149236873,14.9583812728,16.6229972803
1328,16.2338584719,14.9298745917,15.2896143737,16.9127207257
1329,15.842873272,14.4984942765,16.099749629,17.337749854
1330,15.7531441869,14.0998737463,16.754601726,17.7052609313
1331,16.184369825,14.101326793,17.0021931568,17.7901605659
1332,16.6175378183,14.4810897193,16.8733770773,17.5331679628
1333,16.6438767544,15.023148446,16.319578899,17.2313325269
1334,16.4411537474,15.6615925996,15.4235512162,17.1336099834
1335,16.3352121826,16.3124484612,14.7158555415,17.1887026133
1336,16.3344908487,16.6306881112,14.8686648127,17.3720919277
1337,16.2563214482,16.3773617583,15.8000629736,17.6617852839
1338,16.0064710344,15.8551125774,16.5778639388,17.8839198707
1339,15.5766019422,15.5884986834,16.6050099606,17.9517163128
1340,15.0836207713,15.7072368255,16.2455760736,17.9275552345
1341,14.8811543985,16.0296093633,16.2207286682,17.8944593222
1342,15.2043460604,16.4666143126,16.753626449,17.8954970519
1343,15.6465459433,16.9635480343,17.3314297181,17.8376035861
1344,15.5892472916,17.3565230895,17.4090855922,17.6527327857
1345,15.0635281956,17.4852572191,17.0674097991,17.4464860339
1346,14.5586972592,17.3488413369,16.7415763619,17.2898268028
1347,14.3379082984,17.1691561056,16.5600350403,17.2584084135
1348,14.485339423,17.2160959468,16.2374339138,17.4976705149
1349,15.0312463173,17.4645581039,15.6237562274,17.904369998
1350,15.6959807867,17.5652765673,15.0886341569,18.1409844401
1351,16.2078459431,17.2977264552,15.0481031963,18.1331287426
1352,16.7101782171,16.899948339,15.4112533409,18.0944955018
1353,17.2011439576,16.6885590181,15.9338512783,18.100446206
1354,17.2167938867,16.5914745299,16.4884507734,18.1341253579
1355,16.5330939289,16.3790044793,16.8182284332,18.2855372655
1356,15.5563506915,16.1268575991,16.8303772007,18.5513779164
1357,14.9116642051,16.1745616327,16.8582474697,18.7095928607
1358,14.9933236798,16.6733324376,17.0597476317,18.5626608457
1359,15.7303764633,17.34950307,17.1223624334,18.195522622
1360,16.6059168255,17.7758186134,16.9529578654,17.848987247
1361,17.111656289,17.6778275051,16.8905672043,17.6391662939
1362,17.0909694336,17.0211428011,17.0035658258,17.5615706284
1363,16.599056113,16.0502902204,17.0270437498,17.6758932105
1364,15.8513345916,15.2292886301,17.0167810275,18.0826642468
1365,15.2326538049,15.011272227,17.2547936578,18.7086993397
1366,14.9481772564,15.4897969059,17.6137072741,19.2708899207
1367,14.8521385788,16.2929358984,17.6732364923,19.505450855
1368,14.8664894247,16.878694134,17.368883077,19.4228481525
1369,15.1306491619,16.8993960629,17.1001090634,19.2715118438
1370,15.5226190096,16.5371993337,17.1980224919,19.2409868852
1371,15.6939707677,16.4021972437,17.5366614763,19.3121017892
1372,15.6469814441,16.7331421389,17.7198468105,19.3686717624
1373,15.6727160774,17.0334404661,17.5201983622,19.3328956109
1374,15.869974078,16.9683782856,17.0864701834,19.1728652502
1375,16.1481013284,16.9714071722,16.6347284529,18.8839508845
1376,16.5031156508,17.3754519525,16.11108102,18.5467903653
1377,16.9924353289,17.7588142486,15.5006805486,18.3059748778
1378,17.555830281,17.6775789365,15.1146384241,18.2486767417
1379,17.9973610669,17.292010531,15.2168825569,18.3382374256
1380,18.1168276984,17.0040403055,15.6797309696,18.4340368567
1381,17.9003380245,16.872825348,16.2362098151,18.4068697372
1382,17.5573351406,16.6677942624,16.723462034,18.2037585268
1383,17.2779002231,16.4774421992,16.9825583445,17.8856286066
1384,17.0810446206,16.6100521725,16.9734108987,17.6811611078
1385,17.0150994156,16.899018676,16.9580975118,17.7652605019
1386,17.1817099012,16.9583245962,17.1251440723,17.9997950049
1387,17.3650361653,16.9246607505,17.1993147412,18.1787156299
1388,17.1321674369,17.1322814202,16.8500823715,18.2922116039
1389,16.4718733531,17.4215498414,16.2457864628,18.3820109163
1390,15.8521952745,17.3764381062,15.8444528688,18.4330670352
1391,15.6561248419,16.9027735552,15.8785464988,18.3951509179
1392,15.8053419412,16.3251287262,16.2013135257,18.2093814913
1393,15.9073915056,15.9711714312,16.4511449372,17.9576095646
1394,15.694164413,15.799600766,16.4259142331,17.867326334
1395,15.1152476985,15.6886976997,16.1412704873,18.0429357718
1396,14.3658159343,15.6890880343,15.5376718551,18.3598468844
1397,14.0574689007,15.6982458171,14.769601633,18.6191981024
1398,14.601326689,15.5632108851,14.4717542546,18.7396514905
1399,15.5387271666,15.5343719331,14.9452797203,18.7679808804
1400,16.1812078565,15.9428459266,15.5927943827,18.7351905958
1401,16.3148080572,16.6848416806,15.6557604253,18.637262418
1402,16.1526292288,17.3346324305,14.9961460218,18.5540784756
1403,16.0825731103,17.4578951957,14.1960975706,18.5998188963
1404,16.240125078,16.8980736661,14.0089974171,18.6935754407
1405,16.5037277109,15.9907146589,14.5382212866,18.5899330864
1406,16.8105954756,15.3519338713,15.2510682711,18.2293237162
1407,17.0102704557,15.2838120481,15.739472912,17.8961482517
1408,16.8942918097,15.5689876135,16.0416866974,17.876598305
1409,16.5913918668,15.9355378381,16.2402398816,18.052125525
1410,16.4097296618,16.3701845285,16.2275277638,18.0162490078
1411,16.3313287736,16.7371232234,16.0441794684,17.5851731196
1412,16.1339489473,16.6055334,15.9654021613,17.0940229621
1413,15.9388950085,15.9059143774,16.118024073,17.0432325437
1414,16.0345366445,15.100803132,16.3828328369,17.4838973856
1415,16.2666329024,14.6112804478,16.5236058406,18.0296300012
1416,16.2812339889,14.6365333846,16.3301019408,18.3528454746
1417,16.0664134297,15.1378718935,15.9210883101,18.3753809477
1418,15.7853369948,15.8230328355,15.6327653107,18.1549741063
1419,15.4873788206,16.3668792436,15.5184674111,17.8036182004
1420,15.2217365905,16.5447861544,15.4378882292,17.503979699
1421,15.092604892,16.3332464122,15.5242245754,17.5102876452
1422,15.1550194021,16.0339007083,16.0306575301,17.914504652
1423,15.5012467338,15.9866538372,16.7710104197,18.4233803827
1424,16.1702102659,16.2255111805,17.214390719,18.6392371023
1425,16.8534559752,16.6393768864,17.1237994286,18.4828046476
1426,17.1962631027,17.1198292171,16.6092740081,18.2041292332
1427,17.2894045627,17.451875527,15.858756748,18.0954259201
1428,17.408872906,17.5244598527,15.2853144832,18.2344821437
1429,17.5887186675,17.5947084766,15.3253488074,18.4595046248
1430,17.7442083627,17.8018866568,15.8086726035,18.5200278773
1431,17.859261062,17.7335723192,16.0811228631,18.2873025713
1432,17.8927039166,17.0283148798,15.7879822365,17.8956499705
1433,17.7705440749,16.1119690726,15.142346576,17.6370343655
1434,17.586529097,15.8888354662,14.4873812615,17.6882489942
1435,17.5137316153,16.6201525204,13.8904603383,17.9364863037
1436,17.5695593436,17.5686111181,13.321826388,18.1712136742
1437,17.7344302732,17.9974898115,13.0382086597,18.3728943375
1438,17.9643100953,18.002152854,13.3660223039,18.5805202032
1439,17.9851723543,18.0089707577,14.1931204354,18.6602019859
1440,17.5421872991,18.0876586433,15.0306330783,18.5111601638
1441,16.9023675272,18.20878172,15.4702934686,18.3353450635
1442,16.6162007739,18.398989411,15.5137823838,18.300759861
1443,16.78358835,18.5095126471,15.4831723155,18.1740095706
1444,17.0607296001,18.4437578999,15.6288090088,17.8124820756
1445,17.1752930962,18.3014684672,15.8952769117,17.631632143
1446,17.0704621715,18.075603811,16.0122239837,18.0008823638
1447,16.861233107,17.6056986111,15.9187632913,18.632656169
1448,16.7232016406,16.8995601553,15.8923805915,19.0189223864
1449,16.5547004575,16.307370016,16.0894663337,19.021081545
1450,16.0478574406,16.217053268,16.4008547155,18.8105914068
1451,15.3527971378,16.6343802757,16.661952851,18.5624155918
1452,15.0695132565,17.1454571294,16.7098786658,18.3853178961
1453,15.463372775,17.2312935778,16.4072739051,18.3625601
1454,16.163968827,16.7771059358,15.8258928647,18.4647260829
1455,16.6117103054,16.1990467035,15.4182687096,18.5883662337
1456,16.6560675022,15.9391188428,15.650352956,18.7196524609
1457,16.5470072366,16.0888661353,16.4088289558,18.8599926334
1458,16.4510394092,16.4963366882,17.1550663615,18.898305564
1459,16.3755486536,16.9963973898,17.5201385803,18.7467039221
1460,16.3952150403,17.5146718829,17.50074055,18.4459988661
1461,16.5523144773,18.0094241927,17.3136218688,18.1122958436
1462,16.6952947938,18.3510594965,17.1620432533,17.927305281
1463,16.6875178293,18.3397558579,17.0890230931,17.9694933097
1464,16.4246053642,17.9829839557,16.9745901185,18.0719358379
1465,15.7814170909,17.6271881969,16.6854854836,18.0693058171
1466,15.022132484,17.5587841456,16.3458501021,18.0002207378
1467,14.817647803,17.6310953698,16.188191576,17.9827655998
1468,15.4771369003,17.5315307553,16.2853750484,18.0703342348
1469,16.5185556992,17.1244315616,16.6148645826,18.2466807608
1470,17.2671264815,16.5065076119,16.9692292763,18.4257420108
1471,17.5799955176,16.098475352,16.9651413448,18.455178303
1472,17.7004771816,16.2514455603,16.3571543799,18.2384870781
1473,17.7087497208,16.6197373547,15.3701245773,17.8699031253
1474,17.4040338342,16.6976642888,14.6684118854,17.6604523808
1475,16.7479304192,16.7113426942,14.5498340134,17.8911786496
1476,16.2399334087,17.0803940826,14.652404057,18.4438587527
1477,16.3532090186,17.5483492092,14.7831908959,18.9130100763
1478,16.8972264234,17.6566159533,15.0809471519,19.0537658664
1479,17.4156650743,17.406170903,15.5291341545,18.9549432965
1480,17.6620077661,17.0895154369,16.0339726506,18.8769133779
1481,17.6967636244,16.9964448885,16.5672029602,18.9648881375
1482,17.7871723575,17.1858839811,16.9432241952,19.1073006462
1483,18.0109377087,17.3589985002,16.9322549675,19.1018353832
1484,18.1661765436,17.2347044938,16.6590964624,18.8822874144
1485,18.1223982774,16.9837014146,16.5246510286,18.5506176982
1486,17.9692406023,16.9664772581,16.7713986995,18.2776473467
1487,17.8147703273,17.2175058843,17.1519246051,18.1774132698
1488,17.6236568339,17.4261214312,17.2009850713,18.2228317202
1489,17.3631305941,17.3425590659,16.8992820986,18.3070333598
1490,17.1162004385,17.196806764,16.6273528315,18.3606868752
1491,16.9567160927,17.4021173731,16.6175786899,18.3478155549
1492,16.891486063,17.8498919337,16.9098421436,18.1977646503
1493,16.9244006198,18.0253530739,17.4672264251,17.8973396938
1494,17.0435209759,17.7433497434,17.9423314783,17.6335584904
1495,17.1183929688,17.2830279781,17.9130859647,17.5852387232
1496,17.0681284654,16.7349531178,17.5854986548,17.6987952761
1497,17.0989074488,15.9356954788,17.5159535263,17.8337606519
1498,17.2713465517,15.2075421841,17.6986710938,17.9140135736


==> logs/pong_results.txt <==
episodes	DQV	DQN	DDQN	DQV-Max
0	-20.6647528983	-20.9011343429	-20.4540442324	-21
1	-20.6438714305	-20.8154182572	-20.4672568044	-21
2	-20.614864598	-20.6971486998	-20.549454	-21
3	-20.5658665363	-20.6136985849	-20.7051357918	-21
4	-20.5431295594	-20.5745480274	-20.8425758333	-21
5	-20.5996802241	-20.5330229594	-20.8674410116	-21
6	-20.668934181	-20.4796778292	-20.7645782359	-21
7	-20.6802554684	-20.4418718057	-20.5984719154	-21
8	-20.6536015601	-20.3741170397	-20.4595184624	-21
9	-20.5953251291	-20.2118316735	-20.3932819012	-21
10	-20.4862710148	-20.0645117175	-20.4066203779	-21
11	-20.3681352891	-20.1342080903	-20.4726829694	-21
12	-20.3094316659	-20.4015425001	-20.4948438875	-21
13	-20.3384559585	-20.6467445641	-20.4091007299	-21
14	-20.4525442331	-20.742240372	-20.3176173745	-21
15	-20.6212855566	-20.6763792842	-20.3732044954	-21
16	-20.7799826179	-20.4349336256	-20.545861706	-21
17	-20.8644609295	-20.1064607444	-20.6706860535	-21
18	-20.8706475535	-19.9348588023	-20.6913031701	-21
19	-20.862615851	-20.0417489394	-20.678592817	-21
20	-20.8929575269	-20.271387366	-20.6749869734	-21
21	-20.945284802	-20.4420759452	-20.6762918002	-21
22	-20.982002826	-20.5331958116	-20.6835846817	-21
23	-20.9962012989	-20.5716602699	-20.6612921683	-21
24	-20.9994412912	-20.5093397846	-20.5589035889	-21
25	-20.9993966806	-20.2944879265	-20.4082384188	-21
26	-20.9956425901	-20.024829413	-20.2626143388	-21
27	-20.9776900266	-19.8954483347	-20.1352425868	-21
28	-20.9233997058	-19.9409089547	-20.0906609506	-21
29	-20.8193061793	-20.0287260914	-20.1775430494	-21
30	-20.6944228058	-20.1287897528	-20.2784354825	-21
31	-20.5995001119	-20.3111166179	-20.2627148418	-21
32	-20.5375389578	-20.5535108742	-20.209800893	-21
33	-20.4796013063	-20.7547236978	-20.2661069813	-21
34	-20.4518747796	-20.838441476	-20.3849169318	-21
35	-20.4965702837	-20.7974210831	-20.4112599409	-21
36	-20.5883216232	-20.7014168887	-20.3378597473	-21
37	-20.6874726039	-20.6534470235	-20.3188901947	-21
38	-20.7688910353	-20.7052602003	-20.444298901	-21
39	-20.800705686	-20.8165356748	-20.5983985587	-21
40	-20.7855906795	-20.9016930517	-20.6121721544	-21
41	-20.7571250958	-20.9044635562	-20.495304619	-21
42	-20.7211236396	-20.8301754389	-20.4127177809	-21
43	-20.6596049014	-20.7381349127	-20.446078664	-21
44	-20.5949777349	-20.6873076368	-20.5238099727	-21
45	-20.6042138086	-20.6738479849	-20.5961708986	-21
46	-20.7029239961	-20.6692658522	-20.6929251215	-21
47	-20.7814826172	-20.6791515258	-20.8115749455	-21
48	-20.7442927905	-20.7013817012	-20.8863771611	-21
49	-20.6453801336	-20.6949703545	-20.8607068389	-21
50	-20.6221217615	-20.6155436634	-20.7461666152	-21
51	-20.7099626895	-20.4639299059	-20.620337158	-21
52	-20.7961505779	-20.3232715846	-20.5559785478	-21
53	-20.7804521057	-20.3003271563	-20.5695098821	-21
54	-20.6927912899	-20.4116026308	-20.6407110475	-21
55	-20.6258406647	-20.5715176128	-20.7314788009	-21
56	-20.6036686492	-20.6667981313	-20.7968623743	-21
57	-20.5505179146	-20.6461524049	-20.8038883223	-21
58	-20.4096841957	-20.5784854007	-20.744299946	-21
59	-20.2667653417	-20.5546259769	-20.6073875523	-21
60	-20.2667900986	-20.5453476077	-20.3732649704	-20.9999107789
61	-20.410173537	-20.4853320393	-20.0899635696	-20.9989718034
62	-20.5538272743	-20.4114097732	-19.8997069117	-20.9923579873
63	-20.618401074	-20.3794069839	-19.9320675258	-20.9634915536
64	-20.6663375361	-20.3620969121	-20.166115081	-20.8868601239
65	-20.7630463716	-20.3464853461	-20.4079847612	-20.7689460763
66	-20.8643270979	-20.4126731703	-20.465895341	-20.6782923482
67	-20.8859522839	-20.5943838387	-20.3626604615	-20.6724372067
68	-20.8049611294	-20.7699972928	-20.2983130588	-20.7178836473
69	-20.6634553685	-20.7962263239	-20.4067216995	-20.7301835387
70	-20.5146679607	-20.6645744562	-20.6230518445	-20.6700938943
71	-20.3798318611	-20.5102970013	-20.7879944668	-20.608526608
72	-20.261430787	-20.472940612	-20.8258491645	-20.6500731996
73	-20.1761912973	-20.5095317018	-20.7754673964	-20.7826327659
74	-20.1528316036	-20.4520459992	-20.6762120022	-20.901469999
75	-20.1713316685	-20.2797690554	-20.5059331552	-20.9358405842
76	-20.1393090255	-20.1593227483	-20.2523731555	-20.8667938113
77	-20.0295271089	-20.2023445823	-20.0181079858	-20.6959291836
78	-19.976325596	-20.3547442749	-19.9899565819	-20.4566610517
79	-20.112236088	-20.5091045096	-20.2081198786	-20.2345154724
80	-20.3613691842	-20.6169281466	-20.4806900251	-20.1553240814
81	-20.5309210897	-20.7005536592	-20.6341306817	-20.2488015707
82	-20.5546004013	-20.7715723188	-20.6846797894	-20.3455893068
83	-20.4817134504	-20.7973318621	-20.7312516218	-20.3037209082
84	-20.3638369051	-20.7670347967	-20.7910983126	-20.2310182057
85	-20.2967732203	-20.6975383896	-20.7797618802	-20.2978083836
86	-20.374971513	-20.5879724919	-20.6423537038	-20.4581992946
87	-20.5589857018	-20.4278909473	-20.4470549901	-20.5110628365
88	-20.7224523049	-20.23334547	-20.2806657353	-20.3719004728
89	-20.7903823898	-20.0794952072	-20.1209125498	-20.2045843055
90	-20.7845624829	-20.0584804487	-19.9701071068	-20.2047883976
91	-20.7597171582	-20.1698245611	-19.9708490984	-20.3114808839
92	-20.7308754815	-20.2989210824	-20.1620716149	-20.339482418
93	-20.6729847554	-20.3315933253	-20.3280679991	-20.2754435106
94	-20.5633303663	-20.2774328985	-20.2786675021	-20.222572587
95	-20.4203485861	-20.2065888656	-20.1078100402	-20.1926972283
96	-20.2979838439	-20.1252771153	-20.0651366078	-20.1487779374
97	-20.2570597803	-20.0515103932	-20.2326529296	-20.1486432127
98	-20.3409889949	-20.0623548958	-20.4362606209	-20.2541202568
99	-20.508076313	-20.1604329908	-20.504467336	-20.4011718452
100	-20.623041414	-20.2508691043	-20.4549974716	-20.4899006969
101	-20.6104474324	-20.2689006471	-20.3809509961	-20.5023328819
102	-20.5283969459	-20.2027677225	-20.319407501	-20.4911942891
103	-20.469379379	-20.0653325844	-20.2924053798	-20.4727667523
104	-20.480451108	-19.95137822	-20.3200721509	-20.4163426223
105	-20.5369873572	-19.9564569122	-20.3250193264	-20.3747021798
106	-20.5672048134	-20.0283673484	-20.2043992384	-20.4582415158
107	-20.5191480421	-20.0891697076	-20.0217720366	-20.6580626065
108	-20.3942104462	-20.1832155752	-19.9438979294	-20.8464637554
109	-20.2770553092	-20.3524408018	-20.0259437074	-20.9340536658
110	-20.2725423553	-20.5396480574	-20.2102074545	-20.9181033204
111	-20.3453223105	-20.6750945846	-20.414774107	-20.8333708207
112	-20.3403512074	-20.7329038427	-20.5419011413	-20.7381349127
113	-20.1363695019	-20.6804690309	-20.5165513302	-20.6839784235
114	-19.7712605682	-20.4641434685	-20.3166009903	-20.6586213153
115	-19.4931496487	-20.1328131766	-19.9581880127	-20.6250842577
116	-19.5180187647	-19.8749158094	-19.5487214986	-20.5923721975
117	-19.7480180605	-19.8206181916	-19.3019802629	-20.5731395642
118	-19.9337419896	-19.9415100065	-19.381409269	-20.5445401489
119	-19.9742148811	-20.1691622157	-19.7367192939	-20.5112032457
120	-19.9141595058	-20.4055011759	-20.1418068745	-20.5038433116
121	-19.8295626965	-20.4941161596	-20.3904196199	-20.5078667354
122	-19.7998441935	-20.3935919817	-20.4189178874	-20.5144878485
123	-19.8450218418	-20.2624326887	-20.3058442598	-20.5552292963
124	-19.8881425087	-20.2602105515	-20.2042742994	-20.6143058892
125	-19.8414495901	-20.3896658159	-20.2062883969	-20.6502404816
126	-19.7132161568	-20.559976396	-20.2732165801	-20.6726269307
127	-19.6479370755	-20.6879762717	-20.3312928566	-20.6914960277
128	-19.7896453058	-20.72461949	-20.3781859297	-20.6838915173
129	-20.0571334008	-20.6673895713	-20.427287628	-20.6548649099
130	-20.231736974	-20.593287193	-20.4383943557	-20.6564964731
131	-20.2554656894	-20.5780845035	-20.4216884589	-20.7094485912
132	-20.2004986181	-20.5638611949	-20.473029833	-20.7580217757
133	-20.0561944253	-20.474729798	-20.5990346091	-20.7539537414
134	-19.814225235	-20.3988405486	-20.6842812071	-20.7056498901
135	-19.6193616875	-20.4233438134	-20.6733059961	-20.6420086246
136	-19.606663802	-20.4539589962	-20.6065283748	-20.5956568003
137	-19.722539211	-20.4256075165	-20.5147269867	-20.5709277685
138	-19.7932780221	-20.420736738	-20.4423223059	-20.5346990859
139	-19.6716942077	-20.452377529	-20.4645380659	-20.4963703179
140	-19.4098332983	-20.4111707198	-20.5352784997	-20.5252119946
141	-19.2575500874	-20.2695940062	-20.4744340336	-20.646321424
142	-19.315488396	-20.1592781378	-20.2295913795	-20.7984492797
143	-19.4411673638	-20.2119609226	-20.0149995575	-20.9011343429
144	-19.5367251322	-20.3911729233	-20.0607274319	-20.9181925414
145	-19.5986271816	-20.5429205124	-20.3177121185	-20.8673183401
146	-19.5863209903	-20.5851127664	-20.5605487016	-20.7937467905
147	-19.4453239271	-20.5705667578	-20.6584244058	-20.7318031752
148	-19.2828751416	-20.5819055052	-20.6082156417	-20.7020648186
149	-19.3523118778	-20.6246459054	-20.455995473	-20.7245397591
150	-19.6770081792	-20.6093570393	-20.2896030102	-20.7802871386
151	-19.9409320963	-20.457718525	-20.1991492006	-20.8192615688
152	-19.9022477086	-20.2525024046	-20.2106904173	-20.8370658853
153	-19.6512319528	-20.1781895304	-20.3019029016	-20.8493657766
154	-19.4061382338	-20.2937156551	-20.4299002736	-20.8168736459
155	-19.2655340088	-20.4773783504	-20.5534072377	-20.7100073
156	-19.2264064282	-20.5829478961	-20.6297286612	-20.6019574023
157	-19.2864076285	-20.580610243	-20.5885797962	-20.5808684831
158	-19.415321534	-20.5625796658	-20.4291614526	-20.622931488
159	-19.5267326989	-20.6235396479	-20.2820032931	-20.6693550733
160	-19.5563801643	-20.7262956165	-20.2384616018	-20.7310962193
161	-19.5049623993	-20.7447199827	-20.2442170445	-20.8155074782
162	-19.4493163887	-20.6538367133	-20.2443334161	-20.86821502
163	-19.5063198581	-20.588025995	-20.2544813147	-20.8531644777
164	-19.6675864035	-20.6390795315	-20.2800528041	-20.8041911729
165	-19.730237694	-20.7004045565	-20.3432007906	-20.7679624903
166	-19.4818942818	-20.637459895	-20.4914166969	-20.7538333848
167	-18.9665642639	-20.4801027064	-20.6619266231	-20.7509935128
168	-18.5156150247	-20.340071543	-20.6995859375	-20.753274676
169	-18.3945883235	-20.2565592788	-20.5526700394	-20.7636943014
170	-18.5066703061	-20.1893288425	-20.3422618151	-20.7829093961
171	-18.5404106373	-20.0939168073	-20.2121410348	-20.7842508068
172	-18.3149956476	-19.9710132098	-20.1883358334	-20.7246329651
173	-17.9944566489	-19.8782561158	-20.2075730965	-20.6278970578
174	-17.8983695646	-19.8996367256	-20.1937771436	-20.58715561
175	-18.0608348322	-20.0319285813	-20.1450685047	-20.6181492008
176	-18.2190042729	-20.1568367118	-20.1414029903	-20.6373395385
177	-18.2380782016	-20.2239810502	-20.200956824	-20.6177316205
178	-18.2435036474	-20.3212470565	-20.2298591644	-20.5991661258
179	-18.3240884665	-20.4984130946	-20.1287379197	-20.5905780294
180	-18.4000472721	-20.6666642997	-19.9205868312	-20.5918580992
181	-18.4267153223	-20.7176700177	-19.781475598	-20.6036686492
182	-18.5178601344	-20.6567969418	-19.8491451059	-20.584411259
183	-18.7427234238	-20.5715949544	-20.0248620078	-20.5108692596
184	-18.9463305803	-20.517997174	-20.1297421363	-20.4404539194
185	-18.9626498478	-20.4867405026	-20.1740408794	-20.4092147079
186	-18.8486149872	-20.4486140153	-20.2283495533	-20.3735001236
187	-18.7208383276	-20.4034465198	-20.2287696372	-20.3453910153
188	-18.5377008017	-20.3818954097	-20.1545063556	-20.4149741398
189	-18.2589025439	-20.3726170405	-20.1292815411	-20.5916508365
190	-18.0377534431	-20.3101593268	-20.2079955174	-20.7842508068
191	-18.0044601061	-20.2121506466	-20.2747795799	-20.9158469141
192	-18.0431931206	-20.1858968586	-20.2084322741	-20.9761477317
193	-18.045404212	-20.2393901468	-20.036642278	-20.9916654468
194	-18.1176168759	-20.2706110427	-19.9140703517	-20.9801928679
195	-18.3802908912	-20.2326408291	-19.9705765946	-20.9350722978
196	-18.7708199754	-20.1763251289	-20.1809312888	-20.8380142839
197	-19.0648074003	-20.1828961933	-20.419220738	-20.6638475146
198	-19.09883045	-20.2886855583	-20.5952972386	-20.3885952764
199	-18.948390166	-20.4438189828	-20.6586420203	-20.0874488488
200	-18.7686528848	-20.5489031187	-20.580948214	-19.972046314
201	-18.5134451325	-20.4956138439	-20.4390823136	-20.1307942384
202	-18.0828698352	-20.2611166545	-20.383984534	-20.3676960811
203	-17.6500212641	-20.0368067145	-20.448099917	-20.5002095776
204	-17.4230057833	-20.0499545015	-20.5024037873	-20.5781369992
205	-17.379727525	-20.2451583349	-20.4431487523	-20.6718673377
206	-17.5276510837	-20.3899980177	-20.3102908908	-20.7073094183
207	-17.9467067623	-20.4047536615	-20.2041187554	-20.6358841498
208	-18.5050811134	-20.3948313515	-20.180558319	-20.5672583165
209	-18.8440589681	-20.4574174587	-20.1983816334	-20.5877381574
210	-18.6644785801	-20.5811689518	-20.1681195667	-20.6119179663
211	-18.0233149566	-20.69219985	-20.1415703393	-20.5597516733
212	-17.2745214589	-20.7248425427	-20.2781040891	-20.4849742146
213	-16.8195924913	-20.6656472633	-20.562875294	-20.4444917586
214	-16.9047108967	-20.5899261146	-20.8169940024	-20.4395095057
215	-17.4217417039	-20.5910898128	-20.9411688348	-20.4740228422
216	-18.0303630258	-20.6543531265	-20.954307246	-20.5119755171
217	-18.4624131837	-20.6959985511	-20.888848867	-20.4532295983
218	-18.6129962391	-20.6702142508	-20.7819825211	-20.2761504664
219	-18.5062305227	-20.5873826477	-20.7068542612	-20.1197298537
220	-18.2871753173	-20.507080989	-20.6843235027	-20.0924446985
221	-18.1241557127	-20.4952975108	-20.6154121467	-20.1408840515
222	-18.0334414108	-20.5445401489	-20.4236227585	-20.2157340481
223	-17.9781165561	-20.5889114675	-20.1842437718	-20.3165675399
224	-18.0133386505	-20.5875476147	-20.0258082058	-20.3649079752
225	-18.1601683094	-20.5336581439	-19.9902737336	-20.2874709455
226	-18.3106216763	-20.4451493004	-20.0695967883	-20.156783345
227	-18.2447365884	-20.3616251094	-20.2568557626	-20.1076123894
228	-17.7924457276	-20.3269147417	-20.4560765785	-20.1572791277
229	-17.1295501644	-20.399502894	-20.516163908	-20.2006181861
230	-16.7149116734	-20.5816384395	-20.4156221914	-20.1982859711
231	-16.8209449478	-20.7536220702	-20.2635739449	-20.2372629897
232	-17.3145870643	-20.8090140186	-20.1757569969	-20.3630628967
233	-17.9292179899	-20.7605994227	-20.2240608482	-20.4797950152
234	-18.4725569559	-20.6581072171	-20.3796317066	-20.5006790654
235	-18.7805150866	-20.5445307258	-20.5301065227	-20.4690550047
236	-18.7403021525	-20.5025123314	-20.6075430963	-20.4501092433
237	-18.3754943698	-20.5911790338	-20.6088756721	-20.4511024412
238	-17.8772446866	-20.7427951062	-20.5667680567	-20.4426792645
239	-17.4369391084	-20.8246232697	-20.5396313271	-20.358218413
240	-17.0413215365	-20.7718711174	-20.5051742918	-20.1872630263
241	-16.6830323595	-20.6199896968	-20.3623527703	-20.0533842178
242	-16.5690556852	-20.4498399101	-20.1452446319	-20.054639452
243	-16.8141611525	-20.3188145231	-20.0244292928	-20.127453865
244	-17.2108904575	-20.2141047998	-20.0422964881	-20.1637271581
245	-17.493431561	-20.0653444638	-20.0799805594	-20.1544846432
246	-17.5693590644	-19.8447205961	-20.0861719767	-20.1744490366
247	-17.4997841028	-19.6565897461	-20.1475704056	-20.2678732692
248	-17.4125727891	-19.6539921356	-20.308614717	-20.3825473246
249	-17.3335954961	-19.8604415576	-20.4753021037	-20.4422097768
250	-17.2130925819	-20.1306586698	-20.5524922422	-20.4234443163
251	-17.0918040183	-20.2950204148	-20.5368535256	-20.3552113063
252	-17.0459954632	-20.3243051996	-20.493755216	-20.3102885759
253	-17.1276411996	-20.2787320983	-20.5031930668	-20.3413786847
254	-17.3416680129	-20.1810516453	-20.5693854736	-20.3806933535
255	-17.5751559766	-20.0557362864	-20.6154990528	-20.3147064607
256	-17.7111462413	-19.9784058277	-20.5890452991	-20.1727711928
257	-17.8308864838	-20.0300835502	-20.5180417846	-20.1050770381
258	-18.0696048369	-20.2023652873	-20.4699380878	-20.1875874006
259	-18.3374222567	-20.3512554657	-20.4952529003	-20.364585338
260	-18.484857902	-20.3391134332	-20.5811243412	-20.5409064149
261	-18.5215933757	-20.1769612537	-20.6539841417	-20.646342129
262	-18.4093228969	-20.0033404208	-20.6473009581	-20.650026852
263	-17.9777442864	-19.9557819105	-20.5437462868	-20.5616096293
264	-17.3076240898	-20.0200558821	-20.3753406196	-20.4296309403
265	-16.8689333394	-20.068381257	-20.2080753154	-20.3122134523
266	-16.9896330263	-20.0504470092	-20.1059808261	-20.2314229085
267	-17.4099686636	-20.0349071255	-20.0820616467	-20.1810740873
268	-17.6124047046	-20.0532861042	-20.0718244484	-20.1530109861
269	-17.4361051139	-20.0389943466	-20.005071474	-20.1167279921
270	-17.0972646318	-19.9867269058	-19.9353513099	-20.0346711954
271	-16.8063304035	-20.0335690371	-19.9644169324	-19.8886494988
272	-16.6586837381	-20.2606894624	-20.0564774223	-19.6825085823
273	-16.651901463	-20.5456265528	-20.1301328335	-19.5477779406
274	-16.6060029904	-20.7259018747	-20.2210973447	-19.6812366651
275	-16.3510386698	-20.7635054288	-20.3768683575	-20.0053097935
276	-16.039085389	-20.7317211096	-20.5066138906	-20.200692195
277	-15.8780297826	-20.715557276	-20.4789692881	-20.1115849102
278	-15.79534641	-20.7016750618	-20.3219611206	-19.8544133179
279	-15.707550818	-20.6101134463	-20.2275088801	-19.6014895846
280	-15.6585726309	-20.4260219633	-20.2840164722	-19.4114018881
281	-15.5914528648	-20.1910265399	-20.3338696479	-19.2487457884
282	-15.4006617043	-19.927301103	-20.26578016	-19.1230047973
283	-15.2593610529	-19.6824695987	-20.1832403321	-19.1578252527
284	-15.4918775058	-19.5454368958	-20.1763841548	-19.3897390583
285	-16.1106538972	-19.5631199373	-20.2380831939	-19.6143289091
286	-16.792096152	-19.7350639394	-20.3674944674	-19.6335017867
287	-17.1337876943	-20.0187654605	-20.5252350145	-19.4347478762
288	-16.9085463848	-20.2735958394	-20.5930129522	-19.1153228512
289	-16.311976173	-20.3683353766	-20.5007699565	-18.8459148992
290	-15.7867121164	-20.3397471687	-20.3351339006	-18.7811351486
291	-15.6311842047	-20.3100438108	-20.2303477864	-18.8993496176
292	-15.9735959948	-20.3341742946	-20.1997215062	-19.0451770601
293	-16.6942808586	-20.3730865282	-20.1684400778	-19.1146421902
294	-17.3175731605	-20.3610758237	-20.1070113376	-19.1346223483
295	-17.4351879055	-20.3181649232	-20.0799718032	-19.236299446
296	-17.0385551306	-20.319348475	-20.1612341497	-19.4612049523
297	-16.3204914485	-20.3496280017	-20.309600618	-19.6402049191
298	-15.5560935805	-20.3427200954	-20.4190869064	-19.6932527881
299	-15.034997185	-20.3009065701	-20.4647733408	-19.7188241411
300	-14.8524145046	-20.2636943014	-20.4530342844	-19.6463922624
301	-14.8802821818	-20.2352328914	-20.3350676521	-19.3106105462
302	-14.9695410121	-20.192010126	-20.0835481709	-18.8622421146
303	-15.1114300154	-20.1251288682	-19.7474259013	-18.6557552628
304	-15.2746584047	-20.0596313168	-19.4695348012	-18.7411252993
305	-15.2494143979	-20.0271814816	-19.4459751418	-18.819611372
306	-14.997747693	-20.0479937707	-19.6767522737	-18.7216473497
307	-14.887941183	-20.1502516418	-19.9118655752	-18.5664204738
308	-15.1750661738	-20.3450435541	-20.0017518725	-18.5092935616
309	-15.5832960892	-20.557610044	-20.045408219	-18.563917166
310	-15.6765634454	-20.6641256734	-20.1789618491	-18.5516288867
311	-15.3117356869	-20.6128114498	-20.3908677578	-18.3103242939
312	-14.5760048974	-20.4120059174	-20.5454112532	-17.9783239509
313	-13.732520031	-20.0791946242	-20.5384292709	-17.8008834088
314	-13.2506438437	-19.738987049	-20.4065526805	-17.7797730403
315	-13.3380627773	-19.5989318583	-20.3045578901	-17.7392976601
316	-13.63370638	-19.7275836488	-20.3339718251	-17.5451570177
317	-13.6947989039	-20.0089243975	-20.406008166	-17.2329093582
318	-13.5408728901	-20.2638529644	-20.359925675	-17.0273218909
319	-13.5962220596	-20.3552987904	-20.1807830417	-17.0927763697
320	-14.0782297908	-20.2882592176	-20.0233692311	-17.3064450535
321	-14.6448776842	-20.1853692853	-20.0254719048	-17.4519615714
322	-14.8628690588	-20.1023885794	-20.176907865	-17.5043295667
323	-14.7271364409	-19.9873653456	-20.3650642488	-17.5200862313
324	-14.5120713261	-19.8473676578	-20.4786384252	-17.4608781217
325	-14.4345728558	-19.7504553873	-20.4843597351	-17.3177144703
326	-14.6502701935	-19.6855230332	-20.4144505514	-17.1051757093
327	-15.1023078054	-19.6086421239	-20.32046761	-16.7820158277
328	-15.3446545124	-19.5455348951	-20.2515593772	-16.456624435
329	-15.0352650939	-19.5892899897	-20.1754555952	-16.4368330081
330	-14.4252998633	-19.7844637915	-19.9843301376	-16.8530776386
331	-13.989625778	-20.0249583843	-19.6833885792	-17.3897812175
332	-13.6923632945	-20.1797309396	-19.4646488776	-17.6621632726
333	-13.0929688549	-20.2173631821	-19.4779834541	-17.697928935
334	-12.2882108034	-20.1353102172	-19.6109916889	-17.7240592432
335	-11.9390360476	-19.9541080516	-19.6783951188	-17.7435030025
336	-12.1681816373	-19.8141455513	-19.7141448278	-17.6509148385
337	-12.3869797559	-19.8599799967	-19.8165579754	-17.5271917604
338	-12.2025884144	-20.0510895009	-19.9124060377	-17.4853121857
339	-11.8228727667	-20.2536046102	-19.8777986292	-17.4297837699
340	-11.633551526	-20.3538793932	-19.6966368691	-17.2850901977
341	-11.6153293669	-20.2702865269	-19.4866065965	-17.2117105026
342	-11.3825551151	-20.0294562779	-19.4426674521	-17.3357898201
343	-10.8716942544	-19.7611374265	-19.6226381274	-17.5754303809
344	-10.48504113	-19.5746165435	-19.8556057674	-17.8437044584
345	-10.3905847491	-19.5195633745	-19.96861892	-18.1231100738
346	-10.3004655601	-19.6286693962	-19.9748509315	-18.3367542367
347	-10.004259227	-19.8755636722	-19.9799887284	-18.3212253516
348	-9.6666378181	-20.125767308	-20.0014107782	-17.9867477325
349	-9.6007404775	-20.2533598451	-19.9805425967	-17.4557419771
350	-9.964330267	-20.256756111	-19.94511585	-16.9484107793
351	-10.6832644067	-20.1946467989	-20.020554116	-16.6522507085
352	-11.4594416536	-20.1127987817	-20.2498003492	-16.5910832549
353	-11.8667019675	-20.0759054389	-20.5336375606	-16.5688799625
354	-11.6732245828	-20.1337616225	-20.7527119152	-16.5356230306
355	-11.0009734511	-20.2048582957	-20.8434110308	-16.6859519844
356	-10.2333016983	-20.1398988698	-20.7899440375	-17.0505735911
357	-9.8129781267	-19.9440453578	-20.6040512308	-17.415063557
358	-9.8611968921	-19.8034961959	-20.3390361909	-17.5509283093
359	-9.9999565803	-19.8833724364	-20.1403325651	-17.3912732848
360	-9.8230726996	-20.1276339771	-20.1537123718	-17.1179837149
361	-9.4903505124	-20.3149623189	-20.3190638706	-16.9907728662
362	-9.504330363	-20.3500448893	-20.4225762462	-17.0259611791
363	-10.0680827047	-20.2995068851	-20.382164743	-17.0082350233
364	-10.9037956523	-20.1977854696	-20.334751319	-16.7770296193
365	-11.4489666873	-20.0285787847	-20.3961082981	-16.3315270497
366	-11.3336949185	-19.8134550897	-20.4863196103	-15.7900796061
367	-10.7707452424	-19.6770505891	-20.4963216554	-15.3001264136
368	-10.2615393162	-19.7457746105	-20.43988478	-14.9233636553
369	-10.1265517868	-19.9274254445	-20.3430786497	-14.6934144826
370	-10.3948545326	-20.0008480174	-20.1929866038	-14.6811753022
371	-10.7767265776	-19.8953328261	-20.0513652797	-14.8127423749
372	-10.9249952732	-19.6756068714	-20.0495543812	-14.9083450999
373	-10.8738037849	-19.3725596845	-20.2282938496	-14.9956211451
374	-10.9017002325	-18.9889299977	-20.450883971	-15.1543795535
375	-10.9660437041	-18.5811887937	-20.5517333788	-15.2699327762
376	-10.7710679054	-18.3015624939	-20.534938261	-15.2865670056
377	-10.4768683777	-18.3193510456	-20.4956425901	-15.2739881963
378	-10.575104516	-18.5633357675	-20.4421038357	-15.1404748124
379	-10.9607392504	-18.774793055	-20.3706827409	-14.7767284467
380	-10.9534536616	-18.9100970983	-20.3618083921	-14.4309390937
381	-10.3660652691	-19.0661231241	-20.437217912	-14.4419860405
382	-9.7223694352	-19.2022911265	-20.4728448133	-14.7261893766
383	-9.3253040825	-19.2916013178	-20.3650642488	-14.9673604885
384	-8.9410183029	-19.4107968421	-20.1825230348	-14.9425715035
385	-8.4846258801	-19.6024061654	-20.0707803874	-14.5567538796
386	-8.2380117223	-19.8230340494	-20.0634762984	-14.0646651793
387	-8.2410031589	-19.9494938978	-20.0786455272	-13.8700522336
388	-8.1025356471	-19.8636446254	-20.0486624056	-13.88756834
389	-7.5420070594	-19.5897371946	-19.9714005847	-13.6595954951
390	-6.6220409169	-19.3033870364	-19.8989465001	-13.0882267157
391	-5.6908922599	-19.1790104643	-19.8832942611	-12.563571079
392	-5.4841948803	-19.2552282513	-19.9216015527	-12.4616377695
393	-6.3616432584	-19.4559299838	-19.9777792476	-12.6235561787
394	-7.4279659714	-19.6363008641	-19.9986473818	-12.5057562351
395	-7.4272161527	-19.6844367511	-19.9450623942	-12.1141125746
396	-6.121547531	-19.6575462406	-19.8461067494	-12.0618131661
397	-4.5053244668	-19.6772489026	-19.8055860867	-12.4455654564
398	-3.9217795297	-19.7567338577	-19.90214899	-12.415176468
399	-4.7469348769	-19.7627951703	-20.0359727101	-11.2070465603
400	-6.0856896596	-19.5652902414	-20.0207683979	-9.2026329917
401	-6.8786079378	-19.3297453166	-19.8318069549	-7.4106055704
402	-6.8930123725	-19.3594197499	-19.6344774236	-6.3179791515
403	-6.5487074872	-19.6218234934	-19.6153328256	-5.9916781255
404	-6.1179079922	-19.8057230269	-19.7921502733	-6.616410524
405	-5.4688093484	-19.7029915792	-20.0061076774	-8.1632218283
406	-4.5523816862	-19.386891185	-20.0742138792	-10.0943838386
407	-3.6059136519	-19.1473689436	-19.8382125753	-11.8055571395
408	-2.8505005996	-19.1880680485	-19.289021812	-13.0878679243
409	-2.4100740761	-19.4317271508	-18.7515986836	-13.8315269512
410	-2.2751459371	-19.6792295394	-18.6214435345	-13.7786067423
411	-2.3382857336	-19.8223428835	-18.9586855053	-13.1535974421
412	-2.6948295801	-19.8691363941	-19.5248764129	-12.6455477523
413	-3.4655792917	-19.8370698702	-20.0083407757	-12.3162499947
414	-4.4337442427	-19.7279463885	-20.1763576936	-11.6700739775
415	-5.2955739879	-19.5826220729	-19.986357854	-10.8377039435
416	-5.7904338596	-19.4436738693	-19.6330285235	-10.4317019092
417	-5.5075645979	-19.3095633044	-19.420738564	-10.5778321624
418	-4.3674000779	-19.1512263826	-19.5083380075	-10.9402857653
419	-3.0490237049	-18.9349072834	-19.7945366006	-11.1161801141
420	-2.2181727542	-18.7104728501	-20.0192029271	-10.9764029862
421	-1.7817490703	-18.5700756991	-19.9581154447	-10.760601074
422	-1.2826852911	-18.4639321735	-19.5790815449	-10.548586143
423	-0.7774216196	-18.3081389074	-19.0701976513	-10.1281452223
424	-0.9226593807	-18.1852083229	-18.6920970992	-9.2609014934
425	-1.7371152633	-18.2593720045	-18.5450735009	-7.7671284279
426	-2.2091453044	-18.5789102779	-18.5371969649	-6.0924130495
427	-1.8614087205	-18.944355324	-18.6589632536	-5.1630701724
428	-1.4624300435	-19.039057925	-19.0143571402	-4.8970078979
429	-1.6404902376	-18.7810625332	-19.4472254014	-4.1455550911
430	-1.8589349932	-18.4282026905	-19.6279678962	-2.3055554072
431	-1.3108620147	-18.2872374966	-19.5703365866	-0.0202356541
432	-0.1770241252	-18.4627512247	-19.5462115514	1.3258456526
433	0.5093251258	-18.9081802115	-19.6066336814	0.9389972585
434	0.1360729684	-19.4639817464	-19.6262122275	-0.2937212828
435	-0.7978592495	-19.8415944951	-19.5665774667	-0.9003755692
436	-1.5192881356	-19.8475413361	-19.4544099422	-0.4821915177
437	-1.9947626879	-19.5882116671	-19.3214288954	0.4372749387
438	-2.6824977969	-19.2577874412	-19.1994871716	1.1895795925
439	-3.5937142984	-18.9289822218	-19.1311505251	1.2150693867
440	-4.1183619792	-18.7100177975	-19.1832818981	0.4528314324
441	-3.8292247698	-18.7705553494	-19.3312951715	-0.4069818928
442	-3.0440118942	-19.0912012023	-19.4187089073	-0.6338956446
443	-2.445029445	-19.4254791188	-19.3803109607	-0.4583896697
444	-2.2910874358	-19.5391623699	-19.3262222013	-0.7950657284
445	-2.0235465963	-19.3996614155	-19.375006559	-1.6471604092
446	-1.0018773477	-19.1668835886	-19.5758704402	-1.8334844547
447	0.5337982857	-19.0401845233	-19.8364982839	-0.95476681
448	1.9315798885	-19.0884283829	-19.9211590225	-0.0479096091
449	2.8907040798	-19.1942585581	-19.7564620208	0.0633557726
450	3.2939522829	-19.1837230958	-19.5451636427	-0.4453754188
451	3.1279100907	-19.034810749	-19.443273838	-1.2449883695
452	2.6869491729	-18.9346579181	-19.4257606669	-2.1879641411
453	2.2999030621	-19.0614216423	-19.438562446	-2.7760708542
454	2.004052258	-19.3820436568	-19.4126786042	-2.5218721755
455	1.7536035425	-19.7210105129	-19.2594722611	-1.8502780476
456	1.6737828361	-19.9003268171	-19.0115325233	-1.6092574507
457	1.9010129285	-19.8355019997	-18.8476982889	-1.9048878569
458	2.3365533507	-19.5739829517	-18.8902158313	-1.9851901299
459	2.8601752628	-19.2232150787	-19.0831687229	-1.1898676148
460	3.453296006	-18.9043647903	-19.3009782525	0.0100950703
461	4.0066013854	-18.7465915594	-19.4748126522	0.5695805448
462	4.449945174	-18.7839192026	-19.5789261896	0.4139299237
463	4.7921277043	-18.8924456962	-19.5736399987	0.031309212
464	4.9901241852	-18.95976055	-19.4629552868	-0.6397570013
465	5.2770622443	-18.9911050207	-19.351230823	-1.5457423534
466	6.1349839131	-19.0031219506	-19.2937618883	-1.9475277363
467	7.3746275889	-19.028698422	-19.2716185816	-1.4490308734
468	7.8331607813	-19.1543039334	-19.3297834342	-0.7356109894
469	6.6160845275	-19.3678881894	-19.4944565346	-0.5446606521
470	4.4129768599	-19.4749505905	-19.6675218545	-0.6174199031
471	2.9269248062	-19.2798597057	-19.6840788121	-0.4169515109
472	2.9274902915	-18.772429779	-19.458108262	-0.0283269115
473	3.6916743139	-18.1578771232	-19.114904626	0.1859723601
474	4.4256596315	-17.7615982354	-18.8626914752	0.111738106
475	5.1617016522	-17.8111278451	-18.755323961	-0.0850920927
476	6.0354210571	-18.2315886619	-18.6942346198	-0.1957137843
477	6.7810271318	-18.6304338955	-18.6272752594	-0.2967529948
478	7.2560181204	-18.6940552175	-18.6149538978	-0.5401193299
479	7.6522945088	-18.6086056566	-18.6478038845	-0.5761240522
480	8.0641679794	-18.6950524894	-18.62080568	-0.0971925719
481	8.3017024084	-18.8270366792	-18.5746557529	0.2915862559
482	8.2232488752	-18.6935435283	-18.6595538496	0.1048448307
483	8.0232801945	-18.3775253214	-18.831252231	0.1014224391
484	8.0004391649	-18.2371170722	-18.9201914939	1.2872492367
485	8.1533252765	-18.3827435892	-18.8673741852	3.5733625663
486	8.3618800535	-18.6411230945	-18.724666341	5.8753760685
487	8.7090511436	-18.8365086254	-18.6129725941	7.1371479891
488	9.1057158313	-18.8514554314	-18.6473010251	7.1429637631
489	9.1031359158	-18.6852554173	-18.7890042734	6.4516319754
490	8.5692189423	-18.5157018165	-18.8929597945	5.6889106516
491	7.9705449286	-18.5104109793	-18.9580726855	5.1712414421
492	7.8257908857	-18.6233060326	-19.1031625251	5.2711141441
493	8.2677149739	-18.6307415867	-19.3098126426	6.3311609981
494	9.0218960722	-18.4159934911	-19.4424058793	7.8288352331
495	9.5467807599	-18.1582922368	-19.3850962254	8.5783792767
496	9.552235518	-18.1081575014	-19.1041506936	8.1060067424
497	9.4188362336	-18.265901398	-18.7797262292	6.9880420819
498	9.6591324001	-18.4309922674	-18.7004971889	5.8060072661
499	10.3929309122	-18.5341140821	-18.8965935758	4.7018746816
500	11.4008672945	-18.7221303818	-19.1311394394	4.0417490427
501	12.0826658889	-19.0144877815	-19.2060140043	4.4971133279
502	11.8621606019	-19.1363623267	-19.0793364627	6.155419601
503	10.9346045471	-18.9193410945	-18.7982014701	8.1630449248
504	10.1354108538	-18.5843588106	-18.465307281	9.4534928839
505	10.1565009842	-18.4060624878	-18.2181921099	9.6488620077
506	10.9054047821	-18.3881163655	-18.1506032766	9.1301989376
507	11.7195796231	-18.4180921799	-18.2260053895	8.3971310866
508	12.2722354049	-18.4659042335	-18.3276081335	7.9135708803
509	12.6267730606	-18.5195704629	-18.40846785	8.2410326789
510	12.6886338157	-18.5176822229	-18.4399708306	9.5164707835
511	12.311604891	-18.4045177313	-18.3763152386	11.0288908101
512	11.6358017738	-18.1686576923	-18.3257951979	11.8734587784
513	11.0668113851	-17.9096962218	-18.4674679776	11.7907124282
514	10.8509182482	-17.8771882163	-18.7752371883	11.0654547256
515	10.7691602402	-18.1910473119	-19.0475203527	10.0593279748
516	10.6453451115	-18.5477425025	-19.1027614718	8.9272678488
517	10.7677874061	-18.5732757851	-18.8910868058	7.5828781488
518	11.3806126518	-18.3673772814	-18.5023122986	6.1486837143
519	12.2084726083	-18.3012844475	-18.0600465821	5.1566897997
520	12.6829035659	-18.464539158	-17.6873100187	4.9946740126
521	12.5075432776	-18.6722633944	-17.5070387131	5.5542599347
522	12.0087683664	-18.8304001513	-17.5387248916	6.4078586817
523	11.6210890629	-18.9336839513	-17.7145783395	6.9670081961
524	11.2684349125	-18.8457256074	-17.9820451216	6.8921904951
525	10.7276668762	-18.5164596725	-18.2770566167	6.7363437546
526	10.1025276174	-18.223805027	-18.4825145423	7.3791634146
527	9.6265652473	-18.1085026181	-18.5134380613	8.7753079406
528	9.356795511	-17.9575185695	-18.3899287823	10.1559456558
529	9.1942409801	-17.7902494808	-18.2041427827	10.9499379022
530	9.1882767096	-17.857525143	-18.0714283173	11.1019297127
531	9.5995999509	-18.0185308954	-18.047242157	10.9666404272
532	10.5355621309	-17.8791312322	-18.0830404395	10.8677337095
533	11.7261205294	-17.4405504374	-18.1150551407	10.7660399545
534	12.6908117039	-17.0568511733	-18.1835718619	10.6488161264
535	13.1217430833	-16.921213364	-18.369805096	10.8595496786
536	13.1806151364	-17.0079227515	-18.5529679825	11.4832285891
537	13.2178199925	-17.2186040309	-18.5138022055	12.1137186806
538	13.3706339567	-17.4513293571	-18.3444027995	12.6208744241
539	13.6144506032	-17.7683907268	-18.3663675522	13.1759650243
540	13.821939493	-18.2068463938	-18.6604450913	13.5461274606
541	13.9149613003	-18.536445359	-19.0015405578	13.2334202315
542	14.0693657357	-18.5989876536	-19.1683021052	12.3291521593
543	14.2621390775	-18.4594831976	-19.089011052	11.6001679841
544	14.110167421	-18.0941048046	-18.836759837	11.6339753093
545	13.7047821648	-17.4809038284	-18.6292967649	12.3542851657
546	13.7311896957	-16.9658979262	-18.6247934008	13.0637492029
547	14.4248959515	-16.9557954526	-18.6619807612	12.8473529307
548	15.2653794599	-17.3189729426	-18.5265804772	11.7214431527
549	15.7674734977	-17.6472299833	-18.3912272821	10.9147264456
550	15.7879678065	-17.8660557987	-18.5010234253	11.1296432332
551	15.1961124147	-18.0940377993	-18.6850040747	11.5152437308
552	14.1079178805	-18.2497350411	-18.6269469493	11.2150402726
553	13.3342846574	-18.2140197524	-18.328597205	10.636865265
554	13.6759637217	-18.1035864619	-18.0206202502	10.4919527826
555	14.7709062713	-18.1080564753	-17.8454189058	10.9671180564
556	15.5125427211	-18.2410209804	-17.8297746087	12.0250366107
557	15.481384929	-18.3421525788	-17.9578852291	13.3521451399
558	15.1397826252	-18.2954189124	-18.1602757767	14.4102197997
559	14.9967786808	-18.1481267325	-18.3557866879	14.8857689022
560	15.1789980293	-17.9488458462	-18.5053529227	14.682840657
561	15.4136108447	-17.6960343834	-18.5901229098	13.7545509256
562	15.3191379897	-17.4248320273	-18.675890231	12.3025397712
563	14.9022326629	-17.2328687997	-18.9376557927	11.1491585617
564	14.5505804423	-17.2802807643	-19.3323298117	11.1581409575
565	14.5147627562	-17.6059903907	-19.4792887247	11.9593505499
566	14.5812365976	-17.9639919661	-19.1057751458	12.4340605308
567	14.4086302441	-18.0874623313	-18.3406644318	12.3233639363
568	14.0364328891	-18.0747267276	-17.5592536531	12.2116261601
569	13.810532956	-18.205465054	-17.1144965659	12.3803166105
570	13.9779707757	-18.4207781109	-17.1118510004	12.5027871257
571	14.4431086592	-18.4125176904	-17.3801298711	12.3075061019
572	14.8594840932	-18.0926551275	-17.710833672	11.9275033093
573	15.1576306254	-17.6608394999	-18.0465892821	11.6715005762
574	15.7072395676	-17.3976132523	-18.3684245976	11.8375771297
575	16.6183643707	-17.3717203133	-18.5679157542	12.4025410402
576	17.4027763871	-17.3262968705	-18.6272045174	13.0450711513
577	17.5931785936	-17.0727369969	-18.7377500635	13.780009228
578	17.2527183841	-16.7889845088	-18.9979898874	14.6856685653
579	16.7260629365	-16.7632136461	-19.225525593	15.1771967294
580	16.192378576	-17.0159800474	-19.2375195672	14.6691207986
581	15.698287576	-17.3045306819	-19.0583002695	13.5867692276
582	15.3593255342	-17.4665633038	-18.826827238	13.0647521339
583	15.2724915494	-17.5516091811	-18.6914801633	13.6171404538
584	15.4198511911	-17.5739989107	-18.6961102142	14.5229376253
585	15.7265766878	-17.3630221568	-18.6839916994	14.8076170891
586	16.0185446547	-16.8552527833	-18.4841771821	14.2891985129
587	15.9701737926	-16.3098134331	-18.2031281398	13.5782830602
588	15.4908841462	-15.9313285315	-18.0903206333	13.4096866307
589	15.199961235	-15.6850813709	-18.1542391012	13.9676847407
590	15.6682742814	-15.6217808284	-18.183952181	14.831515165
591	16.3852769412	-15.8973904867	-18.067862985	15.4015866131
592	16.5986352765	-16.4903381561	-17.9120259701	15.3046471143
593	16.4005652036	-17.1289452568	-17.8975326773	14.724006469
594	16.2515266513	-17.4808495343	-18.0015925604	14.2989997523
595	16.2929048276	-17.4699420751	-18.0211462082	14.3514850529
596	16.391874242	-17.3590683211	-17.8872196556	14.47334058
597	16.4186999773	-17.2732891255	-17.6364418512	14.2663554419
598	16.3209608566	-16.8564767204	-17.239102498	14.0142164051
599	16.0599088503	-15.9532081417	-16.7481059741	14.0800967118
600	15.7815616687	-15.1578006046	-16.4158795905	14.2300546534
601	15.851640729	-15.0480018002	-16.4754647484	14.0806432301
602	16.2963855573	-15.4604315715	-16.8187075839	13.6124697041
603	16.5574806113	-15.9390200374	-17.0578418056	13.1053413978
604	16.2832010393	-16.323789384	-17.0421553965	12.9258903516
605	15.9529572605	-16.6414315908	-17.0243449123	13.2669293947
606	16.147258184	-16.920966512	-17.1781823552	13.8613318246
607	16.7395576279	-17.1691265524	-17.3440010269	14.0830718141
608	17.2634010898	-17.2248981793	-17.359885905	13.6030055756
609	17.4966513591	-16.8864447915	-17.2760563003	12.7568842099
610	17.4414485788	-16.2658918231	-17.1419974171	12.0694618913
611	17.1394949186	-15.6816588949	-16.9076000638	11.737858165
612	16.7217381664	-15.3695087093	-16.6454040391	11.6381181922
613	16.3994000288	-15.4732683283	-16.591967373	11.6305898718
614	16.2801931913	-16.0048961907	-16.823305035	11.6071502987
615	16.3254297555	-16.7280990663	-17.066654672	11.4937143689
616	16.4854215339	-17.2637399595	-17.0467822141	11.5632829201
617	16.731728133	-17.3392980454	-16.8452508642	12.0719598296
618	16.9097636489	-16.9745617625	-16.6677362461	12.5085701436
619	16.8355212178	-16.4808513543	-16.5504023986	12.2519075951
620	16.553773288	-16.1092559272	-16.4349042065	11.6974912114
621	16.2804510759	-15.8362742108	-16.2229731789	11.7331675661
622	16.2574141296	-15.6694366233	-15.9212604781	12.4158876619
623	16.5345645246	-15.6810283894	-15.8347276365	12.9885018402
624	16.7783849673	-15.7943364817	-16.214111177	12.9346551221
625	16.7455744826	-15.9765957745	-16.8643709314	12.5233658563
626	16.5670119558	-16.202499923	-17.3943451661	12.4335123155
627	16.3034105602	-16.2620960251	-17.5804043842	12.7989402068
628	16.0133157346	-16.0819951632	-17.4705558399	13.0897663706
629	16.0015583626	-15.9409511187	-17.2440322828	13.1365936777
630	16.342434583	-16.0405033348	-16.9377692766	13.2353874384
631	16.7172062889	-16.1450747469	-16.5684284382	13.4195744466
632	16.8694565801	-15.9310160169	-16.3296838914	13.5511297448
633	16.7747506076	-15.5024900529	-16.3945730253	13.661249011
634	16.5061031146	-15.2762767539	-16.7673840066	13.7561400566
635	16.1810595605	-15.3650394769	-17.223089926	13.7725510488
636	16.0529705678	-15.4757069535	-17.3480415598	13.7596472456
637	16.3687356309	-15.3602404167	-16.9788140766	13.7298328915
638	16.9718850068	-14.9554380128	-16.4296101309	13.537161716
639	17.4843818563	-14.460441367	-15.9916031286	13.1342765562
640	17.8604297896	-14.3147580784	-15.6287465364	12.65615681
641	18.2156326919	-14.6950761098	-15.328498685	12.2088816278
642	18.4451093847	-15.2949105632	-15.3236620856	11.9901806617
643	18.444401872	-15.7178874701	-15.8508645733	12.3660679368
644	18.2566637667	-15.7568365046	-16.7486819358	13.2971404685
645	17.9577632151	-15.4287540943	-17.4015405076	14.3010133354
646	17.7253465356	-14.9674690177	-17.251323985	15.0868925957
647	17.6762198967	-14.5815929303	-16.374027998	15.5385118749
648	17.531831927	-14.3061504955	-15.4812323756	15.4775361226
649	17.0576052705	-14.1913008225	-15.2284863758	14.9125856464
650	16.6482496271	-14.3363191478	-15.5429013454	14.2547476433
651	16.7863294931	-14.6403354223	-15.7898807642	14.0019673385
652	17.2725224071	-14.7234778197	-15.5882456677	14.276671939
653	17.59861398	-14.3481022475	-15.15966556	14.8111746932
654	17.6784195198	-13.7851933037	-14.8806925598	15.2311415669
655	17.6825277193	-13.5432990596	-14.8720800637	15.3258552278
656	17.5061817061	-13.875799166	-15.0201603049	15.1065380044
657	16.9239305499	-14.5721894379	-15.161115872	14.6809822778
658	16.2050276071	-15.1095352885	-15.322315926	14.2268624765
659	16.0202380293	-15.2324830291	-15.6524801575	13.9694319361
660	16.5161527999	-15.2363831245	-16.0159159724	14.0600059641
661	17.046237013	-15.3333722547	-16.1405477874	14.4302023
662	16.9904175633	-15.3441734899	-16.0973388398	14.822845033
663	16.3466238622	-15.2235754291	-16.1362897462	15.1154040353
664	15.5344729615	-15.1695678496	-16.2239143259	15.3973763522
665	14.9230277168	-15.2163908405	-16.02370607	15.7122437679
666	14.6650662465	-15.0357582993	-15.3342250686	15.9703033789
667	14.7461785616	-14.3487882679	-14.446614479	16.1687916405
668	14.9255728007	-13.5051325298	-13.8645693875	16.4587883151
669	14.9377566352	-13.0874401227	-13.7634486574	16.7530141284
670	14.8446515495	-13.2054323413	-13.963592243	16.6472449569
671	14.8938939716	-13.6628897243	-14.204939966	16.011812021
672	15.1631867649	-14.2203747552	-14.3904021113	15.2536423903
673	15.4747400819	-14.5422372807	-14.7313873731	14.7580106185
674	15.5517795901	-14.4586113889	-15.3177999711	14.499136838
675	15.3871384387	-14.1965325133	-15.8820984894	14.4356361596
676	15.4103858123	-14.1009628969	-16.3065013154	14.576678896
677	15.921268375	-14.3238607349	-16.5711179781	14.6507804083
678	16.5208591526	-14.7328616263	-16.4124751747	14.4596675223
679	16.6190136802	-15.0977242074	-15.798065465	14.1137740359
680	16.3210167636	-15.2812697289	-15.2100043801	13.8324079622
681	16.2733204673	-15.159954817	-15.0871715467	13.9908795146
682	16.7454071843	-14.7561089623	-15.3673846157	14.7595837931
683	17.4302272259	-14.3473981115	-15.6340571512	15.6846254007
684	17.9860954551	-14.1723801758	-15.491588447	16.1229297849
685	18.2320357904	-14.155006029	-14.9411729341	15.767275039
686	18.1261755714	-14.0085408262	-14.4244066041	14.8585756444
687	17.8430184285	-13.5841058245	-14.2730310401	14.0921973911
688	17.5787816958	-12.8628394496	-14.369141984	13.9300046268
689	17.3118069432	-11.8941768938	-14.428481643	14.2357158992
690	16.9051385524	-11.180943752	-14.2675325537	14.6994567868
691	16.4348101281	-11.3911849365	-13.8411106589	15.1246519945
692	16.2497886155	-12.45398678	-13.2407952227	15.4528957382
693	16.4837076199	-13.5860099191	-12.6578371149	15.715502235
694	16.8083266583	-14.1300559985	-12.3754961862	15.9036600824
695	16.8751526076	-14.134787469	-12.7044759948	15.98867116
696	16.6942335853	-14.0589903724	-13.6782310074	16.0094625137
697	16.539643438	-14.0800594886	-14.780710931	16.0153516779
698	16.6640422826	-13.9836001276	-15.2797973751	15.9748981201
699	16.963188577	-13.5011914537	-14.9965215912	15.7519474344
700	17.059932316	-12.6012429861	-14.416501469	15.3008020035
701	16.8705114219	-11.6426733936	-13.9969252259	14.9173000592
702	16.6184687565	-11.1502852932	-13.8741900176	14.9127592879
703	16.4693546577	-11.2581373887	-14.1148870443	15.1733767901
704	16.541929319	-11.6388912865	-14.623615761	15.4683392233
705	16.8227294698	-12.1233659396	-14.9678185548	15.8039145324
706	17.0808388658	-12.747896919	-14.7548320386	16.1397431844
707	17.1747232849	-13.2235232765	-14.1577324462	16.2931593356
708	17.1827293374	-13.169830947	-13.7855679374	16.2880878186
709	17.1148182504	-12.6985746601	-13.9195342182	16.3541416108
710	16.8438902349	-12.2487896169	-14.2054632481	16.6217896759
711	16.432714726	-12.071180933	-14.3425863007	17.0667843782
712	16.1974498908	-12.1465676526	-14.4378076519	17.5625134197
713	16.3297029263	-12.3580239702	-14.4037994546	17.8401949688
714	16.6546441501	-12.5562618389	-13.9597766724	17.5216131476
715	16.8677452962	-12.5633949676	-13.2420734525	16.3802156359
716	16.9575067167	-12.3303022041	-12.6476786196	14.7894787357
717	17.1036956583	-12.1774667458	-12.3248034962	13.6062720401
718	17.2032698898	-12.5234450188	-12.0632833359	13.3592970318
719	17.0803655819	-13.2567817863	-11.5636678311	13.9364298157
720	16.9036873847	-13.7819790844	-10.8737400898	14.9357096431
721	16.9015478638	-13.8056894154	-10.4644658235	15.8658368517
722	17.0460993628	-13.6391601551	-10.6835136846	16.2969443208
723	17.1918316365	-13.455313815	-11.3361572093	16.1809289068
724	17.3002586875	-13.0214332946	-12.0100984741	15.9378398351
725	17.4204307013	-12.4778244137	-12.4179547702	16.1034091415
726	17.4870272658	-12.3594952581	-12.49329605	16.7506644718
727	17.3029371886	-12.6849704669	-12.4205850122	17.4501839599
728	16.7498649505	-12.8854096806	-12.3436771664	17.8696878701
729	16.0445744105	-12.5903958968	-12.2323555171	18.007347169
730	15.7180585917	-12.0778136899	-12.0728894073	17.9392966751
731	16.0591492396	-11.9194641057	-11.8429763507	17.7498627522
732	16.6896115618	-12.1419321821	-11.5619467687	17.5704267481
733	17.0339904201	-12.2156286272	-11.5154716159	17.3730322861
734	16.9988426386	-11.9009541417	-11.9284497082	16.965793233
735	16.8520128234	-11.4400448068	-12.6114860281	16.3391684639
736	16.7680192487	-11.1033198314	-13.2543681998	15.6223535231
737	16.7722650479	-10.9530302822	-13.6384287682	14.8680465542
738	16.7774566424	-10.9666661611	-13.6122015528	14.3134530976
739	16.6719549988	-11.1844344184	-13.2163129688	14.3382487197
740	16.5087515673	-11.5238265991	-12.7920610448	14.8842147679
741	16.4511518806	-11.8293991629	-12.7821350979	15.5085410192
742	16.5589784835	-12.1180776771	-13.2810793779	15.9205755047
743	16.6952685711	-12.2752518565	-13.8559754893	15.9924741775
744	16.6990341304	-12.035618056	-14.0203601736	15.6374848313
745	16.593202828	-11.5368608896	-13.7428007982	15.0545318629
746	16.534860934	-11.2299245246	-13.2965340474	14.7165989299
747	16.6128816243	-11.3403840828	-12.9136959761	14.8046368418
748	16.7934966187	-11.7734512299	-12.6677198206	14.957759928
749	17.0209368666	-12.3125892301	-12.463630792	15.0078572749
750	17.2031651087	-12.7502170335	-12.1552735873	15.3049605258
751	17.2118213544	-12.8973444097	-11.6809081695	15.8018346959
752	16.9789575397	-12.6675784869	-11.1039691953	15.864032757
753	16.5111941851	-12.2722546067	-10.6421831812	15.3428040567
754	16.1090991169	-12.1361739605	-10.5833650498	14.8172209802
755	16.2188205009	-12.3519384833	-10.846104833	14.7361193072
756	16.6292955055	-12.5264785064	-10.9048426675	15.036455067
757	16.7246990889	-12.435358345	-10.5689575832	15.3946436895
758	16.5302136403	-12.2178159929	-10.2837026114	15.6242823888
759	16.4181618841	-11.9323334739	-10.3880501537	15.9435037044
760	16.3160043113	-11.5449278225	-10.6921100093	16.6190564653
761	16.0208338221	-11.1474504893	-10.8645771867	17.473744644
762	15.6934853566	-10.8765474353	-10.7581851378	18.0020555149
763	15.6554292602	-10.7966750739	-10.430455025	17.8474526456
764	15.943231149	-10.9378606029	-9.9907123041	17.1830267971
765	16.3017535474	-11.321926704	-9.4790703614	16.5382423133
766	16.5769837642	-11.7391129789	-8.9288162787	16.2497199242
767	16.7158191029	-11.7483804597	-8.4438031161	16.2649933889
768	16.5324665612	-11.2208647129	-8.1778266587	16.3780041629
769	16.0467583901	-10.5468572451	-8.2219763366	16.4905285667
770	15.70594664	-10.0753496782	-8.58113794	16.6361122796
771	15.8233311337	-9.7591239837	-9.1616891851	16.9260635021
772	16.1991508013	-9.5491283159	-9.8126141608	17.3700196837
773	16.5530844211	-9.6594573242	-10.5010363294	17.690580005
774	16.9044724488	-10.2197199799	-11.1222099826	17.5931865237
775	17.3460245424	-11.0017487759	-11.3238929492	17.0933764412
776	17.7987469577	-11.4555927202	-11.0220596751	16.468069826
777	18.0516617985	-11.2156733605	-10.6646256641	16.0938412277
778	17.8792258623	-10.6948686977	-10.6936167746	16.2650559733
779	17.2484023608	-10.4667053358	-11.1596848263	16.909944021
780	16.3572350157	-10.3455192944	-11.83043679	17.5519971596
781	15.4160580701	-9.8981812005	-12.2492620168	17.8467959
782	14.6999672712	-9.2967809261	-11.7905334854	17.8450330463
783	14.5367508418	-8.9899888854	-10.3555004932	17.5634043383
784	14.8602769994	-8.9811324865	-8.9245575362	17.0154404982
785	15.2224671441	-9.0703978452	-8.4923964944	16.621822342
786	15.317303048	-9.4837103269	-8.886775419	16.8515243082
787	15.201297177	-10.491215713	-9.422424706	17.5341530081
788	15.1612582764	-11.7234884666	-9.8596265704	18.0228955404
789	15.4715220063	-12.4334595305	-10.2248702918	17.973237748
790	16.1260169136	-12.2968302641	-10.5300855157	17.5869547165
791	16.7135379828	-11.7610350775	-10.9098048576	17.2593785152
792	16.7494310092	-11.4745374183	-11.3864934091	17.1891681278
793	16.2232700424	-11.6462279548	-11.6011799155	17.1799253979
794	15.5848233834	-12.0512927734	-11.2395982033	16.935890596
795	15.2456949096	-12.2407199182	-10.4745554079	16.589752491
796	15.3570526857	-11.9645537715	-9.8537044126	16.4766641019
797	15.9029586617	-11.7390513077	-9.85305874	16.4991494527
798	16.7463228888	-12.3061386424	-10.3904332364	16.3791049612
799	17.6297269715	-13.4577767604	-10.794905161	16.2666237823
800	18.224338007	-14.3200929002	-10.5349482774	16.4851644314
801	18.3382103667	-14.4275761056	-9.8991778791	16.9602254509
802	18.0700846464	-13.8465064898	-9.5813724118	17.2738039848
803	17.635963759	-12.8498037004	-9.792278982	17.1273261027
804	17.2396958637	-11.7547556717	-10.2155261775	16.7103390406
805	17.0728926403	-10.7891813963	-10.4775045773	16.4670275464
806	17.2092509507	-10.1299111897	-10.3145261569	16.4340120628
807	17.5434887703	-9.9364816248	-9.6582398211	16.2830687456
808	17.7703942753	-10.1373577221	-8.7475901342	15.9840585148
809	17.5498689993	-10.3215369584	-8.1385784073	15.7784920939
810	16.9616791645	-10.1270456407	-8.2102352697	15.7650001515
811	16.4687934663	-9.6284954321	-8.4831500921	15.8732067747
812	16.2374040592	-9.1200572252	-8.3478003078	15.8974541133
813	16.0235979111	-8.767827805	-8.1819725559	15.6350470831
814	15.8454979742	-8.671480931	-8.6404469469	15.1561841404
815	16.0887058416	-9.0175244653	-9.5074662334	14.8549921882
816	16.6756054453	-9.9333197407	-10.0568223769	15.1087843175
817	16.928199013	-11.1416586021	-10.0645274952	15.7881872771
818	16.5161774471	-12.0517217386	-9.9391182742	16.3357658372
819	15.8096267537	-12.375868832	-9.9229623473	16.4299048734
820	15.3046745756	-12.2967494818	-9.7513733917	16.2105300248
821	15.2738545236	-11.9522429597	-9.2715052119	15.8964487728
822	15.8016422501	-11.1695973735	-8.7110985586	15.5553735214
823	16.6338220618	-9.9672032582	-8.3353467248	15.3161133313
824	17.1609789198	-8.892747379	-8.4010595716	15.4656612664
825	16.9941694186	-8.4092631687	-9.047723971	15.9928535695
826	16.4187937622	-8.4503715331	-9.8470795227	16.508816672
827	15.9028600095	-8.8261280642	-10.045913906	16.8651235005
828	15.4264825098	-9.3885138932	-9.5751502153	17.1883069678
829	14.8806481001	-9.9271425421	-8.9400578753	17.4480241513
830	14.5967034466	-10.3009729698	-8.2500281918	17.5607776767
831	14.8399668547	-10.4242624013	-7.456606272	17.5429198675
832	15.3653920198	-10.1368796227	-6.7154527146	17.4428314694
833	15.8031749775	-9.3837200567	-5.9777571031	17.387184709
834	15.989547457	-8.5435702516	-5.2540491289	17.4804479744
835	15.9359711881	-8.2789864351	-4.8872808515	17.5574583529
836	15.7001590042	-8.7866906349	-4.9418604335	17.367156492
837	15.2598883755	-9.404287806	-5.0996118064	17.0157838343
838	14.7304188362	-9.5425784777	-5.1798814795	16.7820788387
839	14.6113715066	-9.6276572416	-5.223358953	16.6950865674
840	15.3459991679	-10.2176629199	-5.2759985552	16.7192500707
841	16.5945040116	-10.954184612	-5.311312388	16.9138007824
842	17.4632697465	-11.3343330048	-5.3249930039	17.2533344789
843	17.5988759905	-11.5677276745	-5.4852541494	17.6477745568
844	17.4815758825	-11.9353164456	-5.9256760804	17.9518609598
845	17.5716357814	-12.1188705598	-6.5867792539	17.9440085077
846	17.720885733	-11.733236251	-7.4206261937	17.5579927671
847	17.5446046677	-10.9608302081	-8.2122783356	17.0485963708
848	16.9965047077	-10.1415686501	-8.5264334458	16.8254692529
849	16.3062466374	-9.3661921743	-8.2962161589	17.0713296731
850	15.5514378331	-8.8210230654	-7.8115049598	17.5011642288
851	14.7341159797	-8.7461909273	-7.071301732	17.6725614488
852	14.2296075812	-9.0290960143	-6.0449474767	17.4556670468
853	14.5091015247	-9.4326273267	-5.3010423941	17.033915645
854	15.3445158178	-10.0368519826	-5.1545663406	16.6650710201
855	16.0690234452	-10.9807378454	-4.9326232358	16.4650920755
856	16.4267647288	-11.7530676243	-4.3179672583	16.313385653
857	16.4183762877	-11.4449502523	-4.0993045533	16.137278275
858	15.9296716937	-10.0895420497	-4.8404060678	16.1876786167
859	15.1438915249	-8.7966779617	-6.1067567007	16.6602998734
860	14.6927898116	-8.1507770309	-7.1531723221	17.1988261412
861	14.9358653282	-7.7183530925	-7.4289347182	17.2014372479
862	15.5132212589	-7.319472062	-6.8146476581	16.5221352951
863	15.9042298937	-7.180703816	-5.9523550609	15.6561378965
864	16.0594233047	-7.0275957082	-5.6397576238	15.3353144822
865	16.2446497914	-6.5453730882	-5.7937041956	15.8299069441
866	16.4852445627	-6.0491918691	-5.7504191377	16.6300344201
867	16.5150679919	-5.8521393656	-5.4477858473	17.0655276219
868	16.2645200286	-5.7717181666	-5.5081673536	17.0176766329
869	16.056283031	-5.6971295478	-5.9495429247	16.8162822009
870	16.1515836294	-5.8168265036	-6.0334747164	16.7179755458
871	16.3728067275	-5.9993280016	-5.7573498991	16.7181045368
872	16.4917976084	-5.9741853066	-5.6564473151	16.783504111
873	16.6071198044	-5.9627578219	-5.2929077164	17.0219903653
874	16.7796509467	-6.1368719384	-3.8985774688	17.4470079976
875	16.8052505897	-5.9475546554	-1.9025926921	17.7457248515
876	16.6359711033	-4.705727631	-0.6289434205	17.5754190174
877	16.5310352041	-2.7183751375	-0.8648268635	17.0306493672
878	16.5883303166	-1.412269028	-2.2462180764	16.5827106417
879	16.5469973029	-1.7412794367	-3.9421382063	16.5478044092
880	16.248221291	-3.0380703625	-5.4817129632	16.8292222471
881	15.959783925	-4.2196009565	-6.5145656863	17.1410627118
882	16.0122225747	-4.9689717181	-6.540554185	17.2356253695
883	16.4157969325	-5.2484449144	-5.6007119771	16.9231044049
884	16.9574434697	-5.0307414304	-4.4945741198	16.1306036381
885	17.3534264994	-4.6523384825	-4.0263439028	15.117326804
886	17.4263884814	-4.5747458283	-4.1517546125	14.4957990171
887	17.2936371183	-4.8917085126	-4.1594842324	14.8650003684
888	17.2107030433	-5.4059869159	-3.8754070985	16.1497118209
889	17.2946069338	-5.9229308746	-3.8984192378	17.4410265952
890	17.4007867023	-6.2195755618	-4.6341570089	17.9022234418
891	17.2614074003	-6.1601086282	-5.4508511301	17.4654492117
892	16.9188567025	-5.8943169188	-5.0604584902	16.6463247632
893	16.7644867398	-5.6049005807	-3.170459909	16.1143606461
894	16.985199756	-5.3417566364	-1.1825804093	16.1640315884
895	17.3312850932	-5.1381955647	-0.6446393506	16.4406879738
896	17.4890094982	-4.9088541215	-1.4792365523	16.467332245
897	17.3836184166	-4.5867715102	-2.2822730241	16.3518964907
898	17.1378059873	-4.4537585042	-2.0185767881	16.6181963769
899	16.8166473126	-4.7635586214	-0.9776270775	17.3465108073
900	16.3850366791	-5.2913242862	-0.2330050569	18.0519799136
901	15.9846395031	-5.5556516201	-0.4959029664	18.3860660848
902	15.80401252	-5.2297504769	-1.5319439104	18.4363739816
903	15.7162542669	-4.3730818426	-2.346727743	18.4127409487
904	15.4567573116	-3.1677952355	-2.0809056433	18.2749022575
905	15.0865193161	-1.6818970201	-0.9099385121	17.8918241399
906	15.0140066154	-0.3584425014	0.3436055574	17.4364968541
907	15.4780423584	0.1493086797	1.1682628564	17.2011792839
908	16.2294855128	-0.0901330982	1.575956026	17.2662091838
909	16.8978017698	-0.4363356166	1.6698399613	17.4746731614
910	17.3225133065	-0.3133860822	1.3506035569	17.4675496407
911	17.4440062401	0.5152383809	0.7156689064	17.0734216578
912	17.2476733985	1.6885738971	0.3775207788	16.5809515308
913	16.8955470112	2.532354927	0.7142733478	16.4007215944
914	16.7502382079	2.6837622259	1.2512443473	16.7176542621
915	16.9560822471	2.1341665237	1.3697780558	17.3641978268
916	17.1293282042	1.0498240155	1.0178960107	17.9428575076
917	16.9754041015	-0.1705233493	0.4617259135	18.1739731777
918	16.8125778799	-0.9910205436	0.0525962447	18.1547787179
919	16.9892956181	-1.2481488555	0.3989129051	18.1906195222
920	17.3783888047	-1.3211936598	1.7104352691	18.3556178679
921	17.6957544426	-1.4028712398	3.0146456276	18.4546078665
922	17.7551824773	-1.2178493885	3.3278579201	18.4468971785
923	17.5005545721	-0.7963757521	2.8179208544	18.5070149986
924	17.058568358	-0.7290257086	2.1060968938	18.5854417507
925	16.7142411127	-1.2015275664	1.6053290851	18.372383443
926	16.7941712042	-1.4968976953	1.3906271965	17.8118347606
927	17.3358160522	-1.0289507737	1.2759094705	17.1897337917
928	17.9358851905	-0.1117998619	1.2321205269	16.715686964
929	18.1949933861	0.6280640044	1.153718369	16.4851602198
930	18.0581194038	0.9539664612	0.497278983	16.5689104574
931	17.6430078708	1.0259823506	-0.7842849638	16.8507931217
932	17.0868488372	1.0774533719	-1.6912696417	17.0943886216
933	16.5609854926	1.3412113503	-1.3837362365	17.1232207075
934	16.2448969839	1.9822343417	-0.0673481284	16.8935032168
935	16.3266885898	2.6018628816	1.61418064	16.5624828332
936	16.9003638559	2.5161858835	3.2073327439	16.3945317488
937	17.70532359	1.940279236	4.2368674943	16.4967934685
938	18.2129761404	1.6744534923	4.3031778356	16.7174180021
939	18.1043555224	1.8106917665	3.7400872825	16.7453956564
940	17.4905279869	1.9772098072	3.3952076732	16.4065388256
941	16.8011285837	2.1140082543	3.5852433357	16.0595280827
942	16.4817990219	2.3652751903	4.0367892896	16.3102280463
943	16.5550538514	2.8246517738	4.6733286414	17.1703043533
944	16.6142497653	3.3481078875	5.600510641	18.0513716436
945	16.3253235787	3.6873777615	6.6153709524	18.5456631915
946	15.8074843672	3.912807991	7.1353108468	18.7381745805
947	15.5602080768	4.0569324454	6.5607746249	18.7996507931
948	15.9467348089	3.8292104035	5.0245283837	18.6011928347
949	16.8198698388	3.2352532541	3.5228420232	17.9915911498
950	17.6869598992	2.7756411466	2.9106236257	17.2392547909
951	18.0169144327	2.8983665291	3.1722468453	16.7535760187
952	17.5954396966	3.6887137894	3.6357620603	16.6564135389
953	16.7516984746	4.8108949621	3.6413258785	16.9259910835
954	16.082991869	5.5175519485	3.1016481081	17.4473329695
955	15.9676221551	5.3356724953	2.5483374518	17.8606915481
956	16.3716891601	4.6815309777	2.846119408	17.8820914453
957	16.958942242	4.1911894488	4.2748101849	17.5999981898
958	17.3810893277	3.9677390478	5.7569777346	17.2348859534
959	17.547389546	3.8591951958	6.0970919872	16.9101475353
960	17.4967014107	3.8481126091	5.4276272507	16.7540948255
961	17.1054593695	3.8416382917	4.5142562012	16.9540506883
962	16.2968910436	3.6433286334	3.7829034668	17.5464587728
963	15.4274520837	3.278347117	3.4538495288	18.2267673521
964	14.8494134618	2.9012258419	3.7369660916	18.5712042646
965	14.4181388994	2.6102378371	4.6934943026	18.4906945762
966	14.1135115135	2.4516133887	6.0362368679	18.1945536579
967	14.2129378037	2.4242521766	7.0316864607	17.81342089
968	14.6636447957	2.5993002132	7.090962988	17.3935180945
969	15.234263164	3.0321614196	6.5308874628	17.0187072532
970	15.8429809889	3.5635718666	5.9681664591	16.720133675
971	16.4095929392	4.0089268561	5.4976205547	16.4480288322
972	16.7743096238	4.3066317877	5.0108631433	16.1759076113
973	16.7162102042	4.3481389438	4.3965100851	15.946599664
974	16.0421778717	4.0336288002	3.6205823975	15.8431863161
975	15.0098609982	3.5559142097	3.2101721901	15.9487880581
976	14.4343538626	3.2291044608	3.8034881872	16.2597393624
977	14.7796000233	3.0870181681	5.0860048257	16.6695253746
978	15.535652155	2.9131598744	6.1102547761	17.0504200267
979	15.9948444021	2.3187470568	6.4455561466	17.21161731
980	16.1442371656	0.843377904	6.3861024872	17.0411240617
981	16.3862258275	-1.1646429406	6.4372911025	16.9151498681
982	16.8230559042	-2.1664321776	6.6715037301	17.2076042067
983	17.2713747269	-1.2554659458	6.5730793115	17.4905976521
984	17.5153620268	0.4973491879	5.8363965881	17.2319140036
985	17.3299192729	1.7358476691	4.8314186767	16.7723575169
986	16.655222809	2.3896391856	4.293954741	16.8063097876
987	15.7892825662	3.02346343	4.7355154657	17.4121028083
988	15.2374320431	4.0000077864	5.7041836592	18.0991006439
989	15.2982911091	5.3023373981	6.3710886548	18.4108555026
990	15.8334615053	6.443418586	6.8731960811	18.2248839999
991	16.4420288637	6.8233971623	7.7793439206	17.6928583645
992	16.7345049344	6.5495569186	8.8084769556	17.1085529605
993	16.4472310263	6.399118936	9.3838021396	16.7797866611
994	15.604531749	6.724091589	9.6890953439	16.7566572758
995	14.6207477341	7.2150871191	10.1463120032	16.8039670108
996	13.9113052681	7.7449765097	10.6086981286	16.8507503269
997	13.5694701399	8.493497373	10.6901504034	17.1056014151
998	13.6315657925	9.4900890286	10.4273355088	17.5420981253
999	14.1911254029	10.5004362438	10.1430567638	17.7922330385
1000	15.1131293608	11.2990389259	9.9630198344	17.7012518443
1001	15.9428751741	11.9907611571	9.997126141	17.4920255017
1002	16.3054495851	12.6320159055	10.3806481234	17.315203839
1003	16.2942617248	12.7852986714	10.8205603808	17.1267780746
1004	16.2095148574	12.2236940546	10.8884473201	17.0457797744
1005	16.167334808	11.4863827525	10.6099986717	17.3093917743
1006	16.1538854975	11.185038955	10.217891391	17.8569010296
1007	16.1364282544	11.2240933871	9.7764009431	18.3316395955
1008	16.0783442398	10.7628175255	9.257593018	18.4665416659
1009	15.9398466525	9.1780565482	8.7921769949	18.3301668045
1010	15.7400771747	7.1072532948	8.7056656849	18.1529211675
1011	15.7016623876	5.8792848776	9.1187604452	18.0054317456
1012	16.0016968985	6.2544764777	9.7130917188	17.8256028708
1013	16.3832851578	7.9363667101	10.1345181305	17.58746085
1014	16.5189624444	9.8690374552	10.2021567764	17.2767162938
1015	16.5915713636	11.3062948342	9.7560893934	16.9799459023
1016	16.9513534537	12.2242101975	9.0436521017	16.892913772
1017	17.4680777929	12.6339198461	8.7168867573	16.9330330963
1018	17.6972936886	12.6744027748	9.1016466381	16.7345439355
1019	17.458733016	12.9347212555	10.0368402332	16.215653603
1020	17.003879166	13.5453485344	10.9363192402	15.7754722123
1021	16.7006726965	13.85336915	11.1114108791	15.8978946313
1022	16.6721773266	13.5177573937	10.551553505	16.6599271495
1023	16.8479749818	12.7922082932	9.8456689854	17.5677703526
1024	17.1925185693	11.7990414179	9.3531565748	18.0362260126
1025	17.6096844582	10.6187375686	8.9596459506	17.9861570068
1026	17.928405986	9.7272370232	8.6308148087	17.7152384823
1027	18.1637441465	9.4775469823	8.8470284445	17.4699158669
1028	18.4531411763	9.6253616199	9.8818219951	17.3980507386
1029	18.7548769072	9.9780622939	11.0848233448	17.4996044936
1030	18.8166272655	10.7265058911	11.6864991049	17.5416397757
1031	18.4361768557	11.8245944965	11.6421306169	17.4103153428
1032	17.7672756241	12.8065623729	11.3033902092	17.3761130053
1033	17.1640508131	13.305966083	10.8657357035	17.6503712687
1034	16.7745045651	13.4421078422	10.4416446464	17.9318617297
1035	16.6013581916	13.5277812239	10.2188752422	17.8871660308
1036	16.6178246575	13.5930695218	10.159629574	17.7202598692
1037	16.7165778802	13.522072627	10.0928030936	17.6936247804
1038	16.8327971082	13.3174449011	10.1998303135	17.6837432333
1039	16.9310662867	13.0093468811	10.6328632472	17.6519551075
1040	16.9603758284	12.6628423723	11.0115416372	17.7790213522
1041	16.9815829308	12.4756402935	11.0081456763	18.0392293583
1042	17.0426217137	12.6171265984	10.8540861759	18.2880568048
1043	17.047752261	13.0220842316	10.8087278507	18.5019175692
1044	17.0109985087	13.4709469927	10.8766232193	18.643823508
1045	17.0888460002	13.8083205631	11.129335511	18.6908156351
1046	17.2055342378	14.0098295451	11.3879343284	18.7726682821
1047	17.0893864781	14.2119389429	11.1905878551	18.9397022859
1048	16.7677362296	14.6315851505	10.7209600425	18.9310369326
1049	16.5782224564	15.2310252946	10.8291177363	18.4936681955
1050	16.6264719962	15.8017895857	11.7322928748	17.8427774986
1051	16.6222061494	16.1805873535	12.6129227878	17.4101784446
1052	16.3175477189	16.1100524852	12.8308944507	17.2164464679
1053	15.8050923506	15.5406133554	12.630105364	17.0254893741
1054	15.3070893137	14.8672313806	12.3810444559	16.9309222846
1055	14.9858039863	14.330264579	11.9808564304	17.1743451369
1056	15.0296133155	13.8144945079	11.3545189481	17.6179474507
1057	15.5752438054	13.5375086871	10.866868819	17.875982235
1058	16.3837027751	14.0322488284	10.8665237828	17.7903750928
1059	16.9274159815	15.132283905	11.2779914917	17.6160284799
1060	17.0492135149	15.8137503537	11.7566359539	17.7249330292
1061	17.0747201627	15.3019839212	11.9319412406	18.0399115427
1062	17.1567450043	14.0044123358	11.6976431042	18.0969032164
1063	16.9889696012	13.0964170894	11.3881052489	17.7706629974
1064	16.2463951589	13.1313338323	11.1501081167	17.4019240889
1065	15.2762200298	13.5908233854	10.5784937471	17.2799708055
1066	15.002683512	13.9073980495	9.5045926573	17.3835232142
1067	15.7820080223	14.0994528343	8.5213438223	17.4648732752
1068	16.8784535113	14.4250504506	8.2938588505	17.410113618
1069	17.306015786	14.9342662163	8.7579278387	17.4132806948
1070	16.7690430162	15.3918121203	9.3670361472	17.5590310523
1071	15.7576832217	15.5454500967	9.7302637327	17.7316580617
1072	15.0364013224	15.3133827431	9.6089843027	17.9916449203
1073	15.0726210591	14.6909190252	8.8051366388	18.3820124543
1074	15.6853857356	13.8247914164	7.6199436552	18.6427641089
1075	16.2532518513	13.2131155542	6.8863757096	18.6551448323
1076	16.4024845468	13.1900616573	7.1077899404	18.5864908828
1077	16.277801097	13.3240227022	7.8325993308	18.4251856272
1078	16.191673153	13.0597054371	8.2176987039	18.0783309386
1079	16.321023463	12.4109541543	8.3008834908	17.73249843
1080	16.5398398603	11.4711458551	8.8635078623	17.5484860152
1081	16.5496026886	10.3826695227	9.9833378998	17.398445904
1082	16.3145823196	9.849051984	11.024595291	17.1742138928
1083	16.0317788067	10.5606435279	11.8587964457	16.9282439417
1084	15.8429009518	12.3524186353	12.7177331588	16.7972641572
1085	15.8841393263	14.3379822529	13.2666083851	16.9664472667
1086	16.1593895545	15.8079519594	13.0367995761	17.3531332279
1087	16.3635680237	16.6901206054	12.2001829963	17.5467022526
1088	16.3306720772	17.0158332225	11.1957143341	17.3603649573
1089	16.2975024664	16.7271884458	10.0793451801	17.03113233
1090	16.4216388663	16.1320213841	8.9680158603	16.8578759368
1091	16.5491256782	15.7024202539	8.5335036704	16.9784068351
1092	16.5956798872	15.4994119775	9.3659484032	17.3806807224
1093	16.6856497787	15.3753939906	11.2346252129	17.8662437487
1094	16.8828717461	15.3512490024	13.0414886707	18.1292646547
1095	17.0937711706	15.3799192978	13.8173337384	18.0407239208
1096	17.1966562469	15.2324415929	13.7708022293	17.7463246061
1097	17.1464617465	14.9020383718	13.8306833592	17.481107012
1098	16.9474494535	14.7568177026	14.4024651354	17.3605747443
1099	16.531981918	15.024885164	14.9995710089	17.3325433762
1100	15.7593917489	15.3463227757	14.9793374143	17.271083575
1101	14.7401458322	15.2026153817	14.3873069908	17.1234064139
1102	14.0466428865	14.5640219213	13.8446546831	16.9773355242
1103	14.1598081128	13.8353737403	13.7203156699	16.9464024407
1104	14.844009549	13.3130861916	13.8386972205	17.0562550838
1105	15.5260288072	12.9953172882	14.0380109437	17.2204891074
1106	16.075651099	13.0669554604	14.5083477927	17.1905361335
1107	16.7267277658	13.8670690793	15.2289675072	16.7335231782
1108	17.3936629325	15.1308807254	15.7143198412	16.0510258597
1109	17.6110060817	16.1554937602	15.574087756	15.7283786129
1110	17.1785123221	16.6459915459	14.6079954887	16.0082961994
1111	16.4037080372	16.7525006385	12.8741178196	16.4206791764
1112	15.7212162406	16.652266682	11.2678189802	16.4331854163
1113	15.3600797897	16.4518838683	11.0082528176	16.1675020783
1114	15.2520534308	16.1535511906	12.0578655201	16.1815977597
1115	15.2001356991	15.717219727	13.0469306914	16.7063946691
1116	15.1674884239	15.3346902559	13.1861971212	17.3630756022
1117	15.278118209	15.2278601375	13.0829225783	17.6475501969
1118	15.5662819431	15.238530855	13.4716192174	17.4728963802
1119	15.947689644	15.0837250647	14.2600648572	17.0807905439
1120	16.3638974494	14.7056853973	14.8570053235	16.6947807078
1121	16.7670386298	14.2270218481	14.9180791413	16.5116418388
1122	17.0122392501	13.9061687422	14.6779385779	16.7561728266
1123	16.8673715925	13.9598697615	14.6022397391	17.3517599521
1124	16.3445556763	14.3371559399	14.7648637113	17.8240029423
1125	15.9206556251	14.7240191576	14.8010752641	17.8650563336
1126	16.0366209951	14.7511342596	14.5713987094	17.6070272713
1127	16.5665463983	14.478062418	14.3992437805	17.3188599996
1128	17.0902671573	14.335185337	14.5138168618	17.1794435788
1129	17.4376865184	14.4348911141	14.8464169546	17.2058418073
1130	17.6704357458	14.5410164823	15.3601226435	17.2748664861
1131	17.7459434482	14.4751505437	15.9658195649	17.2613381589
1132	17.5919332256	14.1716710244	16.2559070936	17.1196124274
1133	17.3402380584	13.7888642413	15.9135156352	16.9273832946
1134	17.2303814359	13.8007872505	15.2970617721	16.8457330383
1135	17.3619209109	14.3978856989	15.013632745	16.9465695537
1136	17.5189647771	15.0775670042	15.0608755426	17.2350870736
1137	17.4164683973	15.3737559517	15.0185638621	17.6688345608
1138	17.0751178664	15.3909729495	14.8212961648	18.0199044448
1139	16.6310595197	15.2816068645	14.7514340953	18.0999894336
1140	16.1126959419	14.9101021459	14.8528763357	18.0222001021
1141	15.6536375859	14.3254227316	14.9245951203	17.959757364
1142	15.5434668782	13.887800563	15.0385026276	17.8502146754
1143	15.8704465949	13.7117336269	15.4093766674	17.5948891114
1144	16.3060910891	13.5874305112	15.7347716934	17.3735281181
1145	16.4179763655	13.4672543204	15.5241454672	17.420474543
1146	16.0512720024	13.6168016519	15.0821497589	17.7064741463
1147	15.452643024	14.1456702608	15.0781409618	18.0912101693
1148	15.1570149485	14.6795506344	15.493944903	18.4825207574
1149	15.3977268148	14.836845583	15.9135444057	18.7349395856
1150	15.7434293657	14.6191191755	16.0909984823	18.6542526783
1151	15.7892983101	14.2454047846	16.0010521297	18.240368143
1152	15.7738686093	14.0766939027	15.868150903	17.7666140501
1153	16.1129230058	14.4576167145	15.8922951249	17.4490141239
1154	16.7707358567	15.2565840254	15.9558255506	17.2664815087
1155	17.3905200231	15.840598846	15.7585964233	17.2351439261
1156	17.7733400832	15.8250590883	15.1716812558	17.4346225419
1157	17.930778545	15.5311500747	14.5227867507	17.7426069632
1158	17.7709132244	15.285867084	14.3061808213	17.9329322528
1159	17.2172468995	14.9870241075	14.6107655055	17.8529173935
1160	16.6086895065	14.7384772228	15.182009534	17.5285609201
1161	16.3822691134	14.9145972058	15.7823665413	17.2746380249
1162	16.4221500572	15.531327361	16.1781150145	17.31363044
1163	16.279922947	16.2314159388	16.1816501891	17.4413138149
1164	15.8709296124	16.6241132033	15.9918011415	17.4917610662
1165	15.4772816432	16.5108776856	16.0342050876	17.6526476386
1166	15.1105806243	16.1889163909	16.3563213798	18.0153613001
1167	14.4273989112	16.2402647768	16.6814696775	18.3146171726
1168	13.5609728719	16.7270901712	16.8756392768	18.3323378949
1169	13.3253647473	17.2249280523	16.9861761472	18.1200189735
1170	14.0474477483	17.5876506433	17.0712483858	17.8131459079
1171	15.0043960778	17.9254550194	16.9930481415	17.5739686923
1172	15.5520333591	18.1437159885	16.504133029	17.5256792775
1173	15.8676130818	17.9763735436	15.7635504838	17.5991539256
1174	16.2499119832	17.3445658094	15.2425686438	17.667478892
1175	16.5831067071	16.5718300229	15.1575620386	17.6806052088
1176	16.5878807306	16.0445849679	15.4605043296	17.5343769478
1177	16.2022869055	15.7478196628	15.9803186664	17.2153991633
1178	15.7877949035	15.5462117229	16.501507055	17.0210111141
1179	15.8368628526	15.6703339177	17.0047851139	17.2021810788
1180	16.3951629441	16.2563829525	17.5246493579	17.6309243019
1181	17.0342375473	16.7489081702	17.7350317645	18.1226397497
1182	17.2774693535	16.5573332672	17.1958579975	18.5822591416
1183	16.9890499823	15.9401543911	15.9455364541	18.7994820391
1184	16.4785449841	15.6006272137	14.5247227503	18.669322685
1185	16.150087588	15.7638316919	13.6085707523	18.4460706848
1186	16.1023297272	16.1455179595	13.698182745	18.4474585648
1187	16.1558547007	16.4942563477	14.7269809584	18.6514503756
1188	16.0498610031	16.7216311822	15.9185214419	18.7476714034
1189	15.6044963705	16.800800798	16.4505360447	18.5756421216
1190	15.0018700168	16.7938838995	16.2447057166	18.2804753247
1191	14.70352272	16.7896762108	15.7947278575	18.0045893298
1192	14.9358144965	16.7430597993	15.4139526684	17.7771000298
1193	15.5475856552	16.4746979287	15.1606338989	17.6405459703
1194	16.2471190984	16.0079400921	15.16744628	17.6008351024
1195	16.7533427742	15.7113480954	15.5289531333	17.5381126914
1196	16.8761479223	15.7711520911	16.071469879	17.308335016
1197	16.6688919641	15.8780902355	16.5052354337	16.9937151922
1198	16.4173273479	15.8062833984	16.7278419333	16.8586182763
1199	16.4070446249	15.8078327491	16.797377413	16.9815563727
1200	16.7338333207	16.1294974856	16.7597696642	17.1524115154
1201	17.2058234143	16.5845507549	16.750077835	17.1477742884
1202	17.4088469729	16.8548487155	16.8957918183	16.8910103929
1203	17.1043914695	16.9887863754	16.988532818	16.4500437391
1204	16.6118186071	17.2693313157	16.8370461207	16.1198487393
1205	16.5580080884	17.6814071354	16.7609114239	16.1585615794
1206	17.1122129538	17.8737375574	17.0211620202	16.3464390243
1207	17.7456772592	17.6322575984	17.2264517341	16.4054463382
1208	17.8955221623	17.1264928155	16.8987534705	16.536925334
1209	17.5612627933	16.6511460391	16.162328317	16.8821183954
1210	17.0975243054	16.3810474396	15.5702607335	17.0373730578
1211	16.6333521165	16.3131697454	15.4856640614	16.7108895172
1212	16.08887464	16.1862106188	15.7803125821	16.3212831666
1213	15.6536886003	15.8021657715	16.1005989835	16.3978666841
1214	15.6461294521	15.4350964339	16.2585228448	16.865127138
1215	15.9786948511	15.4755245513	16.2235387088	17.3544773207
1216	16.3000799297	15.8458875496	15.9934060478	17.6242328406
1217	16.4589055105	16.1325843976	15.7637941521	17.5344477338
1218	16.4727395077	16.1411269277	15.8934725479	17.2425595011
1219	16.4145326863	15.9679342647	16.3573872004	17.1318409394
1220	16.4511616929	15.6976214429	16.695202915	17.2370778112
1221	16.5195208975	15.3634566384	16.728819078	17.3792103404
1222	16.282070524	15.0784749899	16.7050816064	17.6592010069
1223	15.7921376413	14.9541422139	16.6913829114	18.1384656402
1224	15.4731915749	14.9422241333	16.534389127	18.5174854454
1225	15.4855965349	14.9864462907	16.3222802351	18.4996341458
1226	15.8262187203	15.2054819038	16.2597951447	18.0895584372
1227	16.5520059969	15.6188010056	16.2623614582	17.496157507
1228	17.4122605794	15.9753873828	16.1354132079	17.0024623498
1229	17.8700545727	16.0880991797	15.8874992756	16.8485967058
1230	17.6953178704	16.0265238982	15.6506495423	17.0385783146
1231	17.1593874513	15.9787812383	15.6321152969	17.3446527249
1232	16.7901746954	16.0725938743	15.9480792668	17.5220085717
1233	16.8563353288	16.2799267255	16.2343133671	17.484648922
1234	16.9833223879	16.4686882875	15.930616008	17.3525723658
1235	16.717855546	16.5511963824	15.0171864346	17.3009821944
1236	16.2247295248	16.5325622972	14.1390365345	17.360331706
1237	15.9947857673	16.462203579	13.9365525762	17.4412222161
1238	16.1635304524	16.3498975353	14.3463888885	17.5269868974
1239	16.4955487172	16.0824400977	14.8906969667	17.7080745754
1240	16.820393895	15.5835591423	15.4626135102	17.9073783186
1241	17.0606991493	15.0647795695	16.2338042186	17.8742955886
1242	17.1117355761	14.8076573712	16.938549751	17.6824601184
1243	16.935416884	14.827719097	16.9727713792	17.6495957598
1244	16.7069403066	15.0582221909	16.259407929	17.7010913852
1245	16.7521185328	15.4890271887	15.5193452243	17.5388723944
1246	16.979314253	15.9686059484	15.4557161117	17.2421033938
1247	16.7860405664	16.2266884726	15.8908819152	17.1582235499
1248	16.0010274566	16.1437563978	16.1292892322	17.4050909076
1249	15.1748682692	15.8868859356	15.9365354293	17.8392515055
1250	14.7487586332	15.7534284606	15.5788199278	18.2993729214
1251	14.6991918367	15.9419095072	15.2763841487	18.6379875335
1252	14.8914555148	16.4009071732	15.1320833526	18.8059823241
1253	15.181877881	16.7744789182	15.2813670465	18.8278808658
1254	15.3588010171	16.8107315696	15.7716247494	18.6365216295
1255	15.3547282846	16.7425498476	16.3672689634	18.1821087842
1256	15.4441004878	16.8205103144	16.7320971135	17.5363552173
1257	15.9608449744	16.8922906145	16.8479416555	16.8676656796
1258	16.756550493	16.8278975981	16.9733996538	16.4188416872
1259	17.335482724	16.8459639982	17.1436225348	16.2943713681
1260	17.4855599296	17.1538639111	17.0864006267	16.398024957
1261	17.262277797	17.5132921666	16.750250817	16.7214848432
1262	16.7409753925	17.4945527275	16.4853041264	17.262014064
1263	16.2451834784	17.1511141786	16.6195237304	17.7977142549
1264	16.3108402361	16.9254864407	17.1098321016	18.1878363092
1265	17.0652234297	16.9804247761	17.553002369	18.4544380508
1266	18.0745504641	17.1766498136	17.5927320335	18.5162124093
1267	18.8694414153	17.3723068826	17.2384482443	18.3272297373
1268	19.1889413883	17.4028121197	16.6907873021	17.9950488353
1269	18.9438382087	17.1429305765	16.1676713708	17.5988535669
1270	18.2627253373	16.6573531994	15.8872298844	17.250803211
1271	17.4846794052	16.1080481626	15.9608981304	17.194977644
1272	16.9610361146	15.6282446118	16.2562490306	17.4590281553
1273	16.7341104642	15.4613125431	16.4572070581	17.7106503696
1274	16.6032724488	15.9815577459	16.4254388909	17.7383953903
1275	16.504353425	17.1411325027	16.3027928015	17.615447135
1276	16.4910069647	18.2582305107	16.1458355992	17.3876515076
1277	16.5333218054	18.7261200014	15.8112012677	17.1068225737
1278	16.5216259901	18.464250326	15.3652952893	17.0565693031
1279	16.3432243607	17.7582290333	15.1412606423	17.480886294
1280	16.0174225315	17.0560396317	15.2678929014	18.1917622377
1281	15.775070792	16.7304362232	15.6176951939	18.8126181251
1282	15.9171295598	16.8165110477	16.0025182645	19.1510374326
1283	16.478992397	17.0473798415	16.117795183	19.1319115694
1284	17.0251789084	17.1996647951	15.8216695088	18.7997589574
1285	17.0090995027	17.2966113094	15.4646643908	18.4700555989
1286	16.3957279841	17.4336331833	15.4966818096	18.450600369
1287	15.7983922518	17.5855144625	15.8334125238	18.6471845865
1288	15.8682210344	17.6409374102	15.9722818417	18.7306913918
1289	16.5741835507	17.4641680633	15.6983591244	18.4982996054
1290	17.2835251999	16.8936140987	15.3367893591	17.942800162
1291	17.4656937125	15.9938611871	15.1730605314	17.2442259937
1292	17.1501288092	15.2965127249	15.1121658059	16.6801000215
1293	16.8085250347	15.2982166275	15.1872983594	16.4714189974
1294	16.817379224	15.854944097	15.6446532497	16.7730437575
1295	16.9469464834	16.4654728728	16.3421746058	17.4795462179
1296	16.6926204645	16.8823409919	16.8121457773	18.1284299133
1297	16.0960392972	17.1809008478	16.8210529925	18.388015907
1298	15.6305303537	17.4454005938	16.4766642297	18.3671230262
1299	15.4891778846	17.6019104468	16.0985280111	18.3353707712
1300	15.5481237218	17.4694428314	15.9883324107	18.4105730597
1301	15.7973867594	17.0163944314	16.1927904385	18.5264217996
1302	16.3534825995	16.558200117	16.5504256072	18.5593601992
1303	17.0659827622	16.3722257505	16.7698024621	18.4504298171
1304	17.552123143	16.3839223	16.5974610794	18.294079139
1305	17.6716729318	16.407656402	16.1196415257	18.3022553354
1306	17.5848577919	16.2612160554	15.7068720093	18.5297303197
1307	17.4925565514	15.8944048296	15.6867775997	18.6753868684
1308	17.5404589603	15.5401026784	16.0421004496	18.439754754
1309	17.64516566	15.4912316426	16.3374800636	18.0110008906
1310	17.5011363542	15.8101777839	16.1774399538	17.8518566838
1311	16.9954496969	16.2147784541	15.7994226386	18.1128014592
1312	16.3168746116	16.3427635823	15.8120814094	18.5497456235
1313	15.6468935081	16.173486083	16.2919844506	18.8286249038
1314	15.107547945	16.0083627167	16.7592506574	18.72292699
1315	14.859885907	15.9792075275	16.9575186706	18.1757873512
1316	14.8530238878	15.9278678014	16.9424558817	17.4292365566
1317	14.8867413724	15.9489266708	16.7768162465	17.0619806018
1318	15.0487440666	16.2876245937	16.6203443921	17.4143199101
1319	15.4986266675	16.79477232	16.573475084	17.9904534687
1320	16.045060606	17.2048207367	16.4256303674	18.0113304598
1321	16.3400371076	17.4811043997	16.0557532903	17.4531493068
1322	16.1692495381	17.6352958041	15.788837065	16.937197202
1323	15.5979706725	17.5829498883	15.9290275049	16.7906584524
1324	15.0555637443	17.1392260373	16.1849401252	16.8154580838
1325	15.0476758252	16.2908303862	15.9964402684	16.7470447214
1326	15.628040454	15.5011138051	15.3676409227	16.6020336715
1327	16.2200584763	15.149236873	14.9583812728	16.6229972803
1328	16.2338584719	14.9298745917	15.2896143737	16.9127207257
1329	15.842873272	14.4984942765	16.099749629	17.337749854
1330	15.7531441869	14.0998737463	16.754601726	17.7052609313
1331	16.184369825	14.101326793	17.0021931568	17.7901605659
1332	16.6175378183	14.4810897193	16.8733770773	17.5331679628
1333	16.6438767544	15.023148446	16.319578899	17.2313325269
1334	16.4411537474	15.6615925996	15.4235512162	17.1336099834
1335	16.3352121826	16.3124484612	14.7158555415	17.1887026133
1336	16.3344908487	16.6306881112	14.8686648127	17.3720919277
1337	16.2563214482	16.3773617583	15.8000629736	17.6617852839
1338	16.0064710344	15.8551125774	16.5778639388	17.8839198707
1339	15.5766019422	15.5884986834	16.6050099606	17.9517163128
1340	15.0836207713	15.7072368255	16.2455760736	17.9275552345
1341	14.8811543985	16.0296093633	16.2207286682	17.8944593222
1342	15.2043460604	16.4666143126	16.753626449	17.8954970519
1343	15.6465459433	16.9635480343	17.3314297181	17.8376035861
1344	15.5892472916	17.3565230895	17.4090855922	17.6527327857
1345	15.0635281956	17.4852572191	17.0674097991	17.4464860339
1346	14.5586972592	17.3488413369	16.7415763619	17.2898268028
1347	14.3379082984	17.1691561056	16.5600350403	17.2584084135
1348	14.485339423	17.2160959468	16.2374339138	17.4976705149
1349	15.0312463173	17.4645581039	15.6237562274	17.904369998
1350	15.6959807867	17.5652765673	15.0886341569	18.1409844401
1351	16.2078459431	17.2977264552	15.0481031963	18.1331287426
1352	16.7101782171	16.899948339	15.4112533409	18.0944955018
1353	17.2011439576	16.6885590181	15.9338512783	18.100446206
1354	17.2167938867	16.5914745299	16.4884507734	18.1341253579
1355	16.5330939289	16.3790044793	16.8182284332	18.2855372655
1356	15.5563506915	16.1268575991	16.8303772007	18.5513779164
1357	14.9116642051	16.1745616327	16.8582474697	18.7095928607
1358	14.9933236798	16.6733324376	17.0597476317	18.5626608457
1359	15.7303764633	17.34950307	17.1223624334	18.195522622
1360	16.6059168255	17.7758186134	16.9529578654	17.848987247
1361	17.111656289	17.6778275051	16.8905672043	17.6391662939
1362	17.0909694336	17.0211428011	17.0035658258	17.5615706284
1363	16.599056113	16.0502902204	17.0270437498	17.6758932105
1364	15.8513345916	15.2292886301	17.0167810275	18.0826642468
1365	15.2326538049	15.011272227	17.2547936578	18.7086993397
1366	14.9481772564	15.4897969059	17.6137072741	19.2708899207
1367	14.8521385788	16.2929358984	17.6732364923	19.505450855
1368	14.8664894247	16.878694134	17.368883077	19.4228481525
1369	15.1306491619	16.8993960629	17.1001090634	19.2715118438
1370	15.5226190096	16.5371993337	17.1980224919	19.2409868852
1371	15.6939707677	16.4021972437	17.5366614763	19.3121017892
1372	15.6469814441	16.7331421389	17.7198468105	19.3686717624
1373	15.6727160774	17.0334404661	17.5201983622	19.3328956109
1374	15.869974078	16.9683782856	17.0864701834	19.1728652502
1375	16.1481013284	16.9714071722	16.6347284529	18.8839508845
1376	16.5031156508	17.3754519525	16.11108102	18.5467903653
1377	16.9924353289	17.7588142486	15.5006805486	18.3059748778
1378	17.555830281	17.6775789365	15.1146384241	18.2486767417
1379	17.9973610669	17.292010531	15.2168825569	18.3382374256
1380	18.1168276984	17.0040403055	15.6797309696	18.4340368567
1381	17.9003380245	16.872825348	16.2362098151	18.4068697372
1382	17.5573351406	16.6677942624	16.723462034	18.2037585268
1383	17.2779002231	16.4774421992	16.9825583445	17.8856286066
1384	17.0810446206	16.6100521725	16.9734108987	17.6811611078
1385	17.0150994156	16.899018676	16.9580975118	17.7652605019
1386	17.1817099012	16.9583245962	17.1251440723	17.9997950049
1387	17.3650361653	16.9246607505	17.1993147412	18.1787156299
1388	17.1321674369	17.1322814202	16.8500823715	18.2922116039
1389	16.4718733531	17.4215498414	16.2457864628	18.3820109163
1390	15.8521952745	17.3764381062	15.8444528688	18.4330670352
1391	15.6561248419	16.9027735552	15.8785464988	18.3951509179
1392	15.8053419412	16.3251287262	16.2013135257	18.2093814913
1393	15.9073915056	15.9711714312	16.4511449372	17.9576095646
1394	15.694164413	15.799600766	16.4259142331	17.867326334
1395	15.1152476985	15.6886976997	16.1412704873	18.0429357718
1396	14.3658159343	15.6890880343	15.5376718551	18.3598468844
1397	14.0574689007	15.6982458171	14.769601633	18.6191981024
1398	14.601326689	15.5632108851	14.4717542546	18.7396514905
1399	15.5387271666	15.5343719331	14.9452797203	18.7679808804
1400	16.1812078565	15.9428459266	15.5927943827	18.7351905958
1401	16.3148080572	16.6848416806	15.6557604253	18.637262418
1402	16.1526292288	17.3346324305	14.9961460218	18.5540784756
1403	16.0825731103	17.4578951957	14.1960975706	18.5998188963
1404	16.240125078	16.8980736661	14.0089974171	18.6935754407
1405	16.5037277109	15.9907146589	14.5382212866	18.5899330864
1406	16.8105954756	15.3519338713	15.2510682711	18.2293237162
1407	17.0102704557	15.2838120481	15.739472912	17.8961482517
1408	16.8942918097	15.5689876135	16.0416866974	17.876598305
1409	16.5913918668	15.9355378381	16.2402398816	18.052125525
1410	16.4097296618	16.3701845285	16.2275277638	18.0162490078
1411	16.3313287736	16.7371232234	16.0441794684	17.5851731196
1412	16.1339489473	16.6055334	15.9654021613	17.0940229621
1413	15.9388950085	15.9059143774	16.118024073	17.0432325437
1414	16.0345366445	15.100803132	16.3828328369	17.4838973856
1415	16.2666329024	14.6112804478	16.5236058406	18.0296300012
1416	16.2812339889	14.6365333846	16.3301019408	18.3528454746
1417	16.0664134297	15.1378718935	15.9210883101	18.3753809477
1418	15.7853369948	15.8230328355	15.6327653107	18.1549741063
1419	15.4873788206	16.3668792436	15.5184674111	17.8036182004
1420	15.2217365905	16.5447861544	15.4378882292	17.503979699
1421	15.092604892	16.3332464122	15.5242245754	17.5102876452
1422	15.1550194021	16.0339007083	16.0306575301	17.914504652
1423	15.5012467338	15.9866538372	16.7710104197	18.4233803827
1424	16.1702102659	16.2255111805	17.214390719	18.6392371023
1425	16.8534559752	16.6393768864	17.1237994286	18.4828046476
1426	17.1962631027	17.1198292171	16.6092740081	18.2041292332
1427	17.2894045627	17.451875527	15.858756748	18.0954259201
1428	17.408872906	17.5244598527	15.2853144832	18.2344821437
1429	17.5887186675	17.5947084766	15.3253488074	18.4595046248
1430	17.7442083627	17.8018866568	15.8086726035	18.5200278773
1431	17.859261062	17.7335723192	16.0811228631	18.2873025713
1432	17.8927039166	17.0283148798	15.7879822365	17.8956499705
1433	17.7705440749	16.1119690726	15.142346576	17.6370343655
1434	17.586529097	15.8888354662	14.4873812615	17.6882489942
1435	17.5137316153	16.6201525204	13.8904603383	17.9364863037
1436	17.5695593436	17.5686111181	13.321826388	18.1712136742
1437	17.7344302732	17.9974898115	13.0382086597	18.3728943375
1438	17.9643100953	18.002152854	13.3660223039	18.5805202032
1439	17.9851723543	18.0089707577	14.1931204354	18.6602019859
1440	17.5421872991	18.0876586433	15.0306330783	18.5111601638
1441	16.9023675272	18.20878172	15.4702934686	18.3353450635
1442	16.6162007739	18.398989411	15.5137823838	18.300759861
1443	16.78358835	18.5095126471	15.4831723155	18.1740095706
1444	17.0607296001	18.4437578999	15.6288090088	17.8124820756
1445	17.1752930962	18.3014684672	15.8952769117	17.631632143
1446	17.0704621715	18.075603811	16.0122239837	18.0008823638
1447	16.861233107	17.6056986111	15.9187632913	18.632656169
1448	16.7232016406	16.8995601553	15.8923805915	19.0189223864
1449	16.5547004575	16.307370016	16.0894663337	19.021081545
1450	16.0478574406	16.217053268	16.4008547155	18.8105914068
1451	15.3527971378	16.6343802757	16.661952851	18.5624155918
1452	15.0695132565	17.1454571294	16.7098786658	18.3853178961
1453	15.463372775	17.2312935778	16.4072739051	18.3625601
1454	16.163968827	16.7771059358	15.8258928647	18.4647260829
1455	16.6117103054	16.1990467035	15.4182687096	18.5883662337
1456	16.6560675022	15.9391188428	15.650352956	18.7196524609
1457	16.5470072366	16.0888661353	16.4088289558	18.8599926334
1458	16.4510394092	16.4963366882	17.1550663615	18.898305564
1459	16.3755486536	16.9963973898	17.5201385803	18.7467039221
1460	16.3952150403	17.5146718829	17.50074055	18.4459988661
1461	16.5523144773	18.0094241927	17.3136218688	18.1122958436
1462	16.6952947938	18.3510594965	17.1620432533	17.927305281
1463	16.6875178293	18.3397558579	17.0890230931	17.9694933097
1464	16.4246053642	17.9829839557	16.9745901185	18.0719358379
1465	15.7814170909	17.6271881969	16.6854854836	18.0693058171
1466	15.022132484	17.5587841456	16.3458501021	18.0002207378
1467	14.817647803	17.6310953698	16.188191576	17.9827655998
1468	15.4771369003	17.5315307553	16.2853750484	18.0703342348
1469	16.5185556992	17.1244315616	16.6148645826	18.2466807608
1470	17.2671264815	16.5065076119	16.9692292763	18.4257420108
1471	17.5799955176	16.098475352	16.9651413448	18.455178303
1472	17.7004771816	16.2514455603	16.3571543799	18.2384870781
1473	17.7087497208	16.6197373547	15.3701245773	17.8699031253
1474	17.4040338342	16.6976642888	14.6684118854	17.6604523808
1475	16.7479304192	16.7113426942	14.5498340134	17.8911786496
1476	16.2399334087	17.0803940826	14.652404057	18.4438587527
1477	16.3532090186	17.5483492092	14.7831908959	18.9130100763
1478	16.8972264234	17.6566159533	15.0809471519	19.0537658664
1479	17.4156650743	17.406170903	15.5291341545	18.9549432965
1480	17.6620077661	17.0895154369	16.0339726506	18.8769133779
1481	17.6967636244	16.9964448885	16.5672029602	18.9648881375
1482	17.7871723575	17.1858839811	16.9432241952	19.1073006462
1483	18.0109377087	17.3589985002	16.9322549675	19.1018353832
1484	18.1661765436	17.2347044938	16.6590964624	18.8822874144
1485	18.1223982774	16.9837014146	16.5246510286	18.5506176982
1486	17.9692406023	16.9664772581	16.7713986995	18.2776473467
1487	17.8147703273	17.2175058843	17.1519246051	18.1774132698
1488	17.6236568339	17.4261214312	17.2009850713	18.2228317202
1489	17.3631305941	17.3425590659	16.8992820986	18.3070333598
1490	17.1162004385	17.196806764	16.6273528315	18.3606868752
1491	16.9567160927	17.4021173731	16.6175786899	18.3478155549
1492	16.891486063	17.8498919337	16.9098421436	18.1977646503
1493	16.9244006198	18.0253530739	17.4672264251	17.8973396938
1494	17.0435209759	17.7433497434	17.9423314783	17.6335584904
1495	17.1183929688	17.2830279781	17.9130859647	17.5852387232
1496	17.0681284654	16.7349531178	17.5854986548	17.6987952761
1497	17.0989074488	15.9356954788	17.5159535263	17.8337606519
1498	17.2713465517	15.2075421841	17.6986710938	17.9140135736


==> logs/pong_value_layer_results.csv <==
episodes,DQV,Dueling-DQV-1st,Dueling-DQV-2nd,Dueling-DQV-3rd
0,-20.6647528983,-21,-20.9,-20.5
1,-20.6438714305,-21,-20.92,-20.54
2,-20.614864598,-21,-20.92,-20.54
3,-20.5658665363,-21,-20.92,-20.54
4,-20.5431295594,-21,-20.92,-20.52
5,-20.5996802241,-21,-20.92,-20.48
6,-20.668934181,-21,-20.94,-20.48
7,-20.6802554684,-21,-20.94,-20.48
8,-20.6536015601,-21,-20.94,-20.48
9,-20.5953251291,-21,-20.92,-20.54
10,-20.4862710148,-21,-20.92,-20.54
11,-20.3681352891,-21,-20.94,-20.58
12,-20.3094316659,-21,-20.94,-20.58
13,-20.3384559585,-21,-20.94,-20.62
14,-20.4525442331,-21,-20.94,-20.64
15,-20.6212855566,-21,-20.94,-20.66
16,-20.7799826179,-21,-20.94,-20.66
17,-20.8644609295,-21,-20.94,-20.66
18,-20.8706475535,-21,-20.94,-20.64
19,-20.862615851,-21,-20.94,-20.6
20,-20.8929575269,-21,-20.94,-20.6
21,-20.945284802,-21,-20.94,-20.6
22,-20.982002826,-21,-20.94,-20.6
23,-20.9962012989,-21,-20.94,-20.56
24,-20.9994412912,-21,-20.96,-20.58
25,-20.9993966806,-21,-20.98,-20.58
26,-20.9956425901,-21,-20.98,-20.62
27,-20.9776900266,-21,-20.98,-20.62
28,-20.9233997058,-21,-20.98,-20.6
29,-20.8193061793,-21,-20.98,-20.58
30,-20.6944228058,-21,-20.98,-20.6
31,-20.5995001119,-21,-20.96,-20.58
32,-20.5375389578,-21,-20.96,-20.6
33,-20.4796013063,-21,-20.96,-20.6
34,-20.4518747796,-21,-20.98,-20.56
35,-20.4965702837,-21,-20.98,-20.56
36,-20.5883216232,-21,-20.98,-20.56
37,-20.6874726039,-21,-20.96,-20.58
38,-20.7688910353,-21,-20.96,-20.58
39,-20.800705686,-21,-20.94,-20.58
40,-20.7855906795,-21,-20.92,-20.56
41,-20.7571250958,-21,-20.92,-20.54
42,-20.7211236396,-21,-20.9,-20.56
43,-20.6596049014,-20.98,-20.88,-20.58
44,-20.5949777349,-20.98,-20.86,-20.6
45,-20.6042138086,-20.96,-20.86,-20.6
46,-20.7029239961,-20.96,-20.84,-20.6
47,-20.7814826172,-20.96,-20.84,-20.62
48,-20.7442927905,-20.96,-20.84,-20.68
49,-20.6453801336,-20.96,-20.84,-20.66
50,-20.6221217615,-20.94,-20.84,-20.62
51,-20.7099626895,-20.92,-20.82,-20.62
52,-20.7961505779,-20.86,-20.8,-20.62
53,-20.7804521057,-20.86,-20.8,-20.66
54,-20.6927912899,-20.82,-20.8,-20.72
55,-20.6258406647,-20.82,-20.78,-20.76
56,-20.6036686492,-20.82,-20.76,-20.78
57,-20.5505179146,-20.82,-20.76,-20.78
58,-20.4096841957,-20.82,-20.76,-20.78
59,-20.2667653417,-20.82,-20.72,-20.8
60,-20.2667900986,-20.78,-20.72,-20.78
61,-20.410173537,-20.78,-20.7,-20.76
62,-20.5538272743,-20.74,-20.72,-20.74
63,-20.618401074,-20.72,-20.72,-20.7
64,-20.6663375361,-20.72,-20.72,-20.66
65,-20.7630463716,-20.72,-20.72,-20.68
66,-20.8643270979,-20.72,-20.66,-20.66
67,-20.8859522839,-20.68,-20.68,-20.64
68,-20.8049611294,-20.68,-20.66,-20.62
69,-20.6634553685,-20.64,-20.66,-20.6
70,-20.5146679607,-20.66,-20.6,-20.56
71,-20.3798318611,-20.66,-20.6,-20.56
72,-20.261430787,-20.64,-20.58,-20.5
73,-20.1761912973,-20.64,-20.52,-20.48
74,-20.1528316036,-20.62,-20.46,-20.5
75,-20.1713316685,-20.62,-20.4,-20.5
76,-20.1393090255,-20.64,-20.4,-20.44
77,-20.0295271089,-20.7,-20.42,-20.4
78,-19.976325596,-20.66,-20.42,-20.32
79,-20.112236088,-20.64,-20.38,-20.3
80,-20.3613691842,-20.64,-20.38,-20.28
81,-20.5309210897,-20.62,-20.42,-20.26
82,-20.5546004013,-20.6,-20.4,-20.24
83,-20.4817134504,-20.58,-20.38,-20.26
84,-20.3638369051,-20.58,-20.42,-20.26
85,-20.2967732203,-20.62,-20.42,-20.28
86,-20.374971513,-20.62,-20.44,-20.24
87,-20.5589857018,-20.64,-20.42,-20.26
88,-20.7224523049,-20.66,-20.38,-20.3
89,-20.7903823898,-20.66,-20.38,-20.36
90,-20.7845624829,-20.66,-20.38,-20.34
91,-20.7597171582,-20.64,-20.42,-20.34
92,-20.7308754815,-20.64,-20.42,-20.34
93,-20.6729847554,-20.66,-20.46,-20.36
94,-20.5633303663,-20.7,-20.48,-20.38
95,-20.4203485861,-20.66,-20.48,-20.38
96,-20.2979838439,-20.66,-20.48,-20.36
97,-20.2570597803,-20.68,-20.4,-20.42
98,-20.3409889949,-20.66,-20.46,-20.42
99,-20.508076313,-20.68,-20.52,-20.38
100,-20.623041414,-20.66,-20.58,-20.4
101,-20.6104474324,-20.6,-20.54,-20.42
102,-20.5283969459,-20.58,-20.52,-20.46
103,-20.469379379,-20.62,-20.5,-20.54
104,-20.480451108,-20.62,-20.54,-20.44
105,-20.5369873572,-20.6,-20.56,-20.44
106,-20.5672048134,-20.6,-20.54,-20.4
107,-20.5191480421,-20.62,-20.54,-20.4
108,-20.3942104462,-20.64,-20.52,-20.4
109,-20.2770553092,-20.64,-20.52,-20.42
110,-20.2725423553,-20.6,-20.52,-20.4
111,-20.3453223105,-20.6,-20.52,-20.44
112,-20.3403512074,-20.62,-20.54,-20.4
113,-20.1363695019,-20.58,-20.58,-20.4
114,-19.7712605682,-20.56,-20.56,-20.38
115,-19.4931496487,-20.54,-20.54,-20.38
116,-19.5180187647,-20.52,-20.54,-20.42
117,-19.7480180605,-20.56,-20.54,-20.4
118,-19.9337419896,-20.56,-20.48,-20.36
119,-19.9742148811,-20.56,-20.48,-20.36
120,-19.9141595058,-20.56,-20.5,-20.4
121,-19.8295626965,-20.56,-20.5,-20.4
122,-19.7998441935,-20.56,-20.6,-20.42
123,-19.8450218418,-20.58,-20.6,-20.38
124,-19.8881425087,-20.58,-20.58,-20.42
125,-19.8414495901,-20.58,-20.58,-20.44
126,-19.7132161568,-20.62,-20.64,-20.48
127,-19.6479370755,-20.62,-20.66,-20.46
128,-19.7896453058,-20.6,-20.68,-20.46
129,-20.0571334008,-20.64,-20.66,-20.56
130,-20.231736974,-20.66,-20.66,-20.56
131,-20.2554656894,-20.68,-20.68,-20.58
132,-20.2004986181,-20.66,-20.68,-20.6
133,-20.0561944253,-20.64,-20.62,-20.6
134,-19.814225235,-20.64,-20.62,-20.58
135,-19.6193616875,-20.66,-20.62,-20.58
136,-19.606663802,-20.64,-20.62,-20.56
137,-19.722539211,-20.64,-20.6,-20.56
138,-19.7932780221,-20.66,-20.6,-20.52
139,-19.6716942077,-20.6,-20.64,-20.52
140,-19.4098332983,-20.62,-20.68,-20.52
141,-19.2575500874,-20.66,-20.64,-20.44
142,-19.315488396,-20.54,-20.62,-20.44
143,-19.4411673638,-20.52,-20.66,-20.46
144,-19.5367251322,-20.5,-20.64,-20.46
145,-19.5986271816,-20.54,-20.64,-20.46
146,-19.5863209903,-20.54,-20.6,-20.44
147,-19.4453239271,-20.54,-20.58,-20.4
148,-19.2828751416,-20.52,-20.56,-20.42
149,-19.3523118778,-20.5,-20.58,-20.36
150,-19.6770081792,-20.48,-20.56,-20.34
151,-19.9409320963,-20.5,-20.56,-20.26
152,-19.9022477086,-20.52,-20.5,-20.26
153,-19.6512319528,-20.52,-20.5,-20.22
154,-19.4061382338,-20.54,-20.52,-20.2
155,-19.2655340088,-20.52,-20.5,-20.22
156,-19.2264064282,-20.5,-20.5,-20.22
157,-19.2864076285,-20.5,-20.48,-20.18
158,-19.415321534,-20.52,-20.56,-20.12
159,-19.5267326989,-20.5,-20.56,-20.08
160,-19.5563801643,-20.52,-20.56,-20.04
161,-19.5049623993,-20.48,-20.54,-20.04
162,-19.4493163887,-20.48,-20.52,-20.08
163,-19.5063198581,-20.48,-20.48,-20.12
164,-19.6675864035,-20.54,-20.46,-20.08
165,-19.730237694,-20.52,-20.46,-20.04
166,-19.4818942818,-20.52,-20.48,-20.1
167,-18.9665642639,-20.62,-20.48,-20.04
168,-18.5156150247,-20.62,-20.5,-20
169,-18.3945883235,-20.62,-20.52,-20
170,-18.5066703061,-20.62,-20.56,-19.96
171,-18.5404106373,-20.6,-20.58,-19.96
172,-18.3149956476,-20.6,-20.58,-19.98
173,-17.9944566489,-20.62,-20.58,-19.98
174,-17.8983695646,-20.64,-20.56,-20
175,-18.0608348322,-20.7,-20.56,-19.9
176,-18.2190042729,-20.68,-20.56,-19.94
177,-18.2380782016,-20.62,-20.62,-19.94
178,-18.2435036474,-20.6,-20.6,-19.94
179,-18.3240884665,-20.58,-20.6,-19.92
180,-18.4000472721,-20.58,-20.58,-19.9
181,-18.4267153223,-20.58,-20.56,-19.78
182,-18.5178601344,-20.58,-20.58,-19.76
183,-18.7427234238,-20.54,-20.6,-19.7
184,-18.9463305803,-20.56,-20.6,-19.7
185,-18.9626498478,-20.54,-20.58,-19.7
186,-18.8486149872,-20.56,-20.58,-19.6
187,-18.7208383276,-20.56,-20.62,-19.54
188,-18.5377008017,-20.56,-20.6,-19.48
189,-18.2589025439,-20.56,-20.56,-19.48
190,-18.0377534431,-20.56,-20.5,-19.46
191,-18.0044601061,-20.56,-20.54,-19.42
192,-18.0431931206,-20.58,-20.5,-19.46
193,-18.045404212,-20.58,-20.42,-19.4
194,-18.1176168759,-20.6,-20.36,-19.26
195,-18.3802908912,-20.56,-20.32,-19.24
196,-18.7708199754,-20.58,-20.32,-19.16
197,-19.0648074003,-20.56,-20.3,-19.08
198,-19.09883045,-20.52,-20.24,-19.06
199,-18.948390166,-20.52,-20.22,-19.08
200,-18.7686528848,-20.5,-20.22,-19.16
201,-18.5134451325,-20.52,-20.18,-19.08
202,-18.0828698352,-20.56,-20.08,-19
203,-17.6500212641,-20.58,-20.08,-18.94
204,-17.4230057833,-20.54,-20.06,-18.94
205,-17.379727525,-20.48,-20.04,-18.8
206,-17.5276510837,-20.48,-20.02,-18.94
207,-17.9467067623,-20.48,-19.96,-18.88
208,-18.5050811134,-20.48,-19.9,-18.86
209,-18.8440589681,-20.48,-19.84,-18.78
210,-18.6644785801,-20.5,-19.84,-18.66
211,-18.0233149566,-20.5,-19.82,-18.76
212,-17.2745214589,-20.44,-19.8,-18.78
213,-16.8195924913,-20.44,-19.78,-18.7
214,-16.9047108967,-20.44,-19.78,-18.6
215,-17.4217417039,-20.42,-19.78,-18.64
216,-18.0303630258,-20.42,-19.78,-18.62
217,-18.4624131837,-20.38,-19.78,-18.62
218,-18.6129962391,-20.38,-19.8,-18.68
219,-18.5062305227,-20.34,-19.84,-18.74
220,-18.2871753173,-20.38,-19.86,-18.64
221,-18.1241557127,-20.38,-19.84,-18.72
222,-18.0334414108,-20.38,-19.84,-18.72
223,-17.9781165561,-20.38,-19.86,-18.64
224,-18.0133386505,-20.36,-19.82,-18.56
225,-18.1601683094,-20.34,-19.8,-18.52
226,-18.3106216763,-20.34,-19.8,-18.58
227,-18.2447365884,-20.32,-19.84,-18.62
228,-17.7924457276,-20.3,-19.76,-18.64
229,-17.1295501644,-20.34,-19.68,-18.54
230,-16.7149116734,-20.32,-19.68,-18.66
231,-16.8209449478,-20.32,-19.66,-18.52
232,-17.3145870643,-20.34,-19.66,-18.56
233,-17.9292179899,-20.38,-19.64,-18.54
234,-18.4725569559,-20.34,-19.64,-18.6
235,-18.7805150866,-20.28,-19.58,-18.68
236,-18.7403021525,-20.28,-19.5,-18.66
237,-18.3754943698,-20.3,-19.44,-18.54
238,-17.8772446866,-20.32,-19.44,-18.64
239,-17.4369391084,-20.32,-19.42,-18.62
240,-17.0413215365,-20.3,-19.46,-18.56
241,-16.6830323595,-20.26,-19.34,-18.58
242,-16.5690556852,-20.3,-19.32,-18.6
243,-16.8141611525,-20.3,-19.28,-18.56
244,-17.2108904575,-20.32,-19.22,-18.54
245,-17.493431561,-20.28,-19.22,-18.6
246,-17.5693590644,-20.24,-19.2,-18.48
247,-17.4997841028,-20.24,-19.1,-18.42
248,-17.4125727891,-20.28,-19.14,-18.44
249,-17.3335954961,-20.3,-19.08,-18.44
250,-17.2130925819,-20.32,-19.08,-18.38
251,-17.0918040183,-20.32,-19.08,-18.38
252,-17.0459954632,-20.32,-19.02,-18.34
253,-17.1276411996,-20.34,-19.02,-18.28
254,-17.3416680129,-20.28,-19,-18.32
255,-17.5751559766,-20.38,-18.92,-18.16
256,-17.7111462413,-20.38,-18.88,-18.26
257,-17.8308864838,-20.26,-18.9,-18.28
258,-18.0696048369,-20.26,-18.9,-18.2
259,-18.3374222567,-20.26,-18.86,-18.2
260,-18.484857902,-20.3,-18.88,-18.2
261,-18.5215933757,-20.34,-18.9,-18.24
262,-18.4093228969,-20.38,-18.9,-18.28
263,-17.9777442864,-20.38,-18.9,-18.16
264,-17.3076240898,-20.4,-18.92,-18.24
265,-16.8689333394,-20.42,-18.8,-18.22
266,-16.9896330263,-20.44,-18.82,-18.16
267,-17.4099686636,-20.44,-18.82,-18.16
268,-17.6124047046,-20.46,-18.76,-18.12
269,-17.4361051139,-20.46,-18.76,-18.02
270,-17.0972646318,-20.48,-18.68,-18
271,-16.8063304035,-20.5,-18.66,-18
272,-16.6586837381,-20.52,-18.74,-18.04
273,-16.651901463,-20.5,-18.66,-17.98
274,-16.6060029904,-20.48,-18.68,-18.02
275,-16.3510386698,-20.5,-18.68,-17.9
276,-16.039085389,-20.48,-18.54,-17.8
277,-15.8780297826,-20.5,-18.64,-17.74
278,-15.79534641,-20.52,-18.62,-17.78
279,-15.707550818,-20.58,-18.66,-17.84
280,-15.6585726309,-20.58,-18.74,-17.98
281,-15.5914528648,-20.6,-18.68,-17.84
282,-15.4006617043,-20.7,-18.66,-17.72
283,-15.2593610529,-20.66,-18.74,-17.76
284,-15.4918775058,-20.68,-18.72,-17.74
285,-16.1106538972,-20.68,-18.62,-17.68
286,-16.792096152,-20.66,-18.62,-17.48
287,-17.1337876943,-20.66,-18.58,-17.38
288,-16.9085463848,-20.62,-18.5,-17.46
289,-16.311976173,-20.62,-18.46,-17.42
290,-15.7867121164,-20.66,-18.44,-17.22
291,-15.6311842047,-20.66,-18.4,-17.18
292,-15.9735959948,-20.64,-18.4,-17
293,-16.6942808586,-20.64,-18.5,-16.98
294,-17.3175731605,-20.66,-18.58,-16.92
295,-17.4351879055,-20.66,-18.58,-16.96
296,-17.0385551306,-20.66,-18.6,-17.06
297,-16.3204914485,-20.66,-18.54,-16.92
298,-15.5560935805,-20.66,-18.54,-16.9
299,-15.034997185,-20.68,-18.54,-16.7
300,-14.8524145046,-20.66,-18.46,-16.84
301,-14.8802821818,-20.68,-18.54,-16.78
302,-14.9695410121,-20.68,-18.34,-16.72
303,-15.1114300154,-20.6,-18.36,-16.62
304,-15.2746584047,-20.62,-18.36,-16.44
305,-15.2494143979,-20.58,-18.2,-16.22
306,-14.997747693,-20.56,-18.16,-16.14
307,-14.887941183,-20.58,-18.14,-16.16
308,-15.1750661738,-20.52,-18.02,-16.28
309,-15.5832960892,-20.54,-18.04,-16.18
310,-15.6765634454,-20.48,-18.16,-16.18
311,-15.3117356869,-20.5,-18.12,-16.1
312,-14.5760048974,-20.48,-18.14,-16.12
313,-13.732520031,-20.48,-18.14,-15.94
314,-13.2506438437,-20.42,-18.14,-15.8
315,-13.3380627773,-20.4,-18.18,-15.98
316,-13.63370638,-20.42,-18.2,-15.94
317,-13.6947989039,-20.42,-18.2,-16.02
318,-13.5408728901,-20.42,-18.16,-15.98
319,-13.5962220596,-20.4,-18,-16.08
320,-14.0782297908,-20.38,-18.02,-15.92
321,-14.6448776842,-20.4,-17.96,-15.72
322,-14.8628690588,-20.38,-17.96,-15.76
323,-14.7271364409,-20.38,-17.94,-15.74
324,-14.5120713261,-20.36,-17.92,-15.7
325,-14.4345728558,-20.34,-17.86,-15.52
326,-14.6502701935,-20.32,-17.72,-15.48
327,-15.1023078054,-20.32,-17.74,-15.32
328,-15.3446545124,-20.38,-17.76,-15.28
329,-15.0352650939,-20.36,-17.74,-15.3
330,-14.4252998633,-20.32,-17.74,-15.3
331,-13.989625778,-20.28,-17.8,-15.18
332,-13.6923632945,-20.26,-17.72,-14.92
333,-13.0929688549,-20.34,-17.66,-14.28
334,-12.2882108034,-20.32,-17.68,-14.1
335,-11.9390360476,-20.38,-17.62,-13.76
336,-12.1681816373,-20.38,-17.6,-13.48
337,-12.3869797559,-20.36,-17.56,-13.28
338,-12.2025884144,-20.4,-17.5,-13.16
339,-11.8228727667,-20.4,-17.44,-13.12
340,-11.633551526,-20.36,-17.46,-13
341,-11.6153293669,-20.34,-17.36,-12.98
342,-11.3825551151,-20.36,-17.3,-12.82
343,-10.8716942544,-20.3,-17.24,-12.62
344,-10.48504113,-20.3,-17.24,-12.34
345,-10.3905847491,-20.3,-17.18,-12.42
346,-10.3004655601,-20.24,-16.94,-12.34
347,-10.004259227,-20.22,-16.96,-12.32
348,-9.6666378181,-20.18,-16.9,-12.3
349,-9.6007404775,-20.1,-16.9,-12.38
350,-9.964330267,-20.08,-16.82,-12.4
351,-10.6832644067,-20.1,-16.84,-12.44
352,-11.4594416536,-20.12,-16.88,-12.3
353,-11.8667019675,-20.06,-16.72,-12.3
354,-11.6732245828,-20.06,-16.62,-12.14
355,-11.0009734511,-20.12,-16.66,-12.2
356,-10.2333016983,-20.18,-16.6,-12.18
357,-9.8129781267,-20.2,-16.6,-12.44
358,-9.8611968921,-20.22,-16.52,-12.92
359,-9.9999565803,-20.22,-16.26,-13.1
360,-9.8230726996,-20.2,-16.06,-13.18
361,-9.4903505124,-20.14,-16.1,-13.12
362,-9.504330363,-20.18,-16,-13.32
363,-10.0680827047,-20.14,-16.12,-13.4
364,-10.9037956523,-20.18,-16.08,-13.46
365,-11.4489666873,-20.24,-15.96,-13.32
366,-11.3336949185,-20.24,-15.98,-13.12
367,-10.7707452424,-20.24,-16.04,-13.1
368,-10.2615393162,-20.3,-15.94,-13.16
369,-10.1265517868,-20.32,-15.9,-13.14
370,-10.3948545326,-20.36,-15.76,-13
371,-10.7767265776,-20.4,-15.98,-13
372,-10.9249952732,-20.42,-15.88,-12.78
373,-10.8738037849,-20.48,-15.82,-12.58
374,-10.9017002325,-20.58,-15.72,-12.36
375,-10.9660437041,-20.6,-15.74,-12.3
376,-10.7710679054,-20.54,-15.9,-12
377,-10.4768683777,-20.52,-15.86,-12.12
378,-10.575104516,-20.58,-15.84,-11.94
379,-10.9607392504,-20.58,-15.8,-11.94
380,-10.9534536616,-20.58,-15.66,-11.74
381,-10.3660652691,-20.58,-15.72,-11.74
382,-9.7223694352,-20.58,-15.66,-11.5
383,-9.3253040825,-20.54,-15.62,-11.26
384,-8.9410183029,-20.52,-15.68,-11.08
385,-8.4846258801,-20.54,-15.72,-11.16
386,-8.2380117223,-20.54,-15.54,-11.34
387,-8.2410031589,-20.52,-15.44,-10.9
388,-8.1025356471,-20.54,-15.32,-10.88
389,-7.5420070594,-20.56,-15.16,-10.54
390,-6.6220409169,-20.54,-15.04,-10.48
391,-5.6908922599,-20.52,-14.76,-10.26
392,-5.4841948803,-20.52,-14.56,-9.92
393,-6.3616432584,-20.5,-14.64,-9.78
394,-7.4279659714,-20.48,-14.48,-9.54
395,-7.4272161527,-20.44,-14.52,-9.36
396,-6.121547531,-20.46,-14.44,-9.2
397,-4.5053244668,-20.48,-14.34,-9.12
398,-3.9217795297,-20.46,-14.3,-8.98
399,-4.7469348769,-20.44,-14.3,-8.88
400,-6.0856896596,-20.44,-14.08,-8.88
401,-6.8786079378,-20.48,-13.8,-8.98
402,-6.8930123725,-20.46,-13.78,-8.9
403,-6.5487074872,-20.48,-13.68,-8.82
404,-6.1179079922,-20.5,-13.72,-8.44
405,-5.4688093484,-20.52,-13.66,-8.34
406,-4.5523816862,-20.52,-13.46,-7.98
407,-3.6059136519,-20.44,-13.4,-7.68
408,-2.8505005996,-20.46,-13.32,-7.38
409,-2.4100740761,-20.48,-13.2,-6.98
410,-2.2751459371,-20.5,-13.26,-6.78
411,-2.3382857336,-20.56,-13.26,-6.7
412,-2.6948295801,-20.54,-13.26,-6.82
413,-3.4655792917,-20.54,-13.1,-6.58
414,-4.4337442427,-20.52,-13.24,-6.86
415,-5.2955739879,-20.54,-13.24,-6.54
416,-5.7904338596,-20.58,-13.16,-6.7
417,-5.5075645979,-20.56,-13.18,-6.7
418,-4.3674000779,-20.56,-12.98,-6.46
419,-3.0490237049,-20.56,-13.04,-6.44
420,-2.2181727542,-20.56,-12.92,-6.16
421,-1.7817490703,-20.54,-13,-5.9
422,-1.2826852911,-20.48,-13.04,-5.52
423,-0.7774216196,-20.48,-12.58,-5.24
424,-0.9226593807,-20.48,-12.38,-4.96
425,-1.7371152633,-20.52,-12.38,-4.42
426,-2.2091453044,-20.5,-12.08,-3.86
427,-1.8614087205,-20.5,-11.78,-3.64
428,-1.4624300435,-20.46,-11.8,-3.3
429,-1.6404902376,-20.46,-11.68,-3.28
430,-1.8589349932,-20.44,-11.54,-2.8
431,-1.3108620147,-20.4,-11.52,-2.78
432,-0.1770241252,-20.44,-11.4,-2.56
433,0.5093251258,-20.42,-11.46,-2.72
434,0.1360729684,-20.38,-11.28,-2.66
435,-0.7978592495,-20.38,-11.12,-2.38
436,-1.5192881356,-20.38,-11.02,-2.16
437,-1.9947626879,-20.38,-10.8,-1.78
438,-2.6824977969,-20.4,-10.62,-1.6
439,-3.5937142984,-20.38,-10.18,-1
440,-4.1183619792,-20.36,-10,-0.94
441,-3.8292247698,-20.34,-9.92,-0.6
442,-3.0440118942,-20.32,-9.64,-0.1
443,-2.445029445,-20.32,-9.48,0.12
444,-2.2910874358,-20.3,-9.22,0.24
445,-2.0235465963,-20.26,-9.18,0.32
446,-1.0018773477,-20.26,-8.9,0.54
447,0.5337982857,-20.28,-8.36,0.68
448,1.9315798885,-20.3,-8.6,0.8
449,2.8907040798,-20.32,-8.44,0.9
450,3.2939522829,-20.28,-8,0.94
451,3.1279100907,-20.26,-7.86,0.9
452,2.6869491729,-20.28,-7.96,0.92
453,2.2999030621,-20.32,-7.82,0.88
454,2.004052258,-20.28,-7.58,1.34
455,1.7536035425,-20.24,-7.52,1.3
456,1.6737828361,-20.28,-7.36,1.44
457,1.9010129285,-20.3,-7.42,1.38
458,2.3365533507,-20.34,-7,1.78
459,2.8601752628,-20.4,-7.1,1.96
460,3.453296006,-20.4,-6.68,2.14
461,4.0066013854,-20.34,-6.6,2.32
462,4.449945174,-20.36,-6.64,2.52
463,4.7921277043,-20.34,-6.48,2.9
464,4.9901241852,-20.34,-6.7,2.92
465,5.2770622443,-20.32,-6.64,3.42
466,6.1349839131,-20.32,-6.76,3.54
467,7.3746275889,-20.36,-6.7,3.38
468,7.8331607813,-20.36,-6.76,3.54
469,6.6160845275,-20.38,-7.02,3.94
470,4.4129768599,-20.4,-6.5,4.36
471,2.9269248062,-20.4,-6.28,4.22
472,2.9274902915,-20.36,-6.34,4.44
473,3.6916743139,-20.32,-6.1,4.78
474,4.4256596315,-20.3,-5.98,4.7
475,5.1617016522,-20.32,-6.24,4.78
476,6.0354210571,-20.38,-6.6,5
477,6.7810271318,-20.38,-6.22,5.2
478,7.2560181204,-20.34,-5.58,5.6
479,7.6522945088,-20.32,-5.24,5.66
480,8.0641679794,-20.38,-5.14,5.76
481,8.3017024084,-20.38,-5.08,6.1
482,8.2232488752,-20.36,-4.94,6.4
483,8.0232801945,-20.3,-4.84,6.42
484,8.0004391649,-20.28,-4.34,6.56
485,8.1533252765,-20.24,-4.4,6.72
486,8.3618800535,-20.3,-4.34,6.96
487,8.7090511436,-20.32,-4.16,6.94
488,9.1057158313,-20.28,-4.22,7
489,9.1031359158,-20.3,-3.82,7.14
490,8.5692189423,-20.3,-3.72,6.88
491,7.9705449286,-20.32,-3.36,7.24
492,7.8257908857,-20.32,-3.12,7.54
493,8.2677149739,-20.32,-2.76,7.26
494,9.0218960722,-20.32,-2.42,7.36
495,9.5467807599,-20.36,-2.98,7.32
496,9.552235518,-20.28,-3.14,7.38
497,9.4188362336,-20.34,-3.04,7.34
498,9.6591324001,-20.36,-2.38,7.14
499,10.3929309122,-20.38,-2.42,7.46
500,11.4008672945,-20.4,-2.14,7.68
501,12.0826658889,-20.4,-1.58,7.92
502,11.8621606019,-20.4,-1.2,8.1
503,10.9346045471,-20.4,-1.36,8.12
504,10.1354108538,-20.46,-1.22,8.22
505,10.1565009842,-20.44,-1.16,8.38
506,10.9054047821,-20.44,-0.64,8.34
507,11.7195796231,-20.44,0.06,7.98
508,12.2722354049,-20.48,0.24,8
509,12.6267730606,-20.48,0.3,7.6
510,12.6886338157,-20.5,0.64,7.76
511,12.311604891,-20.5,1.4,7.82
512,11.6358017738,-20.48,1.78,7.96
513,11.0668113851,-20.54,2.2,7.8
514,10.8509182482,-20.54,2.5,7.9
515,10.7691602402,-20.58,3,7.9
516,10.6453451115,-20.56,3.22,7.58
517,10.7677874061,-20.56,3.58,7.56
518,11.3806126518,-20.58,3.82,8.06
519,12.2084726083,-20.6,4.1,7.94
520,12.6829035659,-20.6,4.92,7.88
521,12.5075432776,-20.64,5.64,8.24
522,12.0087683664,-20.64,5.74,8.08
523,11.6210890629,-20.64,5.44,8.3
524,11.2684349125,-20.64,5.48,8.48
525,10.7276668762,-20.58,5.62,8.54
526,10.1025276174,-20.56,5.9,8.46
527,9.6265652473,-20.58,5.94,8.78
528,9.356795511,-20.6,6.1,8.84
529,9.1942409801,-20.6,6.32,8.62
530,9.1882767096,-20.6,6.74,8.42
531,9.5995999509,-20.56,6.78,8.4
532,10.5355621309,-20.6,6.8,8.84
533,11.7261205294,-20.56,6.98,9.2
534,12.6908117039,-20.54,6.96,9.9
535,13.1217430833,-20.5,6.96,9.94
536,13.1806151364,-20.5,6.84,9.88
537,13.2178199925,-20.48,7.08,9.72
538,13.3706339567,-20.46,7,10.12
539,13.6144506032,-20.46,7.08,10.48
540,13.821939493,-20.44,7.06,10.9
541,13.9149613003,-20.4,6.96,11.3
542,14.0693657357,-20.38,6.98,11.14
543,14.2621390775,-20.34,7.36,11.18
544,14.110167421,-20.34,7.74,11.46
545,13.7047821648,-20.3,7.66,11.66
546,13.7311896957,-20.36,7.46,11.78
547,14.4248959515,-20.34,7.68,12.06
548,15.2653794599,-20.34,7.72,12.04
549,15.7674734977,-20.34,8.52,11.96
550,15.7879678065,-20.32,8.52,11.88
551,15.1961124147,-20.28,8.02,11.84
552,14.1079178805,-20.26,7.98,11.82
553,13.3342846574,-20.26,8.08,11.94
554,13.6759637217,-20.22,8.1,12.04
555,14.7709062713,-20.24,8.34,12.34
556,15.5125427211,-20.24,8.44,12.5
557,15.481384929,-20.2,8.38,12.58
558,15.1397826252,-20.22,8.46,12.58
559,14.9967786808,-20.24,8.54,12.38
560,15.1789980293,-20.3,8.56,12.48
561,15.4136108447,-20.28,8.64,12.58
562,15.3191379897,-20.28,8.46,13
563,14.9022326629,-20.24,8.82,13
564,14.5505804423,-20.26,8.68,12.84
565,14.5147627562,-20.26,8.7,12.8
566,14.5812365976,-20.3,8.96,12.78
567,14.4086302441,-20.24,8.86,13.1
568,14.0364328891,-20.24,8.5,13.18
569,13.810532956,-20.2,8.32,13.14
570,13.9779707757,-20.24,8.32,13.18
571,14.4431086592,-20.24,8.4,13.28
572,14.8594840932,-20.16,8.4,13.22
573,15.1576306254,-20.16,8.26,13.26
574,15.7072395676,-20.12,7.74,13.56
575,16.6183643707,-20.18,7.96,13.68
576,17.4027763871,-20.22,8.24,13.8
577,17.5931785936,-20.22,8.12,13.96
578,17.2527183841,-20.22,8.2,14.14
579,16.7260629365,-20.26,8.38,14.24
580,16.192378576,-20.22,8.24,14.18
581,15.698287576,-20.22,8.08,14.28
582,15.3593255342,-20.24,8.02,14.52
583,15.2724915494,-20.26,8.06,14.48
584,15.4198511911,-20.24,8.18,14.72
585,15.7265766878,-20.22,8.38,14.64
586,16.0185446547,-20.24,8.46,14.92
587,15.9701737926,-20.28,8.56,14.46
588,15.4908841462,-20.3,8.22,14.5
589,15.199961235,-20.28,8.28,14.68
590,15.6682742814,-20.3,8.54,14.66
591,16.3852769412,-20.26,8.34,14.72
592,16.5986352765,-20.24,8.52,14.78
593,16.4005652036,-20.28,8.78,14.88
594,16.2515266513,-20.32,9.08,14.96
595,16.2929048276,-20.32,9.14,15.12
596,16.391874242,-20.28,9.5,15.08
597,16.4186999773,-20.4,9.58,15.2
598,16.3209608566,-20.4,9.8,15.38
599,16.0599088503,-20.4,10.26,15.4
600,15.7815616687,-20.42,10,15.64
601,15.851640729,-20.4,10.02,15.68
602,16.2963855573,-20.34,10.22,15.58
603,16.5574806113,-20.3,10.28,15.56
604,16.2832010393,-20.28,9.94,15.74
605,15.9529572605,-20.3,10.08,15.9
606,16.147258184,-20.34,10.22,15.86
607,16.7395576279,-20.34,10.48,15.68
608,17.2634010898,-20.34,10.36,15.62
609,17.4966513591,-20.32,10.3,15.6
610,17.4414485788,-20.32,10.46,15.82
611,17.1394949186,-20.3,10.46,15.76
612,16.7217381664,-20.24,10.58,16.24
613,16.3994000288,-20.24,10.6,16.16
614,16.2801931913,-20.24,10.78,16.08
615,16.3254297555,-20.2,10.64,16.18
616,16.4854215339,-20.22,10.92,16.34
617,16.731728133,-20.3,10.96,16.32
618,16.9097636489,-20.22,10.86,16.14
619,16.8355212178,-20.2,10.64,16.06
620,16.553773288,-20.16,10.58,15.9
621,16.2804510759,-20.18,10.26,15.9
622,16.2574141296,-20.14,10.18,15.78
623,16.5345645246,-20,10.08,15.68
624,16.7783849673,-20,9.82,15.64
625,16.7455744826,-20,10.24,15.42
626,16.5670119558,-19.96,10.2,15.5
627,16.3034105602,-19.96,10.32,15.56
628,16.0133157346,-20,10.34,15.32
629,16.0015583626,-19.96,10.68,15.24
630,16.342434583,-19.9,10.7,15.38
631,16.7172062889,-19.86,10.9,15.54
632,16.8694565801,-19.88,10.88,15.68
633,16.7747506076,-19.86,11.06,15.76
634,16.5061031146,-19.9,11.18,15.7
635,16.1810595605,-19.92,11.2,15.58
636,16.0529705678,-19.94,11.06,15.58
637,16.3687356309,-19.96,11.04,15.58
638,16.9718850068,-19.96,11.32,15.56
639,17.4843818563,-19.98,11.12,15.64
640,17.8604297896,-20,11.42,15.62
641,18.2156326919,-20.02,11.48,15.38
642,18.4451093847,-20,11.46,15.32
643,18.444401872,-20.04,11.4,15.58
644,18.2566637667,-20.04,11.46,15.62
645,17.9577632151,-20.1,11.78,15.64
646,17.7253465356,-20.12,12.22,15.64
647,17.6762198967,-20.12,12.32,15.76
648,17.531831927,-20.26,12.58,15.86
649,17.0576052705,-20.28,12.74,15.84
650,16.6482496271,-20.24,12.78,15.98
651,16.7863294931,-20.32,13.3,15.94
652,17.2725224071,-20.36,13.3,15.84
653,17.59861398,-20.36,13.06,15.8
654,17.6784195198,-20.42,12.9,15.82
655,17.6825277193,-20.46,12.7,15.78
656,17.5061817061,-20.42,12.7,15.52
657,16.9239305499,-20.4,12.68,15.52
658,16.2050276071,-20.42,12.66,15.66
659,16.0202380293,-20.42,12.84,15.7
660,16.5161527999,-20.38,12.8,15.84
661,17.046237013,-20.36,13.06,15.78
662,16.9904175633,-20.38,13.14,15.76
663,16.3466238622,-20.42,12.74,16.04
664,15.5344729615,-20.34,13,16
665,14.9230277168,-20.36,12.86,16.04
666,14.6650662465,-20.38,12.74,16.16
667,14.7461785616,-20.38,12.9,16.3
668,14.9255728007,-20.42,13.12,16.22
669,14.9377566352,-20.34,13.3,16.32
670,14.8446515495,-20.3,13.24,16.42
671,14.8938939716,-20.3,13.08,16.54
672,15.1631867649,-20.34,13.06,16.62
673,15.4747400819,-20.34,13.1,16.5
674,15.5517795901,-20.26,13.16,16.54
675,15.3871384387,-20.24,13.02,16.6
676,15.4103858123,-20.16,13,16.62
677,15.921268375,-20.16,13,16.72
678,16.5208591526,-20.12,13.36,16.96
679,16.6190136802,-20.1,13.42,17.02
680,16.3210167636,-20.08,13.5,17.06
681,16.2733204673,-20.12,13.56,17.16
682,16.7454071843,-20.1,13.72,17.2
683,17.4302272259,-20.1,13.9,17.12
684,17.9860954551,-20.1,13.76,17.02
685,18.2320357904,-20.12,13.78,16.94
686,18.1261755714,-20.1,13.72,17.08
687,17.8430184285,-20.1,13.44,17.1
688,17.5787816958,-20.08,13.9,16.98
689,17.3118069432,-20.12,13.86,16.72
690,16.9051385524,-20.1,13.72,16.64
691,16.4348101281,-20.08,13.9,16.68
692,16.2497886155,-20.06,13.62,16.68
693,16.4837076199,-20.04,13.64,16.74
694,16.8083266583,-20.08,13.5,16.46
695,16.8751526076,-20.02,13.6,16.46
696,16.6942335853,-20,13.5,16.5
697,16.539643438,-19.98,13.64,16.52
698,16.6640422826,-20,13.66,16.64
699,16.963188577,-20.08,13.58,16.64
700,17.059932316,-20.12,13.8,16.7
701,16.8705114219,-20.16,13.56,16.78
702,16.6184687565,-20.16,13.58,16.58
703,16.4693546577,-20.12,13.36,16.58
704,16.541929319,-20.12,13.42,16.54
705,16.8227294698,-20.18,13.4,16.5
706,17.0808388658,-20.16,13.22,16.56
707,17.1747232849,-20.14,13.18,16.44
708,17.1827293374,-20.12,12.86,16.42
709,17.1148182504,-20.1,12.94,16.56
710,16.8438902349,-20.1,12.9,16.56
711,16.432714726,-20.12,12.94,16.46
712,16.1974498908,-20.12,12.96,16.5
713,16.3297029263,-20.14,12.86,16.46
714,16.6546441501,-20.16,12.76,16.72
715,16.8677452962,-20.14,12.68,16.74
716,16.9575067167,-20.12,12.52,16.76
717,17.1036956583,-20.18,12.72,16.82
718,17.2032698898,-20.14,12.64,16.84
719,17.0803655819,-20.18,12.8,17.06
720,16.9036873847,-20.24,12.66,16.98
721,16.9015478638,-20.24,12.8,16.86
722,17.0460993628,-20.16,12.3,16.84
723,17.1918316365,-20.12,12.24,16.84
724,17.3002586875,-20.1,12.16,16.76
725,17.4204307013,-20.12,11.9,16.6
726,17.4870272658,-20.12,12.02,16.58
727,17.3029371886,-20.1,11.94,16.76
728,16.7498649505,-20.14,11.68,16.76
729,16.0445744105,-20.16,11.54,16.74
730,15.7180585917,-20.12,11.46,16.68
731,16.0591492396,-20.16,11.66,16.74
732,16.6896115618,-20.22,11.58,16.9
733,17.0339904201,-20.22,11.72,16.92
734,16.9988426386,-20.24,11.68,16.84
735,16.8520128234,-20.2,11.78,16.66
736,16.7680192487,-20.2,11.84,16.66
737,16.7722650479,-20.22,12.08,16.66
738,16.7774566424,-20.22,12.14,16.6
739,16.6719549988,-20.24,12.22,16.58
740,16.5087515673,-20.26,12.38,16.62
741,16.4511518806,-20.3,12.44,16.64
742,16.5589784835,-20.24,12.28,16.64
743,16.6952685711,-20.3,12.2,16.6
744,16.6990341304,-20.32,12.12,16.5
745,16.593202828,-20.34,12.12,16.6
746,16.534860934,-20.36,11.98,16.62
747,16.6128816243,-20.46,12.52,16.64
748,16.7934966187,-20.48,12.68,16.58
749,17.0209368666,-20.46,12.84,16.64
750,17.2031651087,-20.36,12.6,16.72
751,17.2118213544,-20.38,12.56,16.66
752,16.9789575397,-20.44,12.34,16.78
753,16.5111941851,-20.44,12.8,16.86
754,16.1090991169,-20.4,13,16.86
755,16.2188205009,-20.42,13.22,16.92
756,16.6292955055,-20.42,13.04,16.82
757,16.7246990889,-20.36,13.04,16.72
758,16.5302136403,-20.34,13.1,16.7
759,16.4181618841,-20.34,13.18,16.78
760,16.3160043113,-20.38,13.18,16.92
761,16.0208338221,-20.4,12.86,16.92
762,15.6934853566,-20.34,12.88,16.92
763,15.6554292602,-20.3,12.92,17.08
764,15.943231149,-20.28,13.02,17.18
765,16.3017535474,-20.28,13.04,17.06
766,16.5769837642,-20.26,13.16,17.04
767,16.7158191029,-20.24,13.4,16.86
768,16.5324665612,-20.24,13.56,16.8
769,16.0467583901,-20.16,13.64,16.9
770,15.70594664,-20.18,13.72,16.98
771,15.8233311337,-20.18,13.76,17.08
772,16.1991508013,-20.18,13.7,17.08
773,16.5530844211,-20.18,13.66,17.16
774,16.9044724488,-20.22,13.7,17.18
775,17.3460245424,-20.32,14.1,17.28
776,17.7987469577,-20.32,13.94,17.3
777,18.0516617985,-20.2,14.16,17.28
778,17.8792258623,-20.22,13.96,17.24
779,17.2484023608,-20.24,13.66,17.08
780,16.3572350157,-20.24,13.58,17.14
781,15.4160580701,-20.24,13.72,17.24
782,14.6999672712,-20.28,13.6,17.26
783,14.5367508418,-20.34,13.58,17.36
784,14.8602769994,-20.34,13.56,17.44
785,15.2224671441,-20.36,13.46,17.52
786,15.317303048,-20.34,13.76,17.58
787,15.201297177,-20.38,13.7,17.56
788,15.1612582764,-20.4,13.72,17.46
789,15.4715220063,-20.38,13.78,17.44
790,16.1260169136,-20.38,13.7,17.64
791,16.7135379828,-20.4,13.62,17.66
792,16.7494310092,-20.46,13.48,17.78
793,16.2232700424,-20.44,13.24,17.74
794,15.5848233834,-20.48,13.32,17.56
795,15.2456949096,-20.46,13.4,17.56
796,15.3570526857,-20.44,13.56,17.44
797,15.9029586617,-20.4,13.6,17.44
798,16.7463228888,-20.42,13.34,17.34
799,17.6297269715,-20.4,13.2,17.3
800,18.224338007,-20.38,13.18,17.16
801,18.3382103667,-20.34,13.38,17.18
802,18.0700846464,-20.46,13.62,17.08
803,17.635963759,-20.48,13.74,17.12
804,17.2396958637,-20.46,13.96,17.22
805,17.0728926403,-20.4,14.22,17.26
806,17.2092509507,-20.36,14.16,17.18
807,17.5434887703,-20.34,14.44,17.22
808,17.7703942753,-20.34,14.46,17.18
809,17.5498689993,-20.28,14.48,17.08
810,16.9616791645,-20.24,14.32,17.06
811,16.4687934663,-20.26,13.98,17.1
812,16.2374040592,-20.18,14.16,17.12
813,16.0235979111,-20.14,14.24,17.16
814,15.8454979742,-20.16,14.06,17.1
815,16.0887058416,-20.14,14.22,17.02
816,16.6756054453,-20.1,14.42,17.02
817,16.928199013,-20.08,14.48,17.08
818,16.5161774471,-20.1,14.72,17.12
819,15.8096267537,-20.14,14.36,17.3
820,15.3046745756,-20.1,14.3,17.2
821,15.2738545236,-20.04,14.06,17.22
822,15.8016422501,-20.08,14.12,17.34
823,16.6338220618,-20.08,14.3,17.48
824,17.1609789198,-20.12,14.5,17.46
825,16.9941694186,-20.1,14.48,17.46
826,16.4187937622,-20.08,14.66,17.48
827,15.9028600095,-20.04,14.54,17.6
828,15.4264825098,-20.02,14.54,17.52
829,14.8806481001,-20.06,14.46,17.62
830,14.5967034466,-20.06,14.4,17.56
831,14.8399668547,-20.12,14.5,17.62
832,15.3653920198,-20.08,14.36,17.68
833,15.8031749775,-20.06,14.44,17.76
834,15.989547457,-20.12,14.44,17.68
835,15.9359711881,-20.08,14.66,17.64
836,15.7001590042,-20.04,15,17.42
837,15.2598883755,-20.12,15.02,17.48
838,14.7304188362,-20.14,15,17.38
839,14.6113715066,-20.12,15.12,17.42
840,15.3459991679,-20.1,15.12,17.36
841,16.5945040116,-20.14,15.02,17.32
842,17.4632697465,-20.12,15.14,17.18
843,17.5988759905,-20.1,15.12,17.18
844,17.4815758825,-20.1,15.08,17.12
845,17.5716357814,-20.12,15,17.18
846,17.720885733,-20.16,15.26,17.28
847,17.5446046677,-20.14,15.18,17.14
848,16.9965047077,-20.14,15.1,16.58
849,16.3062466374,-20.02,14.92,16.5
850,15.5514378331,-20.04,14.88,16.46
851,14.7341159797,-20.1,14.58,16.38
852,14.2296075812,-20.1,14.42,16.2
853,14.5091015247,-20.1,14.42,16.14
854,15.3445158178,-20.1,14.52,16.14
855,16.0690234452,-20.14,14.5,16
856,16.4267647288,-20.1,14.26,15.86
857,16.4183762877,-20.14,14.48,15.78
858,15.9296716937,-20.16,14.48,15.7
859,15.1438915249,-20.12,14.46,15.82
860,14.6927898116,-20.16,14.42,15.74
861,14.9358653282,-20.2,14.46,15.82
862,15.5132212589,-20.06,14.38,15.8
863,15.9042298937,-20.04,14.26,15.84
864,16.0594233047,-20.04,14.22,15.86
865,16.2446497914,-20.08,14.12,15.84
866,16.4852445627,-20.06,14.16,15.86
867,16.5150679919,-20.12,13.78,15.92
868,16.2645200286,-20.12,13.84,16.02
869,16.056283031,-20.08,14.18,15.92
870,16.1515836294,-20.06,14.28,15.8
871,16.3728067275,-20.04,14,15.74
872,16.4917976084,-20.02,14,15.74
873,16.6071198044,-20,14.08,16.22
874,16.7796509467,-20.04,14.08,16.22
875,16.8052505897,-20.02,14.16,16.08
876,16.6359711033,-20,14.52,16.16
877,16.5310352041,-20.02,14.7,16.1
878,16.5883303166,-20.02,14.74,16.12
879,16.5469973029,-19.96,14.74,16.06
880,16.248221291,-19.92,14.66,16.12
881,15.959783925,-19.88,14.82,16.28
882,16.0122225747,-19.88,14.7,16.16
883,16.4157969325,-19.82,14.62,16.26
884,16.9574434697,-19.88,14.7,16.12
885,17.3534264994,-19.92,14.58,16.14
886,17.4263884814,-19.92,14.62,16.28
887,17.2936371183,-20.08,14.6,16.24
888,17.2107030433,-20.08,14.64,16.28
889,17.2946069338,-20.06,14.66,16.22
890,17.4007867023,-20.06,14.82,16.26
891,17.2614074003,-20.04,14.54,16.22
892,16.9188567025,-20.02,14.88,16.28
893,16.7644867398,-19.96,14.94,16.26
894,16.985199756,-19.98,14.84,16.44
895,17.3312850932,-19.98,14.9,16.54
896,17.4890094982,-19.98,15.12,16.42
897,17.3836184166,-20,15.1,16.28
898,17.1378059873,-19.94,15.24,16.3
899,16.8166473126,-19.96,15.22,16.52
900,16.3850366791,-19.92,15.14,16.76
901,15.9846395031,-19.9,14.94,16.78
902,15.80401252,-19.92,14.94,16.9
903,15.7162542669,-19.96,14.74,16.98
904,15.4567573116,-20,14.7,17.08
905,15.0865193161,-20.04,14.76,17.16
906,15.0140066154,-20.04,14.6,17.2
907,15.4780423584,-20.02,14.36,17.34
908,16.2294855128,-20.04,14.44,17.18
909,16.8978017698,-19.96,14.36,17.28
910,17.3225133065,-19.9,14.46,17.44
911,17.4440062401,-19.82,14.3,17.38
912,17.2476733985,-19.76,14.36,17.4
913,16.8955470112,-19.78,14.54,17.38
914,16.7502382079,-19.84,14.54,17.4
915,16.9560822471,-19.76,14.32,17.52
916,17.1293282042,-19.8,14.5,17.62
917,16.9754041015,-19.82,14.52,17.5
918,16.8125778799,-19.88,14.4,17.44
919,16.9892956181,-19.84,14.48,17.26
920,17.3783888047,-19.8,14.4,17.2
921,17.6957544426,-19.74,14.36,17.3
922,17.7551824773,-19.7,14.46,17.48
923,17.5005545721,-19.72,14.3,17.52
924,17.058568358,-19.68,14.5,17.38
925,16.7142411127,-19.74,14.58,17.38
926,16.7941712042,-19.72,14.64,17.28
927,17.3358160522,-19.68,14.78,17.28
928,17.9358851905,-19.62,15.04,17.3
929,18.1949933861,-19.58,15.1,17.26
930,18.0581194038,-19.54,15.16,17.18
931,17.6430078708,-19.56,15.3,17.02
932,17.0868488372,-19.62,15.52,16.94
933,16.5609854926,-19.64,15.4,17.02
934,16.2448969839,-19.7,15.54,17.14
935,16.3266885898,-19.72,15.62,16.94
936,16.9003638559,-19.76,15.7,16.9
937,17.70532359,-19.78,15.68,16.74
938,18.2129761404,-19.82,15.68,16.8
939,18.1043555224,-19.76,15.56,16.66
940,17.4905279869,-19.8,15.78,16.6
941,16.8011285837,-19.74,15.82,16.66
942,16.4817990219,-19.7,15.6,16.68
943,16.5550538514,-19.72,15.5,16.72
944,16.6142497653,-19.74,15.36,16.9
945,16.3253235787,-19.82,15.44,16.88
946,15.8074843672,-19.94,15.52,16.78
947,15.5602080768,-19.98,15.56,16.76
948,15.9467348089,-20.02,15.64,16.64
949,16.8198698388,-20.1,15.64,16.6
950,17.6869598992,-20.1,15.46,16.54
951,18.0169144327,-20.18,15.34,16.68
952,17.5954396966,-20.2,15.26,16.8
953,16.7516984746,-20.16,15.1,16.66
954,16.082991869,-20.18,15.06,16.66
955,15.9676221551,-20.22,15.02,16.74
956,16.3716891601,-20.26,15.12,16.92
957,16.958942242,-20.24,15.12,16.96
958,17.3810893277,-20.22,15.22,16.98
959,17.547389546,-20.18,15.16,16.88
960,17.4967014107,-20.2,15.08,17.06
961,17.1054593695,-20.12,14.88,17.08
962,16.2968910436,-20.08,14.96,17.08
963,15.4274520837,-20.08,14.6,17.18
964,14.8494134618,-20.14,14.94,17.3
965,14.4181388994,-20.06,14.9,17.26
966,14.1135115135,-20.1,14.8,17.2
967,14.2129378037,-20.06,15.08,17.26
968,14.6636447957,-19.98,15.28,17.3
969,15.234263164,-19.96,15.4,17.28
970,15.8429809889,-19.88,15.32,17.38
971,16.4095929392,-19.78,15.22,17.52
972,16.7743096238,-19.78,15.28,17.54
973,16.7162102042,-19.72,15.34,17.56
974,16.0421778717,-19.74,15.22,17.7
975,15.0098609982,-19.72,15.42,17.8
976,14.4343538626,-19.7,15.5,17.78
977,14.7796000233,-19.7,15.46,17.72
978,15.535652155,-19.72,15.6,17.88
979,15.9948444021,-19.7,15.62,17.88
980,16.1442371656,-19.7,15.54,17.8
981,16.3862258275,-19.68,15.36,17.72
982,16.8230559042,-19.7,15.28,17.78
983,17.2713747269,-19.72,15.24,17.84
984,17.5153620268,-19.7,15.24,17.88
985,17.3299192729,-19.7,15.14,17.76
986,16.655222809,-19.82,15.3,17.76
987,15.7892825662,-19.82,15.2,17.86
988,15.2374320431,-19.76,15.44,17.82
989,15.2982911091,-19.72,15.26,17.86
990,15.8334615053,-19.84,15.22,17.88
991,16.4420288637,-19.8,15.34,17.82
992,16.7345049344,-19.82,15.38,17.8
993,16.4472310263,-19.88,15.3,17.8
994,15.604531749,-19.94,15.34,17.78
995,14.6207477341,-20.02,15.42,17.68
996,13.9113052681,-20.06,15.48,17.68
997,13.5694701399,-20.04,15.42,17.6
998,13.6315657925,-20.1,15.4,17.66
999,14.1911254029,-20.04,15.46,17.72
1000,15.1131293608,-20.02,15.48,17.76
1001,15.9428751741,-19.98,15.48,17.68
1002,16.3054495851,-19.94,15.48,17.7
1003,16.2942617248,-19.98,15.38,17.7
1004,16.2095148574,-19.96,15.36,17.72
1005,16.167334808,-19.94,15.44,17.7
1006,16.1538854975,-19.96,15.68,17.6
1007,16.1364282544,-19.94,15.7,17.54
1008,16.0783442398,-19.94,15.64,17.56
1009,15.9398466525,-19.96,15.48,17.6
1010,15.7400771747,-19.98,15.72,17.66
1011,15.7016623876,-19.96,15.52,17.74
1012,16.0016968985,-19.98,15.46,17.6
1013,16.3832851578,-19.88,15.54,17.5
1014,16.5189624444,-19.86,15.56,17.54
1015,16.5915713636,-19.76,15.68,17.56
1016,16.9513534537,-19.76,15.68,17.68
1017,17.4680777929,-19.76,15.58,17.7
1018,17.6972936886,-19.66,15.54,17.7
1019,17.458733016,-19.62,15.5,17.8
1020,17.003879166,-19.64,15.4,17.9
1021,16.7006726965,-19.6,15.26,17.92
1022,16.6721773266,-19.64,15.2,18.02
1023,16.8479749818,-19.54,15.28,18.02
1024,17.1925185693,-19.56,15.14,17.9
1025,17.6096844582,-19.62,15.08,17.86
1026,17.928405986,-19.64,15.06,17.98
1027,18.1637441465,-19.6,15.04,17.94
1028,18.4531411763,-19.64,15.02,17.82
1029,18.7548769072,-19.7,15.02,17.86
1030,18.8166272655,-19.68,14.92,17.92
1031,18.4361768557,-19.6,14.86,17.96
1032,17.7672756241,-19.52,14.78,17.94
1033,17.1640508131,-19.5,14.88,17.88
1034,16.7745045651,-19.54,14.88,17.88
1035,16.6013581916,-19.5,14.74,17.92
1036,16.6178246575,-19.5,14.74,17.96
1037,16.7165778802,-19.5,14.74,18.14
1038,16.8327971082,-19.64,14.7,18.2
1039,16.9310662867,-19.62,14.6,18.24
1040,16.9603758284,-19.64,14.54,18.26
1041,16.9815829308,-19.64,14.58,18.26
1042,17.0426217137,-19.66,14.36,18.3
1043,17.047752261,-19.7,14.46,18.24
1044,17.0109985087,-19.64,14.58,18.06
1045,17.0888460002,-19.64,14.66,18.04
1046,17.2055342378,-19.68,14.78,18.06
1047,17.0893864781,-19.64,14.86,18.06
1048,16.7677362296,-19.68,14.68,18.14
1049,16.5782224564,-19.7,14.8,18.08
1050,16.6264719962,-19.7,14.62,18.04
1051,16.6222061494,-19.74,14.52,17.96
1052,16.3175477189,-19.78,14.5,17.9
1053,15.8050923506,-19.74,14.52,17.86
1054,15.3070893137,-19.72,14.5,17.84
1055,14.9858039863,-19.78,14.44,17.82
1056,15.0296133155,-19.84,14.26,17.88
1057,15.5752438054,-19.88,14.44,18.04
1058,16.3837027751,-19.92,14.4,18
1059,16.9274159815,-19.84,14.56,17.94
1060,17.0492135149,-19.82,14.68,17.82
1061,17.0747201627,-19.8,14.9,17.78
1062,17.1567450043,-19.8,14.72,17.8
1063,16.9889696012,-19.82,14.68,17.78
1064,16.2463951589,-19.82,14.72,17.7
1065,15.2762200298,-19.9,14.56,17.68
1066,15.002683512,-19.96,14.56,17.36
1067,15.7820080223,-19.94,14.82,17.3
1068,16.8784535113,-19.96,14.6,17.32
1069,17.306015786,-20.06,14.44,17.4
1070,16.7690430162,-20.02,14.46,17.4
1071,15.7576832217,-20.02,14.38,17.44
1072,15.0364013224,-20.02,14.34,17.36
1073,15.0726210591,-20.08,14.38,17.34
1074,15.6853857356,-20,14.32,17.46
1075,16.2532518513,-19.94,14.16,17.52
1076,16.4024845468,-19.9,14.26,17.42
1077,16.277801097,-19.96,14.32,17.46
1078,16.191673153,-19.98,14.3,17.54
1079,16.321023463,-20,14.3,17.48
1080,16.5398398603,-19.98,14.34,17.52
1081,16.5496026886,-20,14.42,17.54
1082,16.3145823196,-20,14.32,17.54
1083,16.0317788067,-19.98,14.2,17.48
1084,15.8429009518,-20,14.2,17.46
1085,15.8841393263,-20.02,14.22,17.48
1086,16.1593895545,-20,14.24,17.5
1087,16.3635680237,-20,14.44,17.5
1088,16.3306720772,-19.96,14.46,17.52
1089,16.2975024664,-19.92,14.64,17.54
1090,16.4216388663,-19.9,14.68,17.46
1091,16.5491256782,-19.84,14.6,17.66
1092,16.5956798872,-19.82,14.48,17.62
1093,16.6856497787,-19.78,14.54,17.5
1094,16.8828717461,-19.68,14.68,17.48
1095,17.0937711706,-19.62,14.68,17.5
1096,17.1966562469,-19.62,14.76,17.34
1097,17.1464617465,-19.6,14.84,17.34
1098,16.9474494535,-19.52,14.88,17.28
1099,16.531981918,-19.52,14.92,17.2
1100,15.7593917489,-19.48,15.38,17.2
1101,14.7401458322,-19.42,15.4,17.36
1102,14.0466428865,-19.34,15.24,17.48
1103,14.1598081128,-19.36,15.26,17.54
1104,14.844009549,-19.34,15.38,17.42
1105,15.5260288072,-19.36,15.48,17.44
1106,16.075651099,-19.26,15.46,17.5
1107,16.7267277658,-19.26,15.58,17.32
1108,17.3936629325,-19.26,15.7,17.32
1109,17.6110060817,-19.32,15.6,17.32
1110,17.1785123221,-19.22,15.42,17.36
1111,16.4037080372,-19.22,15.28,17.3
1112,15.7212162406,-19.24,15.3,17.28
1113,15.3600797897,-19.2,15.16,17.26
1114,15.2520534308,-19.24,15.16,17.12
1115,15.2001356991,-19.14,14.94,17.18
1116,15.1674884239,-19.2,14.98,17.2
1117,15.278118209,-19.26,15.08,17.22
1118,15.5662819431,-19.34,15.26,17.24
1119,15.947689644,-19.32,15.22,17.18
1120,16.3638974494,-19.4,15.12,17.22
1121,16.7670386298,-19.4,14.88,17.28
1122,17.0122392501,-19.34,14.82,17.28
1123,16.8673715925,-19.36,14.84,17.38
1124,16.3445556763,-19.42,14.72,17.42
1125,15.9206556251,-19.48,14.54,17.38
1126,16.0366209951,-19.52,14.56,17.2
1127,16.5665463983,-19.54,14.82,17.18
1128,17.0902671573,-19.4,14.86,17.18
1129,17.4376865184,-19.38,14.84,17.28
1130,17.6704357458,-19.26,14.86,17.14
1131,17.7459434482,-19.32,15.02,17.04
1132,17.5919332256,-19.32,15.04,17.08
1133,17.3402380584,-19.3,15.04,17.22
1134,17.2303814359,-19.24,15.06,17.32
1135,17.3619209109,-19.28,15.12,17.42
1136,17.5189647771,-19.28,15.04,17.4
1137,17.4164683973,-19.28,15,17.32
1138,17.0751178664,-19.36,15.04,17.42
1139,16.6310595197,-19.4,14.98,17.48
1140,16.1126959419,-19.4,15.14,17.48
1141,15.6536375859,-19.28,15.2,17.46
1142,15.5434668782,-19.28,15.08,17.42
1143,15.8704465949,-19.22,14.96,17.54
1144,16.3060910891,-19.22,14.94,17.62
1145,16.4179763655,-19.18,15.08,17.54
1146,16.0512720024,-19.22,15.4,17.56
1147,15.452643024,-19.3,15.24,17.58
1148,15.1570149485,-19.32,15.04,17.5
1149,15.3977268148,-19.26,15.24,17.52
1150,15.7434293657,-19.28,15.26,17.38
1151,15.7892983101,-19.3,15.2,17.48
1152,15.7738686093,-19.2,15.06,17.4
1153,16.1129230058,-19.04,15.16,17.32
1154,16.7707358567,-19.04,15.12,17.28
1155,17.3905200231,-19.08,15.02,17.42
1156,17.7733400832,-19.06,14.78,17.26
1157,17.930778545,-19.1,14.78,17.22
1158,17.7709132244,-19.08,14.8,17.2
1159,17.2172468995,-19.08,14.76,17.14
1160,16.6086895065,-19.14,14.58,17.08
1161,16.3822691134,-19.18,14.78,17.06
1162,16.4221500572,-19.16,14.9,17.2
1163,16.279922947,-19.02,15.02,17.08
1164,15.8709296124,-19.04,15.02,17.14
1165,15.4772816432,-19.12,15.22,17.18
1166,15.1105806243,-19.16,15.16,17.2
1167,14.4273989112,-19.14,15.12,17.32
1168,13.5609728719,-19.14,15.18,17.36
1169,13.3253647473,-19.24,15.18,17.46
1170,14.0474477483,-19.24,15.06,17.44
1171,15.0043960778,-19.18,15.02,17.52
1172,15.5520333591,-19.06,15.02,17.5
1173,15.8676130818,-19.06,15.16,17.32
1174,16.2499119832,-19.14,15.14,17.26
1175,16.5831067071,-19.04,15.2,17.4
1176,16.5878807306,-19.02,15.32,17.24
1177,16.2022869055,-19.12,15.22,17.14
1178,15.7877949035,-19.26,15.1,17.24
1179,15.8368628526,-19.24,15.12,17.34
1180,16.3951629441,-19.28,15.18,17.36
1181,17.0342375473,-19.32,15.42,17.48
1182,17.2774693535,-19.32,15.44,17.4
1183,16.9890499823,-19.36,15.48,17.38
1184,16.4785449841,-19.36,15.52,17.42
1185,16.150087588,-19.34,15.88,17.32
1186,16.1023297272,-19.28,15.82,17.3
1187,16.1558547007,-19.24,15.68,17.06
1188,16.0498610031,-19.08,15.8,17.02
1189,15.6044963705,-19.06,15.76,17.04
1190,15.0018700168,-19.06,15.54,16.86
1191,14.70352272,-19.06,15.58,16.86
1192,14.9358144965,-18.96,15.64,16.84
1193,15.5475856552,-19,15.58,16.7
1194,16.2471190984,-18.98,15.58,16.54
1195,16.7533427742,-19.02,15.66,16.54
1196,16.8761479223,-19.06,15.7,16.5
1197,16.6688919641,-19.16,15.78,16.46
1198,16.4173273479,-19.22,15.86,16.52
1199,16.4070446249,-19.18,15.84,16.56
1200,16.7338333207,-19.28,15.98,16.54
1201,17.2058234143,-19.24,15.86,16.76
1202,17.4088469729,-19.28,15.92,16.88
1203,17.1043914695,-19.36,15.88,16.84
1204,16.6118186071,-19.34,15.9,16.92
1205,16.5580080884,-19.38,15.92,16.88
1206,17.1122129538,-19.38,15.8,17
1207,17.7456772592,-19.28,15.66,17.18
1208,17.8955221623,-19.24,15.66,17.08
1209,17.5612627933,-19.26,15.68,16.96
1210,17.0975243054,-19.18,15.46,16.9
1211,16.6333521165,-19.18,15.52,16.9
1212,16.08887464,-19.22,15.6,17.06
1213,15.6536886003,-19.5,15.48,17
1214,15.6461294521,-19.5,15.54,16.96
1215,15.9786948511,-19.46,15.52,17.1
1216,16.3000799297,-19.46,15.4,17.1
1217,16.4589055105,-19.54,15.52,17
1218,16.4727395077,-19.46,15.64,16.94
1219,16.4145326863,-19.42,15.46,16.9
1220,16.4511616929,-19.3,15.42,16.98
1221,16.5195208975,-19.18,15.36,16.94
1222,16.282070524,-19.18,15.38,17
1223,15.7921376413,-18.98,15.08,17.12
1224,15.4731915749,-18.94,15.1,17.18
1225,15.4855965349,-18.94,15.04,17.14
1226,15.8262187203,-19,15.14,17.02
1227,16.5520059969,-18.96,15.14,17.02
1228,17.4122605794,-18.92,15.06,16.94
1229,17.8700545727,-18.92,14.96,16.76
1230,17.6953178704,-18.84,14.86,16.82
1231,17.1593874513,-18.84,14.82,16.84
1232,16.7901746954,-18.9,14.74,16.76
1233,16.8563353288,-18.86,14.62,16.86
1234,16.9833223879,-18.82,14.34,16.94
1235,16.717855546,-18.88,14.36,17.06
1236,16.2247295248,-18.82,14.38,17.02
1237,15.9947857673,-18.8,14.28,17.08
1238,16.1635304524,-18.68,14.1,17.24
1239,16.4955487172,-18.64,14.06,17.26
1240,16.820393895,-18.64,14.2,17.08
1241,17.0606991493,-18.66,14.22,16.98
1242,17.1117355761,-18.62,14.14,16.86
1243,16.935416884,-18.66,14.08,16.8
1244,16.7069403066,-18.56,14.24,16.82
1245,16.7521185328,-18.66,14.3,16.82
1246,16.979314253,-18.68,14.22,16.76
1247,16.7860405664,-18.68,14.3,16.86
1248,16.0010274566,-18.82,14.42,16.86
1249,15.1748682692,-18.8,14.36,16.84
1250,14.7487586332,-18.66,14.38,16.9
1251,14.6991918367,-18.56,14.4,16.96
1252,14.8914555148,-18.52,14.44,17
1253,15.181877881,-18.52,14.54,17
1254,15.3588010171,-18.5,14.62,17.12
1255,15.3547282846,-18.52,14.48,17.02
1256,15.4441004878,-18.44,14.42,17.02
1257,15.9608449744,-18.36,14.54,17.12
1258,16.756550493,-18.42,14.54,17.08
1259,17.335482724,-18.46,14.88,17
1260,17.4855599296,-18.5,15.04,16.94
1261,17.262277797,-18.52,14.98,17.08
1262,16.7409753925,-18.48,15.1,16.9
1263,16.2451834784,-18.5,15.36,16.76
1264,16.3108402361,-18.5,15.28,16.66
1265,17.0652234297,-18.52,15.22,16.82
1266,18.0745504641,-18.46,15.06,16.86
1267,18.8694414153,-18.48,14.96,17.02
1268,19.1889413883,-18.42,14.98,17.22
1269,18.9438382087,-18.52,14.98,17.2
1270,18.2627253373,-18.5,14.66,17.2
1271,17.4846794052,-18.6,14.74,17.26
1272,16.9610361146,-18.46,14.68,17
1273,16.7341104642,-18.44,14.78,17.04
1274,16.6032724488,-18.48,14.96,16.94
1275,16.504353425,-18.6,14.7,16.84
1276,16.4910069647,-18.66,14.72,16.8
1277,16.5333218054,-18.68,14.7,16.56
1278,16.5216259901,-18.78,14.76,16.58
1279,16.3432243607,-18.78,14.76,16.44
1280,16.0174225315,-18.8,15,16.44
1281,15.775070792,-18.9,15.08,16.38
1282,15.9171295598,-19.02,15.04,16.42
1283,16.478992397,-19.04,15.18,16.5
1284,17.0251789084,-19.06,15.26,16.54
1285,17.0090995027,-19.04,15.06,16.44
1286,16.3957279841,-19.14,15,16.32
1287,15.7983922518,-19.22,15,16.48
1288,15.8682210344,-19.22,14.78,16.56
1289,16.5741835507,-19.22,14.84,16.62
1290,17.2835251999,-19.24,15.02,16.62
1291,17.4656937125,-19.32,15.06,16.8
1292,17.1501288092,-19.36,14.98,16.72
1293,16.8085250347,-19.44,14.94,16.54
1294,16.817379224,-19.42,14.86,16.44
1295,16.9469464834,-19.44,14.98,16.36
1296,16.6926204645,-19.44,14.86,16.38
1297,16.0960392972,-19.48,14.8,16.62
1298,15.6305303537,-19.42,14.92,16.56
1299,15.4891778846,-19.46,14.72,16.62
1300,15.5481237218,-19.44,14.68,16.68
1301,15.7973867594,-19.36,14.6,16.78
1302,16.3534825995,-19.34,14.6,16.96
1303,17.0659827622,-19.2,14.58,17.08
1304,17.552123143,-19.28,14.56,17.12
1305,17.6716729318,-19.24,14.44,17.22
1306,17.5848577919,-19.16,14.58,17.18
1307,17.4925565514,-19.12,14.74,17.18
1308,17.5404589603,-19.06,14.66,17.2
1309,17.64516566,-19.06,14.6,17.24
1310,17.5011363542,-19,14.76,17.44
1311,16.9954496969,-18.9,14.8,17.54
1312,16.3168746116,-18.84,14.66,17.56
1313,15.6468935081,-18.86,14.76,17.62
1314,15.107547945,-18.78,14.78,17.7
1315,14.859885907,-18.76,14.62,17.8
1316,14.8530238878,-18.64,14.72,17.72
1317,14.8867413724,-18.58,14.94,17.86
1318,15.0487440666,-18.6,15.02,18.06
1319,15.4986266675,-18.66,15.14,18.36
1320,16.045060606,-18.58,15.1,18.36
1321,16.3400371076,-18.42,15.26,18.4
1322,16.1692495381,-18.54,15.24,18.42
1323,15.5979706725,-18.66,15.1,18.52
1324,15.0555637443,-18.6,15.2,18.5
1325,15.0476758252,-18.48,15.46,18.62
1326,15.628040454,-18.62,15.5,18.56
1327,16.2200584763,-18.6,15.5,18.6
1328,16.2338584719,-18.62,15.5,18.54
1329,15.842873272,-18.54,15.58,18.64
1330,15.7531441869,-18.6,15.6,18.58
1331,16.184369825,-18.64,15.52,18.64
1332,16.6175378183,-18.64,15.5,18.5
1333,16.6438767544,-18.62,15.6,18.42
1334,16.4411537474,-18.58,15.64,18.38
1335,16.3352121826,-18.66,15.44,18.36
1336,16.3344908487,-18.74,15.56,18.46
1337,16.2563214482,-18.76,15.62,18.54
1338,16.0064710344,-18.78,15.62,18.56
1339,15.5766019422,-18.82,15.68,18.5
1340,15.0836207713,-18.78,15.8,18.5
1341,14.8811543985,-18.82,15.98,18.48
1342,15.2043460604,-18.88,16.08,18.44
1343,15.6465459433,-18.84,16.18,18.38
1344,15.5892472916,-18.86,16.18,18.32
1345,15.0635281956,-18.94,16.36,18.42
1346,14.5586972592,-19.1,16.42,18.44
1347,14.3379082984,-19.08,16.54,18.42
1348,14.485339423,-19,16.64,18.38
1349,15.0312463173,-18.96,16.62,18.42
1350,15.6959807867,-19.08,16.46,18.34
1351,16.2078459431,-19.04,16.44,18.4
1352,16.7101782171,-19.08,16.48,18.22
1353,17.2011439576,-19.08,16.36,18.24
1354,17.2167938867,-19.1,16.36,18.2
1355,16.5330939289,-19.08,16.4,18.24
1356,15.5563506915,-19.12,16.26,18.08
1357,14.9116642051,-19.1,16.16,18.22
1358,14.9933236798,-19.16,16.06,18.3
1359,15.7303764633,-19.2,15.82,18.34
1360,16.6059168255,-19.18,16,18.42
1361,17.111656289,-19.14,16.04,18.3
1362,17.0909694336,-19.16,16.02,18.2
1363,16.599056113,-19.16,16.06,18.14
1364,15.8513345916,-19.26,15.96,18.16
1365,15.2326538049,-19.28,15.86,18.12
1366,14.9481772564,-19.28,15.68,18.12
1367,14.8521385788,-19.26,15.4,18.24
1368,14.8664894247,-19.24,15.22,18.32
1369,15.1306491619,-19.26,15.14,18.24
1370,15.5226190096,-19.24,15.24,18.18
1371,15.6939707677,-19.24,15.12,18.2
1372,15.6469814441,-19.2,15.06,18.22
1373,15.6727160774,-19.18,14.88,18.18
1374,15.869974078,-19.28,14.86,18.16
1375,16.1481013284,-19.26,15,18.18
1376,16.5031156508,-19.22,14.96,18.2
1377,16.9924353289,-19.26,14.86,18.36
1378,17.555830281,-19.36,15.02,18.34
1379,17.9973610669,-19.4,14.8,18.24
1380,18.1168276984,-19.4,14.72,18.2
1381,17.9003380245,-19.28,15.02,18.24
1382,17.5573351406,-19.24,14.88,18.2
1383,17.2779002231,-19.22,14.82,18.12
1384,17.0810446206,-19.24,14.86,18.16
1385,17.0150994156,-19.2,14.84,18.06
1386,17.1817099012,-19.14,14.7,18.06
1387,17.3650361653,-19.1,14.68,18.02
1388,17.1321674369,-19.1,14.52,17.92
1389,16.4718733531,-19.08,14.54,17.96
1390,15.8521952745,-19.14,14.44,17.96
1391,15.6561248419,-19.24,14.54,17.96
1392,15.8053419412,-19.22,14.72,17.82
1393,15.9073915056,-19.3,14.66,17.72
1394,15.694164413,-19.24,14.68,17.84
1395,15.1152476985,-19.2,14.48,17.86
1396,14.3658159343,-19.12,14.44,17.74
1397,14.0574689007,-19.12,14.54,17.62
1398,14.601326689,-19.16,14.58,17.7
1399,15.5387271666,-19.12,14.64,17.72
1400,16.1812078565,-19.14,14.6,17.72
1401,16.3148080572,-19.18,14.46,17.62
1402,16.1526292288,-19.16,14.1,17.56
1403,16.0825731103,-19,13.88,17.52
1404,16.240125078,-18.94,13.94,17.72
1405,16.5037277109,-18.96,13.72,17.68
1406,16.8105954756,-18.98,13.36,17.8
1407,17.0102704557,-18.98,13.38,17.8
1408,16.8942918097,-18.94,13.06,17.84
1409,16.5913918668,-18.94,12.98,17.78
1410,16.4097296618,-18.92,12.82,17.8
1411,16.3313287736,-18.98,12.68,17.76
1412,16.1339489473,-19.02,12.9,17.74
1413,15.9388950085,-18.96,12.7,17.88
1414,16.0345366445,-18.96,12.54,17.74
1415,16.2666329024,-18.84,12.52,17.7
1416,16.2812339889,-18.66,12.42,17.64
1417,16.0664134297,-18.66,12.1,17.64
1418,15.7853369948,-18.58,12.02,17.68
1419,15.4873788206,-18.58,12.04,17.64
1420,15.2217365905,-18.58,12.08,17.64
1421,15.092604892,-18.6,12.02,17.68
1422,15.1550194021,-18.6,11.98,17.76
1423,15.5012467338,-18.66,12.04,17.72
1424,16.1702102659,-18.62,11.98,17.8
1425,16.8534559752,-18.56,11.84,17.84
1426,17.1962631027,-18.48,11.96,17.78
1427,17.2894045627,-18.46,12.32,17.86
1428,17.408872906,-18.58,12.36,17.84
1429,17.5887186675,-18.64,12.36,17.76
1430,17.7442083627,-18.54,12.56,17.84
1431,17.859261062,-18.6,12.52,17.84
1432,17.8927039166,-18.66,12.56,17.82
1433,17.7705440749,-18.74,12.9,17.84
1434,17.586529097,-18.48,13.02,17.86
1435,17.5137316153,-18.52,13.08,17.88
1436,17.5695593436,-18.56,13.32,17.96
1437,17.7344302732,-18.58,12.94,18.02
1438,17.9643100953,-18.66,13.16,17.96
1439,17.9851723543,-18.62,13.14,18.08
1440,17.5421872991,-18.56,12.98,18.12
1441,16.9023675272,-18.66,12.96,18.2
1442,16.6162007739,-18.72,13.2,18.24
1443,16.78358835,-18.6,13.28,18.3
1444,17.0607296001,-18.54,13.14,18.28
1445,17.1752930962,-18.56,13.06,18.3
1446,17.0704621715,-18.56,13.04,18.26
1447,16.861233107,-18.56,12.88,18.32
1448,16.7232016406,-18.5,12.78,18.24
1449,16.5547004575,-18.46,12.4,18.12
1450,16.0478574406,-18.5,12.4,18
1451,15.3527971378,-18.52,12.14,18.12
1452,15.0695132565,-18.6,12.18,18.14
1453,15.463372775,-18.6,12.18,18.16
1454,16.163968827,-18.46,12.3,18.26
1455,16.6117103054,-18.52,12.38,18.3
1456,16.6560675022,-18.52,12.58,18.26
1457,18.0109377087,-18.48,12.38,18.24
1458,18.1661765436,-18.42,12.22,18.18
1459,18.1223982774,-18.58,12.18,18.3
1460,17.9692406023,-18.54,12.26,18.3
1461,17.8147703273,-18.36,12.26,18.32
1462,17.6236568339,-18.34,12.5,18.32
1463,17.3631305941,-18.2,12.64,18.4
1464,17.1162004385,-18.08,12.7,18.44
1465,18.1661765436,-18.22,12.94,18.42


==> logs/pong_value_layer_results.txt <==
episodes	DQV	Dueling-DQV-1st	Dueling-DQV-2nd	Dueling-DQV-3rd
0	-20.6647528983	-21	-20.9	-20.5
1	-20.6438714305	-21	-20.92	-20.54
2	-20.614864598	-21	-20.92	-20.54
3	-20.5658665363	-21	-20.92	-20.54
4	-20.5431295594	-21	-20.92	-20.52
5	-20.5996802241	-21	-20.92	-20.48
6	-20.668934181	-21	-20.94	-20.48
7	-20.6802554684	-21	-20.94	-20.48
8	-20.6536015601	-21	-20.94	-20.48
9	-20.5953251291	-21	-20.92	-20.54
10	-20.4862710148	-21	-20.92	-20.54
11	-20.3681352891	-21	-20.94	-20.58
12	-20.3094316659	-21	-20.94	-20.58
13	-20.3384559585	-21	-20.94	-20.62
14	-20.4525442331	-21	-20.94	-20.64
15	-20.6212855566	-21	-20.94	-20.66
16	-20.7799826179	-21	-20.94	-20.66
17	-20.8644609295	-21	-20.94	-20.66
18	-20.8706475535	-21	-20.94	-20.64
19	-20.862615851	-21	-20.94	-20.6
20	-20.8929575269	-21	-20.94	-20.6
21	-20.945284802	-21	-20.94	-20.6
22	-20.982002826	-21	-20.94	-20.6
23	-20.9962012989	-21	-20.94	-20.56
24	-20.9994412912	-21	-20.96	-20.58
25	-20.9993966806	-21	-20.98	-20.58
26	-20.9956425901	-21	-20.98	-20.62
27	-20.9776900266	-21	-20.98	-20.62
28	-20.9233997058	-21	-20.98	-20.6
29	-20.8193061793	-21	-20.98	-20.58
30	-20.6944228058	-21	-20.98	-20.6
31	-20.5995001119	-21	-20.96	-20.58
32	-20.5375389578	-21	-20.96	-20.6
33	-20.4796013063	-21	-20.96	-20.6
34	-20.4518747796	-21	-20.98	-20.56
35	-20.4965702837	-21	-20.98	-20.56
36	-20.5883216232	-21	-20.98	-20.56
37	-20.6874726039	-21	-20.96	-20.58
38	-20.7688910353	-21	-20.96	-20.58
39	-20.800705686	-21	-20.94	-20.58
40	-20.7855906795	-21	-20.92	-20.56
41	-20.7571250958	-21	-20.92	-20.54
42	-20.7211236396	-21	-20.9	-20.56
43	-20.6596049014	-20.98	-20.88	-20.58
44	-20.5949777349	-20.98	-20.86	-20.6
45	-20.6042138086	-20.96	-20.86	-20.6
46	-20.7029239961	-20.96	-20.84	-20.6
47	-20.7814826172	-20.96	-20.84	-20.62
48	-20.7442927905	-20.96	-20.84	-20.68
49	-20.6453801336	-20.96	-20.84	-20.66
50	-20.6221217615	-20.94	-20.84	-20.62
51	-20.7099626895	-20.92	-20.82	-20.62
52	-20.7961505779	-20.86	-20.8	-20.62
53	-20.7804521057	-20.86	-20.8	-20.66
54	-20.6927912899	-20.82	-20.8	-20.72
55	-20.6258406647	-20.82	-20.78	-20.76
56	-20.6036686492	-20.82	-20.76	-20.78
57	-20.5505179146	-20.82	-20.76	-20.78
58	-20.4096841957	-20.82	-20.76	-20.78
59	-20.2667653417	-20.82	-20.72	-20.8
60	-20.2667900986	-20.78	-20.72	-20.78
61	-20.410173537	-20.78	-20.7	-20.76
62	-20.5538272743	-20.74	-20.72	-20.74
63	-20.618401074	-20.72	-20.72	-20.7
64	-20.6663375361	-20.72	-20.72	-20.66
65	-20.7630463716	-20.72	-20.72	-20.68
66	-20.8643270979	-20.72	-20.66	-20.66
67	-20.8859522839	-20.68	-20.68	-20.64
68	-20.8049611294	-20.68	-20.66	-20.62
69	-20.6634553685	-20.64	-20.66	-20.6
70	-20.5146679607	-20.66	-20.6	-20.56
71	-20.3798318611	-20.66	-20.6	-20.56
72	-20.261430787	-20.64	-20.58	-20.5
73	-20.1761912973	-20.64	-20.52	-20.48
74	-20.1528316036	-20.62	-20.46	-20.5
75	-20.1713316685	-20.62	-20.4	-20.5
76	-20.1393090255	-20.64	-20.4	-20.44
77	-20.0295271089	-20.7	-20.42	-20.4
78	-19.976325596	-20.66	-20.42	-20.32
79	-20.112236088	-20.64	-20.38	-20.3
80	-20.3613691842	-20.64	-20.38	-20.28
81	-20.5309210897	-20.62	-20.42	-20.26
82	-20.5546004013	-20.6	-20.4	-20.24
83	-20.4817134504	-20.58	-20.38	-20.26
84	-20.3638369051	-20.58	-20.42	-20.26
85	-20.2967732203	-20.62	-20.42	-20.28
86	-20.374971513	-20.62	-20.44	-20.24
87	-20.5589857018	-20.64	-20.42	-20.26
88	-20.7224523049	-20.66	-20.38	-20.3
89	-20.7903823898	-20.66	-20.38	-20.36
90	-20.7845624829	-20.66	-20.38	-20.34
91	-20.7597171582	-20.64	-20.42	-20.34
92	-20.7308754815	-20.64	-20.42	-20.34
93	-20.6729847554	-20.66	-20.46	-20.36
94	-20.5633303663	-20.7	-20.48	-20.38
95	-20.4203485861	-20.66	-20.48	-20.38
96	-20.2979838439	-20.66	-20.48	-20.36
97	-20.2570597803	-20.68	-20.4	-20.42
98	-20.3409889949	-20.66	-20.46	-20.42
99	-20.508076313	-20.68	-20.52	-20.38
100	-20.623041414	-20.66	-20.58	-20.4
101	-20.6104474324	-20.6	-20.54	-20.42
102	-20.5283969459	-20.58	-20.52	-20.46
103	-20.469379379	-20.62	-20.5	-20.54
104	-20.480451108	-20.62	-20.54	-20.44
105	-20.5369873572	-20.6	-20.56	-20.44
106	-20.5672048134	-20.6	-20.54	-20.4
107	-20.5191480421	-20.62	-20.54	-20.4
108	-20.3942104462	-20.64	-20.52	-20.4
109	-20.2770553092	-20.64	-20.52	-20.42
110	-20.2725423553	-20.6	-20.52	-20.4
111	-20.3453223105	-20.6	-20.52	-20.44
112	-20.3403512074	-20.62	-20.54	-20.4
113	-20.1363695019	-20.58	-20.58	-20.4
114	-19.7712605682	-20.56	-20.56	-20.38
115	-19.4931496487	-20.54	-20.54	-20.38
116	-19.5180187647	-20.52	-20.54	-20.42
117	-19.7480180605	-20.56	-20.54	-20.4
118	-19.9337419896	-20.56	-20.48	-20.36
119	-19.9742148811	-20.56	-20.48	-20.36
120	-19.9141595058	-20.56	-20.5	-20.4
121	-19.8295626965	-20.56	-20.5	-20.4
122	-19.7998441935	-20.56	-20.6	-20.42
123	-19.8450218418	-20.58	-20.6	-20.38
124	-19.8881425087	-20.58	-20.58	-20.42
125	-19.8414495901	-20.58	-20.58	-20.44
126	-19.7132161568	-20.62	-20.64	-20.48
127	-19.6479370755	-20.62	-20.66	-20.46
128	-19.7896453058	-20.6	-20.68	-20.46
129	-20.0571334008	-20.64	-20.66	-20.56
130	-20.231736974	-20.66	-20.66	-20.56
131	-20.2554656894	-20.68	-20.68	-20.58
132	-20.2004986181	-20.66	-20.68	-20.6
133	-20.0561944253	-20.64	-20.62	-20.6
134	-19.814225235	-20.64	-20.62	-20.58
135	-19.6193616875	-20.66	-20.62	-20.58
136	-19.606663802	-20.64	-20.62	-20.56
137	-19.722539211	-20.64	-20.6	-20.56
138	-19.7932780221	-20.66	-20.6	-20.52
139	-19.6716942077	-20.6	-20.64	-20.52
140	-19.4098332983	-20.62	-20.68	-20.52
141	-19.2575500874	-20.66	-20.64	-20.44
142	-19.315488396	-20.54	-20.62	-20.44
143	-19.4411673638	-20.52	-20.66	-20.46
144	-19.5367251322	-20.5	-20.64	-20.46
145	-19.5986271816	-20.54	-20.64	-20.46
146	-19.5863209903	-20.54	-20.6	-20.44
147	-19.4453239271	-20.54	-20.58	-20.4
148	-19.2828751416	-20.52	-20.56	-20.42
149	-19.3523118778	-20.5	-20.58	-20.36
150	-19.6770081792	-20.48	-20.56	-20.34
151	-19.9409320963	-20.5	-20.56	-20.26
152	-19.9022477086	-20.52	-20.5	-20.26
153	-19.6512319528	-20.52	-20.5	-20.22
154	-19.4061382338	-20.54	-20.52	-20.2
155	-19.2655340088	-20.52	-20.5	-20.22
156	-19.2264064282	-20.5	-20.5	-20.22
157	-19.2864076285	-20.5	-20.48	-20.18
158	-19.415321534	-20.52	-20.56	-20.12
159	-19.5267326989	-20.5	-20.56	-20.08
160	-19.5563801643	-20.52	-20.56	-20.04
161	-19.5049623993	-20.48	-20.54	-20.04
162	-19.4493163887	-20.48	-20.52	-20.08
163	-19.5063198581	-20.48	-20.48	-20.12
164	-19.6675864035	-20.54	-20.46	-20.08
165	-19.730237694	-20.52	-20.46	-20.04
166	-19.4818942818	-20.52	-20.48	-20.1
167	-18.9665642639	-20.62	-20.48	-20.04
168	-18.5156150247	-20.62	-20.5	-20
169	-18.3945883235	-20.62	-20.52	-20
170	-18.5066703061	-20.62	-20.56	-19.96
171	-18.5404106373	-20.6	-20.58	-19.96
172	-18.3149956476	-20.6	-20.58	-19.98
173	-17.9944566489	-20.62	-20.58	-19.98
174	-17.8983695646	-20.64	-20.56	-20
175	-18.0608348322	-20.7	-20.56	-19.9
176	-18.2190042729	-20.68	-20.56	-19.94
177	-18.2380782016	-20.62	-20.62	-19.94
178	-18.2435036474	-20.6	-20.6	-19.94
179	-18.3240884665	-20.58	-20.6	-19.92
180	-18.4000472721	-20.58	-20.58	-19.9
181	-18.4267153223	-20.58	-20.56	-19.78
182	-18.5178601344	-20.58	-20.58	-19.76
183	-18.7427234238	-20.54	-20.6	-19.7
184	-18.9463305803	-20.56	-20.6	-19.7
185	-18.9626498478	-20.54	-20.58	-19.7
186	-18.8486149872	-20.56	-20.58	-19.6
187	-18.7208383276	-20.56	-20.62	-19.54
188	-18.5377008017	-20.56	-20.6	-19.48
189	-18.2589025439	-20.56	-20.56	-19.48
190	-18.0377534431	-20.56	-20.5	-19.46
191	-18.0044601061	-20.56	-20.54	-19.42
192	-18.0431931206	-20.58	-20.5	-19.46
193	-18.045404212	-20.58	-20.42	-19.4
194	-18.1176168759	-20.6	-20.36	-19.26
195	-18.3802908912	-20.56	-20.32	-19.24
196	-18.7708199754	-20.58	-20.32	-19.16
197	-19.0648074003	-20.56	-20.3	-19.08
198	-19.09883045	-20.52	-20.24	-19.06
199	-18.948390166	-20.52	-20.22	-19.08
200	-18.7686528848	-20.5	-20.22	-19.16
201	-18.5134451325	-20.52	-20.18	-19.08
202	-18.0828698352	-20.56	-20.08	-19
203	-17.6500212641	-20.58	-20.08	-18.94
204	-17.4230057833	-20.54	-20.06	-18.94
205	-17.379727525	-20.48	-20.04	-18.8
206	-17.5276510837	-20.48	-20.02	-18.94
207	-17.9467067623	-20.48	-19.96	-18.88
208	-18.5050811134	-20.48	-19.9	-18.86
209	-18.8440589681	-20.48	-19.84	-18.78
210	-18.6644785801	-20.5	-19.84	-18.66
211	-18.0233149566	-20.5	-19.82	-18.76
212	-17.2745214589	-20.44	-19.8	-18.78
213	-16.8195924913	-20.44	-19.78	-18.7
214	-16.9047108967	-20.44	-19.78	-18.6
215	-17.4217417039	-20.42	-19.78	-18.64
216	-18.0303630258	-20.42	-19.78	-18.62
217	-18.4624131837	-20.38	-19.78	-18.62
218	-18.6129962391	-20.38	-19.8	-18.68
219	-18.5062305227	-20.34	-19.84	-18.74
220	-18.2871753173	-20.38	-19.86	-18.64
221	-18.1241557127	-20.38	-19.84	-18.72
222	-18.0334414108	-20.38	-19.84	-18.72
223	-17.9781165561	-20.38	-19.86	-18.64
224	-18.0133386505	-20.36	-19.82	-18.56
225	-18.1601683094	-20.34	-19.8	-18.52
226	-18.3106216763	-20.34	-19.8	-18.58
227	-18.2447365884	-20.32	-19.84	-18.62
228	-17.7924457276	-20.3	-19.76	-18.64
229	-17.1295501644	-20.34	-19.68	-18.54
230	-16.7149116734	-20.32	-19.68	-18.66
231	-16.8209449478	-20.32	-19.66	-18.52
232	-17.3145870643	-20.34	-19.66	-18.56
233	-17.9292179899	-20.38	-19.64	-18.54
234	-18.4725569559	-20.34	-19.64	-18.6
235	-18.7805150866	-20.28	-19.58	-18.68
236	-18.7403021525	-20.28	-19.5	-18.66
237	-18.3754943698	-20.3	-19.44	-18.54
238	-17.8772446866	-20.32	-19.44	-18.64
239	-17.4369391084	-20.32	-19.42	-18.62
240	-17.0413215365	-20.3	-19.46	-18.56
241	-16.6830323595	-20.26	-19.34	-18.58
242	-16.5690556852	-20.3	-19.32	-18.6
243	-16.8141611525	-20.3	-19.28	-18.56
244	-17.2108904575	-20.32	-19.22	-18.54
245	-17.493431561	-20.28	-19.22	-18.6
246	-17.5693590644	-20.24	-19.2	-18.48
247	-17.4997841028	-20.24	-19.1	-18.42
248	-17.4125727891	-20.28	-19.14	-18.44
249	-17.3335954961	-20.3	-19.08	-18.44
250	-17.2130925819	-20.32	-19.08	-18.38
251	-17.0918040183	-20.32	-19.08	-18.38
252	-17.0459954632	-20.32	-19.02	-18.34
253	-17.1276411996	-20.34	-19.02	-18.28
254	-17.3416680129	-20.28	-19	-18.32
255	-17.5751559766	-20.38	-18.92	-18.16
256	-17.7111462413	-20.38	-18.88	-18.26
257	-17.8308864838	-20.26	-18.9	-18.28
258	-18.0696048369	-20.26	-18.9	-18.2
259	-18.3374222567	-20.26	-18.86	-18.2
260	-18.484857902	-20.3	-18.88	-18.2
261	-18.5215933757	-20.34	-18.9	-18.24
262	-18.4093228969	-20.38	-18.9	-18.28
263	-17.9777442864	-20.38	-18.9	-18.16
264	-17.3076240898	-20.4	-18.92	-18.24
265	-16.8689333394	-20.42	-18.8	-18.22
266	-16.9896330263	-20.44	-18.82	-18.16
267	-17.4099686636	-20.44	-18.82	-18.16
268	-17.6124047046	-20.46	-18.76	-18.12
269	-17.4361051139	-20.46	-18.76	-18.02
270	-17.0972646318	-20.48	-18.68	-18
271	-16.8063304035	-20.5	-18.66	-18
272	-16.6586837381	-20.52	-18.74	-18.04
273	-16.651901463	-20.5	-18.66	-17.98
274	-16.6060029904	-20.48	-18.68	-18.02
275	-16.3510386698	-20.5	-18.68	-17.9
276	-16.039085389	-20.48	-18.54	-17.8
277	-15.8780297826	-20.5	-18.64	-17.74
278	-15.79534641	-20.52	-18.62	-17.78
279	-15.707550818	-20.58	-18.66	-17.84
280	-15.6585726309	-20.58	-18.74	-17.98
281	-15.5914528648	-20.6	-18.68	-17.84
282	-15.4006617043	-20.7	-18.66	-17.72
283	-15.2593610529	-20.66	-18.74	-17.76
284	-15.4918775058	-20.68	-18.72	-17.74
285	-16.1106538972	-20.68	-18.62	-17.68
286	-16.792096152	-20.66	-18.62	-17.48
287	-17.1337876943	-20.66	-18.58	-17.38
288	-16.9085463848	-20.62	-18.5	-17.46
289	-16.311976173	-20.62	-18.46	-17.42
290	-15.7867121164	-20.66	-18.44	-17.22
291	-15.6311842047	-20.66	-18.4	-17.18
292	-15.9735959948	-20.64	-18.4	-17
293	-16.6942808586	-20.64	-18.5	-16.98
294	-17.3175731605	-20.66	-18.58	-16.92
295	-17.4351879055	-20.66	-18.58	-16.96
296	-17.0385551306	-20.66	-18.6	-17.06
297	-16.3204914485	-20.66	-18.54	-16.92
298	-15.5560935805	-20.66	-18.54	-16.9
299	-15.034997185	-20.68	-18.54	-16.7
300	-14.8524145046	-20.66	-18.46	-16.84
301	-14.8802821818	-20.68	-18.54	-16.78
302	-14.9695410121	-20.68	-18.34	-16.72
303	-15.1114300154	-20.6	-18.36	-16.62
304	-15.2746584047	-20.62	-18.36	-16.44
305	-15.2494143979	-20.58	-18.2	-16.22
306	-14.997747693	-20.56	-18.16	-16.14
307	-14.887941183	-20.58	-18.14	-16.16
308	-15.1750661738	-20.52	-18.02	-16.28
309	-15.5832960892	-20.54	-18.04	-16.18
310	-15.6765634454	-20.48	-18.16	-16.18
311	-15.3117356869	-20.5	-18.12	-16.1
312	-14.5760048974	-20.48	-18.14	-16.12
313	-13.732520031	-20.48	-18.14	-15.94
314	-13.2506438437	-20.42	-18.14	-15.8
315	-13.3380627773	-20.4	-18.18	-15.98
316	-13.63370638	-20.42	-18.2	-15.94
317	-13.6947989039	-20.42	-18.2	-16.02
318	-13.5408728901	-20.42	-18.16	-15.98
319	-13.5962220596	-20.4	-18	-16.08
320	-14.0782297908	-20.38	-18.02	-15.92
321	-14.6448776842	-20.4	-17.96	-15.72
322	-14.8628690588	-20.38	-17.96	-15.76
323	-14.7271364409	-20.38	-17.94	-15.74
324	-14.5120713261	-20.36	-17.92	-15.7
325	-14.4345728558	-20.34	-17.86	-15.52
326	-14.6502701935	-20.32	-17.72	-15.48
327	-15.1023078054	-20.32	-17.74	-15.32
328	-15.3446545124	-20.38	-17.76	-15.28
329	-15.0352650939	-20.36	-17.74	-15.3
330	-14.4252998633	-20.32	-17.74	-15.3
331	-13.989625778	-20.28	-17.8	-15.18
332	-13.6923632945	-20.26	-17.72	-14.92
333	-13.0929688549	-20.34	-17.66	-14.28
334	-12.2882108034	-20.32	-17.68	-14.1
335	-11.9390360476	-20.38	-17.62	-13.76
336	-12.1681816373	-20.38	-17.6	-13.48
337	-12.3869797559	-20.36	-17.56	-13.28
338	-12.2025884144	-20.4	-17.5	-13.16
339	-11.8228727667	-20.4	-17.44	-13.12
340	-11.633551526	-20.36	-17.46	-13
341	-11.6153293669	-20.34	-17.36	-12.98
342	-11.3825551151	-20.36	-17.3	-12.82
343	-10.8716942544	-20.3	-17.24	-12.62
344	-10.48504113	-20.3	-17.24	-12.34
345	-10.3905847491	-20.3	-17.18	-12.42
346	-10.3004655601	-20.24	-16.94	-12.34
347	-10.004259227	-20.22	-16.96	-12.32
348	-9.6666378181	-20.18	-16.9	-12.3
349	-9.6007404775	-20.1	-16.9	-12.38
350	-9.964330267	-20.08	-16.82	-12.4
351	-10.6832644067	-20.1	-16.84	-12.44
352	-11.4594416536	-20.12	-16.88	-12.3
353	-11.8667019675	-20.06	-16.72	-12.3
354	-11.6732245828	-20.06	-16.62	-12.14
355	-11.0009734511	-20.12	-16.66	-12.2
356	-10.2333016983	-20.18	-16.6	-12.18
357	-9.8129781267	-20.2	-16.6	-12.44
358	-9.8611968921	-20.22	-16.52	-12.92
359	-9.9999565803	-20.22	-16.26	-13.1
360	-9.8230726996	-20.2	-16.06	-13.18
361	-9.4903505124	-20.14	-16.1	-13.12
362	-9.504330363	-20.18	-16	-13.32
363	-10.0680827047	-20.14	-16.12	-13.4
364	-10.9037956523	-20.18	-16.08	-13.46
365	-11.4489666873	-20.24	-15.96	-13.32
366	-11.3336949185	-20.24	-15.98	-13.12
367	-10.7707452424	-20.24	-16.04	-13.1
368	-10.2615393162	-20.3	-15.94	-13.16
369	-10.1265517868	-20.32	-15.9	-13.14
370	-10.3948545326	-20.36	-15.76	-13
371	-10.7767265776	-20.4	-15.98	-13
372	-10.9249952732	-20.42	-15.88	-12.78
373	-10.8738037849	-20.48	-15.82	-12.58
374	-10.9017002325	-20.58	-15.72	-12.36
375	-10.9660437041	-20.6	-15.74	-12.3
376	-10.7710679054	-20.54	-15.9	-12
377	-10.4768683777	-20.52	-15.86	-12.12
378	-10.575104516	-20.58	-15.84	-11.94
379	-10.9607392504	-20.58	-15.8	-11.94
380	-10.9534536616	-20.58	-15.66	-11.74
381	-10.3660652691	-20.58	-15.72	-11.74
382	-9.7223694352	-20.58	-15.66	-11.5
383	-9.3253040825	-20.54	-15.62	-11.26
384	-8.9410183029	-20.52	-15.68	-11.08
385	-8.4846258801	-20.54	-15.72	-11.16
386	-8.2380117223	-20.54	-15.54	-11.34
387	-8.2410031589	-20.52	-15.44	-10.9
388	-8.1025356471	-20.54	-15.32	-10.88
389	-7.5420070594	-20.56	-15.16	-10.54
390	-6.6220409169	-20.54	-15.04	-10.48
391	-5.6908922599	-20.52	-14.76	-10.26
392	-5.4841948803	-20.52	-14.56	-9.92
393	-6.3616432584	-20.5	-14.64	-9.78
394	-7.4279659714	-20.48	-14.48	-9.54
395	-7.4272161527	-20.44	-14.52	-9.36
396	-6.121547531	-20.46	-14.44	-9.2
397	-4.5053244668	-20.48	-14.34	-9.12
398	-3.9217795297	-20.46	-14.3	-8.98
399	-4.7469348769	-20.44	-14.3	-8.88
400	-6.0856896596	-20.44	-14.08	-8.88
401	-6.8786079378	-20.48	-13.8	-8.98
402	-6.8930123725	-20.46	-13.78	-8.9
403	-6.5487074872	-20.48	-13.68	-8.82
404	-6.1179079922	-20.5	-13.72	-8.44
405	-5.4688093484	-20.52	-13.66	-8.34
406	-4.5523816862	-20.52	-13.46	-7.98
407	-3.6059136519	-20.44	-13.4	-7.68
408	-2.8505005996	-20.46	-13.32	-7.38
409	-2.4100740761	-20.48	-13.2	-6.98
410	-2.2751459371	-20.5	-13.26	-6.78
411	-2.3382857336	-20.56	-13.26	-6.7
412	-2.6948295801	-20.54	-13.26	-6.82
413	-3.4655792917	-20.54	-13.1	-6.58
414	-4.4337442427	-20.52	-13.24	-6.86
415	-5.2955739879	-20.54	-13.24	-6.54
416	-5.7904338596	-20.58	-13.16	-6.7
417	-5.5075645979	-20.56	-13.18	-6.7
418	-4.3674000779	-20.56	-12.98	-6.46
419	-3.0490237049	-20.56	-13.04	-6.44
420	-2.2181727542	-20.56	-12.92	-6.16
421	-1.7817490703	-20.54	-13	-5.9
422	-1.2826852911	-20.48	-13.04	-5.52
423	-0.7774216196	-20.48	-12.58	-5.24
424	-0.9226593807	-20.48	-12.38	-4.96
425	-1.7371152633	-20.52	-12.38	-4.42
426	-2.2091453044	-20.5	-12.08	-3.86
427	-1.8614087205	-20.5	-11.78	-3.64
428	-1.4624300435	-20.46	-11.8	-3.3
429	-1.6404902376	-20.46	-11.68	-3.28
430	-1.8589349932	-20.44	-11.54	-2.8
431	-1.3108620147	-20.4	-11.52	-2.78
432	-0.1770241252	-20.44	-11.4	-2.56
433	0.5093251258	-20.42	-11.46	-2.72
434	0.1360729684	-20.38	-11.28	-2.66
435	-0.7978592495	-20.38	-11.12	-2.38
436	-1.5192881356	-20.38	-11.02	-2.16
437	-1.9947626879	-20.38	-10.8	-1.78
438	-2.6824977969	-20.4	-10.62	-1.6
439	-3.5937142984	-20.38	-10.18	-1
440	-4.1183619792	-20.36	-10	-0.94
441	-3.8292247698	-20.34	-9.92	-0.6
442	-3.0440118942	-20.32	-9.64	-0.1
443	-2.445029445	-20.32	-9.48	0.12
444	-2.2910874358	-20.3	-9.22	0.24
445	-2.0235465963	-20.26	-9.18	0.32
446	-1.0018773477	-20.26	-8.9	0.54
447	0.5337982857	-20.28	-8.36	0.68
448	1.9315798885	-20.3	-8.6	0.8
449	2.8907040798	-20.32	-8.44	0.9
450	3.2939522829	-20.28	-8	0.94
451	3.1279100907	-20.26	-7.86	0.9
452	2.6869491729	-20.28	-7.96	0.92
453	2.2999030621	-20.32	-7.82	0.88
454	2.004052258	-20.28	-7.58	1.34
455	1.7536035425	-20.24	-7.52	1.3
456	1.6737828361	-20.28	-7.36	1.44
457	1.9010129285	-20.3	-7.42	1.38
458	2.3365533507	-20.34	-7	1.78
459	2.8601752628	-20.4	-7.1	1.96
460	3.453296006	-20.4	-6.68	2.14
461	4.0066013854	-20.34	-6.6	2.32
462	4.449945174	-20.36	-6.64	2.52
463	4.7921277043	-20.34	-6.48	2.9
464	4.9901241852	-20.34	-6.7	2.92
465	5.2770622443	-20.32	-6.64	3.42
466	6.1349839131	-20.32	-6.76	3.54
467	7.3746275889	-20.36	-6.7	3.38
468	7.8331607813	-20.36	-6.76	3.54
469	6.6160845275	-20.38	-7.02	3.94
470	4.4129768599	-20.4	-6.5	4.36
471	2.9269248062	-20.4	-6.28	4.22
472	2.9274902915	-20.36	-6.34	4.44
473	3.6916743139	-20.32	-6.1	4.78
474	4.4256596315	-20.3	-5.98	4.7
475	5.1617016522	-20.32	-6.24	4.78
476	6.0354210571	-20.38	-6.6	5
477	6.7810271318	-20.38	-6.22	5.2
478	7.2560181204	-20.34	-5.58	5.6
479	7.6522945088	-20.32	-5.24	5.66
480	8.0641679794	-20.38	-5.14	5.76
481	8.3017024084	-20.38	-5.08	6.1
482	8.2232488752	-20.36	-4.94	6.4
483	8.0232801945	-20.3	-4.84	6.42
484	8.0004391649	-20.28	-4.34	6.56
485	8.1533252765	-20.24	-4.4	6.72
486	8.3618800535	-20.3	-4.34	6.96
487	8.7090511436	-20.32	-4.16	6.94
488	9.1057158313	-20.28	-4.22	7
489	9.1031359158	-20.3	-3.82	7.14
490	8.5692189423	-20.3	-3.72	6.88
491	7.9705449286	-20.32	-3.36	7.24
492	7.8257908857	-20.32	-3.12	7.54
493	8.2677149739	-20.32	-2.76	7.26
494	9.0218960722	-20.32	-2.42	7.36
495	9.5467807599	-20.36	-2.98	7.32
496	9.552235518	-20.28	-3.14	7.38
497	9.4188362336	-20.34	-3.04	7.34
498	9.6591324001	-20.36	-2.38	7.14
499	10.3929309122	-20.38	-2.42	7.46
500	11.4008672945	-20.4	-2.14	7.68
501	12.0826658889	-20.4	-1.58	7.92
502	11.8621606019	-20.4	-1.2	8.1
503	10.9346045471	-20.4	-1.36	8.12
504	10.1354108538	-20.46	-1.22	8.22
505	10.1565009842	-20.44	-1.16	8.38
506	10.9054047821	-20.44	-0.64	8.34
507	11.7195796231	-20.44	0.06	7.98
508	12.2722354049	-20.48	0.24	8
509	12.6267730606	-20.48	0.3	7.6
510	12.6886338157	-20.5	0.64	7.76
511	12.311604891	-20.5	1.4	7.82
512	11.6358017738	-20.48	1.78	7.96
513	11.0668113851	-20.54	2.2	7.8
514	10.8509182482	-20.54	2.5	7.9
515	10.7691602402	-20.58	3	7.9
516	10.6453451115	-20.56	3.22	7.58
517	10.7677874061	-20.56	3.58	7.56
518	11.3806126518	-20.58	3.82	8.06
519	12.2084726083	-20.6	4.1	7.94
520	12.6829035659	-20.6	4.92	7.88
521	12.5075432776	-20.64	5.64	8.24
522	12.0087683664	-20.64	5.74	8.08
523	11.6210890629	-20.64	5.44	8.3
524	11.2684349125	-20.64	5.48	8.48
525	10.7276668762	-20.58	5.62	8.54
526	10.1025276174	-20.56	5.9	8.46
527	9.6265652473	-20.58	5.94	8.78
528	9.356795511	-20.6	6.1	8.84
529	9.1942409801	-20.6	6.32	8.62
530	9.1882767096	-20.6	6.74	8.42
531	9.5995999509	-20.56	6.78	8.4
532	10.5355621309	-20.6	6.8	8.84
533	11.7261205294	-20.56	6.98	9.2
534	12.6908117039	-20.54	6.96	9.9
535	13.1217430833	-20.5	6.96	9.94
536	13.1806151364	-20.5	6.84	9.88
537	13.2178199925	-20.48	7.08	9.72
538	13.3706339567	-20.46	7	10.12
539	13.6144506032	-20.46	7.08	10.48
540	13.821939493	-20.44	7.06	10.9
541	13.9149613003	-20.4	6.96	11.3
542	14.0693657357	-20.38	6.98	11.14
543	14.2621390775	-20.34	7.36	11.18
544	14.110167421	-20.34	7.74	11.46
545	13.7047821648	-20.3	7.66	11.66
546	13.7311896957	-20.36	7.46	11.78
547	14.4248959515	-20.34	7.68	12.06
548	15.2653794599	-20.34	7.72	12.04
549	15.7674734977	-20.34	8.52	11.96
550	15.7879678065	-20.32	8.52	11.88
551	15.1961124147	-20.28	8.02	11.84
552	14.1079178805	-20.26	7.98	11.82
553	13.3342846574	-20.26	8.08	11.94
554	13.6759637217	-20.22	8.1	12.04
555	14.7709062713	-20.24	8.34	12.34
556	15.5125427211	-20.24	8.44	12.5
557	15.481384929	-20.2	8.38	12.58
558	15.1397826252	-20.22	8.46	12.58
559	14.9967786808	-20.24	8.54	12.38
560	15.1789980293	-20.3	8.56	12.48
561	15.4136108447	-20.28	8.64	12.58
562	15.3191379897	-20.28	8.46	13
563	14.9022326629	-20.24	8.82	13
564	14.5505804423	-20.26	8.68	12.84
565	14.5147627562	-20.26	8.7	12.8
566	14.5812365976	-20.3	8.96	12.78
567	14.4086302441	-20.24	8.86	13.1
568	14.0364328891	-20.24	8.5	13.18
569	13.810532956	-20.2	8.32	13.14
570	13.9779707757	-20.24	8.32	13.18
571	14.4431086592	-20.24	8.4	13.28
572	14.8594840932	-20.16	8.4	13.22
573	15.1576306254	-20.16	8.26	13.26
574	15.7072395676	-20.12	7.74	13.56
575	16.6183643707	-20.18	7.96	13.68
576	17.4027763871	-20.22	8.24	13.8
577	17.5931785936	-20.22	8.12	13.96
578	17.2527183841	-20.22	8.2	14.14
579	16.7260629365	-20.26	8.38	14.24
580	16.192378576	-20.22	8.24	14.18
581	15.698287576	-20.22	8.08	14.28
582	15.3593255342	-20.24	8.02	14.52
583	15.2724915494	-20.26	8.06	14.48
584	15.4198511911	-20.24	8.18	14.72
585	15.7265766878	-20.22	8.38	14.64
586	16.0185446547	-20.24	8.46	14.92
587	15.9701737926	-20.28	8.56	14.46
588	15.4908841462	-20.3	8.22	14.5
589	15.199961235	-20.28	8.28	14.68
590	15.6682742814	-20.3	8.54	14.66
591	16.3852769412	-20.26	8.34	14.72
592	16.5986352765	-20.24	8.52	14.78
593	16.4005652036	-20.28	8.78	14.88
594	16.2515266513	-20.32	9.08	14.96
595	16.2929048276	-20.32	9.14	15.12
596	16.391874242	-20.28	9.5	15.08
597	16.4186999773	-20.4	9.58	15.2
598	16.3209608566	-20.4	9.8	15.38
599	16.0599088503	-20.4	10.26	15.4
600	15.7815616687	-20.42	10	15.64
601	15.851640729	-20.4	10.02	15.68
602	16.2963855573	-20.34	10.22	15.58
603	16.5574806113	-20.3	10.28	15.56
604	16.2832010393	-20.28	9.94	15.74
605	15.9529572605	-20.3	10.08	15.9
606	16.147258184	-20.34	10.22	15.86
607	16.7395576279	-20.34	10.48	15.68
608	17.2634010898	-20.34	10.36	15.62
609	17.4966513591	-20.32	10.3	15.6
610	17.4414485788	-20.32	10.46	15.82
611	17.1394949186	-20.3	10.46	15.76
612	16.7217381664	-20.24	10.58	16.24
613	16.3994000288	-20.24	10.6	16.16
614	16.2801931913	-20.24	10.78	16.08
615	16.3254297555	-20.2	10.64	16.18
616	16.4854215339	-20.22	10.92	16.34
617	16.731728133	-20.3	10.96	16.32
618	16.9097636489	-20.22	10.86	16.14
619	16.8355212178	-20.2	10.64	16.06
620	16.553773288	-20.16	10.58	15.9
621	16.2804510759	-20.18	10.26	15.9
622	16.2574141296	-20.14	10.18	15.78
623	16.5345645246	-20	10.08	15.68
624	16.7783849673	-20	9.82	15.64
625	16.7455744826	-20	10.24	15.42
626	16.5670119558	-19.96	10.2	15.5
627	16.3034105602	-19.96	10.32	15.56
628	16.0133157346	-20	10.34	15.32
629	16.0015583626	-19.96	10.68	15.24
630	16.342434583	-19.9	10.7	15.38
631	16.7172062889	-19.86	10.9	15.54
632	16.8694565801	-19.88	10.88	15.68
633	16.7747506076	-19.86	11.06	15.76
634	16.5061031146	-19.9	11.18	15.7
635	16.1810595605	-19.92	11.2	15.58
636	16.0529705678	-19.94	11.06	15.58
637	16.3687356309	-19.96	11.04	15.58
638	16.9718850068	-19.96	11.32	15.56
639	17.4843818563	-19.98	11.12	15.64
640	17.8604297896	-20	11.42	15.62
641	18.2156326919	-20.02	11.48	15.38
642	18.4451093847	-20	11.46	15.32
643	18.444401872	-20.04	11.4	15.58
644	18.2566637667	-20.04	11.46	15.62
645	17.9577632151	-20.1	11.78	15.64
646	17.7253465356	-20.12	12.22	15.64
647	17.6762198967	-20.12	12.32	15.76
648	17.531831927	-20.26	12.58	15.86
649	17.0576052705	-20.28	12.74	15.84
650	16.6482496271	-20.24	12.78	15.98
651	16.7863294931	-20.32	13.3	15.94
652	17.2725224071	-20.36	13.3	15.84
653	17.59861398	-20.36	13.06	15.8
654	17.6784195198	-20.42	12.9	15.82
655	17.6825277193	-20.46	12.7	15.78
656	17.5061817061	-20.42	12.7	15.52
657	16.9239305499	-20.4	12.68	15.52
658	16.2050276071	-20.42	12.66	15.66
659	16.0202380293	-20.42	12.84	15.7
660	16.5161527999	-20.38	12.8	15.84
661	17.046237013	-20.36	13.06	15.78
662	16.9904175633	-20.38	13.14	15.76
663	16.3466238622	-20.42	12.74	16.04
664	15.5344729615	-20.34	13	16
665	14.9230277168	-20.36	12.86	16.04
666	14.6650662465	-20.38	12.74	16.16
667	14.7461785616	-20.38	12.9	16.3
668	14.9255728007	-20.42	13.12	16.22
669	14.9377566352	-20.34	13.3	16.32
670	14.8446515495	-20.3	13.24	16.42
671	14.8938939716	-20.3	13.08	16.54
672	15.1631867649	-20.34	13.06	16.62
673	15.4747400819	-20.34	13.1	16.5
674	15.5517795901	-20.26	13.16	16.54
675	15.3871384387	-20.24	13.02	16.6
676	15.4103858123	-20.16	13	16.62
677	15.921268375	-20.16	13	16.72
678	16.5208591526	-20.12	13.36	16.96
679	16.6190136802	-20.1	13.42	17.02
680	16.3210167636	-20.08	13.5	17.06
681	16.2733204673	-20.12	13.56	17.16
682	16.7454071843	-20.1	13.72	17.2
683	17.4302272259	-20.1	13.9	17.12
684	17.9860954551	-20.1	13.76	17.02
685	18.2320357904	-20.12	13.78	16.94
686	18.1261755714	-20.1	13.72	17.08
687	17.8430184285	-20.1	13.44	17.1
688	17.5787816958	-20.08	13.9	16.98
689	17.3118069432	-20.12	13.86	16.72
690	16.9051385524	-20.1	13.72	16.64
691	16.4348101281	-20.08	13.9	16.68
692	16.2497886155	-20.06	13.62	16.68
693	16.4837076199	-20.04	13.64	16.74
694	16.8083266583	-20.08	13.5	16.46
695	16.8751526076	-20.02	13.6	16.46
696	16.6942335853	-20	13.5	16.5
697	16.539643438	-19.98	13.64	16.52
698	16.6640422826	-20	13.66	16.64
699	16.963188577	-20.08	13.58	16.64
700	17.059932316	-20.12	13.8	16.7
701	16.8705114219	-20.16	13.56	16.78
702	16.6184687565	-20.16	13.58	16.58
703	16.4693546577	-20.12	13.36	16.58
704	16.541929319	-20.12	13.42	16.54
705	16.8227294698	-20.18	13.4	16.5
706	17.0808388658	-20.16	13.22	16.56
707	17.1747232849	-20.14	13.18	16.44
708	17.1827293374	-20.12	12.86	16.42
709	17.1148182504	-20.1	12.94	16.56
710	16.8438902349	-20.1	12.9	16.56
711	16.432714726	-20.12	12.94	16.46
712	16.1974498908	-20.12	12.96	16.5
713	16.3297029263	-20.14	12.86	16.46
714	16.6546441501	-20.16	12.76	16.72
715	16.8677452962	-20.14	12.68	16.74
716	16.9575067167	-20.12	12.52	16.76
717	17.1036956583	-20.18	12.72	16.82
718	17.2032698898	-20.14	12.64	16.84
719	17.0803655819	-20.18	12.8	17.06
720	16.9036873847	-20.24	12.66	16.98
721	16.9015478638	-20.24	12.8	16.86
722	17.0460993628	-20.16	12.3	16.84
723	17.1918316365	-20.12	12.24	16.84
724	17.3002586875	-20.1	12.16	16.76
725	17.4204307013	-20.12	11.9	16.6
726	17.4870272658	-20.12	12.02	16.58
727	17.3029371886	-20.1	11.94	16.76
728	16.7498649505	-20.14	11.68	16.76
729	16.0445744105	-20.16	11.54	16.74
730	15.7180585917	-20.12	11.46	16.68
731	16.0591492396	-20.16	11.66	16.74
732	16.6896115618	-20.22	11.58	16.9
733	17.0339904201	-20.22	11.72	16.92
734	16.9988426386	-20.24	11.68	16.84
735	16.8520128234	-20.2	11.78	16.66
736	16.7680192487	-20.2	11.84	16.66
737	16.7722650479	-20.22	12.08	16.66
738	16.7774566424	-20.22	12.14	16.6
739	16.6719549988	-20.24	12.22	16.58
740	16.5087515673	-20.26	12.38	16.62
741	16.4511518806	-20.3	12.44	16.64
742	16.5589784835	-20.24	12.28	16.64
743	16.6952685711	-20.3	12.2	16.6
744	16.6990341304	-20.32	12.12	16.5
745	16.593202828	-20.34	12.12	16.6
746	16.534860934	-20.36	11.98	16.62
747	16.6128816243	-20.46	12.52	16.64
748	16.7934966187	-20.48	12.68	16.58
749	17.0209368666	-20.46	12.84	16.64
750	17.2031651087	-20.36	12.6	16.72
751	17.2118213544	-20.38	12.56	16.66
752	16.9789575397	-20.44	12.34	16.78
753	16.5111941851	-20.44	12.8	16.86
754	16.1090991169	-20.4	13	16.86
755	16.2188205009	-20.42	13.22	16.92
756	16.6292955055	-20.42	13.04	16.82
757	16.7246990889	-20.36	13.04	16.72
758	16.5302136403	-20.34	13.1	16.7
759	16.4181618841	-20.34	13.18	16.78
760	16.3160043113	-20.38	13.18	16.92
761	16.0208338221	-20.4	12.86	16.92
762	15.6934853566	-20.34	12.88	16.92
763	15.6554292602	-20.3	12.92	17.08
764	15.943231149	-20.28	13.02	17.18
765	16.3017535474	-20.28	13.04	17.06
766	16.5769837642	-20.26	13.16	17.04
767	16.7158191029	-20.24	13.4	16.86
768	16.5324665612	-20.24	13.56	16.8
769	16.0467583901	-20.16	13.64	16.9
770	15.70594664	-20.18	13.72	16.98
771	15.8233311337	-20.18	13.76	17.08
772	16.1991508013	-20.18	13.7	17.08
773	16.5530844211	-20.18	13.66	17.16
774	16.9044724488	-20.22	13.7	17.18
775	17.3460245424	-20.32	14.1	17.28
776	17.7987469577	-20.32	13.94	17.3
777	18.0516617985	-20.2	14.16	17.28
778	17.8792258623	-20.22	13.96	17.24
779	17.2484023608	-20.24	13.66	17.08
780	16.3572350157	-20.24	13.58	17.14
781	15.4160580701	-20.24	13.72	17.24
782	14.6999672712	-20.28	13.6	17.26
783	14.5367508418	-20.34	13.58	17.36
784	14.8602769994	-20.34	13.56	17.44
785	15.2224671441	-20.36	13.46	17.52
786	15.317303048	-20.34	13.76	17.58
787	15.201297177	-20.38	13.7	17.56
788	15.1612582764	-20.4	13.72	17.46
789	15.4715220063	-20.38	13.78	17.44
790	16.1260169136	-20.38	13.7	17.64
791	16.7135379828	-20.4	13.62	17.66
792	16.7494310092	-20.46	13.48	17.78
793	16.2232700424	-20.44	13.24	17.74
794	15.5848233834	-20.48	13.32	17.56
795	15.2456949096	-20.46	13.4	17.56
796	15.3570526857	-20.44	13.56	17.44
797	15.9029586617	-20.4	13.6	17.44
798	16.7463228888	-20.42	13.34	17.34
799	17.6297269715	-20.4	13.2	17.3
800	18.224338007	-20.38	13.18	17.16
801	18.3382103667	-20.34	13.38	17.18
802	18.0700846464	-20.46	13.62	17.08
803	17.635963759	-20.48	13.74	17.12
804	17.2396958637	-20.46	13.96	17.22
805	17.0728926403	-20.4	14.22	17.26
806	17.2092509507	-20.36	14.16	17.18
807	17.5434887703	-20.34	14.44	17.22
808	17.7703942753	-20.34	14.46	17.18
809	17.5498689993	-20.28	14.48	17.08
810	16.9616791645	-20.24	14.32	17.06
811	16.4687934663	-20.26	13.98	17.1
812	16.2374040592	-20.18	14.16	17.12
813	16.0235979111	-20.14	14.24	17.16
814	15.8454979742	-20.16	14.06	17.1
815	16.0887058416	-20.14	14.22	17.02
816	16.6756054453	-20.1	14.42	17.02
817	16.928199013	-20.08	14.48	17.08
818	16.5161774471	-20.1	14.72	17.12
819	15.8096267537	-20.14	14.36	17.3
820	15.3046745756	-20.1	14.3	17.2
821	15.2738545236	-20.04	14.06	17.22
822	15.8016422501	-20.08	14.12	17.34
823	16.6338220618	-20.08	14.3	17.48
824	17.1609789198	-20.12	14.5	17.46
825	16.9941694186	-20.1	14.48	17.46
826	16.4187937622	-20.08	14.66	17.48
827	15.9028600095	-20.04	14.54	17.6
828	15.4264825098	-20.02	14.54	17.52
829	14.8806481001	-20.06	14.46	17.62
830	14.5967034466	-20.06	14.4	17.56
831	14.8399668547	-20.12	14.5	17.62
832	15.3653920198	-20.08	14.36	17.68
833	15.8031749775	-20.06	14.44	17.76
834	15.989547457	-20.12	14.44	17.68
835	15.9359711881	-20.08	14.66	17.64
836	15.7001590042	-20.04	15	17.42
837	15.2598883755	-20.12	15.02	17.48
838	14.7304188362	-20.14	15	17.38
839	14.6113715066	-20.12	15.12	17.42
840	15.3459991679	-20.1	15.12	17.36
841	16.5945040116	-20.14	15.02	17.32
842	17.4632697465	-20.12	15.14	17.18
843	17.5988759905	-20.1	15.12	17.18
844	17.4815758825	-20.1	15.08	17.12
845	17.5716357814	-20.12	15	17.18
846	17.720885733	-20.16	15.26	17.28
847	17.5446046677	-20.14	15.18	17.14
848	16.9965047077	-20.14	15.1	16.58
849	16.3062466374	-20.02	14.92	16.5
850	15.5514378331	-20.04	14.88	16.46
851	14.7341159797	-20.1	14.58	16.38
852	14.2296075812	-20.1	14.42	16.2
853	14.5091015247	-20.1	14.42	16.14
854	15.3445158178	-20.1	14.52	16.14
855	16.0690234452	-20.14	14.5	16
856	16.4267647288	-20.1	14.26	15.86
857	16.4183762877	-20.14	14.48	15.78
858	15.9296716937	-20.16	14.48	15.7
859	15.1438915249	-20.12	14.46	15.82
860	14.6927898116	-20.16	14.42	15.74
861	14.9358653282	-20.2	14.46	15.82
862	15.5132212589	-20.06	14.38	15.8
863	15.9042298937	-20.04	14.26	15.84
864	16.0594233047	-20.04	14.22	15.86
865	16.2446497914	-20.08	14.12	15.84
866	16.4852445627	-20.06	14.16	15.86
867	16.5150679919	-20.12	13.78	15.92
868	16.2645200286	-20.12	13.84	16.02
869	16.056283031	-20.08	14.18	15.92
870	16.1515836294	-20.06	14.28	15.8
871	16.3728067275	-20.04	14	15.74
872	16.4917976084	-20.02	14	15.74
873	16.6071198044	-20	14.08	16.22
874	16.7796509467	-20.04	14.08	16.22
875	16.8052505897	-20.02	14.16	16.08
876	16.6359711033	-20	14.52	16.16
877	16.5310352041	-20.02	14.7	16.1
878	16.5883303166	-20.02	14.74	16.12
879	16.5469973029	-19.96	14.74	16.06
880	16.248221291	-19.92	14.66	16.12
881	15.959783925	-19.88	14.82	16.28
882	16.0122225747	-19.88	14.7	16.16
883	16.4157969325	-19.82	14.62	16.26
884	16.9574434697	-19.88	14.7	16.12
885	17.3534264994	-19.92	14.58	16.14
886	17.4263884814	-19.92	14.62	16.28
887	17.2936371183	-20.08	14.6	16.24
888	17.2107030433	-20.08	14.64	16.28
889	17.2946069338	-20.06	14.66	16.22
890	17.4007867023	-20.06	14.82	16.26
891	17.2614074003	-20.04	14.54	16.22
892	16.9188567025	-20.02	14.88	16.28
893	16.7644867398	-19.96	14.94	16.26
894	16.985199756	-19.98	14.84	16.44
895	17.3312850932	-19.98	14.9	16.54
896	17.4890094982	-19.98	15.12	16.42
897	17.3836184166	-20	15.1	16.28
898	17.1378059873	-19.94	15.24	16.3
899	16.8166473126	-19.96	15.22	16.52
900	16.3850366791	-19.92	15.14	16.76
901	15.9846395031	-19.9	14.94	16.78
902	15.80401252	-19.92	14.94	16.9
903	15.7162542669	-19.96	14.74	16.98
904	15.4567573116	-20	14.7	17.08
905	15.0865193161	-20.04	14.76	17.16
906	15.0140066154	-20.04	14.6	17.2
907	15.4780423584	-20.02	14.36	17.34
908	16.2294855128	-20.04	14.44	17.18
909	16.8978017698	-19.96	14.36	17.28
910	17.3225133065	-19.9	14.46	17.44
911	17.4440062401	-19.82	14.3	17.38
912	17.2476733985	-19.76	14.36	17.4
913	16.8955470112	-19.78	14.54	17.38
914	16.7502382079	-19.84	14.54	17.4
915	16.9560822471	-19.76	14.32	17.52
916	17.1293282042	-19.8	14.5	17.62
917	16.9754041015	-19.82	14.52	17.5
918	16.8125778799	-19.88	14.4	17.44
919	16.9892956181	-19.84	14.48	17.26
920	17.3783888047	-19.8	14.4	17.2
921	17.6957544426	-19.74	14.36	17.3
922	17.7551824773	-19.7	14.46	17.48
923	17.5005545721	-19.72	14.3	17.52
924	17.058568358	-19.68	14.5	17.38
925	16.7142411127	-19.74	14.58	17.38
926	16.7941712042	-19.72	14.64	17.28
927	17.3358160522	-19.68	14.78	17.28
928	17.9358851905	-19.62	15.04	17.3
929	18.1949933861	-19.58	15.1	17.26
930	18.0581194038	-19.54	15.16	17.18
931	17.6430078708	-19.56	15.3	17.02
932	17.0868488372	-19.62	15.52	16.94
933	16.5609854926	-19.64	15.4	17.02
934	16.2448969839	-19.7	15.54	17.14
935	16.3266885898	-19.72	15.62	16.94
936	16.9003638559	-19.76	15.7	16.9
937	17.70532359	-19.78	15.68	16.74
938	18.2129761404	-19.82	15.68	16.8
939	18.1043555224	-19.76	15.56	16.66
940	17.4905279869	-19.8	15.78	16.6
941	16.8011285837	-19.74	15.82	16.66
942	16.4817990219	-19.7	15.6	16.68
943	16.5550538514	-19.72	15.5	16.72
944	16.6142497653	-19.74	15.36	16.9
945	16.3253235787	-19.82	15.44	16.88
946	15.8074843672	-19.94	15.52	16.78
947	15.5602080768	-19.98	15.56	16.76
948	15.9467348089	-20.02	15.64	16.64
949	16.8198698388	-20.1	15.64	16.6
950	17.6869598992	-20.1	15.46	16.54
951	18.0169144327	-20.18	15.34	16.68
952	17.5954396966	-20.2	15.26	16.8
953	16.7516984746	-20.16	15.1	16.66
954	16.082991869	-20.18	15.06	16.66
955	15.9676221551	-20.22	15.02	16.74
956	16.3716891601	-20.26	15.12	16.92
957	16.958942242	-20.24	15.12	16.96
958	17.3810893277	-20.22	15.22	16.98
959	17.547389546	-20.18	15.16	16.88
960	17.4967014107	-20.2	15.08	17.06
961	17.1054593695	-20.12	14.88	17.08
962	16.2968910436	-20.08	14.96	17.08
963	15.4274520837	-20.08	14.6	17.18
964	14.8494134618	-20.14	14.94	17.3
965	14.4181388994	-20.06	14.9	17.26
966	14.1135115135	-20.1	14.8	17.2
967	14.2129378037	-20.06	15.08	17.26
968	14.6636447957	-19.98	15.28	17.3
969	15.234263164	-19.96	15.4	17.28
970	15.8429809889	-19.88	15.32	17.38
971	16.4095929392	-19.78	15.22	17.52
972	16.7743096238	-19.78	15.28	17.54
973	16.7162102042	-19.72	15.34	17.56
974	16.0421778717	-19.74	15.22	17.7
975	15.0098609982	-19.72	15.42	17.8
976	14.4343538626	-19.7	15.5	17.78
977	14.7796000233	-19.7	15.46	17.72
978	15.535652155	-19.72	15.6	17.88
979	15.9948444021	-19.7	15.62	17.88
980	16.1442371656	-19.7	15.54	17.8
981	16.3862258275	-19.68	15.36	17.72
982	16.8230559042	-19.7	15.28	17.78
983	17.2713747269	-19.72	15.24	17.84
984	17.5153620268	-19.7	15.24	17.88
985	17.3299192729	-19.7	15.14	17.76
986	16.655222809	-19.82	15.3	17.76
987	15.7892825662	-19.82	15.2	17.86
988	15.2374320431	-19.76	15.44	17.82
989	15.2982911091	-19.72	15.26	17.86
990	15.8334615053	-19.84	15.22	17.88
991	16.4420288637	-19.8	15.34	17.82
992	16.7345049344	-19.82	15.38	17.8
993	16.4472310263	-19.88	15.3	17.8
994	15.604531749	-19.94	15.34	17.78
995	14.6207477341	-20.02	15.42	17.68
996	13.9113052681	-20.06	15.48	17.68
997	13.5694701399	-20.04	15.42	17.6
998	13.6315657925	-20.1	15.4	17.66
999	14.1911254029	-20.04	15.46	17.72
1000	15.1131293608	-20.02	15.48	17.76
1001	15.9428751741	-19.98	15.48	17.68
1002	16.3054495851	-19.94	15.48	17.7
1003	16.2942617248	-19.98	15.38	17.7
1004	16.2095148574	-19.96	15.36	17.72
1005	16.167334808	-19.94	15.44	17.7
1006	16.1538854975	-19.96	15.68	17.6
1007	16.1364282544	-19.94	15.7	17.54
1008	16.0783442398	-19.94	15.64	17.56
1009	15.9398466525	-19.96	15.48	17.6
1010	15.7400771747	-19.98	15.72	17.66
1011	15.7016623876	-19.96	15.52	17.74
1012	16.0016968985	-19.98	15.46	17.6
1013	16.3832851578	-19.88	15.54	17.5
1014	16.5189624444	-19.86	15.56	17.54
1015	16.5915713636	-19.76	15.68	17.56
1016	16.9513534537	-19.76	15.68	17.68
1017	17.4680777929	-19.76	15.58	17.7
1018	17.6972936886	-19.66	15.54	17.7
1019	17.458733016	-19.62	15.5	17.8
1020	17.003879166	-19.64	15.4	17.9
1021	16.7006726965	-19.6	15.26	17.92
1022	16.6721773266	-19.64	15.2	18.02
1023	16.8479749818	-19.54	15.28	18.02
1024	17.1925185693	-19.56	15.14	17.9
1025	17.6096844582	-19.62	15.08	17.86
1026	17.928405986	-19.64	15.06	17.98
1027	18.1637441465	-19.6	15.04	17.94
1028	18.4531411763	-19.64	15.02	17.82
1029	18.7548769072	-19.7	15.02	17.86
1030	18.8166272655	-19.68	14.92	17.92
1031	18.4361768557	-19.6	14.86	17.96
1032	17.7672756241	-19.52	14.78	17.94
1033	17.1640508131	-19.5	14.88	17.88
1034	16.7745045651	-19.54	14.88	17.88
1035	16.6013581916	-19.5	14.74	17.92
1036	16.6178246575	-19.5	14.74	17.96
1037	16.7165778802	-19.5	14.74	18.14
1038	16.8327971082	-19.64	14.7	18.2
1039	16.9310662867	-19.62	14.6	18.24
1040	16.9603758284	-19.64	14.54	18.26
1041	16.9815829308	-19.64	14.58	18.26
1042	17.0426217137	-19.66	14.36	18.3
1043	17.047752261	-19.7	14.46	18.24
1044	17.0109985087	-19.64	14.58	18.06
1045	17.0888460002	-19.64	14.66	18.04
1046	17.2055342378	-19.68	14.78	18.06
1047	17.0893864781	-19.64	14.86	18.06
1048	16.7677362296	-19.68	14.68	18.14
1049	16.5782224564	-19.7	14.8	18.08
1050	16.6264719962	-19.7	14.62	18.04
1051	16.6222061494	-19.74	14.52	17.96
1052	16.3175477189	-19.78	14.5	17.9
1053	15.8050923506	-19.74	14.52	17.86
1054	15.3070893137	-19.72	14.5	17.84
1055	14.9858039863	-19.78	14.44	17.82
1056	15.0296133155	-19.84	14.26	17.88
1057	15.5752438054	-19.88	14.44	18.04
1058	16.3837027751	-19.92	14.4	18
1059	16.9274159815	-19.84	14.56	17.94
1060	17.0492135149	-19.82	14.68	17.82
1061	17.0747201627	-19.8	14.9	17.78
1062	17.1567450043	-19.8	14.72	17.8
1063	16.9889696012	-19.82	14.68	17.78
1064	16.2463951589	-19.82	14.72	17.7
1065	15.2762200298	-19.9	14.56	17.68
1066	15.002683512	-19.96	14.56	17.36
1067	15.7820080223	-19.94	14.82	17.3
1068	16.8784535113	-19.96	14.6	17.32
1069	17.306015786	-20.06	14.44	17.4
1070	16.7690430162	-20.02	14.46	17.4
1071	15.7576832217	-20.02	14.38	17.44
1072	15.0364013224	-20.02	14.34	17.36
1073	15.0726210591	-20.08	14.38	17.34
1074	15.6853857356	-20	14.32	17.46
1075	16.2532518513	-19.94	14.16	17.52
1076	16.4024845468	-19.9	14.26	17.42
1077	16.277801097	-19.96	14.32	17.46
1078	16.191673153	-19.98	14.3	17.54
1079	16.321023463	-20	14.3	17.48
1080	16.5398398603	-19.98	14.34	17.52
1081	16.5496026886	-20	14.42	17.54
1082	16.3145823196	-20	14.32	17.54
1083	16.0317788067	-19.98	14.2	17.48
1084	15.8429009518	-20	14.2	17.46
1085	15.8841393263	-20.02	14.22	17.48
1086	16.1593895545	-20	14.24	17.5
1087	16.3635680237	-20	14.44	17.5
1088	16.3306720772	-19.96	14.46	17.52
1089	16.2975024664	-19.92	14.64	17.54
1090	16.4216388663	-19.9	14.68	17.46
1091	16.5491256782	-19.84	14.6	17.66
1092	16.5956798872	-19.82	14.48	17.62
1093	16.6856497787	-19.78	14.54	17.5
1094	16.8828717461	-19.68	14.68	17.48
1095	17.0937711706	-19.62	14.68	17.5
1096	17.1966562469	-19.62	14.76	17.34
1097	17.1464617465	-19.6	14.84	17.34
1098	16.9474494535	-19.52	14.88	17.28
1099	16.531981918	-19.52	14.92	17.2
1100	15.7593917489	-19.48	15.38	17.2
1101	14.7401458322	-19.42	15.4	17.36
1102	14.0466428865	-19.34	15.24	17.48
1103	14.1598081128	-19.36	15.26	17.54
1104	14.844009549	-19.34	15.38	17.42
1105	15.5260288072	-19.36	15.48	17.44
1106	16.075651099	-19.26	15.46	17.5
1107	16.7267277658	-19.26	15.58	17.32
1108	17.3936629325	-19.26	15.7	17.32
1109	17.6110060817	-19.32	15.6	17.32
1110	17.1785123221	-19.22	15.42	17.36
1111	16.4037080372	-19.22	15.28	17.3
1112	15.7212162406	-19.24	15.3	17.28
1113	15.3600797897	-19.2	15.16	17.26
1114	15.2520534308	-19.24	15.16	17.12
1115	15.2001356991	-19.14	14.94	17.18
1116	15.1674884239	-19.2	14.98	17.2
1117	15.278118209	-19.26	15.08	17.22
1118	15.5662819431	-19.34	15.26	17.24
1119	15.947689644	-19.32	15.22	17.18
1120	16.3638974494	-19.4	15.12	17.22
1121	16.7670386298	-19.4	14.88	17.28
1122	17.0122392501	-19.34	14.82	17.28
1123	16.8673715925	-19.36	14.84	17.38
1124	16.3445556763	-19.42	14.72	17.42
1125	15.9206556251	-19.48	14.54	17.38
1126	16.0366209951	-19.52	14.56	17.2
1127	16.5665463983	-19.54	14.82	17.18
1128	17.0902671573	-19.4	14.86	17.18
1129	17.4376865184	-19.38	14.84	17.28
1130	17.6704357458	-19.26	14.86	17.14
1131	17.7459434482	-19.32	15.02	17.04
1132	17.5919332256	-19.32	15.04	17.08
1133	17.3402380584	-19.3	15.04	17.22
1134	17.2303814359	-19.24	15.06	17.32
1135	17.3619209109	-19.28	15.12	17.42
1136	17.5189647771	-19.28	15.04	17.4
1137	17.4164683973	-19.28	15	17.32
1138	17.0751178664	-19.36	15.04	17.42
1139	16.6310595197	-19.4	14.98	17.48
1140	16.1126959419	-19.4	15.14	17.48
1141	15.6536375859	-19.28	15.2	17.46
1142	15.5434668782	-19.28	15.08	17.42
1143	15.8704465949	-19.22	14.96	17.54
1144	16.3060910891	-19.22	14.94	17.62
1145	16.4179763655	-19.18	15.08	17.54
1146	16.0512720024	-19.22	15.4	17.56
1147	15.452643024	-19.3	15.24	17.58
1148	15.1570149485	-19.32	15.04	17.5
1149	15.3977268148	-19.26	15.24	17.52
1150	15.7434293657	-19.28	15.26	17.38
1151	15.7892983101	-19.3	15.2	17.48
1152	15.7738686093	-19.2	15.06	17.4
1153	16.1129230058	-19.04	15.16	17.32
1154	16.7707358567	-19.04	15.12	17.28
1155	17.3905200231	-19.08	15.02	17.42
1156	17.7733400832	-19.06	14.78	17.26
1157	17.930778545	-19.1	14.78	17.22
1158	17.7709132244	-19.08	14.8	17.2
1159	17.2172468995	-19.08	14.76	17.14
1160	16.6086895065	-19.14	14.58	17.08
1161	16.3822691134	-19.18	14.78	17.06
1162	16.4221500572	-19.16	14.9	17.2
1163	16.279922947	-19.02	15.02	17.08
1164	15.8709296124	-19.04	15.02	17.14
1165	15.4772816432	-19.12	15.22	17.18
1166	15.1105806243	-19.16	15.16	17.2
1167	14.4273989112	-19.14	15.12	17.32
1168	13.5609728719	-19.14	15.18	17.36
1169	13.3253647473	-19.24	15.18	17.46
1170	14.0474477483	-19.24	15.06	17.44
1171	15.0043960778	-19.18	15.02	17.52
1172	15.5520333591	-19.06	15.02	17.5
1173	15.8676130818	-19.06	15.16	17.32
1174	16.2499119832	-19.14	15.14	17.26
1175	16.5831067071	-19.04	15.2	17.4
1176	16.5878807306	-19.02	15.32	17.24
1177	16.2022869055	-19.12	15.22	17.14
1178	15.7877949035	-19.26	15.1	17.24
1179	15.8368628526	-19.24	15.12	17.34
1180	16.3951629441	-19.28	15.18	17.36
1181	17.0342375473	-19.32	15.42	17.48
1182	17.2774693535	-19.32	15.44	17.4
1183	16.9890499823	-19.36	15.48	17.38
1184	16.4785449841	-19.36	15.52	17.42
1185	16.150087588	-19.34	15.88	17.32
1186	16.1023297272	-19.28	15.82	17.3
1187	16.1558547007	-19.24	15.68	17.06
1188	16.0498610031	-19.08	15.8	17.02
1189	15.6044963705	-19.06	15.76	17.04
1190	15.0018700168	-19.06	15.54	16.86
1191	14.70352272	-19.06	15.58	16.86
1192	14.9358144965	-18.96	15.64	16.84
1193	15.5475856552	-19	15.58	16.7
1194	16.2471190984	-18.98	15.58	16.54
1195	16.7533427742	-19.02	15.66	16.54
1196	16.8761479223	-19.06	15.7	16.5
1197	16.6688919641	-19.16	15.78	16.46
1198	16.4173273479	-19.22	15.86	16.52
1199	16.4070446249	-19.18	15.84	16.56
1200	16.7338333207	-19.28	15.98	16.54
1201	17.2058234143	-19.24	15.86	16.76
1202	17.4088469729	-19.28	15.92	16.88
1203	17.1043914695	-19.36	15.88	16.84
1204	16.6118186071	-19.34	15.9	16.92
1205	16.5580080884	-19.38	15.92	16.88
1206	17.1122129538	-19.38	15.8	17
1207	17.7456772592	-19.28	15.66	17.18
1208	17.8955221623	-19.24	15.66	17.08
1209	17.5612627933	-19.26	15.68	16.96
1210	17.0975243054	-19.18	15.46	16.9
1211	16.6333521165	-19.18	15.52	16.9
1212	16.08887464	-19.22	15.6	17.06
1213	15.6536886003	-19.5	15.48	17
1214	15.6461294521	-19.5	15.54	16.96
1215	15.9786948511	-19.46	15.52	17.1
1216	16.3000799297	-19.46	15.4	17.1
1217	16.4589055105	-19.54	15.52	17
1218	16.4727395077	-19.46	15.64	16.94
1219	16.4145326863	-19.42	15.46	16.9
1220	16.4511616929	-19.3	15.42	16.98
1221	16.5195208975	-19.18	15.36	16.94
1222	16.282070524	-19.18	15.38	17
1223	15.7921376413	-18.98	15.08	17.12
1224	15.4731915749	-18.94	15.1	17.18
1225	15.4855965349	-18.94	15.04	17.14
1226	15.8262187203	-19	15.14	17.02
1227	16.5520059969	-18.96	15.14	17.02
1228	17.4122605794	-18.92	15.06	16.94
1229	17.8700545727	-18.92	14.96	16.76
1230	17.6953178704	-18.84	14.86	16.82
1231	17.1593874513	-18.84	14.82	16.84
1232	16.7901746954	-18.9	14.74	16.76
1233	16.8563353288	-18.86	14.62	16.86
1234	16.9833223879	-18.82	14.34	16.94
1235	16.717855546	-18.88	14.36	17.06
1236	16.2247295248	-18.82	14.38	17.02
1237	15.9947857673	-18.8	14.28	17.08
1238	16.1635304524	-18.68	14.1	17.24
1239	16.4955487172	-18.64	14.06	17.26
1240	16.820393895	-18.64	14.2	17.08
1241	17.0606991493	-18.66	14.22	16.98
1242	17.1117355761	-18.62	14.14	16.86
1243	16.935416884	-18.66	14.08	16.8
1244	16.7069403066	-18.56	14.24	16.82
1245	16.7521185328	-18.66	14.3	16.82
1246	16.979314253	-18.68	14.22	16.76
1247	16.7860405664	-18.68	14.3	16.86
1248	16.0010274566	-18.82	14.42	16.86
1249	15.1748682692	-18.8	14.36	16.84
1250	14.7487586332	-18.66	14.38	16.9
1251	14.6991918367	-18.56	14.4	16.96
1252	14.8914555148	-18.52	14.44	17
1253	15.181877881	-18.52	14.54	17
1254	15.3588010171	-18.5	14.62	17.12
1255	15.3547282846	-18.52	14.48	17.02
1256	15.4441004878	-18.44	14.42	17.02
1257	15.9608449744	-18.36	14.54	17.12
1258	16.756550493	-18.42	14.54	17.08
1259	17.335482724	-18.46	14.88	17
1260	17.4855599296	-18.5	15.04	16.94
1261	17.262277797	-18.52	14.98	17.08
1262	16.7409753925	-18.48	15.1	16.9
1263	16.2451834784	-18.5	15.36	16.76
1264	16.3108402361	-18.5	15.28	16.66
1265	17.0652234297	-18.52	15.22	16.82
1266	18.0745504641	-18.46	15.06	16.86
1267	18.8694414153	-18.48	14.96	17.02
1268	19.1889413883	-18.42	14.98	17.22
1269	18.9438382087	-18.52	14.98	17.2
1270	18.2627253373	-18.5	14.66	17.2
1271	17.4846794052	-18.6	14.74	17.26
1272	16.9610361146	-18.46	14.68	17
1273	16.7341104642	-18.44	14.78	17.04
1274	16.6032724488	-18.48	14.96	16.94
1275	16.504353425	-18.6	14.7	16.84
1276	16.4910069647	-18.66	14.72	16.8
1277	16.5333218054	-18.68	14.7	16.56
1278	16.5216259901	-18.78	14.76	16.58
1279	16.3432243607	-18.78	14.76	16.44
1280	16.0174225315	-18.8	15	16.44
1281	15.775070792	-18.9	15.08	16.38
1282	15.9171295598	-19.02	15.04	16.42
1283	16.478992397	-19.04	15.18	16.5
1284	17.0251789084	-19.06	15.26	16.54
1285	17.0090995027	-19.04	15.06	16.44
1286	16.3957279841	-19.14	15	16.32
1287	15.7983922518	-19.22	15	16.48
1288	15.8682210344	-19.22	14.78	16.56
1289	16.5741835507	-19.22	14.84	16.62
1290	17.2835251999	-19.24	15.02	16.62
1291	17.4656937125	-19.32	15.06	16.8
1292	17.1501288092	-19.36	14.98	16.72
1293	16.8085250347	-19.44	14.94	16.54
1294	16.817379224	-19.42	14.86	16.44
1295	16.9469464834	-19.44	14.98	16.36
1296	16.6926204645	-19.44	14.86	16.38
1297	16.0960392972	-19.48	14.8	16.62
1298	15.6305303537	-19.42	14.92	16.56
1299	15.4891778846	-19.46	14.72	16.62
1300	15.5481237218	-19.44	14.68	16.68
1301	15.7973867594	-19.36	14.6	16.78
1302	16.3534825995	-19.34	14.6	16.96
1303	17.0659827622	-19.2	14.58	17.08
1304	17.552123143	-19.28	14.56	17.12
1305	17.6716729318	-19.24	14.44	17.22
1306	17.5848577919	-19.16	14.58	17.18
1307	17.4925565514	-19.12	14.74	17.18
1308	17.5404589603	-19.06	14.66	17.2
1309	17.64516566	-19.06	14.6	17.24
1310	17.5011363542	-19	14.76	17.44
1311	16.9954496969	-18.9	14.8	17.54
1312	16.3168746116	-18.84	14.66	17.56
1313	15.6468935081	-18.86	14.76	17.62
1314	15.107547945	-18.78	14.78	17.7
1315	14.859885907	-18.76	14.62	17.8
1316	14.8530238878	-18.64	14.72	17.72
1317	14.8867413724	-18.58	14.94	17.86
1318	15.0487440666	-18.6	15.02	18.06
1319	15.4986266675	-18.66	15.14	18.36
1320	16.045060606	-18.58	15.1	18.36
1321	16.3400371076	-18.42	15.26	18.4
1322	16.1692495381	-18.54	15.24	18.42
1323	15.5979706725	-18.66	15.1	18.52
1324	15.0555637443	-18.6	15.2	18.5
1325	15.0476758252	-18.48	15.46	18.62
1326	15.628040454	-18.62	15.5	18.56
1327	16.2200584763	-18.6	15.5	18.6
1328	16.2338584719	-18.62	15.5	18.54
1329	15.842873272	-18.54	15.58	18.64
1330	15.7531441869	-18.6	15.6	18.58
1331	16.184369825	-18.64	15.52	18.64
1332	16.6175378183	-18.64	15.5	18.5
1333	16.6438767544	-18.62	15.6	18.42
1334	16.4411537474	-18.58	15.64	18.38
1335	16.3352121826	-18.66	15.44	18.36
1336	16.3344908487	-18.74	15.56	18.46
1337	16.2563214482	-18.76	15.62	18.54
1338	16.0064710344	-18.78	15.62	18.56
1339	15.5766019422	-18.82	15.68	18.5
1340	15.0836207713	-18.78	15.8	18.5
1341	14.8811543985	-18.82	15.98	18.48
1342	15.2043460604	-18.88	16.08	18.44
1343	15.6465459433	-18.84	16.18	18.38
1344	15.5892472916	-18.86	16.18	18.32
1345	15.0635281956	-18.94	16.36	18.42
1346	14.5586972592	-19.1	16.42	18.44
1347	14.3379082984	-19.08	16.54	18.42
1348	14.485339423	-19	16.64	18.38
1349	15.0312463173	-18.96	16.62	18.42
1350	15.6959807867	-19.08	16.46	18.34
1351	16.2078459431	-19.04	16.44	18.4
1352	16.7101782171	-19.08	16.48	18.22
1353	17.2011439576	-19.08	16.36	18.24
1354	17.2167938867	-19.1	16.36	18.2
1355	16.5330939289	-19.08	16.4	18.24
1356	15.5563506915	-19.12	16.26	18.08
1357	14.9116642051	-19.1	16.16	18.22
1358	14.9933236798	-19.16	16.06	18.3
1359	15.7303764633	-19.2	15.82	18.34
1360	16.6059168255	-19.18	16	18.42
1361	17.111656289	-19.14	16.04	18.3
1362	17.0909694336	-19.16	16.02	18.2
1363	16.599056113	-19.16	16.06	18.14
1364	15.8513345916	-19.26	15.96	18.16
1365	15.2326538049	-19.28	15.86	18.12
1366	14.9481772564	-19.28	15.68	18.12
1367	14.8521385788	-19.26	15.4	18.24
1368	14.8664894247	-19.24	15.22	18.32
1369	15.1306491619	-19.26	15.14	18.24
1370	15.5226190096	-19.24	15.24	18.18
1371	15.6939707677	-19.24	15.12	18.2
1372	15.6469814441	-19.2	15.06	18.22
1373	15.6727160774	-19.18	14.88	18.18
1374	15.869974078	-19.28	14.86	18.16
1375	16.1481013284	-19.26	15	18.18
1376	16.5031156508	-19.22	14.96	18.2
1377	16.9924353289	-19.26	14.86	18.36
1378	17.555830281	-19.36	15.02	18.34
1379	17.9973610669	-19.4	14.8	18.24
1380	18.1168276984	-19.4	14.72	18.2
1381	17.9003380245	-19.28	15.02	18.24
1382	17.5573351406	-19.24	14.88	18.2
1383	17.2779002231	-19.22	14.82	18.12
1384	17.0810446206	-19.24	14.86	18.16
1385	17.0150994156	-19.2	14.84	18.06
1386	17.1817099012	-19.14	14.7	18.06
1387	17.3650361653	-19.1	14.68	18.02
1388	17.1321674369	-19.1	14.52	17.92
1389	16.4718733531	-19.08	14.54	17.96
1390	15.8521952745	-19.14	14.44	17.96
1391	15.6561248419	-19.24	14.54	17.96
1392	15.8053419412	-19.22	14.72	17.82
1393	15.9073915056	-19.3	14.66	17.72
1394	15.694164413	-19.24	14.68	17.84
1395	15.1152476985	-19.2	14.48	17.86
1396	14.3658159343	-19.12	14.44	17.74
1397	14.0574689007	-19.12	14.54	17.62
1398	14.601326689	-19.16	14.58	17.7
1399	15.5387271666	-19.12	14.64	17.72
1400	16.1812078565	-19.14	14.6	17.72
1401	16.3148080572	-19.18	14.46	17.62
1402	16.1526292288	-19.16	14.1	17.56
1403	16.0825731103	-19	13.88	17.52
1404	16.240125078	-18.94	13.94	17.72
1405	16.5037277109	-18.96	13.72	17.68
1406	16.8105954756	-18.98	13.36	17.8
1407	17.0102704557	-18.98	13.38	17.8
1408	16.8942918097	-18.94	13.06	17.84
1409	16.5913918668	-18.94	12.98	17.78
1410	16.4097296618	-18.92	12.82	17.8
1411	16.3313287736	-18.98	12.68	17.76
1412	16.1339489473	-19.02	12.9	17.74
1413	15.9388950085	-18.96	12.7	17.88
1414	16.0345366445	-18.96	12.54	17.74
1415	16.2666329024	-18.84	12.52	17.7
1416	16.2812339889	-18.66	12.42	17.64
1417	16.0664134297	-18.66	12.1	17.64
1418	15.7853369948	-18.58	12.02	17.68
1419	15.4873788206	-18.58	12.04	17.64
1420	15.2217365905	-18.58	12.08	17.64
1421	15.092604892	-18.6	12.02	17.68
1422	15.1550194021	-18.6	11.98	17.76
1423	15.5012467338	-18.66	12.04	17.72
1424	16.1702102659	-18.62	11.98	17.8
1425	16.8534559752	-18.56	11.84	17.84
1426	17.1962631027	-18.48	11.96	17.78
1427	17.2894045627	-18.46	12.32	17.86
1428	17.408872906	-18.58	12.36	17.84
1429	17.5887186675	-18.64	12.36	17.76
1430	17.7442083627	-18.54	12.56	17.84
1431	17.859261062	-18.6	12.52	17.84
1432	17.8927039166	-18.66	12.56	17.82
1433	17.7705440749	-18.74	12.9	17.84
1434	17.586529097	-18.48	13.02	17.86
1435	17.5137316153	-18.52	13.08	17.88
1436	17.5695593436	-18.56	13.32	17.96
1437	17.7344302732	-18.58	12.94	18.02
1438	17.9643100953	-18.66	13.16	17.96
1439	17.9851723543	-18.62	13.14	18.08
1440	17.5421872991	-18.56	12.98	18.12
1441	16.9023675272	-18.66	12.96	18.2
1442	16.6162007739	-18.72	13.2	18.24
1443	16.78358835	-18.6	13.28	18.3
1444	17.0607296001	-18.54	13.14	18.28
1445	17.1752930962	-18.56	13.06	18.3
1446	17.0704621715	-18.56	13.04	18.26
1447	16.861233107	-18.56	12.88	18.32
1448	16.7232016406	-18.5	12.78	18.24
1449	16.5547004575	-18.46	12.4	18.12
1450	16.0478574406	-18.5	12.4	18
1451	15.3527971378	-18.52	12.14	18.12
1452	15.0695132565	-18.6	12.18	18.14
1453	15.463372775	-18.6	12.18	18.16
1454	16.163968827	-18.46	12.3	18.26
1455	16.6117103054	-18.52	12.38	18.3
1456	16.6560675022	-18.52	12.58	18.26
1457	18.0109377087	-18.48	12.38	18.24
1458	18.1661765436	-18.42	12.22	18.18
1459	18.1223982774	-18.58	12.18	18.3
1460	17.9692406023	-18.54	12.26	18.3
1461	17.8147703273	-18.36	12.26	18.32
1462	17.6236568339	-18.34	12.5	18.32
1463	17.3631305941	-18.2	12.64	18.4
1464	17.1162004385	-18.08	12.7	18.44
1465	18.1661765436	-18.22	12.94	18.42


==> logs/riverraid_results.csv <==
episodes,DQV,DQN,DDQN,DQV-Max
0,985.1361065115,649.3648991219,637.7725809046,1663.0312891785
1,978.871922534,654.2771901345,639.0468906251,1655.2500817104
2,966.9050768907,662.8668568101,642.8022706598,1641.2887913832
3,950.632115765,672.9428432151,650.6761205837,1623.915105433
4,932.4252606954,681.9571845126,663.7131742124,1606.3545778224
5,915.3011974468,687.6841178306,681.4994715187,1591.4657670154
6,902.0068494285,688.9394322903,702.0265402839,1581.1205097762
7,894.1483452304,685.9124947942,722.2367385645,1575.9494947654
8,891.6636407273,680.0700714316,739.0263890677,1575.5251249691
9,893.150886251,673.5166073548,750.2957999197,1578.7738313479
10,896.8092268477,668.2298469818,755.5496087648,1584.464919768
11,901.4658256789,665.3518469351,755.9819881974,1591.4837690484
12,907.103391316,664.9568062912,753.93145052,1598.81044477
13,914.7408188993,666.213085499,751.9903136809,1605.4282622991
14,925.6707738143,667.9029823068,752.1325724063,1610.2489259154
15,940.6232999021,668.9794407258,755.1937364954,1612.2402395688
16,959.1977788186,669.0490096107,760.8647431151,1610.794638785
17,979.8640817876,668.5889607919,768.1097484978,1606.1377065765
18,1000.3505944443,668.8610909093,775.7124645315,1599.4848392094
19,1018.1714226493,671.5055553552,782.6619039993,1592.9131570595
20,1031.1097062716,677.8897629731,788.2445144539,1588.8050106387
21,1037.3481053705,688.4552885379,791.9705317918,1589.0940060008
22,1035.6452278693,702.3356806987,793.4972238901,1594.5760106356
23,1025.623992157,717.4470045351,792.676319739,1604.6137260286
24,1008.0879418472,730.987041982,789.6328348199,1617.2766445726
25,985.2623250513,740.2929450494,784.8158361253,1629.9680116315
26,960.6534722518,743.4896616787,778.9349462059,1640.1772331452
27,938.3549976528,739.9995771427,772.7929925786,1646.1153804464
28,922.0306644479,730.5850114897,767.1546021918,1646.987134636
29,913.9584500469,717.1525095547,762.7011160034,1642.9569113332
30,914.4468057784,702.4097179876,759.989706154,1634.8719081837
31,921.7032041073,689.3572659727,759.4144749914,1623.8769381132
32,932.4514595888,680.8418487993,761.0199852876,1611.1576191062
33,942.8556329397,678.9921482363,764.2898870988,1597.7511863665
34,949.567144843,684.8064146151,768.1103183183,1584.4370545697
35,950.6404682066,697.918323072,770.9301820988,1571.7825157579
36,945.7668467579,716.7231158687,771.2646676817,1560.1748971775
37,936.1023294484,738.7911442363,768.241928815,1549.9426754542
38,923.4735781222,761.4412395596,762.0208314191,1541.4474577602
39,909.6241468671,782.1821510863,753.8086750346,1535.2064373673
40,895.6691107604,799.0596559817,745.4303372077,1531.8776273388
41,882.1026324423,810.6250950984,738.6578736977,1532.2526752641
42,869.3511834911,815.8784492208,734.5989281902,1537.0508810389
43,858.3599353661,814.263552008,733.4246684458,1546.5468938256
44,850.7915201239,805.8337736829,734.5289059596,1560.1042186572
45,848.694775068,791.4604234463,737.0040532259,1575.641572679
46,853.6437119018,772.9235976952,740.090472271,1589.3585447209
47,865.9829118738,752.7441049233,743.425987648,1595.9723620006
48,884.4224951146,733.6298206915,746.9398022175,1589.4270689566
49,906.4098134568,717.8626916188,750.5422690223,1564.366053278
50,929.0687694291,706.7836587897,753.7835752781,1517.6557787076
51,950.1457562207,700.6214160512,755.7595857904,1449.7681839601
52,968.5711059678,698.699740716,755.2954823555,1365.1861610049
53,984.3963848395,699.8451703483,751.4176707484,1271.7490879992
54,998.2643056481,702.7870925534,743.8203739923,1178.7436851876
55,1010.6521993126,706.4875087716,733.2066574913,1094.4967176262
56,1021.3545646904,710.2232622152,721.1624703248,1024.1913153113
57,1029.4511213781,713.6906756737,709.7659233448,968.7729091482
58,1033.6626007813,716.9971550523,700.9570066394,925.3790018648
59,1032.9809111402,720.505705828,696.0425314665,889.0057489455
60,1027.1736365074,724.6222277637,695.3304622486,854.7594812349
61,1016.8209903933,729.3912631159,698.1885997041,819.7337303555
62,1002.9678777807,734.2790830453,703.2314731781,783.8045365707
63,986.5134056164,738.2093235285,708.7510809584,749.3178605734
64,967.7629915637,739.9827624421,713.2179356946,719.7460831037
65,946.3467788921,738.8021147591,715.7088402531,698.236631013
66,921.5132522153,734.6642077213,716.170847533,686.4123371588
67,892.5650602181,728.3374459071,715.4001984413,683.9675690449
68,859.2441236984,721.0268509256,714.6739013506,688.9978069713
69,822.0368818515,713.8520614011,715.182916893,698.842194451
70,782.2608756907,707.6282443832,717.5183359818,710.9808543575
71,741.9920950003,702.9109924452,721.3735812523,723.7200829507
72,703.7940446307,700.2021355114,725.6363489716,736.4356173523
73,670.2553382957,700.1449844702,728.8296641802,749.3117812575
74,643.458962132,703.4255184735,729.7051832559,762.8648153617
75,624.6759913954,710.4146380304,727.7105355309,777.3801463889
76,614.2744851551,720.7349951696,723.162617793,792.5160912221
77,611.9251520511,733.0306316968,717.0771273632,807.2222499953
78,616.8127930676,745.0079871676,710.7556950399,819.9053003274
79,627.7424884121,753.8704680316,705.3068770597,828.8918422917
80,643.0884310425,757.012979177,701.3342025202,832.967233093
81,660.727042368,752.7748122322,698.8502685744,831.8710751281
82,678.2849674705,741.0383902985,697.4581130861,826.4007391586
83,693.5758339718,723.4784688985,696.6294512654,818.2285112919
84,705.2135223886,703.2623053169,696.0529034728,809.285270094
85,712.9613754279,684.2626456324,695.9377918706,801.1652951215
86,717.6302777202,670.0750890271,696.9814893651,794.7695540055
87,720.6699384738,663.0790014178,700.2150627421,790.3586985962
88,723.5210661332,663.9203636976,706.4980341495,787.9335700614
89,727.1842083719,671.4426770318,716.0816694224,787.5954687782
90,732.0402771396,683.1645256956,728.3088683947,789.7279896119
91,737.9467576224,696.029082206,741.7771457649,794.847138833
92,744.5062291435,707.3056239235,754.7423671927,803.2003550515
93,751.3197780798,715.2397841006,765.7174407392,814.4885909718
94,758.1568214028,719.4431199768,773.8252790353,827.604021679
95,764.9930274727,720.7328882695,778.8406077803,840.72281632
96,772.0661157483,720.6619235327,780.9226031209,851.5444994002
97,779.7963039533,720.9038724125,780.3564184882,857.7145573874
98,788.6007481016,722.7324057738,777.3405107639,857.394094268
99,798.5970138633,726.8242370798,771.9857623499,849.7824163364
100,809.2880495041,733.2419668777,764.3675133866,835.5315153732
101,819.453011379,741.5834788812,754.5483139308,816.728135044
102,827.3679659558,751.0418778198,742.6325039535,796.3980150056
103,831.3762814742,760.4785117216,728.9284243822,777.623958615
104,830.510487344,768.4927507866,714.1956162763,762.6751089433
105,824.9963248557,773.6067382217,699.8929813486,752.5590238571
106,816.2611496446,774.590248834,688.1126550694,747.102589829
107,806.5102923694,770.8076474497,681.1225499838,745.6469491517
108,798.0725796606,762.4406838286,680.6656200221,747.8168318286
109,792.7673580385,750.5134043237,687.1879976666,753.8569989935
110,791.454136131,736.7084448007,699.5251039761,764.4990817361
111,793.8595994965,722.9770191179,715.1138752186,780.3901966831
112,798.7553924306,711.0277491688,730.7320119059,801.476189397
113,804.319816035,701.9858261258,743.4152247441,826.6836514744
114,808.6814608608,696.1206969989,751.1236114907,854.0071410782
115,810.362252397,692.8371864393,753.0638916215,880.822363345
116,808.5810407989,690.8985307423,749.5263172212,904.2499399625
117,803.3227484372,688.7764060185,741.5326315472,921.5721191447
118,795.1881983542,685.0923423437,730.473829293,930.6798758749
119,785.2067659574,679.0946675599,717.9565033298,930.6136159443
120,774.6760792584,670.9126931626,705.7255666901,922.0203889498
121,764.9815820764,661.633953074,695.6542613426,907.2527993536
122,757.5319892961,653.0106765407,689.5197528741,889.8929572157
123,753.5615843481,646.9532737966,688.7318520562,873.8811956674
124,753.9531430163,645.0408643639,693.986990225,862.5433907033
125,759.0254234584,648.1531505833,705.0508937672,857.898553807
126,768.3680781833,656.3937138371,720.7212711194,860.4373641256
127,780.7905956126,669.2694294649,739.0000609776,869.3619257872
128,794.4716744701,685.7747716089,757.4091323074,883.0121349419
129,807.242600378,704.5738402796,773.4259971436,899.3452602842
130,817.0266202654,724.0817364415,784.969097699,916.3562178451
131,822.2328292724,742.6491830276,790.6922981001,932.4655473081
132,822.0513488962,758.8126978573,790.2143183042,946.7163281567
133,816.5976928632,771.5637141401,784.1166717638,958.799054792
134,806.8487995926,780.4317693461,773.6760378476,968.8881887232
135,794.4952127202,785.3492449704,760.6240882875,977.3583538417
136,781.6749795587,786.3422467097,746.7396255567,984.3499108614
137,770.5942041971,783.4027228542,733.5636632254,989.6761619666
138,763.1108645437,776.5067434521,722.146208437,992.8853442861
139,760.3556580422,765.885313903,712.9142083933,993.5572691915
140,762.4808780468,752.2712567889,705.708404669,991.7090446401
141,768.5850541634,736.8846582971,700.0130178605,988.0814009898
142,776.9070784657,721.0959381503,695.2782365935,984.0775218077
143,785.2250988922,706.0824869372,691.2071373772,981.3352776678
144,791.4048334875,692.5433653636,687.9004916133,981.191479777
145,794.0076477125,680.8079249694,685.7573204676,984.175468598
146,792.7764765985,671.0880462961,685.232543589,989.795484648
147,788.8015789253,663.6853710796,686.5753471045,996.6124732618
148,784.2034071572,658.940778813,689.6338449602,1002.5740195268
149,781.4676100969,657.0639131945,693.9928468848,1005.5662474975
150,782.5901606318,657.8360985827,699.2716723009,1003.9810523279
151,788.3747080821,660.5964597758,705.4569873869,997.265572764
152,798.2800903144,664.3009646661,713.062929933,986.2405860673
153,810.7341205398,667.7400589153,722.9314410316,973.0541929319
154,823.792058018,669.7910558069,735.8016754858,960.5982730564
155,835.8461775337,669.6082552475,751.8113355677,951.6462678916
156,846.0133153055,666.8410553863,770.287430857,947.8683276869
157,854.0928696881,661.7998257194,789.886501218,949.2583854983
158,860.3030487962,655.3372034343,809.0155987033,954.2427755445
159,864.9043912037,648.6225766459,826.2140105759,960.4868359598
160,867.9615066227,642.7791341773,840.3065999452,965.954886129
161,869.3428110904,638.6376089023,850.2260396059,969.8533739374
162,868.8474153449,636.8111413802,854.9155295115,972.8456111231
163,866.36837526,637.9503929402,853.45010076,976.5020867517
164,862.0266290054,642.917870773,845.4065551063,982.3801710599
165,856.1725664759,652.6726365442,831.3384219022,991.2031280583
166,849.3572640474,667.76896179,812.8758719148,1002.5309953666
167,842.1644684423,687.867265369,792.3667965285,1015.0841917199
168,835.099032116,711.4820986955,772.1159413169,1027.3557566584
169,828.5163818124,736.1944211309,753.7303629631,1038.1898970517
170,822.6226714737,759.3318819092,737.8835415067,1046.9973056509
171,817.5451829737,778.6789516622,724.5939927434,1053.7299020887
172,813.3851790461,793.0443377962,713.7550108032,1058.6801232385
173,810.2132293334,802.4036083408,705.4777304775,1062.3205659132
174,807.983502249,807.646429861,700.1246375263,1065.2029181615
175,806.4577280028,810.1267574845,698.0205651415,1067.8641403903
176,805.2686520712,811.213946973,699.1217222781,1070.6728856046
177,804.0736000962,812.0272653533,702.9302952162,1073.6227078901
178,802.7767780357,813.3649413016,708.5908072159,1076.2348621219
179,801.7098166529,815.7940698704,715.1381294462,1077.7855060467
180,801.6349143715,819.7260621836,721.6996811488,1077.696838283
181,803.4831417134,825.4037811292,727.6040835241,1076.0024208446
182,808.0504541996,832.7846272005,732.4837581792,1073.500691444
183,815.7349199749,841.3481855987,736.3129295427,1071.6493849428
184,826.4145614746,850.1146570239,739.4806155929,1071.9519497047
185,839.5500097948,857.6909610955,742.6459889561,1075.3774293539
186,854.3026290882,862.5463800617,746.443410696,1081.9438022588
187,869.5677139907,863.2902074581,751.086084392,1090.6714044141
188,884.0363431037,858.8311661684,756.1388680235,1099.8571512949
189,896.3284438435,848.5472171764,760.6079142399,1107.6228381803
190,905.1972413305,832.4317516495,763.3815557648,1112.3944300833
191,909.933679302,811.2181440687,763.6885272975,1113.3249877477
192,910.6605938811,786.5502849256,761.5065760058,1110.5402343888
193,908.4637850376,760.9430637849,757.5746247276,1105.0817476925
194,905.2005127615,737.4674981007,753.1358695527,1098.6894913111
195,903.0550754947,719.1082349361,749.5124871845,1093.3364272122
196,904.0984440345,708.0132983271,747.7463524896,1090.669572005
197,909.8481890848,704.9117795677,748.3317247116,1091.4907278608
198,921.0418970353,709.0300538055,751.0678315761,1095.4567563937
199,937.5939230888,718.5020898057,755.0631215662,1101.2000315587
200,958.5967965773,731.112678539,758.8461081594,1106.7878282688
201,982.5038483904,744.8974509795,760.7088998019,1110.4443153711
202,1007.3846970452,758.4481600475,759.1494541138,1111.1655437187
203,1031.2047413857,770.8056644186,753.5263959846,1109.0191812413
204,1052.1483189854,781.1872710863,744.4009724088,1105.0013398622
205,1068.8650485112,788.8506976562,733.628702228,1100.5644583246
206,1080.6830380007,793.2057215414,723.9282914425,1097.0789613356
207,1087.6804109346,794.1047728292,718.0769991523,1095.4431462485
208,1090.6541457027,792.0621595324,717.9902020659,1095.9559163136
209,1090.9099700202,788.2217471606,724.0804433369,1098.4180985966
210,1089.9326491347,783.9780015854,735.0059129674,1102.3261724383
211,1088.9484750405,780.4019150536,748.0560003851,1107.0695675633
212,1088.6415319367,777.8926707597,759.9669173701,1112.0540076462
213,1089.034311165,776.0734344003,767.936509732,1116.8099099279
214,1089.6484232404,774.1804198138,770.4834214227,1121.0573698397
215,1089.8608824956,771.5915101663,767.8881562005,1124.6976154641
216,1089.2317581721,768.2894375725,762.0148705043,1127.738682103
217,1087.6628203505,764.9298561067,755.5645467302,1130.2230302543
218,1085.3377064672,762.472563473,751.0518138021,1132.104477085
219,1082.6049520539,761.6357060042,749.8201918655,1133.2671975309
220,1079.7856828565,762.4471078012,751.6710421157,1133.5974437971
221,1077.1337916342,764.1708780029,755.0548028506,1133.0494579401
222,1074.7678047423,765.5688651509,757.9096074772,1131.7419365799
223,1072.7041554312,765.4006594643,758.616302727,1129.9286274506
224,1070.852689447,762.9425231406,756.7017065922,1127.9078407865
225,1068.9846484165,758.3095451036,752.8760148528,1125.9438136766
226,1066.7521327565,752.4732302973,748.5093100513,1124.1724376603
227,1063.783676965,746.9721589508,744.7722548068,1122.5735651762
228,1059.7601628727,743.3453482141,741.9977356237,1120.9325386169
229,1054.5378540817,742.6598742824,739.515579379,1118.8871389149
230,1048.1674394827,745.1677488729,736.1278302369,1116.020398657
231,1040.878024512,750.3488037098,730.9452857437,1112.0412656929
232,1033.0083315791,757.2906493165,724.105693962,1106.9568469577
233,1024.9148845365,765.1131813863,717.1161129691,1101.1588766087
234,1016.884947938,773.2503262905,712.4093601534,1095.3281504682
235,1009.1128751409,781.3450442417,712.4875190928,1090.1970496696
236,1001.749486597,788.9612993872,718.9077498873,1086.2661284137
237,994.9835663419,795.2395566321,731.5758097907,1083.6390467864
238,989.162294852,798.8385211273,748.6914221461,1082.1452773418
239,984.8342930605,798.2975297149,767.3397919812,1081.5506154249
240,982.6301008582,792.726692645,784.4466122492,1081.8121054949
241,983.0616042686,782.3362431007,797.6973256303,1083.0696971207
242,986.2757735501,768.6745453349,806.0570136162,1085.4026421715
243,991.9428122925,754.194686583,809.7528292419,1088.4900517129
244,999.3056684363,741.3935191817,809.8267116383,1091.4907364284
245,1007.4442687462,731.7977012807,807.6005090836,1093.2861848976
246,1015.5524083858,725.4435479992,804.3190689384,1092.9213662517
247,1023.1904469514,720.9248854327,800.9295954241,1090.031916242
248,1030.2692889835,716.2005583306,798.160250022,1084.8949225895
249,1036.91957066,709.7237441614,796.4638906121,1078.1803508675
250,1043.2266482964,701.3235290578,795.9576107749,1070.6142710698
251,1049.0514516248,692.5246473667,796.2878650755,1062.7661928662
252,1054.0073651749,686.0814820744,796.6461832897,1055.1869243904
253,1057.6510719845,684.9844733081,795.9576548851,1048.664524561
254,1059.7642770993,691.3512104096,793.2639650444,1044.3216355503
255,1060.5990998995,705.645674352,788.0997066513,1043.4395100086
256,1060.8344559855,726.4029580479,780.7113453399,1046.9544768724
257,1061.3501431669,750.5915087993,771.9529137883,1055.0307555949
258,1062.850788578,774.3252939681,763.0425260048,1066.8384427911
259,1065.5595120257,793.8786973722,755.2229025478,1080.7600784225
260,1069.1597325478,806.554648423,749.4399568849,1094.8230897554
261,1072.9439276629,811.3040114203,746.1291347664,1107.1968982228
262,1076.0857967909,808.8645653375,745.0667184009,1116.5213732427
263,1077.8287477207,801.4010428936,745.4042063449,1122.0597897052
264,1077.5699045994,791.7921747519,745.8430429811,1123.6623162539
265,1074.8397305898,782.7590987737,745.1155113466,1121.6722598163
266,1069.3055532463,776.2016617869,742.4850040951,1116.8348213296
267,1060.8591557774,772.9572613448,738.0898319469,1110.0823651896
268,1049.8038308922,772.88565054,732.9501931971,1102.3907104284
269,1037.0292881031,775.277297311,728.6036588207,1094.6446300863
270,1024.0024543889,779.3695234485,726.5630921722,1087.6456795544
271,1012.5858797108,784.656813288,727.8100545167,1082.2134138108
272,1004.6159028095,790.9434517236,732.6716408347,1079.2636526249
273,1001.431339923,798.1455344037,740.7985372146,1079.7078075765
274,1003.4380150805,805.8944003955,751.3841930684,1084.1378036633
275,1009.9674244419,813.2667800603,763.3090730941,1092.460314885
276,1019.4217167921,818.8900714504,775.3713752918,1103.7128942114
277,1029.7287790868,821.2649364581,786.3588564591,1116.2979548644
278,1038.895875287,819.3858695072,795.2603989036,1128.5248817161
279,1045.4443749825,813.2495055823,801.3381928923,1139.2112369138
280,1048.616948717,803.9867178636,804.1742150061,1148.0577464971
281,1048.3246795734,793.4518589013,803.6451180084,1155.5252789736
282,1044.9958586288,783.5523860936,799.9747674958,1162.4163255421
283,1039.3994497272,775.4644478032,793.7888684488,1169.346039368
284,1032.5147242372,769.2628350849,786.1076931711,1176.4253655831
285,1025.4676593469,764.1067893037,778.2262962284,1183.2490095819
286,1019.4462674109,758.7793316135,771.4263352005,1189.0455626648
287,1015.5439632893,752.4640130814,766.564801862,1193.0256396365
288,1014.5993116871,745.1428855542,763.8005387166,1194.5860629406
289,1017.0236680048,737.6147136629,762.6621465131,1193.5262989747
290,1022.6863595991,731.0176545049,762.3126236411,1190.0648222313
291,1030.8815128929,726.3267834547,762.0176610275,1184.8638390447
292,1040.4620577763,723.8868611649,761.4085529772,1178.9333712337
293,1050.0007180401,723.4206108611,760.5143570262,1173.5328227314
294,1058.1717110036,724.2733694813,759.5242445941,1169.9386473954
295,1064.0208800272,725.7766756442,758.6045453794,1169.0943710775
296,1067.1386628919,727.5550819874,757.9194130661,1171.3711918877
297,1067.6221117538,729.6887670155,757.712248932,1176.4169278898
298,1065.8470602027,732.6394331012,758.4803034191,1183.2920946015
299,1062.2114158357,737.0554346982,760.9175207169,1190.8522287333
300,1056.9565963288,743.4627876198,765.6097756171,1198.1369865502
301,1050.2089769466,752.0223086788,772.5889888552,1204.5935706573
302,1042.1455530158,762.3449785729,781.0709121866,1209.9841255668
303,1033.2184857436,773.5755806313,789.4959689265,1214.1226848953
304,1024.2285334739,784.5927957903,796.0452063831,1216.6777691462
305,1016.2347243895,794.4286533987,799.2348739631,1217.2171583679
306,1010.2703192219,802.6268617583,798.4303297127,1215.4531890055
307,1006.9809767154,809.3997957827,793.9672468594,1211.5782650952
308,1006.4074348021,815.4438829432,786.8850454317,1206.3544017203
309,1007.9814275017,821.3895850585,778.5159125469,1200.9309096318
310,1010.8062589944,827.2304159524,770.1246474476,1196.4177009103
311,1014.0682888134,831.9546641652,762.7296537213,1193.4448442146
312,1017.3969299124,833.7315080698,757.0663765511,1191.902923799
313,1020.9748411126,830.5957614089,753.5927474935,1190.9726851757
314,1025.3141231236,821.3493611097,752.3641904031,1189.4349267473
315,1030.8848390178,806.3019791587,752.8804885536,1186.1232339721
316,1037.7302132781,787.3367518119,754.0866382545,1180.3159668065
317,1045.3131497239,767.4645316909,754.5699252327,1172.0207112279
318,1052.6234341498,749.9170486086,753.0652245401,1161.9463007279
319,1058.4777102975,737.3254590083,749.0475517535,1151.3249534962
320,1061.838784328,731.1658068515,743.109338607,1141.551833259
321,1062.1168889151,731.6870572918,736.9150877972,1133.8503545591
322,1059.2707784453,738.0092410188,732.6763402272,1128.9825126895
323,1053.7950755052,748.4998691795,732.2675539695,1127.1282529193
324,1046.6235438646,761.1284364698,736.4259167926,1127.9118610029
325,1038.8337241228,773.8490385213,744.3646798833,1130.5618567451
326,1031.307958416,784.9756683801,754.0981267271,1134.2034558154
327,1024.3901724558,793.5937248779,763.2167987709,1138.0739385939
328,1017.7231961124,799.7642277031,769.898701951,1141.7196811392
329,1010.4329490684,804.5858608568,773.5985875803,1145.0018706237
330,1001.6054471189,809.7893491649,775.0645097992,1147.9603912473
331,990.885590494,817.143737318,775.848285192,1150.6966310987
332,978.8446026335,827.731065484,777.4719449408,1153.2757827888
333,966.9396786936,841.4062820203,780.768817326,1155.7630599516
334,956.9991947307,856.697777432,785.6520806379,1158.2746114614
335,950.5453528082,871.276651543,791.289543581,1161.056398656
336,948.2619261712,882.7240825326,796.5247321882,1164.3832842427
337,949.8535551972,889.3268883644,800.4000269964,1168.4049122464
338,954.2572594311,890.4943987053,802.3717233173,1172.9529555504
339,960.0946694153,886.597487599,802.4121850376,1177.5393978879
340,966.1107096557,878.4710895881,800.8825001333,1181.5379334923
341,971.4922633419,866.8672013665,798.3601275153,1184.5140536724
342,975.9419773595,852.2132106412,795.5082509182,1186.5403533335
343,979.6544420142,834.8971387446,792.9822245679,1188.2667487958
344,983.0771179422,815.7110431626,791.3902644954,1190.7501984732
345,986.6648380464,796.1925197422,791.2109174968,1195.0662537506
346,990.6580705073,778.4583780101,792.6633758148,1201.9178054481
347,994.9817700044,764.691021973,795.6558183899,1211.3695874969
348,999.2598144305,756.3524922133,799.7662667675,1222.8373565395
349,1002.9417383686,753.7571061932,804.2715837218,1235.2378143278
350,1005.4027115682,756.1004566689,808.3274407257,1247.2393323749
351,1006.2137404077,761.9645053376,811.1498041008,1257.5213022138
352,1005.2758135389,769.8854178073,812.2613377095,1265.047872615
353,1002.9980988684,778.7672198617,811.6938599497,1269.2609374532
354,1000.2993065853,787.8948578866,810.0535094563,1270.241009502
355,998.3341833626,796.8299116952,808.4461870689,1268.6996467549
356,998.0674435301,805.2119003574,808.1446965277,1265.8047310378
357,999.856191318,812.7716875012,810.1297504026,1262.7895276082
358,1003.2645356695,819.3716128131,814.6510001803,1260.6190166617
359,1007.2917438848,824.9897711977,821.0134679514,1259.7321314387
360,1010.8868232663,829.5774323242,827.7156977123,1259.9633041467
361,1013.4467526274,832.8377582313,832.9095725467,1260.672222845
362,1015.0578482849,834.1126670448,835.0306258363,1260.9503232369
363,1016.3483098425,832.5315840644,833.3630067542,1259.9501975834
364,1018.0544396855,827.4020214562,828.2498724011,1257.1281177395
365,1020.5815765159,818.6198413789,820.9897595688,1252.4644960902
366,1023.808138024,806.9652760851,813.4571154816,1246.5285780021
367,1027.157451152,793.9627208427,807.7228483652,1240.3270328218
368,1029.9053497937,781.386038852,805.584742468,1235.0258372615
369,1031.4790355202,770.7033849778,808.2854125498,1231.5537928401
370,1031.6359533127,762.6705776732,816.2235723666,1230.3487634003
371,1030.440379714,757.317028985,828.7521160704,1231.2525762043
372,1028.0934600085,754.2827836717,844.271409957,1233.6229762387
373,1024.8157124667,753.2408797774,860.5333594265,1236.5167730685
374,1020.796664801,754.0246829106,875.1718568431,1238.9751162414
375,1016.2555523624,756.4790526509,886.2925697324,1240.2044521269
376,1011.5640429696,760.1280746441,892.7671377107,1239.7645667107
377,1007.3337741962,764.0796221187,894.2850625423,1237.6760255006
378,1004.3287522889,767.2515485171,891.1906761168,1234.502048601
379,1003.2812652768,768.8963526827,884.2177775794,1231.2720254717
380,1004.6191031705,769.0863184554,874.3642425428,1229.2173213697
381,1008.2754067322,768.7766557124,862.8912270515,1229.350382038
382,1013.7021006707,769.4449212564,851.245139547,1232.0221314131
383,1020.0439418161,772.4165039966,840.9498049874,1236.5853675812
384,1026.424328584,778.2063510585,833.2895399494,1241.5015567223
385,1032.180756033,786.261298367,828.9108453135,1244.8222001912
386,1036.9628187898,795.1754366235,827.5145357611,1245.0097930916
387,1040.7294194403,803.2357731321,827.831661093,1241.5873197297
388,1043.6375804218,809.109833879,828.0295829833,1235.4604383366
389,1045.959385822,812.1805155424,826.388463946,1228.5884022432
390,1048.0154872159,812.5474882345,821.994202141,1223.3043295182
391,1050.099407498,810.6655020024,815.0789665229,1221.4647288285
392,1052.4696883018,807.0048212919,806.8860406682,1223.9452903916
393,1055.2244564243,801.9237884741,799.1422304411,1230.5276897022
394,1058.2309844452,795.917891009,793.4497283244,1240.1704942398
395,1061.0688377534,789.901331594,790.8333087456,1251.4379866535
396,1063.0738112949,785.2712494291,791.6324670921,1262.8751493901
397,1063.3954522849,783.5056938386,795.583748703,1273.2072131164
398,1061.1960584623,785.418693868,801.9413818267,1281.4139956827
399,1055.8325604206,790.5959583299,809.6321881558,1286.7268692928
400,1047.1386308801,797.3933062349,817.3623572034,1288.6983686307
401,1035.6204310832,803.6198102248,823.8251562575,1287.2516272664
402,1022.5326237644,807.6496032398,827.946839221,1282.7422627439
403,1009.7064448866,809.3549533667,829.1080708108,1275.843854305
404,999.1234395438,810.2141507052,827.2789633932,1267.434968269
405,992.3575985004,812.5494225769,823.0660484299,1258.3741473939
406,990.1255043569,818.2845991898,817.6270946829,1249.3715695393
407,992.164003772,827.7237161682,812.4838367748,1240.9515348251
408,997.4698859001,839.1166037922,809.2647347021,1233.5012791055
409,1004.7683474006,849.1687048594,809.2690572575,1227.3210343459
410,1012.9184165839,854.3086822219,813.0259026731,1222.5601077693
411,1021.0533412435,852.079198428,820.0445009114,1219.1583231004
412,1028.5138569067,842.1278845544,828.8265218964,1216.8465035952
413,1034.6969851647,826.3450728248,837.2200895595,1215.2202557336
414,1039.0187699724,808.1522449498,843.094507263,1214.0401622682
415,1041.0507056621,791.3213218255,844.9665588602,1213.436245833
416,1040.7161289134,778.8216143256,842.5121496028,1214.108287794
417,1038.4082463116,772.0603282478,836.6164748401,1217.2248131404
418,1034.9239737593,770.7762699428,829.0057973384,1224.1333160292
419,1031.2482663075,773.4467115219,821.6242828163,1235.9554118468
420,1028.2800151085,777.9511986671,815.9928003,1253.2565427533
421,1026.6200733898,782.2438535116,812.8527175015,1275.7680576751
422,1026.550615748,784.9094278129,812.2622603736,1302.4415519071
423,1028.0877104957,785.4498272667,813.880992255,1331.6536464567
424,1031.0912521004,784.27600649,817.3091979834,1361.50883679
425,1035.3469803509,782.5306974088,822.1651264478,1390.1146620146
426,1040.5610537654,781.631225155,827.9950009362,1415.7755150772
427,1046.324461451,782.8094447079,834.0830455757,1437.042982138
428,1052.1182818389,786.744349813,839.5026064363,1452.6944345897
429,1057.3321807913,793.3698537564,843.3605382756,1461.7715908135
430,1061.4032228991,801.9332502507,845.1128560598,1463.612179211
431,1063.9101901421,811.199017797,844.7839697223,1458.009124279
432,1064.6545760632,819.7686318317,842.8740959307,1445.3957067565
433,1063.6601182171,826.5330678528,840.0741576094,1426.9995887903
434,1061.1182533435,830.9626862232,836.9151270719,1404.9320114536
435,1057.3199783692,833.2921138284,833.632525161,1382.1036199183
436,1052.6300221637,834.3712788631,830.1891966134,1361.8549346345
437,1047.5012096201,835.2735396522,826.4349994685,1347.3575457973
438,1042.5267404728,836.7746239915,822.3944873005,1340.8631815358
439,1038.4748311459,839.0604969386,818.3991258567,1343.0490003511
440,1036.2087626054,841.6778449445,815.1002955338,1352.626070135
441,1036.4877073945,843.7745866368,813.3392402725,1366.6120566787
442,1039.7139672992,844.4793356169,813.9351233671,1381.0794691367
443,1045.7352912393,843.2305696745,817.3897865386,1392.2908902446
444,1053.8286505564,839.9700711107,823.7429021282,1397.757897342
445,1062.8910254273,835.2409643826,832.509761731,1396.8713541545
446,1071.7506829274,830.1538743033,842.8903336981,1390.8359249589
447,1079.5043003402,826.2213826858,854.0486913192,1382.2001060723
448,1085.705676308,824.9658300263,865.3581888456,1373.9779714177
449,1090.3893874905,827.4291387465,876.5153792294,1368.8469256309
450,1093.9479998497,833.7101138906,887.4080300525,1368.5881916021
451,1096.9360361435,842.7718622481,897.8398667059,1373.7472588605
452,1099.8632141507,852.7588132322,907.315949376,1383.6583009544
453,1103.0377952342,861.6667399877,915.0125999833,1396.749597475
454,1106.4721772474,868.0658971557,920.0024745882,1411.0537096134
455,1109.8827931662,871.6111048005,921.6578986375,1424.7604052345
456,1112.7785421837,872.9328290311,919.9946616215,1436.6338682062
457,1114.6215683314,873.0933074532,915.7151243065,1446.0847050666
458,1115.0385363442,872.8125998033,909.9776513631,1452.9536535142
459,1113.9401269991,871.9694168646,903.9677410945,1457.2485116428
460,1111.5859266718,869.5894934152,898.5156735684,1458.8635989845
461,1108.4835736948,864.3776336583,894.0210422638,1457.5721590047
462,1105.2297632029,855.5419341056,890.6111975382,1453.2244874916
463,1102.346552959,843.5150721412,888.4993703592,1445.9452493841
464,1100.1471462992,830.120305242,888.1163916429,1436.2930197724
465,1098.7500627581,818.212313544,890.0148704397,1425.2768163014
466,1098.0760950945,810.7932858991,894.4800341245,1414.2275440859
467,1097.9061019763,810.0500812622,901.0912742539,1404.6276212763
468,1097.9130782087,816.6424454021,908.5501494358,1397.9874434072
469,1097.6593287798,829.6153091647,914.8872582705,1395.7421085297
470,1096.6307613507,846.8145479457,918.0281100917,1398.9614358977
471,1094.313989616,865.6434716965,916.5081016226,1408.0376912554
472,1090.3718509875,883.8296101872,910.0100055327,1422.2463178612
473,1084.8021448271,899.8499993924,899.5087172967,1439.5992640733
474,1078.0709886614,912.9919095819,887.0183613566,1457.1112561143
475,1071.0644707706,923.1608215327,874.9967872866,1471.5425050186
476,1064.8344666856,930.498776071,865.7252173531,1480.2854691508
477,1060.2335915299,935.216171744,860.8484775318,1482.1197845355
478,1057.5478236566,937.4329127897,861.0293688007,1477.4726948634
479,1056.3938599218,937.2902367106,865.8877120595,1468.1464638739
480,1055.885760958,935.0192143319,874.1266332412,1456.7769994438
481,1055.0323741792,930.9784281503,883.8303331983,1446.1978387585
482,1053.1234196389,925.6028239533,892.9111741598,1438.798794984
483,1049.9164641212,919.2745982018,899.6297195105,1436.0407285903
484,1045.5671763558,912.1816966529,902.9982435296,1438.1416403709
485,1040.4224784411,904.2985441096,902.9363089575,1444.0628360011
486,1034.880690072,895.4335053919,900.0445493483,1451.9772408308
487,1029.3502714656,885.4734371306,895.1637329559,1459.9370017904
488,1024.3310313089,874.6548485565,888.9123939656,1466.5811852567
489,1020.3954659318,863.7464127719,881.578864457,1471.4864722155
490,1018.0710753761,853.9058607615,873.2810896233,1475.031557276
491,1017.6322911774,846.2998072383,864.3922178989,1477.9368003971
492,1018.9601718637,841.5788976503,855.8077548002,1480.7788217506
493,1021.5912041409,839.5796050832,848.8622322389,1483.6370398615
494,1024.914049236,839.3495657929,844.8774391421,1486.1134833322
495,1028.4768311954,839.6296184879,844.6731949372,1487.5051885765
496,1032.1428581331,839.52965847,848.2165254936,1487.159763119
497,1036.095003334,839.0050154858,854.6585006024,1484.7125261237
498,1040.7272651781,838.8386090971,862.642459564,1480.2823513232
499,1046.4420167561,840.2577523937,870.7210493966,1474.4699063346
500,1053.4913374828,844.2395288294,877.6980929023,1468.2232342156
501,1061.8406331264,851.0245913276,882.8868513289,1462.5509326073
502,1071.1085502364,860.0291254279,886.1454673367,1458.2187586231
503,1080.5614914514,870.1790040354,887.8686691161,1455.5466791214
504,1089.2292339366,880.4385036185,888.8012555803,1454.3190317154
505,1096.1281951937,890.2904533646,889.8144541638,1453.9510482193
506,1100.5855730492,899.7644102793,891.6280347934,1453.7887153034
507,1102.4948512225,909.1852606059,894.6470036935,1453.4716127222
508,1102.3614568758,918.5830835428,898.8564175394,1453.1210437413
509,1101.14042771,927.3280598695,903.8243983059,1453.2904808905
510,1099.8374851321,934.0932806479,908.8466921819,1454.6275095098
511,1099.1292430138,937.2779028352,913.1316032882,1457.4887986756
512,1099.1416938039,935.6781366662,916.0231192644,1461.6334963536
513,1099.5478099452,929.0354729736,917.1375377648,1466.2793154929
514,1099.887815649,918.2479469213,916.4117429946,1470.519039246
515,1099.9020677841,905.0435356243,913.9884693284,1473.7530604778
516,1099.7643552523,891.3425124527,910.0544146061,1476.2014137964
517,1100.0092765183,878.5992774846,904.8130190402,1478.8826501822
518,1101.2968909074,867.4393288761,898.5524851893,1483.2939932074
519,1104.0476409758,857.7920774699,891.8704778533,1490.7704656388
520,1108.2046159102,849.280689895,885.7733154973,1501.7558296211
521,1113.2027665122,841.6571391193,881.536526424,1515.4850910343
522,1118.1303266013,835.0014327411,880.3629291009,1530.0918934553
523,1121.9836637582,829.661586026,882.9241886718,1543.1510280493
524,1123.9369108244,825.9855682646,889.0086374731,1552.467967711
525,1123.501001039,824.0561956073,897.4491034599,1556.7080006752
526,1120.5330895475,823.6471857413,906.3429349446,1555.6415741909
527,1115.1826007286,824.3774878224,913.5230686124,1549.943466086
528,1107.8465720638,825.890111611,917.2241634406,1540.8361226245
529,1099.1211580071,828.0310533779,916.6571256168,1529.6904145109
530,1089.802655914,830.8915646349,912.3386444005,1517.9846034915
531,1080.8412646904,834.6803430266,905.9283249535,1507.2885627939
532,1073.2260416651,839.5382208643,899.5424135925,1499.2417996941
533,1067.8090667195,845.3649469618,894.9445595981,1495.3255016031
534,1065.1658859008,851.7074937029,892.8257815967,1496.3858850757
535,1065.4868470647,857.7795844748,892.7109184253,1502.131938902
536,1068.6260752383,862.6105650833,893.4266390134,1510.8657502353
537,1074.1679273456,865.3614269369,893.8797467575,1519.7270199434
538,1081.5096235041,865.6703816789,893.7382064836,1525.433596527
539,1089.917480434,863.9010426391,893.6460124874,1525.3559791406
540,1098.5808587639,861.1739585792,894.9010494778,1518.4652123371
541,1106.6904256414,859.003964747,898.7533942028,1505.6947430305
542,1113.549615252,858.7506324068,905.6905256999,1489.6307190607
543,1118.6706818295,860.9817662466,915.0407293178,1473.5609434433
544,1121.8271570362,865.1242557098,925.1037774193,1460.4147706805
545,1123.0062223178,869.598787248,933.7196547026,1451.941619089
546,1122.3582274392,872.4535836248,939.0561524174,1448.5518281367
547,1120.1138089132,872.1984493678,940.2433996052,1449.6523920324
548,1116.572643896,868.4348801716,937.5467097188,1454.2900254626
549,1112.0771356713,862.0417246686,932.0171507253,1461.7277142838
550,1106.9934140783,854.8451921153,924.9322358209,1471.5935877786
551,1101.7173096243,848.8881954902,917.2688063962,1483.7885824895
552,1096.6701531559,845.7660502052,909.5347537726,1498.1529635433
553,1092.2912121318,846.1513816009,901.9556307376,1514.1976622732
554,1089.0231008599,849.7451932225,894.7744898359,1530.9536202715
555,1087.2404261436,855.5123496724,888.411289049,1547.1291323617
556,1087.133177098,862.1495121936,883.3704758415,1561.2556674922
557,1088.5879730058,868.5391363311,879.9686745081,1571.9217171507
558,1091.1637678387,874.0398412017,878.1948195558,1577.9672157619
559,1094.1487877431,878.5502751271,877.7717510618,1578.5933893568
560,1096.7189166531,882.3865901551,878.4947957466,1573.5729907731
561,1098.1301393652,886.013824981,880.510156238,1563.2745330722
562,1097.9271453751,889.77719747,884.3407497924,1548.6203781346
563,1096.0723227612,893.7328472753,890.6499310587,1530.9338713407
564,1092.9916332294,897.5708795781,899.7542856009,1511.8138867648
565,1089.4547328605,900.6902596909,911.2214053329,1492.9891889706
566,1086.3454182726,902.3517797924,923.75117979,1476.253194038
567,1084.3602438255,901.9625130256,935.393055701,1463.2377695868
568,1083.7802674203,899.3457277016,943.9885068317,1455.1655621294
569,1084.3768196452,894.8710950297,947.7592143673,1452.4812107675
570,1085.5446015755,889.4537074712,945.7479830899,1454.6400783316
571,1086.567956643,884.2465486645,938.0410400388,1460.1611161246
572,1086.9586745174,880.3428249429,925.7216553819,1467.0580978382
573,1086.648127877,878.5284859201,910.5793313775,1473.3929759661
574,1086.0025793606,879.1612293544,894.7553053342,1477.8967470558
575,1085.6595462024,882.2562675174,880.3321530121,1480.344134613
576,1086.2518996039,887.5376332802,869.0396708388,1481.5892152076
577,1088.1113283342,894.4293284518,861.9643880475,1483.2408466757
578,1091.0814678975,902.0406491402,859.4434968205,1487.0970557665
579,1094.5018034867,909.1950052508,861.0377851206,1494.4540604175
580,1097.4006386922,914.6333194876,865.7596911033,1505.5378441264
581,1098.796781661,917.3257497127,872.5030366591,1519.293536061
582,1098.0929131618,916.8281266653,880.4779154642,1533.6726754171
583,1095.2720104444,913.4809659659,889.4844409654,1546.3171119667
584,1090.8763593448,908.3303244237,899.8094472513,1555.30818776
585,1085.7469764206,902.8009926384,911.8055311126,1559.7015002922
586,1080.7260993237,898.2520186088,925.4202347971,1559.5531105372
587,1076.4452690079,895.589166146,939.9334599198,1555.6580275319
588,1073.3171802175,895.036949841,954.1106280941,1549.0765144198
589,1071.6430984712,896.2159745535,966.5864240954,1540.8712291865
590,1071.6750052725,898.3700464137,976.3460795382,1532.1990723864
591,1073.5279618165,900.6868233005,982.939826455,1524.4485644274
592,1076.998252072,902.5776202368,986.4142647925,1519.2884013858
593,1081.4635963474,903.8282185234,987.1371600685,1518.4012856189
594,1086.0200709864,904.5460591257,985.600746861,1522.9240524349
595,1089.7955054899,905.0543477255,982.3252125418,1532.8162194789
596,1092.3229367986,905.6832926614,977.8539408279,1546.5433061422
597,1093.6679536782,906.7106018611,972.7902997596,1561.2616918347
598,1094.3336669055,908.4154160383,967.7554238705,1573.6066470902
599,1094.9066754119,911.1607120377,963.353105966,1580.8917285917
600,1095.7327265099,915.5176342,960.0900641062,1582.2251292072
601,1096.7847295745,922.123540426,958.2950579684,1579.2037200261
602,1097.7844023263,931.4170795303,958.0873464237,1575.7420602225
603,1098.4243641025,943.2522557759,959.2546884209,1576.8502847299
604,1098.5933260754,956.6103542328,961.21757316,1586.9409118217
605,1098.4467904837,969.6703537995,963.031556709,1608.1004571597
606,1098.327071549,980.1535180024,963.5851735989,1639.2500013937
607,1098.5977597081,985.8942907101,961.8149098746,1676.3550488753
608,1099.5059306353,985.4251623716,957.0257872618,1713.6620691873
609,1101.1294253398,978.4143812957,949.029196722,1745.3411714939
610,1103.4310095108,965.7715607698,938.1860916043,1766.9713738295
611,1106.2446584762,949.4712479555,925.366814486,1776.2999925589
612,1109.3625481709,932.0965232762,911.8713126386,1773.332362653
613,1112.5883126053,916.2840818878,899.2926383815,1759.8510217013
614,1115.8157043683,904.2060193744,889.3471466953,1738.7660934518
615,1119.1165076784,897.2159013157,883.5242253452,1713.5490884588
616,1122.7344951333,895.7588493007,882.7451968919,1687.7861784707
617,1127.0352493934,899.4658765076,886.9976664685,1664.8613231251
618,1132.2885682819,907.3406016955,895.357169785,1647.6901113843
619,1138.5007300411,917.98242229,906.1613440169,1638.3487253342
620,1145.3426003002,929.8300622665,917.5491230828,1637.7196444598
621,1152.2335333458,941.40894824,927.9206731979,1645.1539004686
622,1158.5997219676,951.6170592544,936.2274414317,1658.4973319667
623,1164.1472979071,959.8904455942,941.987155343,1674.4287729759
624,1169.0299903612,966.1920180452,945.1161677653,1689.2771742529
625,1173.7071132542,970.8098451516,945.7181381592,1700.0037122348
626,1178.6529232596,973.9734643049,943.9711214155,1705.0023451781
627,1183.9074327523,975.5979571061,940.182636535,1704.5814721595
628,1188.8768700022,975.2895692186,934.9114522305,1700.5670080972
629,1192.3817371472,972.6338066809,928.9923495725,1695.5582445337
630,1193.0758007069,967.6878304011,923.4226971013,1691.8385915119
631,1189.9695215596,961.3177255423,919.0803746715,1690.6427095693
632,1182.8760011678,955.1684320795,916.4786114251,1692.0051598959
633,1172.5464359009,951.2040410727,915.6652514789,1695.1490116581
634,1160.5041121101,951.0439624003,916.3374053948,1699.2246744663
635,1148.6474196775,955.3792054204,918.0469317928,1703.8940748445
636,1138.7497429674,963.7428543817,920.4072893101,1709.5900548477
637,1132.0213171653,974.7490563596,923.1430756581,1717.2638056847
638,1128.8666152764,986.5232220501,926.1104618787,1727.7838171377
639,1128.7953927728,997.2857116201,929.2189065339,1741.2130224482
640,1130.6266554854,1005.6837380444,932.4572961429,1756.3909076701
641,1132.83458253,1010.9553235688,935.8891277485,1770.9438896886
642,1134.0064285977,1012.8778257776,939.6506526562,1781.8019078214
643,1133.2574983857,1011.6160997512,943.8543645049,1786.119232212
644,1130.4792263811,1007.6281278169,948.4593250169,1782.025790717
645,1126.3354125099,1001.4921829891,953.2205665517,1769.2098875121
646,1121.9623781553,993.8723213108,957.7917917733,1748.9255641153
647,1118.5839676554,985.4051320583,961.8688426259,1723.4621636463
648,1117.059773892,976.5996325751,965.4301118261,1695.5772178245
649,1117.6041607446,967.7595897361,968.7209626202,1667.9721001761
650,1119.7887035053,958.9277791984,972.133033613,1642.9606955153
651,1122.7773809448,949.9068206288,975.9362143393,1622.1878594696
652,1125.6860639045,940.4006945621,980.0794712381,1606.4381025978
653,1127.9486877939,930.1563201012,984.1088273526,1595.3656736385
654,1129.4855123107,919.1695287295,987.3322691214,1587.4837444956
655,1130.6281622037,907.7651651371,989.0768203487,1580.5189075895
656,1131.87725309,896.5570692241,988.9779436519,1572.214736876
657,1133.6135477571,886.3419816058,987.132893307,1561.3612455434
658,1135.9323849361,877.9582550324,984.133995206,1548.3800220781
659,1138.6204205178,872.140269096,980.9084707864,1535.2985472579
660,1141.390184917,869.4701752336,978.4344815049,1524.9377523833
661,1144.164466945,870.3448261072,977.4109175324,1519.8834524458
662,1147.2420727982,874.938909317,977.9600286688,1521.7037538122
663,1151.2812759664,883.0872202741,979.520533,1530.6585624717
664,1157.0024739308,894.173242757,981.031819281,1546.0060902939
665,1164.809001697,907.021620571,981.3212739514,1566.3321032415
666,1174.4998027283,919.9906678862,979.5510960967,1589.9410550593
667,1185.272608198,931.3127480065,975.4890309797,1615.0702837935
668,1196.051887239,939.5275078927,969.5272793819,1640.1716810534
669,1205.9326144277,943.8259029294,962.4113302857,1664.2379880929
670,1214.5329402699,944.1623350352,954.9352067822,1687.0878911266
671,1222.072839231,941.1248690232,947.7137836482,1709.3327442325
672,1229.1522090603,935.6984619419,941.14626949,1731.9339665368
673,1236.3032391012,929.0047790578,935.5653093435,1755.5004995941
674,1243.7084019249,922.208224356,931.3059911238,1779.5093267248
675,1251.075758704,916.3340659738,928.7293818463,1802.1545207371
676,1257.847957892,912.1678345278,928.0878333993,1820.868972029
677,1263.5911421243,910.1062370301,929.3801345887,1833.3172035969
678,1268.3489535474,910.15395035,932.307102536,1838.4914638003
679,1272.7189858366,912.0696237447,936.3451391484,1837.2605496062
680,1277.5458296431,915.6148437093,940.8151856075,1832.2130585054
681,1283.3342167953,920.7181709952,944.9789513757,1826.703776734
682,1289.6536135902,927.4453117044,948.0698560996,1823.7820131567
683,1294.9461232194,935.7524276461,949.2637266092,1825.2740485859
684,1296.9826754569,945.2746513037,947.8082765224,1831.4286579579
685,1293.7597348451,955.2474873027,943.2449066156,1841.0520831082
686,1284.4629324789,964.6586445106,935.6859411227,1851.991322428
687,1269.9238359649,972.5317337089,925.9807098175,1861.7294663487
688,1252.3861310435,978.2085632746,915.5585332754,1867.931490366
689,1234.6211961035,981.4631798182,906.10829543,1868.9251280095
690,1218.9330164301,982.4553816431,899.0955808325,1864.0466439852
691,1206.4587067022,981.5495673958,895.4360397382,1853.8252440016
692,1197.0533059138,979.1163431381,895.4045928868,1840.1039523611
693,1189.6804707518,975.4565790581,898.7610998709,1825.6688013193
694,1183.070351151,970.8964121687,904.9581471267,1813.7412609509
695,1176.3337913515,965.8641475609,913.3348469804,1807.118232067
696,1169.4003542632,960.9290992686,923.2503385409,1807.2801239852
697,1163.104927949,956.634447758,934.139346623,1813.8400142575
698,1158.8745175505,953.3303215234,945.5029581586,1824.5065889209
699,1158.2688337541,951.0018846816,956.8160319049,1835.7449527868
700,1162.3847988742,949.3459572301,967.4180346015,1843.7914297184
701,1171.5048892118,947.9886426757,976.4344782541,1845.6933729725
702,1185.1166899834,946.77167565,982.8881130484,1840.0198291131
703,1202.1940214282,945.8777193356,986.0196118691,1827.0255051406
704,1221.6707552034,945.8265539626,985.6414748338,1808.2099139389
705,1242.7099947993,947.2821308355,982.3803336333,1785.7694725687
706,1264.7729323224,950.8294869842,977.5869514695,1762.0318855251
707,1287.4039772627,956.7767615607,972.9070294566,1739.0545478562
708,1310.0316282164,965.0547323476,969.6793135431,1718.5444130691
709,1331.829720494,975.1319583507,968.5033198155,1701.9030534703
710,1351.8750433088,986.0050941608,968.9764558825,1690.4510224537
711,1369.4107657557,996.3423214845,969.8993501894,1685.4401569488
712,1384.1223296592,1004.7266055679,969.7306118981,1687.9577864363
713,1396.191019054,1010.0401183453,967.0680391876,1698.5799869347
714,1406.0644053219,1011.7982684716,961.0910867308,1716.897635783
715,1413.9415020754,1010.3555226001,951.7685985938,1741.2688537858
716,1419.3029755536,1006.8448225905,939.8157159353,1768.8233799268
717,1420.6944654212,1002.8612931519,926.5155541468,1795.975193768
718,1416.0650214307,999.9593426413,913.4183089194,1819.1993489199
719,1403.5998736892,999.1607130661,902.1048958102,1835.8764454897
720,1382.6651727542,1000.6131020649,893.9634347238,1844.8838172111
721,1354.3977247554,1003.5466631425,889.9894463739,1846.6321332219
722,1321.6496148583,1006.5289912638,890.5866823172,1842.7815987377
723,1288.2313856758,1007.9508166214,895.4137510332,1835.6628191858
724,1257.8109194298,1006.559405803,903.3600194001,1827.7719232463
725,1232.9760990609,1001.8716849656,912.7671882103,1821.5176026586
726,1214.8329990552,994.3261458038,921.8649056292,1819.0561521032
727,1203.1702825425,985.1253532076,929.2924081787,1822.1330958037
728,1196.9801799995,975.8988434338,934.4940581778,1831.7612972509
729,1195.1465694028,968.2405617837,937.784319225,1847.8311726964
730,1196.8434126048,963.3437937242,940.0723828471,1868.8119017718
731,1201.6254159555,961.7153277879,942.2968473496,1891.8318878924
732,1209.1996447399,963.1363604351,944.9252503708,1913.1359013656
733,1218.9986213215,966.7955720021,947.6996562832,1928.903227458
734,1229.8945418291,971.5963717156,949.7974855484,1936.0485570486
735,1240.1633509912,976.5259793616,950.3451613967,1932.9234003895
736,1247.9537775885,980.8683509417,948.9791454046,1919.5922152783
737,1251.9581980822,984.2905079422,946.2009633655,1897.7444960446
738,1252.1171744367,986.7225851053,943.3013863112,1870.3218534042
739,1249.7694289067,988.2312149317,941.9217696797,1840.8567463557
740,1247.2080073836,988.9455345322,943.419854133,1812.7300507262
741,1246.8000433805,989.0947838906,948.3757742978,1788.3706824114
742,1249.9963650923,989.0556808502,956.4340297943,1768.8097719382
743,1256.8212473922,989.3422691835,966.4710889503,1753.6750167859
744,1265.9525375691,990.4563343931,976.9987428001,1741.7431754577
745,1275.3474998964,992.742482309,986.5850011369,1731.8656362509
746,1283.0505430727,996.3161863485,994.1312543212,1723.6711638546
747,1287.8411537614,1001.1054382608,998.9264146048,1717.7441631642
748,1289.456902652,1006.9336532685,1000.5877542803,1715.1301524788
749,1288.436156249,1013.5688529162,998.9924742596,1716.4594608654
750,1285.6654012097,1020.6274807203,994.2853291428,1721.2612588454
751,1281.9889880473,1027.4355437537,986.9873659216,1727.9623273352
752,1277.9412291096,1032.9802333423,978.1112963559,1734.5234092805
753,1273.7367058049,1036.1338382384,969.0982471624,1739.3750002063
754,1269.3264917528,1036.0395601433,961.4997808526,1742.1513916032
755,1264.5906280117,1032.5652912733,956.5200756212,1743.7034521699
756,1259.4570014813,1026.5050071476,954.5961658675,1745.5443926848
757,1253.9811619814,1019.4081263269,955.2499896677,1749.0675537031
758,1248.4630949789,1013.0896193666,957.3756870546,1754.9453569041
759,1243.5493809718,1008.9389946373,959.8098869963,1762.9014876658
760,1240.2308658996,1007.4599740296,961.8988704059,1771.8545604473
761,1239.7153516719,1008.1176656916,963.7115148065,1780.333697284
762,1243.1321844577,1009.6200885003,965.8510715715,1786.80482669
763,1251.1167905614,1010.4516001369,968.8934277653,1789.9925667383
764,1263.4844366074,1009.4247288837,972.8570308639,1789.149166004
765,1279.1031807262,1006.0609647161,976.9840078929,1784.2798851938
766,1296.0396039269,1000.6417897156,979.9018682565,1776.2359623377
767,1311.9838316477,994.0720612569,980.1325270357,1766.5962524101
768,1324.8338150353,987.5650055133,976.7074649824,1757.3719992671
769,1333.2719102672,982.3495367836,969.5985923781,1750.5950793127
770,1337.0232419334,979.4560709364,959.9018459479,1747.9351652759
771,1336.8064389687,979.5720470875,949.6240314624,1750.3177480205
772,1333.9445712284,982.9540469014,941.191238334,1757.7802608926
773,1329.8517504778,989.3844750111,936.7473108885,1769.3796099968
774,1325.6661552094,998.1485011946,937.459260964,1783.3314672803
775,1322.0662600203,1008.1020074616,943.1053915879,1797.332072092
776,1319.3230407754,1017.8871525535,952.0911756767,1809.0652849301
777,1317.3510802988,1026.2607183821,961.9531103829,1816.7014503418
778,1315.8032807772,1032.3906498151,970.2003784301,1819.319310031
779,1314.0806345705,1036.0368300976,975.1231055731,1817.1126800448
780,1311.4389055742,1037.493552039,976.3008511957,1811.2602552012
781,1307.2566688607,1037.3334841899,974.5529751168,1803.5862765137
782,1301.3336952124,1036.0742100414,971.4508402554,1796.0872760206
783,1294.1034393965,1033.9923417211,968.5606074674,1790.4402017722
784,1286.5658667438,1031.0836495652,966.8645318177,1787.7703116162
785,1279.9805970536,1027.241180415,966.5056707537,1788.5730000272
786,1275.426608853,1022.4267427965,966.9927877058,1792.7368991936
787,1273.4614999083,1016.8288905941,967.5953226347,1799.6516625576
788,1274.0071266062,1010.8713124932,967.78619105,1808.369514409
789,1276.5529418454,1005.093176716,967.4517799714,1817.8757461028
790,1280.5006157442,1000.0105211343,966.8377402263,1827.4488912597
791,1285.5316174326,996.0066064604,966.3123882848,1836.9792066686
792,1291.727612173,993.2187635406,966.1510952827,1846.9827453469
793,1299.5455412879,991.5323971771,966.401407897,1858.2334259204
794,1309.5671914689,990.6204970722,966.9497884552,1871.1621838413
795,1322.2460458444,990.0438438465,967.6472223338,1885.2796895911
796,1337.6172459256,989.3751022643,968.4539654156,1899.101167735
797,1355.0784826628,988.3261050252,969.4922462478,1910.5739023821
798,1373.2938160088,986.8285511639,971.0192334735,1917.8771692637
799,1390.3078962307,985.04933534,973.3234035226,1920.1241654007
800,1403.8644787822,983.3373516208,976.612843069,1917.6569210971
801,1411.8703459702,982.1324139744,980.9024848426,1911.731437134
802,1413.0015245115,981.8169585928,985.9713156169,1903.8533762513
803,1407.0856744549,982.6135717453,991.3561448168,1895.1502950704
804,1395.2387704837,984.4704788292,996.4354014623,1886.0273268433
805,1379.4914341102,987.0550672179,1000.5559183792,1876.3508045983
806,1362.2611703226,989.8020790221,1003.159027902,1865.9851581883
807,1345.6593451533,992.0780995181,1003.8439266039,1855.3348339287
808,1331.1235720913,993.3949421776,1002.4369667082,1845.5658485805
809,1319.2640522587,993.6063178241,999.0280967419,1838.3456289929
810,1310.0287368963,993.0138651925,994.0544252065,1835.1128310797
811,1302.9741586924,992.2516527588,988.3432700414,1836.383695447
812,1297.5992960583,991.9994870485,983.0926970204,1841.3977759204
813,1293.4939237097,992.657294906,979.5925629259,1848.3246216958
814,1290.5073172725,994.0481831049,978.8883118516,1854.975302728
815,1288.6873786362,995.4436843873,981.3666883584,1859.5766911066
816,1288.219191532,995.7895261444,986.5550075045,1861.3664793341
817,1289.3412301707,994.1506666584,993.1800165409,1860.7250356528
818,1292.3076765753,990.1348854084,999.557623995,1858.9264764324
819,1297.4024152411,984.1435034657,1004.136903144,1857.6505840598
820,1304.9345722436,977.3234569719,1006.0111475419,1858.5329964739
821,1315.2320065204,971.2836075003,1005.1592657265,1862.7797916914
822,1328.4552048979,967.5934799916,1002.3674699887,1870.8561072986
823,1344.4353803524,967.2972768483,998.8361662252,1882.4264061017
824,1362.5515518401,970.5964664989,995.684499971,1896.4244951811
825,1381.7483323083,976.8175277526,993.5525135742,1911.2419875715
826,1400.5943047908,984.6663524227,992.4491022309,1925.0097510887
827,1417.3539204036,992.7322303738,991.9388678266,1935.8426806375
828,1430.1565311755,999.9557392415,991.4882115845,1942.0890470659
829,1437.1945462036,1005.8874365198,990.8356739724,1942.5812619913
830,1437.2486748092,1010.6119186169,990.1610546204,1936.9180579552
831,1430.1783574047,1014.3862003529,989.9926194426,1925.636335579
832,1417.3745668489,1017.2176210412,990.9371116497,1910.2043530939
833,1401.6377263976,1018.7059578642,993.3163151954,1892.7522501977
834,1386.6137170562,1018.213921514,997.0049951457,1875.5403915841
835,1375.8006666942,1015.3040632859,1001.4882440754,1860.4482749177
836,1371.6794728133,1010.1531389029,1006.152623485,1848.6123813585
837,1375.1426310587,1003.6970656102,1010.523120203,1840.3973171252
838,1385.4740534152,997.3436014592,1014.4015814248,1835.68811351
839,1400.728436079,992.4381374272,1017.7433718297,1834.3562423957
840,1418.3991934426,989.7564256759,1020.4388137634,1836.5579842177
841,1436.0071446968,989.2382426315,1022.1405399117,1842.8047175934
842,1451.6856188671,990.1618675587,1022.2982179219,1853.6566461842
843,1464.352956246,991.5918833066,1020.3435920242,1869.1646703485
844,1473.6920066824,992.867552188,1015.910448551,1888.3545468351
845,1479.9441146051,993.9168050359,1008.9793597406,1909.1013882955
846,1483.7624538726,995.2016871355,999.8963339051,1928.5258352615
847,1486.0662380616,997.3648839421,989.3174617863,1943.7923791622
848,1488.0698844992,1000.7937640554,978.1447378636,1952.9236988733
849,1491.1906263417,1005.3860283414,967.4595250136,1955.3403355221
850,1496.7953210295,1010.596856893,958.4010088663,1951.7959737543
851,1505.8416266583,1015.7888307743,951.9723524967,1943.9995650355
852,1518.5987997912,1020.615273321,948.781194242,1933.8827970504
853,1534.5526845619,1025.1930758992,948.8838117084,1923.1357386276
854,1552.5855681256,1029.9531827765,951.744928044,1912.9150299225
855,1571.2998948096,1035.3060384685,956.4573131445,1903.9006400681
856,1589.2978232852,1041.2353595189,962.0028960858,1896.4825974342
857,1605.4652821613,1047.2145506733,967.5525021167,1891.0024846789
858,1619.2692774548,1052.3417100262,972.6351027468,1887.8731517278
859,1630.850659036,1055.6671411753,977.1758220672,1887.5537300093
860,1641.0510145599,1056.520925725,981.3617003135,1890.366136534
861,1650.9259370305,1054.6447505535,985.4644472088,1896.2027384821
862,1661.2136697891,1050.1558856419,989.6697114776,1904.2660010651
863,1671.6068390521,1043.3845817313,993.9084280051,1913.0284633853
864,1680.5633671375,1034.8016149978,997.8036712062,1920.5793179273
865,1685.5868021936,1025.0277575867,1000.7149153186,1925.1212770382
866,1684.0504486567,1014.8721330257,1002.0060638623,1925.5623137172
867,1674.1077672325,1005.4223813287,1001.351469935,1921.8814850041
868,1655.2773521108,997.9098982745,999.0218027468,1915.1085235955
869,1628.5675882333,993.4717882903,995.8984618616,1906.9866630953
870,1596.0934866131,992.811750235,993.2339357409,1899.413071507
871,1560.4902045626,995.9348322211,992.1810511394,1893.9521141811
872,1524.4730265307,1002.1025920745,993.375680861,1891.5015935046
873,1490.6013145967,1010.0169746567,996.784943905,1892.3080962438
874,1461.0590670955,1018.1538192354,1001.8369001282,1896.0041835156
875,1437.5713539131,1025.1231110674,1007.7515671352,1901.879328603
876,1421.0959342969,1029.9225331966,1013.8633022216,1909.0974988965
877,1411.5818519602,1032.0519210091,1019.7460655285,1916.9184522752
878,1407.9181745484,1031.510129893,1025.2095550258,1924.837422069
879,1408.2228329052,1028.7190116256,1030.2057505263,1932.6299792376
880,1410.5315039225,1024.3632791296,1034.7166443407,1940.2646378873
881,1413.3958514784,1019.1944504491,1038.7353363461,1947.7028075332
882,1416.1720408942,1013.8627972156,1042.2026969443,1954.7125344788
883,1418.8620884665,1008.794503014,1044.9467533085,1960.8265519897
884,1421.5979145455,1004.1657007781,1046.61170502,1965.5001066273
885,1424.2468656594,1000.0262168324,1046.7291096339,1968.4261329591
886,1426.2810237622,996.4373880692,1044.8188039215,1969.8083840907
887,1427.141174324,993.6336358112,1040.5844791979,1970.462368918
888,1426.6940526342,992.0607937378,1034.0614076737,1971.5400356418
889,1425.494972358,992.2888607895,1025.6873745369,1974.0929591554
890,1424.6644112011,994.8080640641,1016.2369455686,1978.5486555764
891,1425.2890890124,999.8049903186,1006.6783790392,1984.582610889
892,1427.8686617055,1007.0197471665,998.0039063281,1991.1956583917
893,1431.9245673708,1015.6866949973,991.0819618384,1997.0341597539
894,1436.1359606269,1024.7195066911,986.4900227555,2000.8666481491
895,1438.8732266091,1033.0056032408,984.4542852819,2001.7364331647
896,1438.9610743212,1039.7575335886,984.8049292271,1999.0123515192
897,1436.2904128263,1044.7595156493,987.0888816647,1992.2305019723
898,1432.0261098465,1048.3475978569,990.7061694528,1980.9946294841
899,1428.4940482209,1051.1734728667,995.0333034248,1965.0598645577
900,1428.5658256446,1053.8166422358,999.5129203269,1944.7031548133
901,1434.8224028279,1056.4372748497,1003.6097893143,1921.1016822229
902,1448.7778817575,1058.6797780727,1006.8157080256,1896.5431443082
903,1470.2516031614,1059.8382778778,1008.6557822495,1874.2322931492
904,1497.1786540363,1059.22412921,1008.8239095452,1857.4975693353
905,1525.9988955229,1056.5299937036,1007.258750774,1848.8089955783
906,1552.4437371545,1052.0530710226,1004.1908438252,1848.9066018971
907,1572.685751335,1046.6582472122,1000.0406377736,1856.5103871785
908,1584.3213510894,1041.5411034919,995.2774669225,1868.7851092836
909,1586.9741244505,1037.8387007448,990.2523054679,1882.2733801504
910,1582.3162549176,1036.2811964108,985.1558353066,1894.0015554102
911,1573.4489200885,1036.8902715977,980.0621761571,1902.1705950995
912,1563.9030061258,1038.9264067648,975.0620314286,1906.4274377741
913,1556.6315167349,1041.0376071523,970.3621953496,1907.6327983253
914,1553.3002737569,1041.6104942994,966.3252220987,1907.4603146794
915,1554.1067326923,1039.2287577966,963.4832671044,1907.8279100008
916,1557.9669407874,1033.1022666223,962.4200016235,1910.3132334116
917,1563.1135012741,1023.3693008049,963.6244505117,1915.7959784628
918,1567.7393881332,1011.1106964538,967.3547887186,1924.0931600751
919,1570.5598793877,998.1622624765,973.536089464,1934.08401738
920,1571.0673044134,986.667412441,981.8020902817,1944.0573826011
921,1569.5007067813,978.5967619263,991.6222435528,1952.3649191575
922,1566.3863850851,975.2958100784,1002.4303495391,1958.0611861894
923,1561.9858783676,977.2024595445,1013.7913313671,1961.0974376411
924,1555.9474165935,983.8206116692,1025.3509882466,1962.306734562
925,1547.4149433632,993.8957495839,1036.8046936649,1962.9331481746
926,1535.5964800994,1005.7325620226,1047.7258662818,1964.2507015274
927,1520.5172585177,1017.5627724943,1057.4477224387,1967.2066726809
928,1503.337724338,1027.7938576661,1065.0610447973,1972.3287982838
929,1486.1503155461,1035.1229200861,1069.5605633854,1979.5414820053
930,1471.1328885474,1038.6356354641,1070.1717242123,1988.0480266579
931,1459.6730824934,1037.8518045912,1066.6474980424,1996.2193486613
932,1451.8834137765,1032.9197937466,1059.4903660217,2001.7487252036
933,1446.6951086726,1024.7310506447,1049.8802862869,2002.2915828095
934,1442.4961994648,1014.9686634888,1039.3834740449,1996.3071516611
935,1437.7690952013,1005.8708044472,1029.4862601495,1983.7366726806
936,1431.5097832349,999.7546569569,1021.1448856379,1966.2115600224
937,1423.2930968122,998.4195201448,1014.6208068609,1946.5829933432
938,1413.136217357,1002.5987169061,1009.5917601137,1928.1269442497
939,1401.3308947804,1011.6819382151,1005.419299277,1913.6295560201
940,1388.4335419675,1023.8425403136,1001.5097665773,1904.8906476754
941,1375.2510347519,1036.5253854036,997.5428051011,1902.5751130253
942,1362.8406742702,1047.1757736227,993.5250496671,1906.3258391987
943,1352.3367965001,1054.0190174727,989.7191078907,1914.9268606593
944,1344.6969329354,1056.5324133165,986.4738940952,1926.4684270497
945,1340.4470592022,1055.5613868052,984.1177068545,1938.5856234139
946,1339.4834851252,1052.8560864778,982.9130732696,1948.8637732213
947,1341.0574454482,1050.3713836846,983.0907727448,1955.5501456323
948,1344.0066338184,1049.4966831788,984.9264889476,1958.1256662557
949,1347.0977234428,1050.6453687705,988.8120510431,1957.5361669405
950,1349.3022165524,1053.2655203035,995.1891556237,1955.9115857436
951,1350.1085023127,1056.2340133763,1004.3641874535,1955.7469824783
952,1349.5551160242,1058.2830553599,1016.206508029,1959.0292736361
953,1348.0386050615,1058.3511948203,1029.9665171819,1966.4981706982
954,1346.0930051238,1055.7365102821,1044.2646265739,1977.5491471726
955,1344.0464902121,1050.1336501188,1057.3855466608,1990.5981031594
956,1341.8346753187,1041.6174383167,1067.7430186323,2003.8115270385
957,1339.0038430005,1030.7341360484,1074.3224688095,2015.7819144468
958,1334.9632983538,1018.49138308,1076.9289468724,2025.8877788364
959,1329.4325523909,1006.2513517057,1076.1365746481,2034.3081991555
960,1322.7214218036,995.4801544284,1073.0326507176,2041.6532562663
961,1315.904340659,987.38533342,1068.8986672956,2048.618466486
962,1310.5039886964,982.6504954947,1064.9287768342,2055.6428453828
963,1307.873601513,981.2546690117,1062.0509649602,2062.8601241505
964,1308.5881072998,982.5407681331,1060.7815729498,2070.1178576517
965,1312.044348839,985.386814178,1061.1577290723,2076.9309813563
966,1316.5389627726,988.4770936445,1062.6674934629,2082.497119819
967,1319.7475270499,990.6237203535,1064.3644727174,2085.5938172908
968,1319.4483472367,991.0472265615,1065.1399727605,2084.7930710726
969,1314.158465139,989.6012804679,1064.11280217,2078.8041988166
970,1303.5705670716,986.8302411925,1060.9827369219,2066.9883338055
971,1288.7052351499,983.7939381354,1056.2276733724,2049.6259512143
972,1271.6043173046,981.7311531922,1050.98575433,2027.9155543174
973,1254.7609042421,981.6398520366,1046.6990067269,2003.6489159979
974,1240.4001961426,983.9286615757,1044.6154560764,1978.8211054631
975,1229.7876674401,988.3692402168,1045.3148441803,1955.3307568714
976,1223.0553380043,994.2799572192,1048.4841167858,1934.8783892761
977,1219.4407703693,1000.9413060931,1052.9715329079,1919.0140668973
978,1217.9660220344,1007.9319357961,1057.1344564089,1909.0640062668
979,1218.1747496215,1015.2767922234,1059.4154779036,1905.8639417288
980,1220.3927237971,1023.3130002413,1058.8403218593,1909.4358706143
981,1225.5920648844,1032.4041451589,1055.3856982208,1918.7992712979
982,1234.788012342,1042.6030517854,1049.9448773305,1932.0514284883
983,1248.3767543517,1053.5191274878,1044.0190681522,1946.9017528506
984,1265.931678744,1064.3941806758,1039.2208433521,1961.3156924872
985,1286.2960714829,1074.3127640441,1036.7869339311,1974.0675266715
986,1308.1008360851,1082.4714906871,1037.1992598541,1984.8941292266
987,1330.1286847017,1088.3797791154,1040.0924123929,1994.2831629208
988,1351.5267277255,1091.9142083892,1044.4030245803,2002.9562913807
989,1371.7148571991,1093.2917092074,1048.7768631926,2011.3919100028
990,1390.0819835491,1092.9938434932,1052.0564371254,2019.5795737826
991,1405.7323882209,1091.638846044,1053.724216821,2027.0605880753
992,1417.45489833,1089.8702000106,1054.1217226406,2033.2356152964
993,1423.7959416428,1088.2239878053,1054.293701631,2037.7214558723
994,1423.4227552131,1087.0127020894,1055.5204694782,2040.644171554
995,1415.4287414741,1086.2564760987,1058.6908638751,2042.6706934915
996,1399.7268151494,1085.6979391071,1063.7917856424,2045.0088874167
997,1377.273709099,1084.8548020582,1069.7604116605,2049.1096597652
998,1350.0824146842,1083.1993432925,1074.7542270526,2056.2991682652
999,1321.0401828828,1080.3088365064,1076.7927263871,2067.4228661928
1000,1293.5411593875,1076.0164354855,1074.4909887821,2082.569770736
1001,1271.1128228115,1070.4638939307,1067.6234524688,2100.8820710058
1002,1256.9826072136,1064.1469678221,1057.2532644258,2120.6747301098
1003,1253.78265382,1057.8250309793,1045.3777644397,2139.7950612493
1004,1263.2489602812,1052.3752542783,1034.2836662282,2156.1891485283
1005,1285.8585801749,1048.5429849242,1025.80611263,2168.4898222939
1006,1320.5158903559,1046.644218112,1020.840935231,2176.3167678074
1007,1364.4599244197,1046.4146208301,1019.1972302187,2180.1976750082
1008,1413.4497411482,1047.0732340219,1019.9085325272,2181.0640019124
1009,1462.4449387927,1047.656649645,1021.7362787402,2179.6735382974
1010,1506.4890062798,1047.4963346018,1023.68482523,2176.2043377787
1011,1541.6643182505,1046.5779355515,1025.4194025896,2170.3487036216
1012,1565.7403213608,1045.5543521364,1027.3335050025,2161.6658707464
1013,1578.2256405772,1045.5242507058,1030.330921462,2150.1334354783
1014,1580.095056279,1047.5642842618,1035.3764685978,2136.3913855392
1015,1573.2610245841,1052.326260312,1043.0187963283,2121.7440015102
1016,1560.1411131121,1059.9268281565,1053.0560838411,2107.9240579966
1017,1543.3254379796,1069.9591083268,1064.50341333,2096.7578709875
1018,1525.3262455572,1081.6556338867,1075.8945074351,2089.8879213907
1019,1508.2820675581,1093.9816233001,1085.7987122248,2088.588527384
1020,1493.5857179214,1105.6910973859,1093.2983775451,2093.5354735395
1021,1481.5751088785,1115.3570163581,1098.2470394027,2104.6946254584
1022,1471.6515690102,1121.4866597188,1101.1659108566,2121.2956191733
1023,1462.7924179348,1122.8358268033,1102.8476189778,2141.8187649595
1024,1454.3491692004,1118.7751863306,1103.8849112721,2164.1732094231
1025,1446.5979382101,1109.624937143,1104.3273031005,2185.797824783
1026,1440.78137032,1096.7698781215,1103.5962764781,2204.0536019432
1027,1438.4282813822,1082.3501973599,1100.730084932,2216.6149129666
1028,1440.382748235,1068.6965000516,1094.8247433684,2221.9175205112
1029,1446.0720722024,1057.6662737912,1085.5182494731,2219.4406644192
1030,1453.6452325282,1050.16518895,1073.3267751005,2209.6914429678
1031,1460.7969169406,1046.0742399031,1059.7103533479,2193.9068403947
1032,1465.8105071275,1044.5600199672,1046.8170475642,2173.6777341379
1033,1468.3065829943,1044.6069343894,1036.9379401219,2150.7286839863
1034,1469.1152856117,1045.4244775978,1031.8891296431,2126.8773446392
1035,1469.5730978942,1046.7024442797,1032.487259592,2104.0945269705
1036,1470.6288072831,1048.5436453018,1038.2993536111,2084.482546054
1037,1472.4811739506,1051.2571437985,1047.7080578963,2070.0325632496
1038,1474.7535610746,1055.1186325272,1058.443394833,2062.1961488752
1039,1476.9238501205,1060.1984220946,1068.1555927291,2061.6073399538
1040,1478.7707668141,1066.2939481472,1075.0116580404,2067.9047898873
1041,1480.4303438292,1072.990571915,1078.004425185,2079.8421989743
1042,1482.2794682689,1079.742179615,1076.9527887353,2095.4847733073
1043,1484.6841006392,1086.0147952737,1072.2769407605,2112.5392836663
1044,1487.9623874363,1091.4051689779,1064.7245460914,2128.689168398
1045,1492.453104019,1095.6637666554,1055.1730457441,2141.9380949304
1046,1498.5511513554,1098.6381139599,1044.5749638632,2150.9058904769
1047,1506.6084349517,1100.2252484798,1033.895147188,2155.0560511679
1048,1516.7767696369,1100.2556841228,1024.0767613866,2154.6715063241
1049,1528.817708648,1098.5061438519,1015.8923138538,2150.7973942329
1050,1542.0509119169,1094.859890855,1009.7600869145,2144.9577226663
1051,1555.405694065,1089.5248561112,1005.6418077391,2138.835019755
1052,1567.6181608496,1083.2269846179,1003.0624855807,2133.9133624884
1053,1577.4546852737,1077.1984937717,1001.3062974029,2131.1381762825
1054,1583.9817101026,1072.8585674962,999.7471837373,2130.8210226779
1055,1586.8494740719,1071.2643756962,998.2120855181,2132.5649341563
1056,1586.5104495116,1072.6579495252,997.1161110535,2135.5495920478
1057,1584.1083920663,1076.3453600401,997.3304854431,2138.7925242092
1058,1581.3100289598,1081.0372308445,999.7672321514,2141.3998931871
1059,1579.8022993018,1085.4611467911,1004.8856595764,2142.6245170899
1060,1580.882874315,1088.8610060515,1012.3601854007,2141.8073641759
1061,1585.2230918579,1091.1592758964,1021.1804763787,2138.3136302256
1062,1592.8398037617,1092.745434361,1030.0672544045,2131.5871916089
1063,1603.2661247148,1094.1849613907,1038.0416515404,2121.4423669863
1064,1615.8997214724,1095.9095755845,1044.8212203613,2108.3685238611
1065,1630.212675576,1098.1821599481,1050.8669052437,2093.7485279173
1066,1645.8287943759,1101.039018642,1057.1014102703,2079.6962106477
1067,1662.4165963164,1104.2576166148,1064.4042433935,2068.6343015717
1068,1679.5136756268,1107.2759509706,1073.1592908552,2062.5477318539
1069,1696.2200321301,1109.2371916706,1082.9497256892,2062.4003727843
1070,1711.1809167097,1109.2174822423,1092.5951966977,2067.7600252502
1071,1722.7127172481,1106.5903019805,1100.5042271289,2076.9525556508
1072,1729.1754202969,1101.417114249,1105.2332364659,2087.5509775972
1073,1729.3985434855,1094.5188111367,1106.0614037602,2097.0991058936
1074,1723.1369519603,1087.2996501273,1103.3258279149,2103.785129173
1075,1711.2520952773,1081.3474770158,1098.3129464584,2106.7966318329
1076,1695.6447830323,1077.8964943553,1092.83781141,2106.2889177892
1077,1678.9150901246,1077.547362845,1088.6151870268,2103.0980667294
1078,1663.9239692512,1080.1194756044,1086.8164961231,2098.2217905619
1079,1653.3106798158,1084.7749495072,1087.8825263109,2092.3798998829
1080,1649.0161327263,1090.2943265354,1091.6555245049,2085.816188526
1081,1651.8683206605,1095.3583176535,1097.6148783192,2078.3697337616
1082,1661.4602474921,1098.8549870405,1105.0742291289,2069.8250343522
1083,1676.1557497475,1100.0083078956,1113.2777506797,2060.3439026292
1084,1693.4809225001,1098.4419340482,1121.3442615425,2050.84761531
1085,1710.7129825278,1094.1308831245,1128.2533214124,2042.9866826918
1086,1725.6451631559,1087.372596313,1132.9188140773,2038.7370446159
1087,1736.9232557101,1078.7620555177,1134.3634420474,2039.6872957093
1088,1744.2410480727,1069.2091535296,1132.0529993681,2046.3771312757
1089,1747.8846992371,1059.8762130374,1126.1347976836,2058.0154957138
1090,1748.1877390918,1052.0245540404,1117.4376707304,2072.7120371081
1091,1745.072071594,1046.7374276488,1107.2447996914,2088.1424320232
1092,1738.0393960412,1044.6341152257,1096.827672361,2102.22244033
1093,1726.4281447018,1045.7232535888,1087.0564242349,2113.5382303069
1094,1710.0940615523,1049.3963704988,1078.2171388907,2121.3680551525
1095,1689.9066065678,1054.6855213056,1070.157146282,2125.5105091982
1096,1668.0085235318,1060.5003059512,1062.6336057341,2125.9635820082
1097,1647.5964620238,1065.8476022026,1055.7182321778,2122.839179661
1098,1632.3492149572,1069.9541194254,1049.94094307,2116.3915485659
1099,1625.5677308788,1072.2655039188,1046.2478388575,2107.1440873612
1100,1629.4668718527,1072.4978792152,1045.7083309963,2096.003408613
1101,1644.6598297833,1070.6444614177,1049.1493546703,2084.2968585341
1102,1670.0913652702,1067.0052167624,1056.7809710867,2073.5563991427
1103,1703.2826303086,1062.1577030034,1067.9764701847,2065.214577791
1104,1740.8988254373,1056.825593382,1081.2675708391,2060.2176194406
1105,1779.3616600238,1051.6927798144,1094.5968093351,2058.6821831526
1106,1815.4070951006,1047.2639563755,1105.8291530046,2059.8127206513
1107,1846.5582077136,1043.8270817431,1113.3436566498,2062.1557079611
1108,1871.3240939766,1041.4912921712,1116.4359580831,2064.1413518057
1109,1889.2339107403,1040.3651240945,1115.3497729669,2064.5791254578
1110,1900.5136678321,1040.658106404,1110.9617073562,2062.9993069704
1111,1905.6020579473,1042.603899279,1104.2859959289,2059.6601956135
1112,1904.8649239865,1046.3356309689,1096.0733872429,2055.3284470412
1113,1898.5479781559,1051.672878585,1086.7668978512,2050.9931546724
1114,1887.1873462685,1058.0600913983,1076.6594639538,2047.6880085622
1115,1872.0694079653,1064.6931134814,1066.1940953073,2046.3739759156
1116,1855.5074377779,1070.8212038671,1056.1521925427,2047.8974037633
1117,1840.4145936421,1076.0408309727,1047.5719881463,2052.762303537
1118,1829.5986958986,1080.3971830351,1041.5684078404,2060.9038176768
1119,1824.688374815,1084.1983741945,1039.0532791811,2071.511438348
1120,1825.4947709006,1087.7081467939,1040.5232238361,2083.1105182694
1121,1830.0001382501,1090.8542356557,1045.9046616853,2093.938446388
1122,1835.0625591686,1093.1726129595,1054.5126382317,2102.5191506285
1123,1837.4263820061,1093.9947427268,1065.1070825003,2108.0485073092
1124,1834.7747314301,1092.8138076212,1076.0828751836,2110.5690746378
1125,1826.3004921239,1089.615343951,1085.7717690985,2110.8022216698
1126,1812.8178639046,1085.0240187061,1092.830257661,2109.7533647033
1127,1796.2726057332,1080.1992915345,1096.5854674283,2108.3202833888
1128,1779.1542586633,1076.6427325402,1097.1666953659,2107.0488722225
1129,1763.7881364972,1075.8102928804,1095.4730292186,2105.9750880934
1130,1751.9414131099,1078.7921845082,1092.8454841468,2104.6928618365
1131,1744.571521243,1086.0463583621,1090.6572706559,2102.4994093653
1132,1741.9377089557,1097.2362323011,1089.9346423616,2098.5313188422
1133,1743.8619695972,1111.2848050808,1091.1540457336,2091.9055716471
1134,1749.9891338601,1126.5308285895,1094.264741322,2081.9117675549
1135,1759.9461488264,1140.9817228703,1098.9472448089,2068.2143575867
1136,1773.2698808287,1152.6850719225,1104.8547771684,2051.1376346432
1137,1789.1619119189,1160.0783030419,1111.7415362222,2031.8348306195
1138,1806.1787725187,1162.3301698554,1119.3342880252,2012.2997661707
1139,1822.1433307249,1159.5369059589,1127.0863121696,1995.020851981
1140,1834.3676474779,1152.7792167143,1133.9899886796,1982.2999089622
1141,1840.1526833935,1143.7964239796,1138.6745071821,1975.6023439785
1142,1837.4403752732,1134.4974640473,1139.7258854884,1975.0952553549
1143,1825.3592920374,1126.3813590416,1136.233190373,1979.6714240836
1144,1804.4463859528,1120.1046065555,1128.1196877691,1987.4527017038
1145,1776.4784352602,1115.4391468551,1116.300220748,1996.3632709061
1146,1744.0641946645,1111.5238383101,1102.4373046935,2004.6666248813
1147,1710.0323340193,1107.3352837697,1088.5436540461,2011.2063201999
1148,1677.0596756114,1102.1304766964,1076.5364187511,2015.4715765885
1149,1647.304575181,1095.6930726734,1067.850683724,2017.6228110108
1150,1622.225529872,1088.4171152726,1063.1961479486,2018.5069453476
1151,1602.4065129463,1081.180239976,1062.4526588538,2019.5816873352
1152,1587.45943609,1075.1393464226,1064.7612092536,2022.6330180507
1153,1576.130823811,1071.4376293146,1068.7695488022,2029.2371012225
1154,1566.6757770071,1070.9128376332,1073.0358091693,2040.1989906308
1155,1557.540251619,1073.8649951365,1076.406136928,2055.1841627228
1156,1548.1448164181,1079.9439652428,1078.2998214536,2072.7417775911
1157,1539.2633303608,1088.2143301232,1078.7489805143,2090.7508997933
1158,1532.9143525319,1097.4506652371,1078.2656786377,2107.0895579288
1159,1531.6538126008,1106.4952392758,1077.6332378056,2120.2299989433
1160,1537.6012788896,1114.5609963306,1077.6618444348,2129.5417125107
1161,1551.6472098147,1121.3763686252,1079.0396901576,2135.1984503669
1162,1573.0830711957,1127.1314883613,1082.2733184591,2137.8037186808
1163,1599.7801339727,1132.2518843043,1087.624732926,2137.9536739349
1164,1628.8835055995,1137.1833525263,1095.0400437252,2135.9776479691
1165,1657.5726615295,1142.2063870329,1104.0939279839,2131.9658867737
1166,1683.7217412059,1147.4556101791,1113.9437324321,2126.0268631682
1167,1706.0633727621,1152.9491735224,1123.4246677168,2118.6182839525
1168,1723.9406174651,1158.7108856669,1131.2378239867,2110.6568102923
1169,1736.9190633133,1164.7181274798,1136.2454580838,2103.4349195128
1170,1744.4958595122,1170.9096874187,1137.7523515443,2098.2062269619
1171,1746.1148494711,1177.1307017386,1135.6678222484,2095.8827069317
1172,1741.4730763206,1183.1765824071,1130.4464512859,2096.7667269569
1173,1730.7352532917,1188.8944071363,1122.9179887368,2100.508125092
1174,1714.6706641154,1194.1610695505,1113.9866133988,2106.1712870204
1175,1694.5214892701,1198.8464686176,1104.5199811049,2112.3923141083
1176,1671.8567609698,1202.6600753097,1095.2474522821,2117.6123731298
1177,1648.4481711101,1205.0049447968,1086.8210312747,2120.3321433563
1178,1626.1795073832,1205.0142171864,1079.8188098959,2119.4505324508
1179,1606.902278622,1201.7333537935,1074.7019433611,2114.5168429356
1180,1592.0717224157,1194.4633779398,1071.666893903,2105.8218933082
1181,1582.4945588598,1183.0895902186,1070.5398173389,2094.323063425
1182,1578.0497736799,1168.3272535097,1070.8221852416,2081.3976157431
1183,1577.8642063275,1151.7209060793,1071.8582724855,2068.5791881428
1184,1580.4923334779,1135.3516377583,1073.1093185197,2057.3219812573
1185,1584.1871194124,1121.3711286546,1074.3617537241,2048.878287622
1186,1586.962796351,1111.4401459288,1075.7710548831,2044.1787262482
1187,1586.5402715702,1106.2797045515,1077.691008718,2043.680114591
1188,1580.3724886083,1105.5477047612,1080.4745374356,2047.1306592616
1189,1566.0532553271,1108.0822992848,1084.3194768529,2053.4719716195
1190,1541.9124663431,1112.3722982872,1089.2298004024,2060.9414166636
1191,1507.8604409842,1117.1094719365,1095.0997685403,2067.4616472224
1192,1465.8919455593,1121.5826936834,1101.8097667615,2071.2570275218
1193,1419.7953174055,1125.7322061229,1109.2382513054,2071.3853643678
1194,1374.4998362266,1129.9431978204,1117.2497718455,2068.0189604233
1195,1335.0094646887,1134.6551277999,1125.6454963157,2062.3000107938
1196,1305.4628875814,1139.9717137146,1134.126168011,2055.8617364669
1197,1288.5432550819,1145.4560770953,1142.2720758386,2050.2518057257
1198,1285.1756879624,1150.1880540645,1149.5383088599,2046.5173621578
1199,1294.5083568362,1153.0105355937,1155.3150563236,2045.1345570245
1200,1314.0914347648,1152.9619313227,1159.1242355734,2046.0826939575
1201,1340.2346587784,1149.7083667202,1160.8069636702,2049.0884818118
1202,1368.8156105948,1143.7530854145,1160.7913845202,2053.7631686981
1203,1396.0164080413,1136.440644423,1160.0567783244,2059.6733959345
1204,1419.1365278444,1129.5402040946,1159.8866005904,2066.363562309
1205,1436.8809562995,1124.7351003516,1161.4012982268,2073.3534532823
1206,1449.1581351629,1123.0839300289,1165.0346661099,2080.3187408363
1207,1456.6611923536,1124.6741226419,1170.2977390585,2087.1038230192
1208,1460.2899083459,1128.6686193756,1175.8461401487,2093.8041241043
1209,1461.0959814995,1133.6733476962,1179.9798437317,2100.6666978937
1210,1460.2741248304,1138.2976597958,1181.2788335471,2107.911924361
1211,1459.4321322361,1141.6971078329,1179.1323696721,2115.537444854
1212,1460.3999933768,1143.8589121972,1173.9639014921,2123.1981470936
1213,1464.7163293272,1145.514944691,1167.0235526231,2130.2432349866
1214,1472.8221335927,1147.7445950303,1159.9361674955,2135.9335229276
1215,1483.4137652134,1151.4413392963,1154.1552862361,2139.7677724427
1216,1493.5074295415,1156.9204817906,1150.6138381945,2141.7756722434
1217,1499.2102465944,1163.7589006464,1149.6097096956,2142.6084387385
1218,1497.0550308064,1170.9957582921,1150.8871004147,2143.3342109111
1219,1485.3661847622,1177.5917794585,1153.8357472394,2145.0235680626
1220,1464.8936545836,1182.8455938431,1157.6453439949,2148.3468183491
1221,1438.6599851318,1186.7088110099,1161.4606709058,2153.3414307597
1222,1411.1358487978,1189.7042153949,1164.4839617717,2159.5478666798
1223,1386.952552425,1192.543574148,1166.0462800631,2166.2552739785
1224,1369.8056608478,1195.6186129436,1165.6726619108,2172.8065957341
1225,1361.6759463216,1198.7017636862,1163.1271739527,2178.715926484
1226,1362.4360557085,1201.0302729861,1158.4355633143,2183.6546192714
1227,1370.0304167249,1201.8204262088,1151.929629709,2187.3295744615
1228,1381.0865372847,1200.878297204,1144.2402441368,2189.4624665694
1229,1391.8773409016,1198.9170730413,1136.2642843606,2189.867574485
1230,1399.3566440003,1197.3714733031,1129.1025530711,2188.5096984277
1231,1401.9822143375,1197.8072222084,1123.8306917721,2185.5488198696
1232,1399.9770963756,1201.1722754435,1121.3234548485,2181.2712617554
1233,1395.028167585,1207.3194520486,1121.9938208271,2175.9630565978
1234,1389.5427813985,1214.9377993262,1125.6152521427,2169.893350598
1235,1385.9162229703,1221.9563934896,1131.2825210856,2163.346610421
1236,1385.8751467029,1226.1504694994,1137.5794904864,2156.8156345232
1237,1390.2745018822,1225.7926668382,1142.9682721537,2151.0631061553
1238,1399.0594094048,1220.1592294463,1146.2795532886,2147.0644790396
1239,1411.4811054321,1209.7293881457,1147.0751207455,2145.7857251761
1240,1426.2741760114,1196.1349541598,1145.7451963238,2147.8545489099
1241,1441.8928634725,1181.8021143534,1143.2456299767,2153.3393202923
1242,1456.7927135571,1169.4264632399,1140.6437869593,2161.7216378164
1243,1469.6697275889,1161.4129870474,1138.6095915609,2172.0255325464
1244,1479.6976448877,1159.4687947088,1137.2252417682,2183.0630333997
1245,1486.512598904,1164.2948211134,1135.9909852106,2193.6118455972
1246,1490.1983795923,1175.4861981011,1134.1024855482,2202.4657071223
1247,1490.9421296883,1191.5666675127,1130.774764516,2208.4249623702
1248,1488.8893461983,1210.1881211068,1125.5130704953,2210.3025755581
1249,1484.0864818883,1228.5222441217,1118.3229378043,2207.1327022861
1250,1476.6623894655,1243.7218334953,1109.8043913011,2198.5135271455
1251,1467.0927709097,1253.487989208,1101.0899623767,2184.9818225774
1252,1456.4572096025,1256.4931356142,1093.6179199731,2168.1909881629
1253,1446.4694017748,1252.5912573412,1088.6791350032,2150.7106223605
1254,1439.2583450637,1242.7948105702,1087.0356322684,2135.4235134173
1255,1436.9242376613,1229.0015484994,1088.6452525635,2124.7369211894
1256,1441.1537789051,1213.5633450157,1092.6890746493,2119.9227502575
1257,1452.878630303,1198.79284407,1097.8935846235,2120.8046062423
1258,1472.0661358786,1186.4916458389,1102.9758741724,2125.9907132376
1259,1497.6218958482,1177.585796483,1107.0180160957,2133.4328149813
1260,1527.2886104865,1171.9728127133,1109.6678991093,2141.0866529552
1261,1557.6731476556,1168.6824902823,1111.0689469629,2147.4514158668
1262,1584.6369615056,1166.3517915007,1111.6272908605,2151.8134077859
1263,1604.0747132174,1163.8323349827,1111.7917121934,2154.2225602071
1264,1612.9884890875,1160.7036007007,1111.8554035477,2155.2839329908
1265,1610.4409011628,1157.4734487885,1111.9286359304,2155.8621785612
1266,1597.7546894186,1155.2726262546,1112.019622924,2156.7952308549
1267,1577.9400921809,1155.286260594,1112.1535343528,2158.7027214356
1268,1554.4868545643,1158.131091194,1112.51077563,2161.8811074117
1269,1530.2522565623,1163.5427074626,1113.4939828932,2166.3434689015
1270,1506.8773036084,1170.5243386097,1115.71658175,2171.8891714509
1271,1484.979846424,1177.8159173333,1119.8922773571,2178.2115656593
1272,1464.7908211547,1184.4429542856,1126.6611702725,2185.0054698266
1273,1446.833999627,1189.9691436302,1136.3248222609,2192.0158329312
1274,1432.1658979681,1194.4868675051,1148.6141353334,2199.0629838314
1275,1422.0963761337,1198.2887223139,1162.5353370912,2206.0005240274
1276,1417.63006525,1201.5020394505,1176.4721000794,2212.6197485343
1277,1418.8215828374,1203.8825360707,1188.4867858839,2218.5992040517
1278,1424.5818765918,1204.8320863529,1196.8195431829,2223.4457890483
1279,1432.8113980697,1203.6726722448,1200.3596786539,2226.5632300739
1280,1441.0923289266,1199.9838517545,1198.9747852713,2227.3651607393
1281,1447.3764805224,1193.9138785093,1193.5218113927,2225.4480485642
1282,1450.6750193164,1186.2575835548,1185.6195732457,2220.7643188105
1283,1451.2219036757,1178.2728078684,1177.1727175006,2213.7256635865
1284,1450.290777252,1171.306608493,1169.9587903104,2205.2423237276
1285,1449.5012527348,1166.4427655596,1165.1943419331,2196.558660673
1286,1450.294406289,1164.2582788718,1163.3278827932,2189.0088825975
1287,1453.5106116135,1164.7889859027,1164.062888385,2183.6522589816
1288,1459.3329244102,1167.6294386552,1166.6099102227,2180.9717625119
1289,1467.4825505536,1172.0425007492,1170.0771311183,2180.7413336741
1290,1477.4950976906,1177.1273727962,1173.878117764,2182.1304122248
1291,1488.6838520345,1181.9327577505,1177.9348988278,2184.008577893
1292,1500.1003360638,1185.6306084918,1182.5841714171,2185.3237091102
1293,1510.2786032162,1187.697781456,1188.2710308296,2185.3555241188
1294,1517.4143042103,1188.0476064858,1195.2460471182,2183.8480826701
1295,1519.8343732489,1187.0647597205,1203.4212736524,2180.9537012485
1296,1516.7506991801,1185.4958921691,1212.444219163,2177.120527749
1297,1508.9113340509,1184.250407758,1221.8417017855,2172.9892455541
1298,1498.7359960872,1184.1460074463,1231.0768763714,2169.349157372
1299,1489.7093980857,1185.7396489178,1239.5049128528,2167.0658937592
1300,1485.157387287,1189.1904455795,1246.3032361326,2166.9967684528
1301,1487.1083895184,1194.2442989497,1250.5346203791,2169.7467108174
1302,1495.6028304333,1200.3239320476,1251.4522353516,2175.4379336959
1303,1508.8939501228,1206.6968404227,1248.8763264318,2183.517495787
1304,1524.2122110109,1212.6795733604,1243.4649418366,2192.8310209408
1305,1538.7956574362,1217.8155163841,1236.5493223579,2201.8825829816
1306,1550.4489905949,1221.8890837197,1229.7353401667,2209.1814877766
1307,1557.8289437781,1224.8790927702,1224.2913314346,2213.5003080183
1308,1560.3652045389,1226.8050952252,1220.7415672826,2213.9477767124
1309,1558.1412848186,1227.6307527101,1218.850616333,2209.9689958301
1310,1551.9250479654,1227.2657698934,1217.9386647661,2201.3603513249
1311,1542.9924517744,1225.597091771,1217.3099288045,2188.4010116703
1312,1532.9300839197,1222.6140393081,1216.5395727268,2172.0139809232
1313,1523.10550839,1218.4975966366,1215.5013736625,2153.7838704964
1314,1514.3256337696,1213.6867385459,1214.1276598654,2135.7813433839
1315,1506.5880218681,1208.9390546322,1212.2044690601,2119.9903960891
1316,1499.3064933155,1205.2952376334,1209.2365769915,2107.7410368922
1317,1491.7202452453,1203.9088337493,1204.6611248418,2099.2963361834
1318,1483.3542368147,1205.8131451991,1198.2078714187,2093.899383682
1319,1474.2329700241,1211.5811173455,1190.2396926365,2090.221840149
1320,1464.9485573344,1221.1539680282,1181.8913476518,2087.0288650365
1321,1456.2753879018,1233.7843619004,1174.827759209,2083.7261849796
1322,1448.8269591572,1248.1884445901,1170.7051797584,2080.6213961473
1323,1442.7810075862,1262.7797763064,1170.4809693704,2078.7019797835
1324,1437.9124716408,1276.0207119378,1173.8851599025,2079.1681044962
1325,1434.012173152,1286.6677862005,1179.3331019491,2082.9008938188
1326,1431.3120773918,1293.9377202082,1184.3307111406,2090.0563189357
1327,1430.6757490672,1297.4906113692,1186.3181124651,2099.8980734145
1328,1433.4031048188,1297.3110738873,1183.5879713806,2110.9308489966
1329,1440.5931102524,1293.5881731654,1175.958298615,2121.1371280328
1330,1452.4356032434,1286.6872047545,1164.8616135259,2128.2834425344
1331,1467.7907995317,1277.3156457833,1152.9292712821,2130.2919471532
1332,1484.3965651277,1266.6749852552,1143.2257067124,2125.6551582629
1333,1499.4792088317,1256.4285743062,1138.4532567696,2113.8590218575
1334,1510.5969454339,1248.3640573798,1140.4087425635,2095.7545719919
1335,1516.3757717358,1243.8411633395,1149.6158039556,2073.7002633273
1336,1516.7067282322,1243.2638132005,1165.3666815004,2051.1914675223
1337,1512.6876323382,1245.9735073694,1185.8682624067,2032.1049085005
1338,1506.1156832319,1250.5046007326,1208.6114107704,2019.6408459803
1339,1498.961587707,1255.1680382805,1230.9132254564,2015.4683368098
1340,1492.8655605059,1258.56890933,1250.5374528942,2019.4000203144
1341,1488.7714433902,1259.9211808366,1266.198541066,2029.722635348
1342,1486.8954222046,1259.1236409134,1277.6739546344,2043.9830732118
1343,1486.8169015352,1256.618179886,1285.5704440592,2059.7408385991
1344,1487.8983278544,1253.2007544444,1290.644429208,2075.1066681482
1345,1489.6498449831,1249.8837484771,1293.2693275622,2088.8393637593
1346,1492.0092569298,1247.7267605248,1293.1860776281,2100.1963959171
1347,1495.2853045319,1247.6658576642,1289.7774698222,2108.72544091
1348,1499.9155446073,1250.3449258107,1282.6642664272,2114.178938423
1349,1506.0776456683,1255.9874350019,1272.2544250931,2116.5490226317
1350,1513.5319729073,1264.3289690079,1259.9204599259,2116.1901592665
1351,1521.575206262,1274.7448485605,1247.6410946309,2113.8875912515
1352,1529.2468405553,1286.4190932503,1237.264786565,2110.8633314718
1353,1535.6803926631,1298.5289740832,1229.765884614,2108.5583056955
1354,1540.2783707117,1310.389887813,1224.8113265315,2108.3265555036
1355,1542.9950055201,1321.4418921848,1220.9032444736,2111.1065328198
1356,1544.4506043056,1331.1542626097,1215.9986024839,2117.263090472
1357,1545.9590099077,1338.9366021908,1208.4260601514,2126.5201576256
1358,1549.3504043904,1344.1452839009,1197.7002066383,2138.1025704907
1359,1556.4277809145,1346.2252935173,1184.9299846356,2150.9485724945
1360,1568.4159546517,1344.8735509288,1172.5607572512,2163.8339638923
1361,1585.31621159,1340.280126827,1163.7022368545,2175.5726752229
1362,1605.7157689432,1333.296174614,1161.083295336,2185.1283464136
1363,1626.9274322571,1325.444175419,1166.1894297203,2191.7468375484
1364,1645.6771709337,1318.7228150806,1178.7015559598,2194.979374053
1365,1658.9043714603,1315.0991133734,1196.4687006274,2194.777442303
1366,1664.5513075886,1315.7978503082,1216.0755287296,2191.3216725664
1367,1662.0436864141,1320.6993068521,1233.6830881411,2185.0185977945
1368,1652.3314290016,1328.1217949391,1246.0803671979,2176.4475360478
1369,1637.4882163841,1335.3263481428,1251.4483521038,2166.344659993
1370,1620.01109729,1339.5028899333,1249.6972208797,2155.5748268249
1371,1602.019740974,1338.9462412199,1242.2713450359,2144.9705512023
1372,1584.8003672056,1333.7831416991,1231.5109740056,2135.1805978075
1373,1568.5814643721,1325.9407309976,1219.9210715321,2126.5236668767
1374,1552.8546545357,1318.227733026,1209.561964092,2119.0390476374
1375,1536.8980553096,1313.2573978173,1201.7443379362,2112.6840175839
1376,1520.3463780535,1312.3849808837,1197.047639967,2107.5577114339
1377,1503.5944286592,1315.4026920183,1195.522385749,2104.0170806079
1378,1487.8845021448,1320.8309383427,1196.9232450757,2102.5131059935
1379,1475.1841270011,1326.6600315842,1200.8711325129,2103.2798558354
1380,1467.7407434133,1331.030341859,1206.9721731464,2106.1120209057
1381,1467.5398003571,1332.7265793443,1214.8512190306,2110.3339979519
1382,1475.6232142117,1331.2770414725,1224.1956011784,2115.1687178824
1383,1491.540337356,1326.8463422828,1234.7609512743,2120.1406431775
1384,1512.9539387314,1320.0420328809,1246.3263424523,2125.4039122232
1385,1535.8176753085,1311.741426931,1258.5927258625,2131.6872083226
1386,1555.1271595475,1302.9802925425,1271.0291985223,2139.9810175654
1387,1566.3059136089,1294.8524400618,1282.7866996857,2151.0031291304
1388,1566.6969298144,1288.4753840643,1292.7813873328,2164.7547846664
1389,1556.6358107942,1284.9372310546,1299.9088268827,2180.3888042058
1390,1539.5651837678,1285.1194143552,1303.3014931149,2196.3772130331
1391,1520.9569875017,1289.431305092,1302.6310845748,2210.985815225
1392,1506.4335156541,1297.5250131554,1298.1974812911,2222.7920019739
1393,1499.7243968042,1308.0212501105,1290.9378348227,2231.0749530397
1394,1501.4901319363,1318.6495824257,1282.1867384993,2235.8600705847
1395,1509.2721779606,1326.767156719,1273.391705457,2237.7730602974
1396,1518.6230679561,1330.2888261028,1265.8062148453,2237.693966548
1397,1524.7600368521,1328.514795166,1260.2486547731,2236.4148137708
1398,1524.1059482256,1322.6221641006,1257.0906771767,2234.506283451
1399,1515.063269523,1315.391021975,1256.4138925434,2232.2618149688
1400,1497.9879093899,1310.2267427191,1258.2329422853,2229.7706181717
1401,1474.6241114553,1309.9053177479,1262.6414660007,2226.9866508624
1402,1447.4462074925,1315.5062609676,1269.7520020876,2223.8090182837
1403,1419.2364470715,1326.0932115845,1279.4353610143,2220.1928465628
1404,1393.0010656613,1339.0425361073,1291.0955600203,2216.3116098873
1405,1371.9389030934,1351.1073889292,1303.5700293274,2212.7407512452
1406,1359.1803468803,1359.5662592497,1315.3001535392,2210.4978609394
1407,1357.2102328337,1363.0554474924,1324.7126565885,2210.901428451
1408,1366.984098334,1361.8658416941,1330.6037807545,2215.1509212082
1409,1387.2581892752,1357.5510134821,1332.4018373939,2223.8194127146
1410,1414.4125664033,1352.1394127052,1330.3204833801,2236.479545907
1411,1443.1775585221,1347.3728407096,1325.3022743521,2251.6362982816
1412,1467.9899553218,1344.2182695401,1318.8958717841,2267.0875105579
1413,1484.5700572056,1342.8963359146,1312.9548281083,2280.5362828881
1414,1491.0881158119,1343.1365269877,1309.2261165708,2290.211149777
1415,1488.4657833138,1344.6410091322,1308.8772817689,2295.3648585625
1416,1479.7635328894,1347.3254314887,1312.180462113,2296.3516133205
1417,1468.9643237502,1351.3510748956,1318.392112805,2294.4179595653
1418,1459.5807258602,1357.031321111,1325.9918196386,2291.1289763578
1419,1453.8050338099,1364.6170090165,1333.1275245925,2287.8426991252
1420,1452.1971882344,1374.0361811939,1338.087762149,2285.2713518452
1421,1453.9121888136,1384.6677301715,1339.7001450944,2283.3713599355
1422,1457.272157426,1395.247942398,1337.482767061,2281.5258778042
1423,1460.3606625899,1403.9041571373,1331.6483131892,2278.9074619416
1424,1461.6008904615,1408.692315745,1322.9777920893,2274.8386474977
1425,1460.1196553812,1408.2236685313,1312.6345345793,2269.0216047417
1426,1455.840554679,1402.3490140236,1301.9393428585,2261.6887555449
1427,1449.3017828755,1392.3607980857,1292.1506291245,2253.4586307616
1428,1441.3252036323,1380.7867046337,1284.2772506645,2245.1829544874
1429,1432.644184967,1370.6329471345,1279.0336663761,2237.6883786807
1430,1423.8507850168,1364.5003869786,1276.8065337964,2231.5675556701
1431,1415.574277622,1363.7993601233,1277.7639478151,2227.0083064329
1432,1408.6319189442,1368.3677217248,1281.881668503,2223.8965662382
1433,1404.119221312,1376.5858725354,1289.0007001305,2221.9381112947
1434,1403.1699802092,1385.8449720152,1298.8328627428,2220.8495241256
1435,1406.5111481626,1393.3664479317,1310.9381309968,2220.4052132651
1436,1414.0838628173,1397.0166132274,1324.6829541754,2220.323326484
1437,1425.0687370897,1395.8510661524,1339.2616834539,2220.1214604523
1438,1438.0908064569,1390.2553439488,1353.7568414247,2219.0449398579
1439,1451.7266950907,1381.6210948269,1367.1880949701,2216.2548805284
1440,1464.7829473407,1371.7204451941,1378.6605972618,2211.1840400201
1441,1476.4182484196,1362.1644710381,1387.4777063153,2203.9188977936
1442,1486.0974037689,1354.0695046091,1393.3218472084,2195.2924643452
1443,1493.4646646341,1348.1016808841,1396.3098533957,2186.7785796667
1444,1498.3173995302,1344.6103198027,1396.9470313957,2179.9687920593
1445,1500.6697959388,1343.8554389524,1395.8571684007,2176.1859304366
1446,1500.7838540434,1345.9688700253,1393.4928352416,2176.1187157314
1447,1499.1020449972,1350.7451837847,1389.8334748372,2179.781532065
1448,1496.0367012661,1357.457439721,1384.3910282689,2186.579319025
1449,1491.7483711587,1364.7793980244,1376.3994573571,2195.5004772088
1450,1486.1720496274,1371.0627310097,1365.2917058942,2205.2658154781
1451,1479.211288542,1374.8807327012,1351.151581119,2214.47865035
1452,1471.0305890451,1375.6070521463,1334.9955598227,2221.7989475098
1453,1462.1101070052,1373.6534397024,1318.6663760064,2226.1481925766
1454,1452.9772443057,1370.3700133357,1304.4088894468,2226.9163572379
1455,1443.905842961,1367.4597043395,1294.1665107961,2224.1494272858
1456,1434.7752718422,1366.2308006019,1289.0031408338,2218.629247396
1457,1425.479395056,1366.9883285571,1288.7075530523,2211.7726336218
1458,1416.7543227503,1368.9301940218,1291.8653001394,2205.4357981852
1459,1410.587969508,1370.4799049863,1296.3334638891,2201.558442851
1460,1410.2018850017,1369.9958251919,1299.9129194101,2201.7583067947
1461,1419.0003935895,1366.4382474113,1301.0732966754,2206.8871356472
1462,1439.1375531321,1359.8117009372,1299.2991304723,2216.8569862845
1463,1470.4334090621,1351.0942165842,1295.1387787202,2230.6151118655
1464,1510.147444736,1341.7375097289,1289.8272671881,2246.4339309364
1465,1553.78667242,1333.0747685814,1284.7907473551,2262.3510923817
1466,1596.4775589834,1325.8299864908,1281.1759784061,2276.5915613538
1467,1634.3445733398,1320.037356803,1279.6160381022,2287.8796615489
1468,1665.2101640649,1315.2641052743,1280.3544036839,2295.5025696758
1469,1688.6015696718,1311.1421114647,1283.4297756926,2299.2047153033
1470,1705.1001381238,1307.7659421826,1288.9884976289,2298.9829871535
1471,1715.5248484001,1305.828884765,1297.3129103223,2294.9684729988
1472,1720.3395878183,1306.418256253,1308.6690957968,2287.3989346445
1473,1719.5340741297,1310.5178762033,1322.9562568641,2276.7793677672
1474,1712.8642355853,1318.4797227979,1339.3650847536,2264.0311348703
1475,1700.4391989907,1329.7188188235,1356.3228984386,2250.5194505544
1476,1683.1686913396,1342.7517479109,1371.7162676123,2237.8969398806
1477,1662.9510000353,1355.5705109863,1383.4018200502,2227.6517680448
1478,1642.3906368953,1366.285387153,1389.8567628689,2220.6632085101
1479,1624.0503192994,1373.6474823038,1390.6027722764,2216.8752431216
1480,1609.5573918475,1377.4523590133,1386.3113966117,2215.3454646172
1481,1598.99444217,1378.5170880346,1378.5011162883,2214.6008558086
1482,1590.8707500855,1378.3603482997,1369.0102993844,2213.3212359369
1483,1582.8831981809,1378.662689161,1359.5363240596,2210.8536758506
1484,1573.0142230864,1380.7167878748,1351.3790239679,2207.5267707298
1485,1560.5800995441,1385.0997226734,1345.3617580441,2204.579413374
1486,1546.5111893341,1391.6406419453,1341.9693945895,2203.7043124623
1487,1532.8068975697,1399.6908889281,1341.3594789635,2206.4394342923
1488,1521.6316655578,1408.4879038054,1343.3297509195,2213.6492376985
1489,1514.2941519395,1417.5368172706,1347.2718108905,2225.2433995649
1490,1511.0884802772,1426.7703932181,1352.2508805699,2240.2265543082
1491,1511.5797960541,1436.4538254944,1357.3383383986,2257.0580938968
1492,1515.2371459827,1446.9084928501,1361.99379142,2274.0592205249
1493,1521.9008965193,1458.1063787587,1366.3722655906,2289.7958905859
1494,1531.6277413821,1469.4476373236,1371.2387239803,2303.2480261803
1495,1544.1314287685,1479.6280196858,1377.5477346614,2313.9086128585
1496,1558.1970026511,1486.9193002716,1385.7782492159,2321.7609022588
1497,1571.5390007763,1489.6244178299,1395.4737134006,2327.243387147
1498,1581.3038921459,1486.5046348746,1405.204227908,2331.1786130492
1499,1585.0360006121,1477.2306311863,1412.9403523494,2334.5665937694
1500,1581.5379164836,1462.5995133853,1416.7702043547,2338.3842063327
1501,1571.207291075,1444.542722902,1415.5169243515,2343.3328946857
1502,1555.6439236287,1425.8834551328,1409.0316965818,2349.7627686926
1503,1536.8211397865,1409.836438905,1398.1325304058,2357.6301210913
1504,1516.2233035513,1399.2959286081,1384.2408061117,2366.5756489035
1505,1494.6008065691,1396.1141192442,1369.0711048587,2375.958407935
1506,1472.1581937235,1400.7137995617,1354.4197122787,2384.9375052581
1507,1449.3906475238,1411.9957334725,1342.0883330656,2392.5623099912
1508,1427.6117095829,1427.8075320125,1333.7678015846,2397.9709715927
1509,1409.1348428793,1445.5413288417,1330.8120153885,2400.633582845
1510,1396.766937121,1462.8044528571,1333.8579951845,2400.5658654992
1511,1393.0101474221,1477.7870762708,1342.4677692791,2398.3111518812
1512,1399.2874413031,1489.4444813695,1355.0664195199,2394.8613791553
1513,1415.5676529789,1497.4417036055,1369.201509545,2391.3693152083
1514,1440.3987020674,1502.0477672265,1382.2000091009,2388.863489148
1515,1471.1527212192,1503.8950182536,1391.8510507989,2388.0462525793
1516,1504.2792955316,1503.693760974,1396.971786293,2389.1620591064
1517,1535.6431043687,1502.0429613165,1397.6166548398,2392.033028017
1518,1560.947397612,1499.2632139692,1394.918091435,2396.1793366801
1519,1576.3926320088,1495.4653592582,1390.6897698,2400.9936762195
1520,1579.4785617144,1490.7133295602,1386.950292228,2405.8232415392
1521,1569.8150861187,1485.2767672713,1385.5639817621,2410.0645456059
1522,1549.4352765201,1479.8425186242,1387.9007217405,2413.1199861267
1523,1522.6067158319,1475.4504897318,1394.607094231,2414.4834215516
1524,1495.0020119971,1473.3530836998,1405.4543939903,2413.814092319
1525,1472.4178887328,1474.4732065314,1419.3864545349,2411.1173894434
1526,1459.3537537432,1478.9781258105,1434.7175796752,2406.8009379717
1527,1457.9454760868,1486.1114086936,1449.5777616737,2401.5786375479
1528,1467.4414904827,1494.3608553825,1462.3271146679,2396.2579552926
1529,1484.4978020467,1502.1352379661,1471.7878090061,2391.3988499829
1530,1504.2116760327,1508.4693141734,1477.268654173,2387.1709448353
1531,1521.6919358791,1513.4932161986,1478.409192985,2383.3350166304
1532,1533.5517985841,1518.3308453009,1475.0790400405,2379.3723110776
1533,1538.8675553506,1524.4229246623,1467.4021636575,2374.7585174006
1534,1539.0761940717,1532.6042575887,1455.8848938611,2368.9777986518
1535,1537.0677349376,1542.4173980076,1441.5625446117,2361.57316013
1536,1535.6160780577,1552.234965061,1425.9229630906,2352.0157054045
1537,1536.1590795222,1559.8784836931,1410.6295051808,2339.7115243388
1538,1538.1644606353,1563.6572399429,1397.1334752595,2324.0726427172
1539,1539.4264833803,1563.1283462843,1386.3436227087,2304.8151917452
1540,1537.0024845543,1559.2603925473,1378.5798651362,2282.2020464766
1541,1528.3329795458,1553.9768116324,1373.689177907,2257.2558376791
1542,1512.0982341243,1549.2963759715,1371.4258964614,2231.7135929846
1543,1488.6375034293,1546.5629758879,1371.6572675133,2207.7803666637
1544,1459.8180217949,1546.0906418698,1374.5081768463,2187.7548263843
1545,1428.5015641021,1547.259881141,1380.2078236324,2173.6177121747
1546,1397.7555281398,1548.84921141,1388.8461339326,2166.7297812857
1547,1370.1811414995,1549.5295528172,1400.1309283168,2167.6287730981
1548,1347.4999292143,1548.2164599377,1413.3237644335,2175.9682087899
1549,1330.7006667079,1544.3850800895,1427.3595638514,2190.6539989112
1550,1320.3625161746,1538.1898011917,1441.075859519,2210.0462084876
1551,1317.1405270383,1530.4697248805,1453.5728637677,2232.2507280188
1552,1321.8790820876,1522.6195032481,1464.3862311273,2255.3585501064
1553,1335.3530245245,1516.185475812,1473.5869909192,2277.674614359
1554,1357.713590555,1512.4811532588,1481.7062077665,2297.9340638703
1555,1387.8290298232,1512.1424164202,1489.5409760332,2315.4543303976
1556,1422.8575237188,1514.9467615977,1497.8892248363,2330.2580464182
1557,1458.477354627,1519.8800226016,1507.2831316082,2342.9355792651
1558,1489.6593000718,1525.4054148551,1517.7447153851,2354.306803922
1559,1511.9332358787,1529.9363546232,1528.5700752779,2364.8973397547
1560,1522.70210806,1532.2876189869,1538.3566812125,2374.5134720198
1561,1522.1425817224,1531.9792149523,1545.102934021,2382.1550812881
1562,1513.2446931434,1529.4027235573,1546.6464916262,2386.2680955805
1563,1500.9323176273,1525.6413254235,1541.2113833688,2385.4803872886
1564,1490.6461323429,1522.1363436127,1527.9397444129,2379.2451120865
1565,1486.6659614223,1520.1892615051,1507.2619295439,2368.4069529153
1566,1491.1438959889,1520.6751194762,1480.8733318513,2355.1611157839
1567,1503.720072148,1523.918057161,1451.4134132075,2342.5687665859
1568,1522.1065871003,1529.784005342,1421.9006460167,2333.5713525778
1569,1543.087707113,1537.9327940181,1395.101755764,2330.0694579079
1570,1563.6403657134,1547.8569021464,1373.0092599368,2332.2532779305
1571,1581.8045088323,1558.9378501185,1356.5461240356,2338.6793036322
1572,1596.9656265427,1570.3827888703,1345.5512503614,2346.9329469906
1573,1609.8025413232,1581.2823451421,1339.057735822,2354.62497178
1574,1621.7227434223,1590.7865807649,1335.6915955441,2360.291186157
1575,1634.317808161,1598.2799252702,1334.1547003758,2363.7108277353
1576,1648.7292462377,1603.4331856001,1333.6360303979,2365.7153401903
1577,1665.2783980542,1606.1210551132,1334.0042598285,2367.5566032744
1578,1683.3345546741,1606.2847901165,1335.7795000906,2370.2477873049
1579,1701.440877127,1603.8667612804,1339.88352299,2374.149736651
1580,1717.6563809158,1598.7696400001,1347.2534437364,2378.9897015665
1581,1730.0245909293,1590.9478742005,1358.5292696497,2384.1304311947
1582,1737.0100966938,1580.466128681,1373.7453408084,2388.9952093005
1583,1737.7784372459,1567.6429067322,1392.2069055725,2393.2509092796
1584,1732.2481677622,1553.1892384028,1412.5067845199,2396.899377804
1585,1720.9630627058,1538.3323739774,1432.7169512963,2400.072403656
1586,1704.7992167572,1524.8211926795,1450.7103464529,2402.8928566853
1587,1684.8835678197,1514.6101405481,1464.6492517135,2405.3305185424
1588,1662.3919608518,1509.2988808776,1473.4042835271,2407.2533297241
1589,1638.544333083,1509.5556675309,1476.7699992098,2408.506423296
1590,1614.6124782334,1514.8966460994,1475.4297126013,2408.9614901526
1591,1591.8642582014,1523.8953070051,1470.6576561321,2408.5359284445
1592,1571.4676311784,1534.8731340874,1463.9345608602,2407.1253171308
1593,1554.3906155438,1546.4507767136,1456.6404103644,2404.5580445131
1594,1541.3960246734,1557.8000818455,1449.9127977602,2400.4455013656
1595,1532.8739782147,1568.4819137431,1444.7242956667,2394.2191539687
1596,1528.9094592294,1578.1061291819,1441.8499778433,2385.2195797342
1597,1529.058659839,1586.1580956892,1441.862670073,2373.0182337003
1598,1532.4571987786,1592.1964308414,1444.8746049009,2357.8306858363
1599,1537.8605842826,1596.3222786784,1450.30925127,2340.8155328445
1600,1543.9629158092,1599.5112673207,1456.8097011252,2324.0975295326
1601,1549.6755963176,1603.5680107482,1462.4463333762,2310.3690292792
1602,1554.2024211216,1610.6372097091,1465.1746762551,2302.1913667794
1603,1557.0680771994,1622.3951697067,1463.5118251338,2301.2420859676
1604,1557.9125615181,1639.3026614102,1457.0787192142,2307.8474477649
1605,1556.4784683884,1660.2680275662,1446.8355145822,2320.9350393867
1606,1552.6540536312,1682.7795891321,1434.9435452682,2338.3914626365
1607,1546.6074801245,1703.5536207919,1424.2275104235,2357.6826651832
1608,1538.8717872648,1719.472190619,1417.5021101313,2376.4764601951
1609,1530.3597098485,1728.5010624552,1416.9328799917,2393.0321786591
1610,1522.2025469132,1730.2029520733,1423.5917307266,2406.3377967732
1611,1515.5117384209,1725.7717404344,1437.2845926974,2415.9215331285
1612,1511.0453063725,1717.5386641653,1456.5800016263,2421.7054945994
1613,1508.7391285603,1708.2062590206,1479.1111140952,2423.7554464172
1614,1507.3573016326,1700.0665153277,1502.1144484725,2422.2971850103
1615,1504.5341295347,1694.4838421383,1523.0450960679,2417.7659006808
1616,1497.4472336956,1691.7667246623,1540.2297033997,2410.8409731113
1617,1484.1811171408,1691.374980243,1553.18890144,2402.2961514926
1618,1464.902842272,1692.3171149266,1562.4689874243,2392.8153740185
1619,1442.3736366413,1693.7000211175,1569.0375131702,2382.8398244154
1620,1421.3003049541,1695.0394983633,1573.438342426,2372.6231698208
1621,1406.6683295809,1696.3988276526,1575.1844990654,2362.4988539138
1622,1401.9953859658,1698.242968997,1572.8313407063,2353.1973352982
1623,1408.277264443,1701.0411049213,1564.6939547009,2346.0218834372
1624,1424.069036461,1704.9244582183,1549.8063256743,2342.5706500165
1625,1446.3203943396,1709.5249651296,1528.766602982,2344.2076477812
1626,1471.5130672595,1714.0334280985,1503.8138216316,2351.4028365585
1627,1496.3608109462,1717.4985600585,1478.2906566051,2363.3638168644
1628,1518.1739416285,1719.192834096,1455.613137873,2378.1738199953
1629,1534.8057223424,1718.9637592221,1438.3130375772,2393.349894706
1630,1544.6472553787,1717.2832295379,1427.4719778807,2406.5982495248
1631,1546.716655449,1715.124233953,1422.7286743444,2416.427655878
1632,1540.8565804255,1713.6636856993,1422.819274953,2422.4175605589
1633,1527.8669897957,1713.8889275865,1426.244121822,2425.0843948419
1634,1509.4600399961,1716.3258584321,1431.9626716428,2425.4868620162
1635,1487.9693948589,1720.9730997925,1439.6102405876,2424.8516483866
1636,1465.9495322908,1727.317791052,1449.3434470339,2424.2251660514
1637,1445.7645468571,1734.556831283,1461.3553060459,2424.3142516755
1638,1429.1983526419,1741.7810128075,1475.4170861471,2425.3740765216
1639,1417.4000551673,1748.2000544436,1490.6758595432,2427.1497254556
1640,1410.9324786944,1753.215023551,1505.7349276318,2428.9296625097
1641,1409.9044495963,1756.4099194456,1519.0084369211,2429.6668293879
1642,1414.0191450184,1757.484020299,1529.0426738574,2428.4231668144
1643,1422.3525251575,1756.1590966852,1534.7865207163,2424.7401938147
1644,1433.1720633693,1752.1906627751,1535.7619767503,2418.9449495983
1645,1443.826640904,1745.5050712949,1532.1327308759,2412.1291026589
1646,1451.1495311718,1736.4766372828,1524.7935967109,2405.758532836
1647,1452.3001065424,1726.1227098809,1515.2313208305,2401.0734546016
1648,1445.6065125634,1715.9831013547,1505.2682968386,2398.5724757086
1649,1431.0796636484,1707.7873593161,1496.656265012,2397.8256404017
1650,1410.3752646818,1702.8090444905,1490.764336196,2397.7389131693
1651,1386.1444535322,1701.4022891705,1488.3717496196,2397.0644148438
1652,1361.3574793596,1702.9482620615,1489.7085878896,2394.9413989617
1653,1338.794468247,1706.1993016195,1494.5899277504,2391.2026840364
1654,1320.8758206522,1709.9557682994,1502.4457355082,2386.2904792779
1655,1309.6598086583,1713.5806320014,1512.2660426497,2380.9734066881
1656,1306.7187927875,1717.0818855696,1522.5459313571,2375.8549776236
1657,1312.8094598094,1720.8019105321,1531.4051456098,2371.0685180976
1658,1327.4429521086,1724.9788972569,1536.9914714801,2366.127774756
1659,1348.6769465204,1729.6300233607,1538.139850623,2360.0896571899
1660,1373.3523204544,1734.7053668755,1534.9139390716,2351.9251562869
1661,1397.7936363874,1740.4848869142,1528.7376163394,2340.9657508311
1662,1418.6659849851,1747.789566486,1522.0441826733,2327.2964618736
1663,1433.8027971443,1757.6551391371,1517.3713557372,2311.9171772894
1664,1442.5195119454,1770.6508002195,1516.4755475058,2296.6134947713
1665,1445.6251222799,1786.2601078933,1519.7956975088,2283.5763297809
1666,1445.071282746,1802.6229817887,1526.4648508934,2274.8641209527
1667,1443.5045013791,1817.0082555625,1534.8375019767,2271.9305999882
1668,1443.6408369569,1826.7242749703,1543.2451655747,2275.2280547196
1669,1447.6947609649,1830.0819080299,1550.598921414,2284.1046286081
1670,1456.7232101176,1826.9959967042,1556.5787387739,2296.9130205627
1671,1470.2211839959,1818.9796986013,1561.5581048434,2311.3401563765
1672,1486.1385814212,1808.6114330454,1566.2843246096,2324.9124438626
1673,1501.450559166,1798.6671502243,1571.5226978803,2335.5033874611
1674,1513.1750919483,1791.2526928363,1577.6702938466,2341.7624007407
1675,1519.2972312601,1787.2110409682,1584.593398018,2343.4114968352
1676,1519.2298867501,1786.0006997354,1591.6490221026,2341.2005415096
1677,1513.6095454701,1785.9691141178,1597.9155415788,2336.6523008121
1678,1503.5954219467,1785.0418697158,1602.5934669271,2331.5927794394
1679,1490.2206820766,1781.4453607271,1605.3787723802,2327.6811601055
1680,1474.2103099539,1774.2978269571,1606.4812885225,2326.0534389217
1681,1456.3563270266,1763.8340875205,1606.3748508661,2327.1868671705
1682,1438.0072092932,1751.249232362,1605.282528014,2330.9243205152
1683,1421.2544280367,1738.3166582445,1602.8714089167,2336.6562779923
1684,1408.4975175966,1726.8903821542,1598.3502625943,2343.4869742643
1685,1401.5651396673,1718.567618937,1590.9737331853,2350.4388070508
1686,1400.9036131243,1714.4473601617,1580.6955463206,2356.5683723396
1687,1405.2861909529,1714.9183769867,1568.5267517051,2361.0821403245
1688,1412.2499236274,1719.5679425353,1556.4294141544,2363.3736044679
1689,1418.9537930651,1727.1178088551,1546.7435134504,2363.0604445211
1690,1423.1753030727,1735.5321405694,1541.4930841683,2360.0357309102
1691,1423.8887350055,1742.3353046302,1541.7720773813,2354.587875619
1692,1421.2821213375,1745.1625962665,1547.506736146,2347.55879679
1693,1416.4388457647,1742.3944169064,1557.6359234044,2340.4353392314
1694,1410.7858949141,1733.6411832965,1570.4269810426,2335.2534315525
1695,1405.6905866666,1720.0404478654,1584.0318988533,2334.1896523985
1696,1402.2711456482,1704.1604633584,1596.8718981923,2338.9418967489
1697,1401.4124066331,1689.4960625187,1607.8702554938,2350.1144027814
1698,1403.6827678967,1679.6729655208,1616.5089790355,2366.8154214249
1699,1409.3321938066,1677.5176785706,1622.7362078513,2386.7556689271
1700,1418.0291028684,1684.3449253612,1626.826316488,2406.7391494408
1701,1428.7614216272,1699.6280849397,1629.2701824645,2423.4369995908
1702,1439.8584547479,1721.2160972116,1630.6648007562,2434.140414553
1703,1449.3703006916,1745.9631124177,1631.6263773285,2437.3660205006
1704,1455.6825134366,1770.4645695949,1632.5808061555,2433.0925133083
1705,1458.0695098985,1791.7477470014,1633.6330025834,2422.7466743799
1706,1456.9380255559,1807.7474289908,1634.5092751176,2408.8286697216
1707,1453.5897049392,1817.4774370487,1634.6802728529,2394.2801917592
1708,1449.592026679,1821.0787992189,1633.6354388225,2381.7393059087
1709,1446.0120808238,1819.5976947657,1631.2338219643,2372.8828370741
1710,1442.9115966616,1814.6615453291,1627.7879883773,2367.9916557994
1711,1439.3620544632,1808.0384536946,1624.0272537758,2366.1177048005
1712,1433.8919640554,1801.2565879414,1620.8826076806,2365.4493943227
1713,1425.0699276243,1795.3753988827,1619.2829120468,2364.0573427981
1714,1412.1485956583,1790.9470184612,1620.0580740285,2360.4590623399
1715,1395.3458357309,1788.2476397527,1623.8742472014,2353.9547536281
1716,1375.8746571755,1787.4841125902,1631.16318924,2344.6361899239
1717,1355.8242802034,1788.9107019264,1641.9065505193,2333.1394697027
1718,1337.7844884934,1792.7177320851,1655.4460644526,2320.3217040803
1719,1324.40656078,1798.7789296756,1670.3591568662,2307.039015203
1720,1318.036492782,1806.389642078,1684.7134132351,2294.0255875053
1721,1320.2760695992,1814.1993110986,1696.5289597251,2281.9206387234
1722,1331.703687141,1820.5035375392,1704.3356165811,2271.3074249311
1723,1351.600457909,1823.7081722575,1707.5701232451,2262.7183524373
1724,1377.8213357832,1822.8124148571,1706.5881754901,2256.578690746
1725,1406.8343799697,1817.6749887171,1702.3742650389,2253.1550645562
1726,1434.1083962207,1808.9851740317,1696.1236276902,2252.5782710263
1727,1454.9499154884,1798.0840257034,1688.9538260955,2254.9203315244
1728,1465.5594341198,1786.6975340567,1681.8062657775,2260.284708778
1729,1464.0992338258,1776.7019940629,1675.5400008297,2268.7931877426
1730,1451.2098529546,1769.8885278961,1670.9860890218,2280.473586185
1731,1429.8154376565,1767.6356845238,1668.8452236904,2295.0315363932
1732,1404.1577214927,1770.564776172,1669.4080855886,2311.6357998788
1733,1378.6011271005,1778.3032895012,1672.271747159,2328.9028460644
1734,1356.6390414054,1789.4578476344,1676.2775730303,2345.0880931039
1735,1340.3636152965,1801.9470868154,1679.7839770319,2358.4744706704
1736,1330.4925075731,1813.5578227962,1681.1937132055,2367.7903604543
1737,1326.7090046421,1822.5649676794,1679.5019257726,2372.5212653567
1738,1328.0985653895,1828.2113011406,1674.5583225781,2372.9455021995
1739,1333.4106008733,1830.8139880677,1667.106947458,2369.9459792905
1740,1341.2658840131,1831.5714390371,1658.4910362203,2364.5239781403
1741,1350.2048916668,1832.0127317597,1650.3685336537,2357.5228183278
1742,1358.8404747122,1833.4395727925,1644.5120083061,2349.3944821323
1743,1365.9343406123,1836.5366011076,1642.4944483327,2340.3281739739
1744,1370.6141562491,1841.2417064531,1645.3860039223,2330.4601775754
1745,1372.5423932331,1846.9149891741,1653.3003134959,2320.1443617695
1746,1371.8208978772,1852.5804639147,1665.1196576363,2310.055155532
1747,1368.9555416661,1857.1690507411,1678.5191203079,2301.1132698115
1748,1364.5401204805,1859.6650683707,1690.4825627021,2294.2838639583
1749,1359.109669809,1859.3304977534,1698.0741844036,2290.3548349707
1750,1353.1705036268,1855.9201396829,1699.2641830774,2289.8075276917
1751,1347.4961973293,1849.9392203513,1693.4644058236,2292.8157406078
1752,1343.3876364679,1842.7109185316,1681.6742870639,2299.2792062248
1753,1342.6265025502,1836.0445509509,1666.1194896151,2308.910489491
1754,1347.0329849179,1831.7503307118,1649.7236887782,2321.2211543151
1755,1357.5753353304,1830.9851846393,1635.4303169721,2335.427638901
1756,1373.6985139253,1833.9002819274,1625.6106935451,2350.3807560926
1757,1393.0853059635,1839.6629098973,1621.6789718921,2364.5417914592
1758,1412.2155179752,1846.802089452,1623.8944649776,2376.1696869306
1759,1427.3530604439,1853.658969378,1631.4944873578,2383.6701587127
1760,1435.624127909,1858.7622256306,1643.0109023186,2386.0992193232
1761,1435.763083404,1861.0154044654,1656.7399906693,2383.5323272161
1762,1428.2984774106,1859.8044351809,1671.2331661389,2377.1277387437
1763,1415.3085752678,1855.0758339361,1685.6771039175,2368.798450941
1764,1399.827904017,1847.4242916459,1700.0415659207,2360.5879281772
1765,1385.0627131616,1838.0898570684,1714.891470037,2353.9513296951
1766,1373.539167989,1828.8820383709,1730.9317377122,2349.2822236696
1767,1366.4276605137,1821.8121575659,1748.4672467823,2345.9652525222
1768,1363.2957654409,1818.6152105941,1766.9733451176,2342.7970839604
1769,1362.4123510655,1820.339746998,1785.1389049814,2338.6865320774
1770,1361.5474500576,1827.1377638842,1801.1965633335,2333.1352324706
1771,1358.8944507137,1838.2774473853,1813.4709150391,2326.3907819162
1772,1353.7697363635,1852.4099084866,1820.9132947584,2319.2492442812
1773,1346.763276237,1867.9445259436,1823.2650809721,2312.6787592241
1774,1339.3546140962,1883.3996733432,1821.0128126468,2307.4664770617
1775,1333.3135202852,1897.7166042411,1815.1573631362,2304.1171501284
1776,1329.978995449,1910.4340096422,1806.9225827929,2302.885927855
1777,1329.8550171423,1921.6510082536,1797.5988539111,2303.8982295316
1778,1332.4275047987,1931.8539750986,1788.4015009377,2307.1979985155
1779,1336.3986502302,1941.5564740486,1780.4195914984,2312.7161348395
1780,1340.0879715302,1950.8739519877,1774.498935263,2320.1677880928
1781,1342.0633156912,1959.3408202115,1771.1891369115,2329.0129306536
1782,1341.8156184945,1966.0023892786,1770.7307090325,2338.4570561429
1783,1340.1272317075,1969.796888084,1773.0554117397,2347.5753955008
1784,1339.1815805512,1970.0788462288,1777.8707646391,2355.5503849398
1785,1341.8816593297,1966.8611863655,1784.6271588151,2361.886812766
1786,1350.873030479,1960.8620270151,1792.5133645799,2366.6704385903
1787,1367.3208303901,1953.1143421081,1800.5072122016,2370.5891196379
1788,1390.1799768839,1944.6389055573,1807.4932866549,2374.7411383173
1789,1416.2409151376,1936.1176798557,1812.5023711601,2380.2477084915
1790,1441.0261336645,1927.8824401413,1814.9208577708,2387.726885304
1791,1460.2395590545,1920.0235730206,1814.6160913524,2396.935846402
1792,1471.1334335052,1912.4820747277,1811.881863027,2406.6776241877
1793,1473.2028653796,1905.1818359543,1807.2846717953,2415.1569268143
1794,1468.0969192235,1898.1809666288,1801.4414999892,2420.540809498
1795,1458.7951406752,1891.7879830389,1794.8261587324,2421.5210247276
1796,1448.6295114558,1886.7718074312,1787.6374143932,2417.5984166061
1797,1440.4066875618,1884.3286996707,1779.7643958305,2409.1130877763
1798,1435.8907028528,1885.7904702449,1770.901115624,2397.0355531562
1799,1435.5811649454,1892.1626527412,1760.8497661887,2382.7967480007
1800,1438.8234308625,1903.6139864135,1749.8540745551,2368.1765223967
1801,1444.1497324708,1919.2311742249,1738.8321597767,2355.1730731903
1802,1449.8234425149,1937.2187970678,1729.4171669066,2345.7815317128
1803,1454.5223298089,1955.4759503196,1723.5736551466,2341.5310315628
1804,1457.796386793,1972.1898483775,1723.0902184806,2342.9512483635
1805,1460.0515889757,1986.270189991,1729.0039339897,2349.1611726489
1806,1462.1052226639,1997.2904886171,1741.253763328,2357.9196586205
1807,1464.4926458482,2005.0718010465,1758.6650456224,2366.1675785463
1808,1466.9437345193,2009.3489894768,1779.1903025429,2370.9850231511
1809,1468.2875266687,2009.6533134291,1800.3348329297,2370.6081715949
1810,1466.8627803781,2005.5898484337,1819.5641674979,2365.0872622309
1811,1461.0269953961,1997.2798253146,1834.6056141648,2356.3320272734
1812,1449.7911604901,1985.5550047692,1843.663207014,2347.465015807
1813,1433.1065522882,1971.9202750549,1845.5771409961,2341.6872610931
1814,1412.03258906,1958.1275286826,1840.177944028,2341.1731637968
1815,1388.523259322,1945.7212055022,1828.4553189554,2346.3483168525
1816,1365.1790616696,1935.7369979575,1812.6596016977,2355.9256623116
1817,1344.7645301047,1928.5795192491,1796.0124129239,2367.5859277137
1818,1329.679086311,1924.1707017058,1782.0190952799,2378.8953099805
1819,1321.5945916213,1922.0514975146,1773.6635984684,2388.2440958256
1820,1321.1705076804,1921.5644690972,1772.6959782307,2395.2340456941
1821,1328.0588096107,1922.1350172472,1779.239226324,2400.541765709
1822,1341.1069877804,1923.4350543956,1791.8980541086,2405.3221107129
1823,1358.6276157722,1925.56019429,1808.1873880819,2410.4937062928
1824,1378.8019958392,1928.9947818353,1825.2082086799,2416.213497519
1825,1399.8374769373,1934.2781715279,1840.4327475665,2421.7892500365
1826,1420.1454393354,1941.6267225773,1852.2921121963,2426.0075532799
1827,1438.3794870456,1950.571057769,1860.5118541609,2427.684164334
1828,1453.5380034438,1959.9472130996,1865.9581328443,2426.1480282391
1829,1465.0046823201,1968.2374648081,1870.0642037181,2421.524852109
1830,1472.6742079798,1974.1370818989,1874.0928974896,2414.7461959114
1831,1476.8649774295,1977.0712084002,1878.5352083138,2407.3137132847
1832,1478.0355223291,1977.363730676,1883.0029147821,2401.007701534
1833,1476.3799658638,1975.9873498648,1886.5484560378,2397.4936719924
1834,1471.6489807608,1973.9410206677,1888.258799957,2397.9867982825
1835,1463.2032355098,1971.7619662338,1887.7328549843,2402.8589181782
1836,1450.4620890411,1969.3456520459,1885.3470949045,2411.4084443067
1837,1433.496654545,1966.2078377604,1882.1593148292,2421.91663926
1838,1413.4291288824,1962.0009193805,1879.6876907005,2432.0079250736
1839,1392.3535618218,1956.8880175446,1879.5713559784,2439.2769197698
1840,1372.8926863823,1951.5887989522,1883.2319754532,2441.929883661
1841,1357.3414144083,1946.9447356502,1891.4600986853,2439.2336280873
1842,1346.9347207367,1943.3733169861,1904.0798821961,2431.5065905533
1843,1341.3781282097,1940.4709892586,1919.7177206807,2419.7472686277
1844,1338.8743895849,1937.2117750472,1935.9454660397,2405.16238971
1845,1336.6355840071,1932.5918227085,1949.688048067,2388.7854913915
1846,1331.838975593,1926.4325051777,1958.029490477,2371.4382683614
1847,1322.605363078,1919.9561285645,1959.0095952536,2353.9686031964
1848,1308.6001647831,1915.6009159546,1952.2164883411,2337.5091951702
1849,1291.1209599531,1916.2109251312,1939.0041724116,2323.5079262123
1850,1272.6794455316,1923.8318307827,1922.1476741667,2313.2832393171
1851,1256.2781935856,1938.8416412744,1905.0328647085,2307.3741064641
1852,1244.6631617504,1959.6888283718,1890.6795533378,2305.0982072791
1853,1239.7857510345,1983.4658198118,1880.8683953229,2304.6260498872
1854,1242.5524652518,2006.9454494232,1875.7543086979,2303.7463430714
1855,1252.7441530759,2027.5697541928,1874.1091781398,2300.9007900373
1856,1269.1332655334,2044.0063918086,1874.0721889208,2296.068454344
1857,1289.6314660067,2056.1393852014,1874.1472749705,2290.8882446563
1858,1311.6285614786,2064.6024716963,1873.8205000453,2288.0633258366
1859,1332.3444532632,2070.1940255108,1873.6648368249,2290.2095505484
1860,1349.3482130452,2073.4173818675,1874.8452176002,2298.7464944369
1861,1361.0890475158,2074.2530383032,1878.3692065231,2313.2312649319
1862,1367.3687537859,2072.1651878123,1884.4657452637,2331.4510650932
1863,1369.3903979436,2066.3724477697,1892.5523875704,2350.0881066315
1864,1369.4138102249,2056.2081195079,1901.6488949174,2365.765501638
1865,1369.9361346963,2041.4891516547,1910.9163538989,2376.0584192096
1866,1372.7305098276,2022.7717933434,1920.0869431619,2380.1412295198
1867,1378.1731237115,2001.375435273,1929.3567175646,2378.9549806726
1868,1385.1600426324,1979.1371303351,1939.0000081137,2374.858997884
1869,1391.5983608118,1957.9077442814,1948.9710055465,2370.8559761582
1870,1395.296004568,1939.1079955249,1958.803971538,2369.6966221684
1871,1394.8063507258,1923.2955591714,1967.7132771183,2373.2083720979
1872,1389.8438815379,1910.2318718997,1974.9337146561,2381.8355582533
1873,1381.2546475866,1899.0975813682,1979.9435435182,2394.6191384521
1874,1370.7093612307,1889.1749488696,1982.4882210888,2409.542307221
1875,1360.2740152749,1880.3143860774,1982.4868367015,2424.0571768038
1876,1352.0789764199,1873.2390131953,1979.944257708,2435.7721323364
1877,1348.0398503928,1869.4926413934,1974.9517759278,2443.0370421806
1878,1349.5710768205,1870.8911884864,1967.770061718,2445.3537051691
1879,1357.1549228097,1878.9263002418,1958.9167579568,2443.460270717
1880,1370.0380618936,1894.2015680025,1949.1290062205,2439.0077686296
1881,1386.182135267,1916.0399119533,1939.2145985168,2433.9136719964
1882,1402.5903891499,1942.5258907292,1929.8133998878,2429.6725357639
1883,1416.0205777083,1970.6633244847,1921.2391285483,2426.8667025448
1884,1423.8556247644,1996.8736603396,1913.5281893013,2425.0930120844
1885,1424.6806516065,2017.6772860247,1906.6827928137,2423.2486507947
1886,1418.6416385788,2030.4615060362,1900.9244773288,2420.199860119
1887,1407.1319823281,2034.2179220546,1896.8925067888,2415.3099526303
1888,1392.49050319,2029.8493734558,1895.44972053,2408.8400179483
1889,1377.4348410831,2019.8532853016,1897.3998942692,2401.8974905558
1890,1364.6483905516,2007.5787177886,1903.1066005007,2396.0667624366
1891,1356.5213815176,1996.1939860423,1912.4239137221,2392.7610227669
1892,1354.9373564486,1987.7006314658,1924.7235641892,2392.718506989
1893,1361.0001508141,1982.5562641681,1939.0638161382,2395.714983025
1894,1374.7354705588,1979.874290684,1954.3869482405,2400.7297633257
1895,1394.7332586214,1978.0695865191,1969.5386407047,2406.361956846
1896,1418.0730422705,1975.6437378583,1983.3769676255,2411.4423349702
1897,1440.6984391259,1971.8119189927,1994.8479544197,2415.3298484751
1898,1458.3399100397,1966.7980137558,2003.151439939,2418.0338828336
1899,1467.7228104144,1961.5882536255,2007.9157335679,2419.9525023756
1900,1467.5362739713,1957.5414838439,2009.2584525286,2421.4507928491
1901,1458.8355980799,1955.8732009293,2007.7205829506,2422.5418246513
1902,1444.505580754,1957.4133554522,2004.10041233,2422.6999570531
1903,1428.0541674978,1962.5323020251,1999.2583617006,2420.9916267357
1904,1412.3738416242,1971.1722979399,1994.0021632667,2416.4808244765
1905,1398.9499344174,1982.8215902668,1989.016786499,2408.6828207981
1906,1387.8082060692,1996.3336323482,1984.7871633042,2398.0018130871
1907,1378.0899506404,2009.8765549425,1981.5416444997,2385.7803746749
1908,1368.803440804,2021.0379739151,1979.2222120619,2374.0127860956
1909,1359.3407434928,2027.4106121321,1977.5132455612,2364.7227257094
1910,1349.6002703068,2027.4620635585,1975.8404332494,2359.343458387
1911,1339.8615880232,2021.2008534852,1973.5013116474,2358.2455258072
1912,1330.5140812714,2010.6403014332,1969.6546017884,2360.7161355923
1913,1321.8847037456,1999.3554845092,1963.3537253803,2365.2498612391
1914,1314.2536597416,1991.6832593922,1953.684104347,2370.1535123034
1915,1307.7516981878,1991.5350065028,1939.9865832886,2374.0940032064
1916,1302.4500736525,2001.3016728945,1922.1259412255,2376.5068706266
1917,1298.20189386,2021.2114979672,1900.8153961487,2377.6268602556
1918,1294.7050831376,2049.2611412017,1877.7262691113,2378.1926727069
1919,1291.5595088894,2081.6397708019,1855.4127801862,2378.9774292037
1920,1288.4989733826,2113.6700868086,1836.853260094,2380.3601962039
1921,1285.6220571282,2140.9467935389,1824.8282396347,2382.1322786723
1922,1283.5112166491,2160.2601165166,1821.1910948213,2383.6352172096
1923,1283.0389176443,2170.2820842959,1826.3005766102,2384.0944906708
1924,1284.9196510524,2171.6999685945,1838.7958350713,2382.9993597615
1925,1289.2383582576,2166.8355971349,1855.8115174591,2380.2002492042
1926,1295.1550080328,2158.8989953335,1873.6495823566,2375.9021065957
1927,1301.1019634269,2151.1072050173,1888.710159332,2370.4532387956
1928,1305.4289502601,2146.0425254784,1898.3279046138,2364.2050560942
1929,1307.2086269987,2145.2062683287,1901.4721314643,2357.5568166187
1930,1306.7989783434,2149.0109378605,1898.850095282,2351.0530299999
1931,1305.842068231,2156.9305536371,1892.5631218598,2345.5260968484
1932,1306.5751706028,2167.6925378446,1885.3174524997,2342.0908771865
1933,1310.8476554005,2179.6042392184,1879.4526030965,2341.9848419223
1934,1319.1890516928,2190.7474217173,1876.3343798769,2346.2032774998
1935,1330.5094209257,2199.3515180473,1876.1071721223,2355.0890934142
1936,1342.5466896884,2204.1070999992,1878.0596256702,2368.0665892781
1937,1352.8334947105,2204.4828726625,1881.2191241131,2383.5330191701
1938,1359.7110517958,2200.7872701662,1884.890682372,2399.103186215
1939,1362.8492251701,2194.0843819582,1888.8951472113,2412.0499011105
1940,1363.0429706518,2185.9281601413,1893.4894692432,2419.9672888355
1941,1361.5793998388,2178.0058347915,1899.1383619433,2421.3916094998
1942,1359.4417849725,2171.9145873572,1906.3149862446,2416.3152723903
1943,1356.8917229367,2168.7981722133,1915.2584648335,2406.3130372562
1944,1353.609703245,2169.1486560201,1925.8598120528,2394.2639462287
1945,1349.1526554236,2172.6258809029,1937.4611947376,2383.5770990262
1946,1343.5426038081,2178.0302593056,1948.6108582826,2377.0839571421
1947,1337.5295228782,2183.6334643831,1957.1232764483,2376.0964878474
1948,1332.4940651767,2187.7686316682,1960.3886355395,2379.8677723046
1949,1329.9407718164,2189.3711489048,1956.1584040842,2385.9595320466
1950,1330.9586060619,2188.3257429674,1943.4667371892,2391.3157748322
1951,1335.7841058991,2185.3214767909,1923.3161491864,2393.558700136
1952,1343.7094636518,2181.3840662537,1898.7820488153,2391.9256969435
1953,1353.3460114321,2177.2335422084,1874.3672786309,2387.4070930758
1954,1363.0042882413,2172.9951154186,1854.8899513674,2382.1323570861
1955,1371.1592867309,2168.2028099476,1844.1447402197,2378.3067406405
1956,1376.7121810209,2162.2471589449,1843.9848335226,2377.3070494812
1957,1379.0681833773,2154.8422094779,1854.082777475,2379.3303949431
1958,1378.0887285586,2146.215377904,1872.210382867,2383.4669754544
1959,1374.0228155446,2136.9145343499,1895.087509621,2388.2297630875
1960,1367.4586335049,2127.4455000542,1919.2607939253,2392.1051437731
1961,1359.3441439062,2118.0167955636,1941.8906249235,2393.8723708023
1962,1350.9083272836,2108.5476083454,1961.167301555,2392.7532017411
1963,1343.5115740192,2099.008594736,1976.2900562917,2388.3387904069
1964,1338.4029136606,2089.7684752887,1987.2733746289,2380.529758758
1965,1336.4835785126,2081.7068396405,1994.5259406267,2369.5911822139
1966,1338.2303409185,2075.9162123207,1998.6044791395,2356.2627028857
1967,1343.6791352168,2073.1669206484,2000.078464233,2341.9164294833
1968,1352.4708748582,2073.3865148163,1999.4782329012,2328.5345634693
1969,1363.8593702975,2075.5301310103,1997.1682088874,2318.3501571959
1970,1376.6611106246,2077.9337061683,1993.3594856884,2313.3327073045
1971,1389.2962123294,2078.9507514118,1988.0885191459,2314.6783601774
1972,1399.9807467605,2077.6595715518,1981.437516963,2322.4997562275
1973,1407.0958377497,2074.1353409523,1973.8507625822,2335.9152806082
1974,1409.6228186269,2069.39156051,1966.4197063788,2353.3768775905
1975,1407.3869660591,2064.9746389737,1960.9280019098,2373.0565213318
1976,1401.0445735312,2062.433369254,1959.3376258587,2393.0853032043
1977,1391.7528337009,2062.9130767971,1963.1477523798,2411.7612303828
1978,1380.7958655474,2066.9996358375,1972.6350325205,2427.5817327917
1979,1369.3056143001,2074.6385481773,1986.5098165181,2439.390843085
1980,1358.1099272891,2085.2914449043,2002.1313851962,2446.566207324
1981,1347.8044544379,2098.1420072311,2016.2689970341,2449.0657278971
1982,1338.8116038463,2112.4301015717,2025.9708255291,2447.4140944895
1983,1331.4297895011,2127.6515406818,2029.204482031,2442.4019980287
1984,1325.8468132445,2143.6097723285,2025.216783841,2434.8044759333
1985,1322.133565141,2160.0591870193,2014.352625883,2425.1698463475
1986,1320.2688408842,2176.2499941692,1997.7160751145,2413.815857651
1987,1320.1500960354,2190.7492319334,1976.8331529094,2401.0469234082
1988,1321.5762269785,2201.5918547906,1953.4257023794,2387.2859510393
1989,1324.1953240658,2206.9434377854,1929.3922272972,2373.121022905
1990,1327.4113461494,2205.8589521262,1906.79978026,2359.2806981462
1991,1330.4139876052,2198.7520135972,1887.9086131853,2346.457186293
1992,1332.3198398091,2187.3197067123,1874.9913173162,2335.2322386005
1993,1332.4661614318,2173.8882472864,1869.9928859141,2325.9841734806
1994,1330.704191228,2160.6019220683,1874.0197219505,2318.9303351198
1995,1327.4809646579,2148.708902483,1886.7940960301,2314.1180785181
1996,1323.8005255256,2138.3223649695,1906.4145574901,2311.4387310904
1997,1320.8549721306,2128.6594066823,1929.495100308,2310.6763743659
1998,1319.6611468848,2118.6249965219,1951.923601171,2311.5710640011
1999,1320.7508512802,2107.3938457569,1969.8561538828,2313.859048248
2000,1324.046890869,2094.8227551799,1980.8080562081,2317.3464136744
2001,1328.9223820351,2081.5091136996,1984.3008392102,2321.973697728
2002,1334.3757587408,2068.6450099876,1981.8406896373,2327.8650708021
2003,1339.2602278203,2057.7047052349,1976.3126233847,2335.2945496612
2004,1342.5499349192,2050.1821766851,1970.9582581113,2344.5700664612
2005,1343.5909696677,2047.3971157927,1968.4578261585,2355.7920501988
2006,1342.2856952402,2050.2537021107,1970.1353056858,2368.6891736074
2007,1339.1295058118,2059.0469785019,1975.7972823533,2382.6355349218
2008,1335.0311578154,2073.2106334586,1983.9844016246,2396.7740985616
2009,1330.990177991,2091.2509721775,1992.5833803045,2410.3002116123
2010,1327.7267897986,2110.8818086179,1999.5740775218,2422.6496276062
2011,1325.4439244452,2129.4994639452,2003.7651123565,2433.4957212782
2012,1323.8615852731,2144.7320202897,2005.0922487273,2442.7274929706
2013,1322.4011233279,2155.0073956083,2004.4284135053,2450.2462813494
2014,1320.4498621856,2159.8605454253,2003.0795446383,2455.8805948011
2015,1317.4946896161,2159.8907303301,2002.1071998789,2459.3196109337
2016,1313.1558611501,2156.4678582762,2001.9077181408,2460.1515373333
2017,1307.1617994651,2151.4682809232,2002.2418264615,2457.9695587714
2018,1299.3924000733,2146.9477991992,2002.5532830018,2452.5085800443
2019,1290.0547200532,2144.8659475871,2002.4224679476,2443.7647290699
2020,1279.8575338759,2146.7678475756,2001.7570165125,2432.1232991745
2021,1270.0600050828,2153.3197029419,2000.6661112674,2418.3803987966
2022,1262.2639931184,2164.0350403163,1999.0714568701,2403.698020896
2023,1257.9886673174,2177.1861543814,1996.3920357099,2389.4727494248
2024,1258.2217356167,2190.2989657156,1991.4074168877,2377.2361158598
2025,1263.0936760971,2200.8665294503,1982.6020724288,2368.4318688174
2026,1271.9666978413,2207.1045825955,1968.9002196138,2364.2041826167
2027,1283.6837995057,2208.2937543138,1950.3695579766,2365.1150861222
2028,1296.9565976124,2204.6401654228,1928.7724782529,2370.9624895087
2029,1310.6073455507,2196.7789639925,1907.4827526333,2380.6844229722
2030,1323.6552088003,2185.2626925996,1890.8237608826,2392.5439933663
2031,1335.2542349683,2170.4280675266,1882.8999550892,2404.4664617281
2032,1344.6483462475,2152.5416596513,1886.3730651673,2414.5427925343
2033,1351.2620214136,2132.2270998089,1901.5769382077,2421.5196349401
2034,1354.8240867385,2110.7891267031,1926.2716852264,2425.1586208908
2035,1355.5681562502,2090.2378600238,1956.1241315051,2426.2375844998
2036,1354.2176522851,2072.8903736294,1985.7576046704,2426.2287103683
2037,1351.8460569383,2060.8205831521,2010.1326531474,2426.7269012067
2038,1349.6111385244,2055.1764044122,2025.7924765046,2428.8633518025
2039,1348.4709831403,2055.9357503198,2031.5656172309,2432.9542727103
2040,1349.036082658,2061.9738082237,2028.5499210196,2438.5780797865
2041,1351.4366410888,2071.5384395457,2019.3637714963,2444.9583568501
2042,1355.313850536,2082.8716445497,2006.9680995858,2451.3788557397
2043,1359.8393978285,2094.67392105,1993.6066908502,2457.4364157007
2044,1363.8733116104,2106.3155371455,1980.252075607,2462.9187935312
2045,1366.2488107953,2117.6553363202,1966.8192630551,2467.559677266
2046,1366.1493732035,2128.7212368621,1952.902594037,2470.801111693
2047,1363.4123820667,2139.3880604549,1938.639304539,2471.754283054
2048,1358.6002282818,2149.3164275581,1925.0918434474,2469.4920786437
2049,1352.7713931773,2158.1192994935,1914.0225790625,2463.2839803493
2050,1347.0920984019,2165.6959255999,1907.1867609828,2452.9428250013
2051,1342.4027043534,2172.4016499786,1905.5584276306,2438.9125896435
2052,1339.0187537763,2179.0132413118,1908.891248331,2422.2282601537
2053,1336.7222906407,2186.3544850375,1915.9531214806,2404.3014564337
2054,1334.9504549408,2194.9149222179,1924.9843149164,2386.6078415914
2055,1333.0397243074,2204.5596695495,1934.4227046933,2370.3339125033
2056,1330.4614809379,2214.5524370076,1943.2878848036,2356.1791533983
2057,1326.9860755468,2223.7301351957,1951.1977431649,2344.2607858544
2058,1322.7349725124,2230.6773828477,1958.0767479567,2334.321205416
2059,1318.1608341972,2233.9303730826,1963.7777523518,2325.9690939958
2060,1313.8809430828,2232.1770159614,1967.9267686007,2318.9600453852
2061,1310.4964291135,2224.6084752337,1970.0042304845,2313.2647698524
2062,1308.3629182692,2211.4101182066,1969.6772729947,2309.0020142552
2063,1307.5061001995,2194.0643189232,1967.0836856495,2306.3089180463
2064,1307.5998477412,2175.2647093395,1962.901320274,2305.2594507276
2065,1308.1257243285,2158.2188224663,1958.0844852556,2305.8053468289
2066,1308.5328804508,2145.5812737161,1953.5209044366,2307.7125273478
2067,1308.3794790385,2138.6489596836,1949.6270050793,2310.5147774932
2068,1307.4663541863,2137.0000705538,1946.3516712522,2313.5994586023
2069,1305.8781394054,2139.0222278026,1943.3218493748,2316.439292526
2070,1304.0083184205,2142.7306211806,1940.1780276858,2318.9594651393
2071,1302.5120812308,2146.6006099722,1936.8490059852,2321.8071228888
2072,1302.2300687069,2149.9350420118,1933.6134017569,2326.1902111353
2073,1304.008609621,2152.7118983113,1931.1792465919,2333.4125103177
2074,1308.4750248076,2155.2363108587,1930.4980372658,2344.0655495388
2075,1315.8019982901,2157.7637411516,1932.6350903518,2357.594321627
2076,1325.5637727555,2160.4085956244,1938.4725379214,2372.375277719
2077,1336.7278282438,2163.14813046,1948.3473060722,2386.331701919
2078,1347.8245295409,2165.9383411909,1961.7485204211,2397.8353455466
2079,1357.2350546391,2168.8069432945,1977.2426804454,2406.2641128648
2080,1363.5107734033,2171.8755112679,1992.7914073149,2412.0905805951
2081,1365.6507947285,2175.3076095664,2006.3288084863,2416.4777396472
2082,1363.2278710132,2179.2548222387,2016.3841918751,2420.7067665837
2083,1356.4299036622,2183.7063213208,2022.3740663262,2425.7311272433
2084,1345.9970530421,2188.4085154915,2024.3879443393,2432.048210906
2085,1333.1129671141,2192.7534546347,2022.7178120163,2439.7243706758
2086,1319.2923162194,2195.8668788891,2017.4087612089,2448.5885779676
2087,1306.2529379112,2196.7753692785,2008.1679991711,2458.2925843711
2088,1295.70329354,2194.7325287845,1994.8681394681,2468.3586744268
2089,1289.1635643507,2189.4894550441,1978.1315665795,2478.1775733452
2090,1287.5678259458,2181.6152329034,1959.7868254963,2487.0756593108
2091,1291.0863570273,2172.4812192156,1942.6090078385,2494.4087434313
2092,1298.9102617669,2164.0528930099,1929.4949250036,2499.698090306
2093,1309.3486492412,2158.3496672984,1922.3806959536,2502.7300995251
2094,1320.2614694065,2156.8413611688,1921.3259487724,2503.622345387
2095,1329.7193058947,2159.9781304658,1924.3637295374,2502.8033106768
2096,1336.6324252973,2167.0089088007,1928.1064727724,2500.9263252779
2097,1341.0743781083,2176.3187558134,1928.8008854469,2498.6444919113
2098,1344.2057105798,2185.9912266667,1923.5174040015,2496.4184560537
2099,1347.7885905903,2194.492164974,1910.9719838865,2494.3036567874
2100,1353.4892126692,2201.0362750012,1891.831718689,2491.9580521034
2101,1362.2652357677,2205.6706640224,1868.5433594859,2488.6452514085
2102,1373.9724019798,2208.9136572474,1844.7572824515,2483.476163791
2103,1387.2841626397,2211.3226704246,1824.6194011818,2475.6699514769
2104,1399.9300009879,2213.1782359522,1811.8646371044,2464.7538308838
2105,1409.1887160947,2214.3912686884,1809.0900379391,2450.767177575
2106,1412.6246859062,2214.7380992086,1817.1303863496,2434.3505382793
2107,1408.8353397752,2214.1331438428,1834.8532755494,2416.7920122461
2108,1397.912393651,2212.8590614449,1859.4234589741,2399.8499708189
2109,1381.4824057888,2211.4993252125,1887.0427376506,2385.4529580663
2110,1362.136492912,2210.6688233397,1913.9270401548,2375.280119025
2111,1342.6267007273,2210.5494198833,1937.1386306659,2370.2448542173
2112,1325.0317417726,2210.6876238168,1955.0748924358,2370.2364197473
2113,1310.352860926,2210.0919467563,1967.3784626018,2374.1053559846
2114,1298.5533247966,2207.6993458782,1974.4818566756,2379.9696426909
2115,1288.9787059403,2202.8662183511,1976.897030294,2385.6612141778
2116,1280.9224132539,2195.7205775995,1974.8816431623,2389.2621245418
2117,1274.0474954101,2187.0235684334,1968.3187647131,2389.4322754676
2118,1268.5719203873,2177.8373386931,1957.1663013466,2385.6196850137
2119,1265.1653995166,2169.0630046936,1941.8668593891,2378.0585471413
2120,1264.5500304395,2161.2277909328,1923.6278456957,2367.7364567101
2121,1267.2400334903,2154.5052345871,1904.2722724323,2356.3414619258
2122,1273.2940889286,2148.8935522151,1885.7786581646,2346.0891429494
2123,1282.2847156742,2144.3922666424,1869.8459793668,2339.3611591016
2124,1293.3998126182,2141.0834782674,1857.6004040492,2338.1882050303
2125,1305.6620380759,2139.0916428269,1849.6732421495,2343.684419242
2126,1318.0669842654,2138.4593085802,1846.4641176616,2355.7430935109
2127,1329.6830064452,2138.9914805985,1848.2679490934,2372.9775677635
2128,1339.736194545,2140.1443062701,1855.2676081533,2393.1893720892
2129,1347.7359735334,2141.0352570876,1867.2479630162,2413.8264490074
2130,1353.5287230804,2140.5823624268,1883.3342195711,2432.6592975417
2131,1357.3655671363,2137.9038717561,1901.8457019049,2448.0711400744
2132,1359.7504675075,2132.649649379,1920.4522245494,2459.1915895434
2133,1361.2249634411,2125.2380055656,1936.6525417003,2465.7646958051
2134,1362.1313053045,2116.814310162,1948.3135136039,2467.8108743012
2135,1362.4861315947,2108.8449633941,1954.3718437023,2465.4203641539
2136,1362.0952445384,2102.6127604882,1955.2619064192,2458.5412329732
2137,1360.8168400344,2098.7486365558,1952.9305117993,2447.0809396812
2138,1358.7893577896,2097.083810318,1950.3130883603,2431.0922938253
2139,1356.526564244,2096.7709515772,1950.3781981023,2410.9454787624
2140,1354.7345845696,2096.7090765169,1954.9888787466,2387.4779962633
2141,1353.9891009752,2095.9501431022,1964.1146269507,2361.9063194204
2142,1354.422383243,2094.0448104609,1975.7156789449,2335.6905594799
2143,1355.5951610676,2091.1378227327,1986.3536469467,2310.4276877931
2144,1356.5979093005,2087.8881474696,1992.4021402027,2287.8026595822
2145,1356.3548876331,2085.1142418167,1991.1268313066,2269.4522848279
2146,1353.9747020091,2083.437859984,1981.4974929321,2256.8159475756
2147,1349.0251136702,2082.9858303982,1964.2713152969,2250.8443028226
2148,1341.6818933218,2083.2196276588,1941.6368801343,2251.7678553605
2149,1332.6894437506,2083.0691015882,1916.56773338,2258.9092762725
2150,1323.1736711239,2081.3208836562,1892.2648282986,2270.6847312051
2151,1314.3750231947,2077.0468598923,1871.6963743049,2284.7871538688
2152,1307.3243425763,2070.0289858161,1857.2317551942,2298.648396471
2153,1302.5953869238,2060.9423729446,1850.253424827,2310.0596213863
2154,1300.1915284712,2051.2061311909,1850.8349894954,2317.894014797
2155,1299.6312261494,2042.5913799045,1857.5172904102,2322.5059062381
2156,1300.2070775548,2036.6598647641,1867.5868989561,2325.6633343494
2157,1301.2505079952,2034.319374303,1877.6895797562,2329.7733597497
2158,1302.3118053013,2035.5991038089,1884.7829792624,2336.8972217959
2159,1303.1306706503,2039.7794973536,1887.0044728243,2347.7737506813
2160,1303.5039115219,2045.6902496805,1884.1726982578,2361.3954781773
2161,1303.1752118284,2052.0832713325,1877.725339142,2375.3281093605
2162,1301.8616636553,2057.8429845698,1870.0173755581,2386.5935247136
2163,1299.4443410704,2062.0307321494,1863.4988172814,2392.7484563185
2164,1296.1567186955,2063.8773266491,1859.7703229311,2392.6837492088
2165,1292.6722940717,2062.77930505,1859.1005370257,2386.9852487849
2166,1289.9793198661,2058.4244035768,1860.486008772,2377.6214873833
2167,1289.0979112607,2051.0359114358,1862.1497173413,2367.3017902999
2168,1290.7333523538,2041.4504192431,1862.3739074835,2358.742848407
2169,1295.028171865,2031.0108834589,1860.236689111,2354.0937254565
2170,1301.4914515543,2021.2183213507,1855.994369169,2354.6488235161
2171,1309.0715439174,2013.2329222034,1850.8910199404,2360.8639481673
2172,1316.4088385292,2007.5868679186,1846.5862797669,2372.4761902912
2173,1322.1703481563,2004.0951675061,1844.4043164675,2388.6281568169
2174,1325.4064379741,2002.1593048133,1844.7068682581,2407.9984108322
2175,1325.804338163,2001.1065729529,1846.6666599806,2428.9210602548
2176,1323.7469261391,2000.4926050487,1848.4878861159,2449.4721236402
2177,1320.2276009516,2000.1629977741,1847.9974095785,2467.6928427161
2178,1316.6203446185,2000.0759402549,1843.4131972496,2481.8280659587
2179,1314.4235839332,2000.0726705445,1833.9345208645,2490.6111463767
2180,1314.9685050642,1999.7511120912,1820.0779303661,2493.5474466481
2181,1319.1008044118,1998.5721517412,1803.5445693478,2490.989494026
2182,1326.8614218478,1996.1618536448,1786.7723324466,2484.0964032421
2183,1337.2877132567,1992.6728476151,1772.2922915168,2474.5160188439
2184,1348.549290277,1988.9034681306,1762.1528864098,2464.0030614755
2185,1358.3756426968,1986.1853632103,1757.4868301815,2453.9886181568
2186,1364.7955808904,1985.8647768784,1758.3638010448,2445.2902321277
2187,1366.7715017506,1988.7950227428,1763.9092719165,2437.9885642179
2188,1364.5250103167,1994.9278073752,1772.572500649,2431.4992165893
2189,1359.4080164688,2003.3066448487,1782.5511351452,2424.9714652499
2190,1353.4278725771,2012.4109152807,1792.1271084728,2417.6870318643
2191,1348.63706269,2020.700001563,1800.0096617795,2409.4795827741
2192,1346.6584472027,2027.0575500567,1805.4468413332,2400.7580571052
2193,1348.4088121764,2031.0283607076,1808.3368402691,2392.2252763891
2194,1353.9814384495,2032.8016739012,1809.082793715,2384.3342950549
2195,1362.681548671,2033.0020532769,1808.4634250459,2376.7895424609
2196,1373.1413986888,2032.3962539569,1807.3704577375,2368.4526023357
2197,1383.5677123833,2031.6592606649,1806.519608059,2357.7275408703
2198,1392.0991501389,2031.1550121346,1806.2461505778,2343.3270471989
2199,1397.2426966335,2030.8426292755,1806.389170288,2325.0646252454
2200,1398.243146359,2030.4114949822,1806.5098225705,2304.2956726675
2201,1395.3993186077,2029.5027740455,1806.2062203617,2283.7479195984
2202,1390.0488956989,2028.0018650429,1805.4517433749,2266.7579127128
2203,1384.2855024538,2026.167092351,1804.761759893,2256.1779884735
2204,1380.4446677395,2024.5151323172,1805.0339280779,2253.3623455269
2205,1380.4292855788,2023.5303865612,1807.1739416303,2257.7932534665
2206,1385.1712411851,2023.4049986859,1811.6920956079,2267.4074523124
2207,1394.32190153,2023.9049320873,1818.5793522469,2279.6147698861
2208,1406.3348624247,2024.5342221843,1827.4529414692,2292.4011282894
2209,1418.8947896854,2024.8657613136,1837.9244449222,2305.0009375566
2210,1429.5301622877,2024.7380152118,1849.8903817733,2317.8766306137
2211,1436.2209477611,2024.3361163786,1863.4751560208,2332.0470188907
2212,1437.8120212565,2024.0026402834,1878.6942703914,2348.2571305854
2213,1434.1590822422,2024.0383941443,1895.0170846515,2366.3447860468
2214,1425.9929096638,2024.5537598066,1911.1025792826,2385.1351696948
2215,1414.5815061241,2025.4931975664,1924.9364101964,2402.7910517507
2216,1401.4115554919,2026.7192034924,1934.2374670551,2417.4316845891
2217,1387.9220517683,2028.1171581861,1937.0792221643,2427.7292386731
2218,1375.3996450562,2029.63194258,1932.4036310629,2433.2474672431
2219,1365.0452537905,2031.278446788,1920.3717564655,2434.516998958
2220,1357.9749940527,2033.1215432219,1902.4075546598,2432.8270763924
2221,1355.1454290691,2035.2740811595,1881.0081967026,2429.8669781683
2222,1357.0937554104,2037.8421071024,1859.227713433,2427.1996300025
2223,1363.5905001421,2040.8615204026,1840.056641999,2425.8258501346
2224,1373.5328895279,2044.2036614386,1825.6858876347,2425.9550826031
2225,1385.0694404153,2047.5101149788,1817.0740917966,2427.0767326654
2226,1396.0390875481,2050.1995925955,1813.8633103216,2428.2864708737
2227,1404.6252301636,2051.5223673148,1814.7122816949,2428.7170465153
2228,1409.9233731709,2050.7109894399,1817.9279532108,2427.8540904015
2229,1412.1552356779,2047.0973642388,1822.0131678869,2425.4983185127
2230,1412.3649246094,2040.3412628744,1826.0543661542,2421.5184443137
2231,1411.9303784615,2030.6449775426,1829.7742614675,2415.5742812686
2232,1411.9204307181,2018.9174885288,1833.3537415053,2407.1018062183
2233,1412.6860215921,2006.6869530527,1837.1693982066,2395.6842442276
2234,1413.977432579,1995.7685567752,1841.5985944348,2381.6075043051
2235,1415.2775639585,1987.7442452883,1846.9208850093,2366.2979533492
2236,1416.3342291543,1983.4862936131,1853.2419294076,2352.249431973
2237,1417.4037136555,1982.9542757291,1860.4828592231,2342.4147059075
2238,1419.2370669602,1985.4141427638,1868.3564314746,2339.2489769256
2239,1422.6753314224,1989.8943203095,1876.3945632382,2343.8798098056
2240,1428.136256536,1995.6777431163,1884.0191236454,2355.6600930684
2241,1435.3601093267,2002.5181198361,1890.6629358543,2372.4694945648
2242,1443.4379876968,2010.4842197277,1895.8263654608,2391.3849869037
2243,1451.2361324277,2019.5572352337,1899.234101471,2409.5498762936
2244,1457.915843381,2029.2074225111,1900.8733936154,2424.8361064543
2245,1463.2536901568,2038.2297817836,1901.1227981324,2436.0603714953
2246,1467.6590288351,2044.9411105359,1900.6761021662,2442.8530726856
2247,1471.7625079555,2047.6671029947,1900.3373720098,2445.3313365224
2248,1475.8563862802,2045.3227501287,1900.7146029403,2443.8101346103
2249,1479.5002925058,2037.8600495676,1901.9156959683,2438.81022174
2250,1481.4376123646,2026.4040241505,1903.5208828793,2431.2027835976
2251,1480.0768322853,2013.0817170889,1904.8186952595,2422.4147506427
2252,1474.2464073975,2000.5544901632,1905.2033354226,2414.4485873249
2253,1463.7898266566,1991.4411274112,1904.4869153634,2409.349119119
2254,1449.919535039,1987.7140692064,1902.8729393013,2408.5162792845
2255,1434.9473471764,1990.1992612911,1900.6077961173,2411.9804052975
2256,1421.5777405485,1998.3831099427,1897.7107848948,2418.1467590416
2257,1412.1726523407,2010.5309699831,1893.8031228465,2424.1932191136
2258,1408.1669999818,2024.2333764767,1888.41364744,2427.0574324514
2259,1409.7762967877,2037.0379764718,1881.3841648314,2424.5519210262
2260,1416.0487741656,2047.0836259548,1873.1462252101,2416.2051925182
2261,1425.1522302137,2053.3812057997,1864.7514420236,2403.5117146074
2262,1434.8456654309,2055.8077324658,1857.5023189685,2389.4838072198
2263,1442.9986890959,2054.8009613529,1852.4685684261,2377.7704326537
2264,1448.2528838827,2051.0546210707,1850.1044947732,2371.4377917168
2265,1450.30402818,2045.3217699109,1850.1489679308,2372.0208579078
2266,1449.9321528089,2038.3617140506,1851.8997513842,2378.9819692927
2267,1448.4331940599,2030.9890746605,1854.5837487231,2389.834361472
2268,1447.0024087807,2024.128620823,1857.7487074027,2400.9031514044
2269,1446.2098171203,2018.7234895005,1861.4260265994,2408.5350481198
2270,1445.8748088124,2015.6054239414,1866.0130884007,2410.2454276859
2271,1445.4270071964,2015.2690702669,1872.0393443981,2405.5369915096
2272,1444.350803291,2017.7405520795,1879.8106331957,2395.9883431402
2273,1442.4741743829,2022.6212310731,1889.2601427994,2384.7853991456
2274,1439.911126666,2029.2568112891,1899.7978692916,2375.6720422116
2275,1436.7247370231,2037.0567757595,1910.4840506923,2371.7972405709
2276,1432.6650870394,2045.6879262511,1920.2794185572,2374.7204293075
2277,1427.1774894758,2055.1233907064,1928.310315866,2383.900123099
2278,1419.7364376578,2065.4484878503,1934.0167184208,2396.7880801899
2279,1410.2102472132,2076.6056889496,1937.124129876,2409.668485966
2280,1399.1035020263,2088.1916120926,1937.5922703136,2418.8034538953
2281,1387.4259132959,2099.4396734572,1935.5163755652,2421.5992174293
2282,1376.408566365,2109.3841829992,1931.236795939,2417.4491572212
2283,1367.1647153613,2117.0961925632,1925.5454881553,2407.816046432
2284,1360.6415514562,2121.9076555527,1919.798217708,2395.7280945885
2285,1357.7007435386,2123.5459121158,1915.710366443,2384.7049360083
2286,1359.2630339878,2122.1903270334,1914.8602533115,2377.6983250421
2287,1366.3154233146,2118.4173857099,1917.9667516659,2376.2058541623
2288,1379.6473973313,2113.1508630545,1924.4510044666,2379.9889325381
2289,1399.3617815916,2107.5191450935,1932.5204913861,2387.3324355702
2290,1424.4171034601,2102.714675772,1939.8128092104,2395.6970673477
2291,1452.4173101479,2099.8359736558,1944.3841296521,2402.5348606315
2292,1479.8553162764,2099.7846071803,1945.5284649902,2405.9627550251
2293,1502.8053286021,2103.127212698,1944.0463179281,2405.23285417
2294,1517.9601306318,2110.0110033984,1941.852091703,2400.8354777229
2295,1523.4411853536,2120.0843775081,1941.0169175818,2394.2364138179
2296,1519.3228098476,2132.5383566322,1942.8305285835,2387.3986085626
2297,1507.3807680554,2146.2104869379,1947.2250751041,2382.1720108727
2298,1490.3419935929,2159.8394705106,1952.904341919,2379.7204597321
2299,1470.9617658963,2172.290801265,1958.0364560429,2380.2318319916
2300,1451.357915741,2182.7253224761,1961.1113488643,2383.0188416609
2301,1432.8117273497,2190.5752235317,1961.5088693531,2386.8371976571
2302,1415.9964069701,2195.3957902399,1959.5775975944,2390.4593166706
2303,1401.2943998283,2196.7311954065,1956.2474509246,2393.1407131244
2304,1388.9717556788,2194.1102941853,1952.362094355,2394.8028814811
2305,1379.1628744145,2187.2616647993,1948.1829314272,2395.9115309622
2306,1371.7847473261,2176.3771912108,1943.3295625551,2397.1001187014
2307,1366.5251748269,2162.379952197,1937.0840450782,2398.7599276278
2308,1363.0159531715,2146.9674612288,1928.944095007,2400.8653286446
2309,1360.8717181562,2132.3445759502,1919.1185673314,2403.0308863954
2310,1359.8074563425,2120.7132528582,1908.7052372476,2404.8095982421
2311,1359.5441154295,2113.607401056,1899.4177196223,2405.9484328706
2312,1359.7483850471,2111.3447921912,1893.0219926571,2406.4255113804
2313,1360.0989428198,2112.8178397708,1890.6503396397,2406.2945349279
2314,1360.5774658176,2115.8096602832,1892.2681034488,2405.4380636348
2315,1361.6501981766,2117.7783080447,1896.6416602176,2403.4770584067
2316,1364.3489289633,2116.8147922645,1901.6579028509,2400.0219883542
2317,1369.896429276,2112.3424150858,1905.0336593567,2395.0955640572
2318,1379.0808085476,2105.2574154476,1905.0110483849,2389.4109370571
2319,1391.703407589,2097.4582371084,1900.9177199181,2384.3371927453
2320,1406.3132328342,2091.0412206943,1893.3297778979,2381.3974662209
2321,1420.6011945019,2087.5733919287,1883.8886339619,2381.509307103
2322,1432.1621442679,2087.7521217707,1874.7936730221,2384.4555657496
2323,1439.3136292989,2091.4671205005,1868.180129983,2388.8070740458
2324,1441.5780040355,2098.1048328129,1865.6284168826,2392.5617338344
2325,1439.5381265682,2106.807202591,1867.9126179125,2394.0328000181
2326,1434.3756644698,2116.6397739308,1875.0014247613,2392.6772781849
2327,1427.3648010013,2126.5965066507,1886.2674374214,2389.4583166673
2328,1419.5720428824,2135.6337985134,1900.7472086409,2386.5411433503
2329,1411.9251104415,2142.6983843439,1917.3611694535,2386.4625173369
2330,1405.3439152168,2146.9173466224,1935.0232367217,2391.18537498
2331,1400.8174078062,2147.7833279321,1952.6404996355,2401.2876956689
2332,1399.4552070758,2145.2986776468,1969.1191551091,2415.7772888466
2333,1402.4212640752,2140.0291939715,1983.3124098605,2432.3551398105
2334,1410.8725586777,2133.0216273688,1994.1287806145,2448.1030221984
2335,1425.755902913,2125.591607146,2000.7022740474,2460.2221419255
2336,1447.4767537389,2119.0609699976,2002.7497437259,2466.6411674578
2337,1475.2952107994,2114.4729567391,2000.8019792573,2466.3323287379
2338,1507.0062663622,2112.4565086539,1996.2431994253,2459.5043289126
2339,1538.8820056097,2113.1433481174,1990.9703507029,2447.5211847682
2340,1566.3223294177,2116.1949561464,1986.7646810364,2432.6775241138
2341,1585.015447527,2120.968654391,1984.5926479579,2417.6901531498
2342,1592.2997527568,2126.6754910851,1984.289884421,2405.049863423
2343,1588.0593028818,2132.5139575944,1984.725301669,2396.3095350039
2344,1574.8925858184,2137.7961140241,1984.4288904594,2391.7112891038
2345,1557.279614628,2142.010933715,1982.3561033032,2390.3352753366
2346,1540.177602629,2144.9177667025,1978.3682075145,2390.6549184535
2347,1527.5289018496,2146.5640026395,1973.2793244396,2391.3133272366
2348,1521.2848268432,2147.2863095353,1968.4002340448,2391.5547962009
2349,1521.3656795329,2147.5458812671,1965.0255700936,2391.1815218896
2350,1526.1652604978,2147.7089434903,1963.8987247118,2390.2614268746
2351,1533.479683341,2147.7824838898,1964.9944362311,2388.7849729746
2352,1541.1831910142,2147.2978276172,1967.4468231414,2386.7160691085
2353,1547.6353201428,2145.4569720652,1969.7050686603,2384.2868636477
2354,1551.9267617006,2141.478219118,1969.8095947407,2382.3416846481
2355,1554.101209898,2135.0223776039,1965.8631492917,2382.2555468391
2356,1555.3235663254,2126.484286237,1956.5537482727,2385.4143177906
2357,1557.8262822976,2116.9632152262,1941.6113505372,2392.4266556638
2358,1564.2381061194,2107.9563485566,1922.0979967915,2402.6744896222
2359,1576.5016836641,2100.8601682683,1900.3904246335,2414.3337110107
2360,1594.6711686756,2096.5335134796,1879.7779246665,2425.0435190097
2361,1616.3621132801,2095.1418343766,1863.7619570881,2432.7328411501
2362,1637.3118853354,2096.2331630681,1855.2043747491,2436.2691871015
2363,1652.8611214822,2099.0449136961,1855.5640948091,2435.6192943182
2364,1659.6287323271,2102.8206352021,1864.5204155342,2431.5557262395
2365,1656.605109488,2107.0017185608,1880.1565852668,2425.2009304697
2366,1645.1055501986,2111.2798551235,1899.6439806726,2417.5562668883
2367,1627.6112825554,2115.5223594345,1920.0659571467,2409.3839549019
2368,1606.5667599967,2119.6780490413,1939.1408061449,2401.305559931
2369,1583.6063129972,2123.7232108029,1955.391470644,2393.9578880086
2370,1559.6881131554,2127.6063303931,1967.9783703766,2388.0945115692
2371,1535.7556670875,2131.2108926731,1976.3357338097,2384.3493161949
2372,1513.3884160446,2134.3725757238,1979.9805487582,2382.9660266508
2373,1494.7587569288,2136.7957675337,1978.5296144608,2383.5522713705
2374,1481.9352247562,2138.0066793014,1972.0432375171,2385.1110190762
2375,1476.0807961763,2137.3817615381,1961.2792684146,2386.387803996
2376,1476.8280318847,2134.2670481657,1947.8098725606,2386.2697315366
2377,1482.4009111202,2128.2636483806,1933.8311628516,2384.0969959596
2378,1490.1475502588,2119.4513121979,1921.5784579651,2379.7140568032
2379,1497.5541189962,2108.5689244686,1912.7218813678,2373.3380991907
2380,1503.0290001507,2096.924732017,1907.9235383306,2365.4669772842
2381,1506.4221186935,2085.9574103883,1906.8045657554,2356.933655045
2382,1508.9747010419,2076.6989744665,1908.3367481558,2348.9958517077
2383,1512.7102995672,2069.3210353382,1911.4701530362,2343.2821538011
2384,1519.5053619977,2063.073345113,1915.5236465341,2341.5203154424
2385,1530.113158691,2056.7140286737,1920.2519211459,2345.0619510187
2386,1543.6838025953,2049.2901140294,1925.5376719825,2354.4644470137
2387,1558.0147652608,2040.8356959291,1930.9968798911,2369.2238998566
2388,1570.5440385533,2032.6914337702,1935.8387943953,2387.895177124
2389,1579.5033923956,2027.195495275,1939.1593493629,2408.3735087578
2390,1584.592649326,2026.8090779033,1940.3746898279,2428.3536976032
2391,1586.9095042475,2033.1858149198,1939.6721274878,2445.7898185957
2392,1588.1840277029,2046.4712197737,1938.0463278739,2459.2316172255
2393,1589.7598611606,2065.1590148724,1936.9192433355,2467.8589331952
2394,1591.9300427025,2086.5477161717,1937.5052075537,2471.2733387642
2395,1593.9423506243,2107.470389592,1940.2735330721,2469.2986984939
2396,1594.5908849999,2125.1132355045,1944.767067916,2461.7788137664
2397,1592.8055062442,2137.6967590879,1949.7917237534,2448.7914185181
2398,1588.2899198831,2144.7280259212,1954.002030494,2431.0482819568
2399,1581.6181869183,2146.875889567,1956.3921417333,2410.3031138874
2400,1574.1856244938,2145.5685504346,1956.6349313011,2389.4561891957
2401,1567.8564623691,2142.2054896862,1955.1229064137,2372.0701839889
2402,1564.5050350594,2137.6937882072,1952.7642521641,2361.4502776661
2403,1565.4525798845,2132.212132638,1950.5841543034,2359.7136364941
2404,1570.8947570883,2125.4541642244,1949.3953569147,2367.1100142758
2405,1579.6602280135,2117.0962295595,1949.5444390684,2382.0367873021
2406,1589.4100173359,2107.1626041965,1950.7894049707,2401.519303855
2407,1597.3270237341,2096.226167926,1952.4818577336,2422.1560222328
2408,1600.9503881398,2085.1897649562,1953.7592380854,2440.8420152007
2409,1598.9923001957,2075.0868311013,1953.8748607666,2455.3617697388
2410,1591.9140577858,2066.9191510614,1952.4731451872,2464.4138706958
2411,1581.9573152636,2061.5982342039,1949.6504305927,2467.4308124092
2412,1572.7157048411,2059.9694569285,1945.9005544803,2464.2481006732
2413,1568.2133955586,2062.7554837793,1941.9646139574,2454.9461285894
2414,1571.7462141357,2070.4336356504,1938.6326159254,2439.8906548521
2415,1584.682554356,2083.0898703268,1936.6245893886,2419.9829636309
2416,1605.7639891542,2100.2716046594,1936.434339432,2396.9265706403
2417,1631.0006624847,2120.8911570996,1938.2371011902,2373.2628601929
2418,1654.5884434527,2143.257932997,1941.7966678271,2352.1537262504
2419,1670.506123942,2165.2275514234,1946.505017079,2336.8048088704
2420,1674.20747776,2184.5222272819,1951.4550944738,2329.5951966283
2421,1664.0338881109,2199.2198914982,1955.7268079339,2331.3314186872
2422,1641.8583471522,2208.2290692092,1958.7499074481,2340.9024699711
2423,1612.607880631,2211.5272273614,1960.5783065891,2355.5261420883
2424,1582.9667419992,2210.1805665095,1962.0183751831,2371.5958200484
2425,1559.5606248451,2205.9911722,1964.3212677145,2385.7710805779
2426,1547.2961215126,2201.0435950411,1968.6049612536,2395.8979304093
2427,1548.0414003775,2197.3074627249,1975.1633585219,2401.439274646
2428,1560.3901756376,2196.2784326172,1983.1190316279,2403.2930428697
2429,1580.3102610207,2198.7400598428,1990.5580491281,2403.2300041408
2430,1602.6787912397,2204.7337733263,1995.2348506326,2403.1701907411
2431,1622.9523761963,2213.5048278991,1995.4856846601,2404.5694958382
2432,1638.3960786999,2223.7283234594,1990.9544871475,2408.0530256671
2433,1648.5545047052,2233.7531612649,1982.7572473364,2413.4290264348
2434,1654.7192409583,2242.014320272,1973.0567613881,2419.8669905839
2435,1658.8306358269,2247.4033522431,1964.3229410391,2426.2762584978
2436,1662.4927718761,2249.484917023,1958.5320023957,2431.5940242095
2437,1666.3257395343,2248.5671829576,1956.7592036231,2435.1147446325
2438,1669.9777456349,2245.517223935,1959.1601500012,2436.5092493682
2439,1672.430544815,2241.5054771164,1965.2006005821,2435.8857270553
2440,1672.5849240619,2237.7271770644,1973.9806508696,2433.6894427536
2441,1669.7204183918,2235.1911315752,1984.3883900831,2430.5972119521
2442,1663.7756263537,2234.5799349598,1995.1388951522,2427.3513873567
2443,1655.476106351,2236.1485668893,2004.6974398392,2424.6017349951
2444,1646.1785999149,2239.7056435153,2011.305458487,2422.7570552002
2445,1637.4930361018,2244.6662236932,2013.2597206292,2421.9761143988
2446,1630.9748505414,2250.2152044414,2009.3147254726,2422.192576529
2447,1627.7631617773,2255.5096137131,1999.1939111288,2423.2191717251
2448,1628.4545431357,2259.9197759525,1983.8435247277,2424.7919553384
2449,1633.1571193791,2263.1401434929,1965.3721925298,2426.5817924328
2450,1641.4494435052,2265.1536004455,1946.5400982338,2428.1095605112
2451,1652.3170070662,2266.0425729754,1929.9469266123,2428.7700738884
2452,1664.085304145,2265.8386901851,1917.2966248472,2427.9412530451
2453,1674.5538805249,2264.4254911347,1908.9466199608,2425.2920288845
2454,1681.4210053808,2261.6533189327,1904.0856436626,2421.0440862341
2455,1682.9243850562,2257.5364321462,1901.2502330197,2416.1562518163
2456,1678.5234521969,2252.4243791949,1899.0594890991,2412.1158025489
2457,1669.2965347037,2247.0182582572,1896.6915411563,2410.4940138229
2458,1657.6054931385,2242.236898502,1894.0210305251,2412.2845484136
2459,1646.2444037028,2239.0088514288,1891.3436895046,2417.4227066484
2460,1637.5124704842,2238.094178345,1889.0628238283,2424.6909829065
2461,1632.5172741638,2239.9810726953,1887.3886235037,2432.0698738371
2462,1631.1693434941,2244.8825709459,1886.2845174931,2437.4350952804
2463,1632.7346806445,2252.6612958519,1885.5427466798,2439.236069655
2464,1636.5345183873,2262.7631871664,1884.9200949264,2436.8711076006
2465,1642.3086531569,2274.1868745403,1884.1217348596,2430.6888627469
2466,1650.0395067343,2285.53312895,1882.8085520429,2421.6950716671
2467,1659.517160359,2295.2374733591,1880.5558053125,2411.1736372699
2468,1669.8992519412,2301.8699320253,1877.0151442066,2400.3668911387
2469,1679.7615905746,2304.4456585754,1872.1248063253,2390.2830385724
2470,1687.684300931,2302.6123544991,1866.2875692945,2381.6010001658
2471,1693.0763248643,2296.6747587964,1860.3955805926,2374.6614632003
2472,1696.6763946222,2287.483558785,1855.6413739866,2369.5214688428
2473,1700.4490598883,2276.17698701,1853.1151003113,2366.1529155822
2474,1706.911861164,2263.9425918028,1853.4259618733,2364.6579477778
2475,1717.9722854839,2251.7837733692,1856.4804083178,2365.4618932935
2476,1734.2046757126,2240.3846494312,1861.5188420704,2369.1805979184
2477,1754.5511479176,2230.0722965644,1867.3419763325,2376.3130927188
2478,1776.6712502687,2220.8948381013,1872.6994534212,2386.7812884985
2479,1797.6195456464,2212.7460072928,1876.6695156512,2399.7375598551
2480,1814.6553241996,2205.5131805394,1879.0192710001,2413.6093508109
2481,1825.8977352645,2199.1427178782,1880.2791472802,2426.5538889344
2482,1830.6663577449,2193.7462181508,1881.5058623672,2437.0084627737
2483,1829.5283610167,2189.5623278795,1883.7196019136,2444.0363421005
2484,1824.0218512138,2186.9352792337,1887.3651707778,2447.2855874427
2485,1816.148920613,2186.1703639498,1892.0106793237,2446.7786407546
2486,1807.7157966597,2187.4314360834,1896.57794512,2442.5569340363
2487,1799.9984536684,2190.5872629123,1899.9156659698,2434.6687625189
2488,1793.6162324453,2195.2472456104,1901.5220694992,2423.4589867617
2489,1788.6411764886,2200.8937289342,1901.8407248483,2409.9442702833
2490,1784.9663386367,2207.1362462903,1902.0911197593,2395.969799183
2491,1782.5115530297,2213.9149534589,1903.6825689706,2383.9060601843
2492,1781.3302007025,2221.5353990516,1907.6071779494,2375.9040195086
2493,1781.4756773225,2230.4778962167,1914.1298879374,2373.0522638902
2494,1782.7480698449,2241.0500623346,1922.9993590698,2374.8910478039
2495,1784.4313109749,2253.0434100455,1933.7281433413,2379.556335234
2496,1785.0725133173,2265.5943196507,1946.0012345875,2384.601414455
2497,1782.6398542315,2277.306606764,1959.7561568923,2387.9620395705
2498,1774.8798244352,2286.5711866318,1974.9419448003,2388.8279514226
2499,1759.9839070488,2292.0119852846,1991.1641869579,2387.8754286095
2500,1737.1944103425,2292.877793595,2007.3348138721,2386.8791154097
2501,1707.1273584852,2289.3273699857,2021.7175399887,2387.7823668208
2502,1671.7246504977,2282.4794804103,2032.3491949734,2391.7056984997
2503,1633.8389037981,2274.1837549876,2037.5929062651,2398.2943261334
2504,1596.837104264,2266.5009742704,2036.612337139,2405.7779534663
2505,1564.1458878215,2261.1001540507,2029.4686090262,2411.6880159044
2506,1538.8917013125,2258.6831227181,2017.040048165,2413.8361332789
2507,1523.5477446604,2258.7738102979,2000.6062361261,2411.1602796741
2508,1519.5873484148,2259.955303747,1981.5918647715,2404.0350444139
2509,1527.1583245293,2260.4220946712,1961.4409126354,2394.0549196993
2510,1544.9270684499,2258.6228463499,1941.4586931404,2383.4220758627
2511,1570.2570712683,2253.690612743,1922.7523665618,2374.3352368277
2512,1599.5289543437,2245.6163210427,1906.1383809299,2368.5337378599
2513,1628.7115154386,2235.1384422465,1891.9807534654,2367.0056407429
2514,1654.0093614051,2223.5415136148,1880.159410355,2369.8534472173
2515,1672.6315625683,2212.3889678042,1870.135391321,2376.343420554
2516,1683.3222693467,2203.2128877027,1861.06806377,2385.0434631885
2517,1686.6533150209,2197.1740363682,1851.8494206183,2394.1874043491
2518,1684.6951212506,2194.7546293445,1841.3385571551,2402.137824123
2519,1680.2874821611,2195.6431359445,1828.6340882372,2407.8039014639
2520,1676.0378904297,2198.8843774521,1813.4493396308,2410.7758442666
2521,1673.7110042484,2203.2772421486,1796.3796525704,2411.2811722291
2522,1673.8296777215,2207.7683621468,1778.8009561755,2409.8656256251
2523,1675.8402012757,2211.7366083656,1762.5870312569,2407.1068768655
2524,1678.3595695411,2215.0686709681,1749.4805536583,2403.4966698737
2525,1679.4544617963,2217.9939997574,1740.6866857419,2399.405150219
2526,1677.0959010969,2220.8567785377,1736.7280463406,2395.2554941363
2527,1669.7760311253,2223.9262849313,1737.5193748391,2391.5163752546
2528,1657.2583997147,2227.2492952692,1742.6060387196,2388.6784559365
2529,1641.2063822398,2230.6217037282,1751.1086723922,2387.0577890891
2530,1625.1926040408,2233.6144814635,1761.5856910422,2386.6579342258
2531,1613.7677008475,2235.7195194926,1771.9708074323,2387.0683187179
2532,1610.8890555895,2236.5242563622,1780.0300018948,2387.6007291401
2533,1618.5056149479,2235.8906299912,1784.1832709275,2387.4996682808
2534,1635.6587469384,2234.0418079591,1784.3044870971,2386.2457107481
2535,1658.8093623931,2231.5708910754,1781.985978849,2383.837305467
2536,1682.9537657169,2229.327884817,1779.9491390519,2380.8755748821
2537,1703.1598754233,2228.2515296836,1780.837470872,2378.520607894
2538,1715.9763431824,2229.1628451217,1786.0021560618,2378.2792679669
2539,1720.2771123,2232.5346331437,1795.0642498342,2381.5138356628
2540,1717.3018666567,2238.32465603,1806.1219763767,2388.9107312965
2541,1710.1060654963,2245.9220979233,1816.6001987425,2400.0870585327
2542,1702.4610032731,2254.2333460066,1824.266425092,2413.5276167135
2543,1697.7260915386,2261.9448618305,1827.9927068141,2427.0524230151
2544,1698.0237476867,2267.7980967433,1828.0822106062,2438.5497494689
2545,1703.9890768931,2270.8733531778,1826.2126807619,2446.7401581863
2546,1715.0421808633,2270.7751862574,1824.9873198943,2451.4575717396
2547,1730.0648465522,2267.7242536477,1827.1778728847,2453.3902917172
2548,1747.9028730918,2262.5169113003,1834.9626808683,2453.3661450432
2549,1767.7127587396,2256.3651507552,1849.3181663477,2451.7402975764
2550,1788.8514513109,2250.5766118673,1869.8581340744,2448.208632244
2551,1810.6382046432,2246.1831487087,1895.0406629077,2442.2043391392
2552,1832.0711711558,2243.6316391383,1922.4794037498,2433.5518304356
2553,1851.8210746792,2242.6755775628,1949.4748480726,2422.972444218
2554,1868.4429646666,2242.6055729221,1973.1876527955,2412.1147807492
2555,1880.7787704153,2242.6119137744,1991.0239426416,2403.0564146429
2556,1888.2665564224,2242.1419794723,2000.9635498654,2397.6141774996
2557,1891.0967289622,2241.1388392308,2002.0096615266,2396.7874047526
2558,1889.9302005428,2239.9835541817,1994.7085066213,2400.5812164705
2559,1885.3987260031,2239.2889584921,1981.187154456,2408.2100081502
2560,1877.76470177,2239.6430141233,1964.8172714523,2418.50551808
2561,1866.8661515236,2241.3535854663,1949.2800288648,2430.368194577
2562,1852.5444174353,2244.3590460367,1937.5737096644,2442.9805110351
2563,1835.4970440239,2248.1668022839,1931.1860103587,2455.7958400499
2564,1817.7468719022,2251.9846112762,1929.8628571795,2468.347550368
2565,1802.603637447,2254.9912896669,1932.0835454176,2480.0013283398
2566,1793.7671171027,2256.6177629078,1935.8055928237,2489.6977280354
2567,1793.9397993516,2256.8222225701,1939.1759218632,2496.0330314723
2568,1803.7201853815,2256.145993834,1940.9239832425,2497.4456882828
2569,1821.1793925601,2255.5024552096,1940.5271268739,2492.7316339686
2570,1842.4836830286,2255.8299032157,1938.1836079663,2481.545796445
2571,1863.1542922595,2257.704348174,1934.7310834183,2464.7254176718
2572,1879.3653108969,2261.1711811933,1931.5000139795,2444.1765445819
2573,1888.6431654579,2265.8183084297,1929.9947099516,2422.4038878475
2574,1889.9059565953,2271.0115968248,1931.3399999386,2401.834881524
2575,1882.9599579591,2276.1519540226,1935.7835950165,2384.3107674975
2576,1868.0214543418,2280.7730122135,1942.4491083957,2370.9827388684
2577,1845.686514442,2284.5150626814,1949.6039557427,2362.5803710853
2578,1817.1748571678,2287.0509066448,1955.2469058486,2359.7021416457
2579,1784.8156396686,2288.1335103311,1957.8175273805,2362.8072313162
2580,1752.2126904402,2287.8132340964,1956.7174090113,2371.8454598047
2581,1723.7515018973,2286.589660733,1952.443706799,2385.764015963
2582,1703.5684740217,2285.4486925228,1946.3557038992,2402.354302612
2583,1694.4042595005,2285.580328877,1940.2160601074,2418.7005944734
2584,1696.7993647519,2287.9390189416,1935.6790213827,2432.0297263133
2585,1709.0965113084,2292.7977645648,1933.9266605846,2440.6240746425
2586,1728.0804660422,2299.5217592793,1935.3617499963,2444.2653952274
2587,1750.0798511445,2306.7689767346,1939.5876682875,2444.085038672
2588,1771.9084858152,2312.9129567466,1945.607046062,2441.8736840061
2589,1791.3976372878,2316.5494989,1952.1550556089,2439.2834213871
2590,1807.4633848248,2316.9275263421,1958.0891028057,2437.2318136025
2591,1819.8329694487,2314.0657950414,1962.6761628435,2435.778828469
2592,1828.7472753002,2308.6800657917,1965.7504776852,2434.384977217
2593,1834.7956350875,2301.8442803134,1967.6355531473,2432.3933027314
2594,1838.8191657182,2294.6187368298,1968.924940448,2429.4532736155
2595,1841.8461685181,2287.7855265236,1970.1387143967,2425.7599917702
2596,1844.9053492221,2281.6882215929,1971.4285862905,2421.9230717472
2597,1848.7743530232,2276.3025644138,1972.3873753662,2418.8163753227
2598,1853.8194517177,2271.4006176154,1972.1846279053,2417.249270665
2599,1859.9683481553,2266.7113107296,1970.0060934166,2417.7215462103
2600,1866.9606754344,2262.0393811879,1965.6828299119,2420.3168731948
2601,1874.5140384783,2257.2681073514,1960.0434736476,2424.6089782247
2602,1882.4670748129,2252.3453644604,1954.7929554569,2429.665290641
2603,1890.5620136836,2247.2952358624,1951.838513176,2434.1119806031
2604,1898.2802480362,2242.1723579492,1952.3246063984,2436.3782447516
2605,1904.758161139,2237.0692396816,1955.9808885373,2435.0412024607
2606,1909.0406297692,2232.0627536747,1961.2029646912,2429.2477953488
2607,1910.5207701296,2227.215761771,1965.8152842699,2419.1932438968
2608,1909.2919400867,2222.6518507346,1968.1532467327,2406.3076254963
2609,1906.2887712356,2218.6740061877,1967.8232937214,2393.1033059126
2610,1903.0560318854,2215.9161290979,1965.758667044,2382.5504472675
2611,1901.3461870504,2215.2962848834,1963.6446234485,2377.1431335368
2612,1902.6719421821,2217.8059416964,1962.9673057253,2377.9765514777
2613,1908.0199752362,2224.0804895086,1964.3723408918,2384.3112483286
2614,1917.7040343469,2234.0434164784,1967.4444752345,2393.7871513069
2615,1931.4007084656,2246.7038031541,1971.1057016915,2403.333071455
2616,1948.2202229794,2260.2821440769,1974.1737960685,2410.3327601095
2617,1966.8276622015,2272.6842622317,1975.8736919002,2413.6051938538
2618,1985.6225755778,2282.1218502147,1975.9519691145,2413.7237902819
2619,2002.8633117133,2287.6029304087,1974.5454556542,2412.5849920506
2620,2016.7907451836,2289.1642758419,1971.8649241257,2412.5201780427
2621,2025.7715821201,2287.7038677311,1968.1110921694,2415.179615003
2622,2028.5048339715,2284.5574685828,1963.5046708932,2420.8904673704
2623,2024.2200446745,2280.9997728775,1958.4765104163,2428.5733666458
2624,2013.0035731811,2277.8694717963,1953.7198425627,2436.1696150959
2625,1995.8714073486,2275.4559660731,1949.9408123974,2441.3800344491
2626,1974.6161296074,2273.5368917608,1947.5546949589,2442.3641474804
2627,1951.3773295043,2271.5801828868,1946.4586013703,2438.2648082716
2628,1928.0749495782,2268.9103279206,1946.2578143921,2429.4776162049
2629,1905.9189097427,2264.8409293088,1946.7033370678,2417.5895683306
2630,1885.4550237284,2258.7686570676,1948.1735159099,2405.0989625691
2631,1866.970781925,2250.2971020043,1951.7193222607,2394.8669169616
2632,1851.1172139229,2239.3575079712,1958.6281754505,2389.4077530283
2633,1839.173760979,2226.4445170112,1969.6777132284,2390.2187108867
2634,1832.8103614198,2212.7448945202,1984.5255584097,2397.4408247365
2635,1833.3579796522,2200.1041918997,2001.4950769238,2409.9405045643
2636,1841.1336679545,2190.7166211885,2018.0022965354,2425.7104415886
2637,1855.1870458263,2186.54500402,2031.2644903255,2442.4944397689
2638,1873.7189029195,2188.7108377285,2039.2031169019,2458.2674497298
2639,1894.8251763559,2197.0728220674,2041.0632759747,2471.4862443278
2640,1917.102346618,2210.2603922226,2037.6277440582,2481.1898958026
2641,1939.7744753886,2226.0836989742,2031.0654925937,2486.9680241036
2642,1962.3761008663,2242.2382364967,2024.147106426,2488.8555443486
2643,1984.3235263594,2256.8580342854,2019.4069697348,2487.2095452534
2644,2004.6718848119,2268.8690981962,2018.2505285438,2482.5128048309
2645,2022.2948583599,2277.9791143115,2020.4948211172,2475.2211766368
2646,2036.2495315002,2284.4282188511,2024.5440095287,2465.7015242921
2647,2046.049543365,2288.6778673441,2028.1509636266,2454.2492719538
2648,2051.8283844119,2291.1596225587,2029.3469701161,2441.2621149246
2649,2054.1562080864,2292.1390348265,2027.2337992491,2427.4189107815
2650,2053.7991975839,2291.7410817025,2022.209304551,2413.8454533918
2651,2051.4689747032,2290.0325061067,2015.62106782,2401.9755120718
2652,2047.7408341061,2287.1077224406,2009.0301772653,2393.2487613769
2653,2043.020804227,2283.1542071112,2003.4994404846,2388.6664350064
2654,2037.7100679155,2278.4135513251,1999.1627948679,2388.4578782482
2655,2032.3741091443,2273.1628172262,1995.2493496701,2391.9724596778
2656,2027.8118465504,2267.6897275071,1990.5260346854,2397.9380869366
2657,2024.9727222641,2262.3282252687,1983.9159071389,2404.9222494696
2658,2024.7334800701,2257.491055985,1975.0284807813,2411.7365109936
2659,2027.5018714394,2253.6318518046,1964.4210945674,2417.6692546011
2660,2032.9260092762,2251.1449488359,1953.5335757522,2422.4316487706
2661,2039.8593229523,2250.1827346045,1944.2665846817,2426.0526272506
2662,2046.7021776,2250.5850780069,1938.4206614397,2428.750979012
2663,2051.9286147446,2251.8992721855,1937.1110676452,2430.8658218144
2664,2054.6775504589,2253.5617234525,1940.4344929736,2432.8240495789
2665,2055.0568244556,2255.1019283304,1947.4045952257,2435.0581202087
2666,2054.0642224951,2256.3228475291,1956.1973189064,2437.8766623339
2667,2053.0732733366,2257.3817631308,1964.5825459005,2441.3452968209
2668,2053.2146065233,2258.747493942,1970.5470359195,2445.2881459565
2669,2054.8059918669,2261.0703717841,1972.7325103436,2449.3113783454
2670,2057.1815847861,2265.0379594695,1970.7912062059,2452.9954211229
2671,2058.907832381,2271.1026179021,1965.3870570019,2455.9981746179
2672,2058.3488862519,2279.3607788272,1957.912850268,2458.0964821971
2673,2054.2292125535,2289.4220122874,1950.0198766284,2459.1690606704
2674,2046.0866538184,2300.4538270107,1943.0679161116,2458.9807964345
2675,2034.3849209068,2311.3174602112,1937.7354928417,2457.0184188343
2676,2020.426628725,2320.7795599855,1933.9567622456,2452.3486826266
2677,2006.0073112545,2327.6294954768,1931.1952138319,2443.7198970157
2678,1993.0858336031,2330.7560568204,1928.8936269942,2429.9273324561
2679,1983.3464740051,2329.2424508773,1926.8627517595,2410.3734392
2680,1977.8745284732,2322.537403607,1925.4874878692,2385.5986827236
2681,1976.9384762545,2310.7927237869,1925.5417581129,2357.5356800501
2682,1979.9926172949,2295.1571485122,1927.8628840336,2329.2603717043
2683,1985.8853923377,2277.8710627392,1933.0073916897,2304.3105104698
2684,1993.2378032408,2261.9503870156,1941.0365697707,2285.8455176893
2685,2000.8187871819,2250.4616366471,1951.4940274661,2275.9253963767
2686,2007.7768311858,2245.6474145337,1963.520885754,2275.2223247058
2687,2013.7230396867,2248.1966744682,1976.0358609121,2283.1102933416
2688,2018.6717114832,2257.041631599,1987.9037368951,2298.0397423914
2689,2022.9211285771,2269.7071169409,1998.100893482,2317.876924541
2690,2026.8556488406,2283.2163667861,2005.9464271082,2340.1693748549
2691,2030.761294185,2295.0417769583,2011.3087733891,2362.3861822132
2692,2034.7234835354,2303.8944931307,2014.6991897303,2382.1891409112
2693,2038.57594941,2309.9289391195,2017.1859613736,2397.8059586244
2694,2042.0166868693,2314.4057175612,2020.0123673385,2408.391440571
2695,2044.7348367499,2318.9493921623,2024.1382177835,2414.2105504099
2696,2046.5644825894,2324.7902848884,2029.7998790855,2416.4634146659
2697,2047.4740631485,2332.3073027531,2036.3487130288,2416.8433447616
2698,2047.5632491862,2341.0249125323,2042.4447813792,2416.9471164275
2699,2047.000547917,2349.9224957275,2046.4576774793,2417.7805960043
2700,2045.9962619916,2357.8401414845,2047.0669795576,2419.6335980927
2701,2044.8283812879,2363.7089824855,2043.6481831123,2422.2822776011
2702,2043.8079778231,2366.6380317051,2036.4163753938,2425.3196532804
2703,2043.2071706805,2365.8974968936,2026.3918507769,2428.501541201
2704,2043.1567867299,2361.0534529757,2015.0029077475,2431.8341513996
2705,2043.5518911098,2352.1754436734,2003.7214746487,2435.4884620172
2706,2044.0313599319,2340.0441042083,1993.6555504296,2439.5135521652
2707,2043.9810757132,2326.1667241959,1985.3135798916,2443.6747532672
2708,2042.6993100457,2312.4948104098,1978.5025104911,2447.4011862009
2709,2039.5791263603,2300.9318993598,1972.5047121656,2449.9245357369
2710,2034.3600080952,2292.7665256108,1966.4140500214,2450.5218166284
2711,2027.3875113809,2288.4003155395,1959.5672220534,2448.7459878005
2712,2019.5842625174,2287.2658943057,1951.8790191291,2444.589575843
2713,2012.2512297117,2288.101566868,1943.9213505781,2438.5531629338
2714,2006.5743931623,2289.4041326569,1936.7695068393,2431.5904070202
2715,2003.0973739354,2289.8963226547,1931.6283272004,2424.9150147847
2716,2001.4291038907,2288.9435785236,1929.5175669993,2419.7325874295
2717,2000.2865077981,2286.6791028631,1931.0555600563,2416.8696138268
2718,1997.933805151,2283.9251209212,1936.5070051527,2416.5353004763
2719,1992.8894805461,2281.8282500213,1945.7862567049,2418.2221307451
2720,1984.5235331906,2281.4594257617,1958.4361683602,2420.8618860115
2721,1973.453064573,2283.4510179999,1973.5213171177,2423.1804962806
2722,1961.4863032212,2287.8123346634,1989.5413022248,2424.109214794
2723,1951.1262811198,2293.9665614745,2004.6189695436,2423.1002636229
2724,1944.8196312643,2300.9774601697,2016.8961636898,2420.2542207042
2725,1944.1382558074,2307.8602026221,2025.043625226,2416.3072706456
2726,1949.3394310053,2313.9105241447,2028.6400038213,2412.4149038073
2727,1959.3637296356,2318.8712271071,2028.308820103,2409.9035867478
2728,1972.2864315806,2322.8534440541,2025.4974733763,2409.9578433017
2729,1985.9394105344,2326.1096093839,2022.0338051348,2413.2689662227
2730,1998.4141729659,2328.6536279156,2019.5416130014,2419.7690643051
2731,2008.3669742491,2330.0697636391,2018.9186193363,2428.4891513141
2732,2015.068149176,2329.5515541201,2020.0572730023,2437.7245051686
2733,2018.4072760282,2326.193549562,2022.0783320755,2445.4646066076
2734,2018.8865380661,2319.4355783012,2023.8154597551,2450.054678866
2735,2017.5686899049,2309.3716711034,2024.5395992612,2450.77346711
2736,2015.9142738352,2296.7446734977,2024.283946115,2448.0883063029
2737,2015.415117555,2282.7677057945,2023.7852800544,2443.5402885516
2738,2017.1674782538,2268.8491849598,2023.7960267378,2439.2171867765
2739,2021.5422748555,2256.4050877724,2024.4374436675,2437.0684768279
2740,2028.1041795106,2246.7419078254,2024.8513037552,2438.318048131
2741,2035.8925121555,2241.0743733363,2023.4682915773,2443.1779998084
2742,2043.7587899523,2240.3708459306,2018.7138576585,2450.8301364563
2743,2050.7805353946,2245.1221837984,2009.8539911454,2459.7483087564
2744,2056.4467913724,2255.0870998873,1997.4560717442,2468.0941595819
2745,2060.6551864183,2269.2363733005,1983.310447479,2474.0897456578
2746,2063.6007589471,2285.9611217654,1969.8454055272,2476.2734040002
2747,2065.6131576972,2303.5194183774,1959.3281973329,2473.6170332084
2748,2067.0266155123,2320.4019177217,1953.2485726264,2465.5670885805
2749,2068.1609837307,2335.567209333,1952.0055694749,2452.1259698488
2750,2069.3184801927,2348.4061344186,1954.9999654789,2434.0122690183
2751,2070.7781786167,2358.611465227,1961.007902495,2412.8291257896
2752,2072.7485614289,2366.0877421544,1968.6296781822,2391.068784944
2753,2075.2539901147,2370.9364937597,1976.6606124909,2371.778898759
2754,2078.1012571196,2373.5227866722,1984.3351782101,2357.8937062547
2755,2080.8952889431,2374.4008529021,1991.3606674385,2351.4348501288
2756,2083.1968699028,2374.1931806446,1997.8341460052,2352.8745433631
2757,2084.7284523366,2373.4773987049,2004.0689964721,2360.9980765189
2758,2085.4817907276,2372.6279425083,2010.4078602703,2373.2723834486
2759,2085.6430785985,2371.8088021719,2017.0065222092,2386.5949586037
2760,2085.3834270498,2370.9909696184,2023.7226074408,2398.1539265858
2761,2084.6381960563,2370.0304964222,2029.9985696904,2406.0143055011
2762,2083.0769475323,2368.7663332131,2034.9328232887,2409.4078833638
2763,2080.3139886018,2367.1361535572,2037.4958202598,2408.6127172943
2764,2076.2396968237,2365.2693893174,2036.8524042339,2404.6583086787
2765,2071.2793362685,2363.4945542201,2032.7496926574,2398.9115465376
2766,2066.3731146267,2362.2180364433,2025.7194115972,2392.6689931549
2767,2062.6874804769,2361.7436726052,2017.0865503525,2386.8689810597
2768,2061.1485604382,2362.0874049415,2008.6030549855,2381.940654602
2769,2062.0673544002,2362.9353134469,2001.9015677622,2377.8636516189
2770,2064.9986126987,2363.715765994,1997.9758595058,2374.2871084663
2771,2068.8768029833,2363.8396057957,1996.8701493746,2370.7880896395
2772,2072.3640952653,2362.9158297946,1997.6736068244,2366.9868801087
2773,2074.2574127927,2360.8256201287,1998.8817718197,2362.6431590663
2774,2073.8516689284,2357.6062942593,1998.9410723532,2357.6419309047
2775,2071.1576453015,2353.2622397829,1996.8149319238,2352.0212421823
2776,2066.9041022717,2347.5560667714,1992.3370476217,2346.0211274964
2777,2062.366317922,2340.0983050292,1986.3029300403,2340.2171495659
2778,2059.0018951518,2330.5935733905,1980.1235215242,2335.5565934447
2779,2058.021244865,2319.2493382717,1975.239025329,2333.2265411456
2780,2060.0124264592,2307.0433629385,1972.4723168699,2334.3266335162
2781,2064.7450153754,2295.6825482166,1971.667184334,2339.446601203
2782,2071.2112381043,2287.192236386,1971.7711356047,2348.273721536
2783,2077.8998230965,2283.2908537136,1971.3628512486,2359.4947565196
2784,2083.181911535,2284.8884671132,1969.3748162986,2371.0928020845
2785,2085.714167299,2291.8072588366,1965.6046414538,2380.8643513988
2786,2084.7390174055,2302.8533485792,1960.7965487359,2387.0777638946
2787,2080.237157894,2316.1887520922,1956.288033259,2388.9028606478
2788,2072.9217135079,2329.7332738262,1953.481897324,2386.435282317
2789,2064.0737495327,2341.5861220827,1953.4184952918,2380.4456610515
2790,2055.2559054302,2350.2707167056,1956.6309826177,2371.8482932925
2791,2047.9432048054,2354.9737791925,1963.150412094,2361.305339082
2792,2043.1998161137,2355.6486422944,1972.6158442579,2349.1478567123
2793,2041.4938376562,2353.0232798454,1984.2212510465,2335.5555041837
2794,2042.6663577726,2348.3780246607,1996.741873794,2320.942379449
2795,2046.1042711725,2343.1297961793,2008.6029618512,2306.2762950664
2796,2050.9741901711,2338.2883129523,2018.1629025427,2293.1281443729
2797,2056.4313167963,2334.0638710461,2024.1539746291,2283.4091158601
2798,2061.7372776667,2329.8329473759,2026.0336795338,2278.8952231124
2799,2066.3003146019,2324.5516868213,2024.0832531411,2280.7173816912
2800,2069.6842603434,2317.3811479257,2019.2091236984,2288.9440993129
2801,2071.6236586829,2308.3287199912,2012.546148016,2302.4558696943
2802,2072.0504247369,2298.4503680743,2005.063279896,2319.145979978
2803,2071.1119589244,2289.5479188062,1997.3961932505,2336.3829238009
2804,2069.1326989044,2283.4645116234,1989.9396835327,2351.6235805791
2805,2066.5577756026,2281.2973976602,1983.0260352403,2363.0148492832
2806,2063.8569229028,2282.9372502272,1977.1634704403,2369.7544882521
2807,2061.4721065205,2287.1273037652,1973.0543863404,2372.2116909424
2808,2059.7620337491,2292.0296615831,1971.4558982008,2371.6968543706
2809,2058.9624515657,2295.989127147,1972.9148532515,2370.0230345534
2810,2059.1336664111,2298.1354956448,1977.4328567573,2368.9613926117
2811,2060.1315876898,2298.6169624371,1984.2995166495,2369.8294631975
2812,2061.6018313299,2298.2971669605,1992.1271847253,2373.236373272
2813,2063.0719364823,2298.2694947957,1999.1739439131,2379.0779934244
2814,2064.0759320242,2299.3481600289,2003.8600941327,2386.7437556334
2815,2064.2828130747,2301.826308202,2005.3122134425,2395.3623036515
2816,2063.6045090403,2305.4770871445,2003.7385867034,2404.0293914003
2817,2062.1940248478,2309.7730816775,2000.4796585789,2411.942892798
2818,2060.3856827673,2314.0380922402,1997.6058190124,2418.3839363609
2819,2058.5693020201,2317.6085182807,1997.3056370709,2422.7614027807
2820,2057.0952698549,2319.8339681284,2001.15755814,2424.6307807236
2821,2056.1333339428,2320.1598507922,2009.6378441363,2423.7558809618
2822,2055.6517376121,2318.258470278,2022.0332981389,2420.2457052597
2823,2055.4379185324,2314.1383730996,2036.6904629669,2414.5833163523
2824,2055.1837350272,2308.2482814128,2051.5608100804,2407.6184337339
2825,2054.5774169854,2301.4239799793,2064.7429220834,2400.4212767497
2826,2053.3936061225,2294.8123893747,2074.8792680591,2394.0624927967
2827,2051.5153548312,2289.6824084161,2081.3842813832,2389.3392917759
2828,2048.9209133009,2287.1953621432,2084.4036528153,2386.6318258664
2829,2045.6877979558,2288.1277495821,2084.6028267449,2385.8645333464
2830,2042.0069959784,2292.566141258,2082.8445239712,2386.6160638401
2831,2038.2256987137,2299.7852551829,2079.9027004309,2388.2810817046
2832,2034.834606346,2308.3678785469,2076.2470484086,2390.2106596707
2833,2032.4138762828,2316.6748095556,2072.0961210051,2391.8141769892
2834,2031.4919294455,2323.4281089442,2067.6043022568,2392.5652446389
2835,2032.3934265125,2328.1715295718,2063.0777234348,2392.088680541
2836,2035.1104948873,2331.4087460225,2059.0025975896,2390.1909770497
2837,2039.2664785658,2334.3172958417,2055.8369981376,2386.8821288145
2838,2044.1914364548,2338.2351339949,2053.6592922604,2382.310733554
2839,2049.0755262258,2344.1128985323,2051.9556329026,2376.6927058636
2840,2053.1892889897,2352.1168259919,2049.6959110699,2370.2373722316
2841,2056.1103642984,2361.5959416539,2045.7099407939,2363.2083273001
2842,2057.8227952621,2371.2213156713,2039.2404206459,2356.0579808439
2843,2058.7147260071,2379.4551469735,2030.3555819321,2349.5371525939
2844,2059.4068814472,2384.9906321319,2020.0192650491,2344.6711797812
2845,2060.5032154541,2387.1597943362,2009.8273833937,2342.5994320584
2846,2062.4165766261,2386.0894117704,2001.413300205,2344.2359753472
2847,2065.1980815961,2382.6060332939,1995.8876175587,2349.9410430622
2848,2068.5666279866,2377.9418828414,1993.3836975891,2359.2732846207
2849,2071.9722515273,2373.390006316,1993.0234824658,2370.9845627952
2850,2074.777250158,2370.0246496887,1993.2536856831,2383.2425213469
2851,2076.38659723,2368.5403323754,1992.4862425157,2394.0490810631
2852,2076.3661538685,2369.2647459123,1989.7116594082,2401.741445458
2853,2074.5250087671,2372.1836818102,1984.9116684054,2405.3673822633
2854,2070.9246157124,2377.0286410438,1979.0031614726,2404.9111155773
2855,2065.8743743945,2383.284182453,1973.4622215857,2401.2121582591
2856,2059.8752824801,2390.2535153357,1969.7423340582,2395.7474705306
2857,2053.5789510266,2397.0930552193,1968.8042890158,2390.2197273604
2858,2047.6721801447,2402.9123729799,1970.9179608949,2386.2379620514
2859,2042.7763930404,2406.9011207818,1975.6884752226,2384.8698367518
2860,2039.3512834313,2408.4308595835,1982.2848035486,2386.3946166702
2861,2037.6901757977,2407.1642989651,1989.628857534,2390.1670600691
2862,2037.946146207,2403.1137510012,1996.5874988245,2394.7106467973
2863,2040.1899705013,2396.6929437997,2002.077068379,2398.0723639659
2864,2044.3986374365,2388.7027234602,2005.1673536722,2398.3208539162
2865,2050.395339843,2380.2543920022,2005.2763750044,2394.0510818448
2866,2057.781160137,2372.6005321086,2002.2060313533,2384.8274910297
2867,2065.9419432002,2366.924310326,1996.2377820686,2371.2829264156
2868,2074.123001244,2364.1362465186,1988.0479042999,2354.9993371959
2869,2081.5771314391,2364.7209085874,1978.5565033112,2338.1152955301
2870,2087.6787207814,2368.6187269128,1968.7501654904,2322.8025336264
2871,2092.036428956,2375.2147441021,1959.4866523546,2310.8060679403
2872,2094.4871429811,2383.3434679262,1951.41911745,2303.1417252
2873,2095.076701692,2391.4934311975,1945.0053666399,2300.0171058101
2874,2093.9859185079,2398.0535857243,1940.5532959,2300.9884587898
2875,2091.4865489336,2401.7079757207,1938.35982806,2305.1842315559
2876,2087.8914924496,2401.7648035897,1938.6860568032,2311.5584952484
2877,2083.5027344088,2398.360746902,1941.6824996889,2319.0944047445
2878,2078.6180596198,2392.3574323889,1947.2675491429,2326.9397361314
2879,2073.4767630158,2385.0948791844,1955.0412881168,2334.5976780675
2880,2068.2280216914,2377.949232841,1964.3426580106,2342.0138589133
2881,2062.8892164118,2371.9621610433,1974.4221935451,2349.6419127945
2882,2057.34866582,2367.544802569,1984.583999695,2358.2981275787
2883,2051.4867222608,2364.3902513351,1994.3390707069,2368.8498924918
2884,2045.3326141975,2361.5818628778,2003.3699265604,2381.8023592765
2885,2039.2231450127,2357.9014386794,2011.5028614373,2396.9345398217
2886,2033.8218872133,2352.2275767422,2018.6753437134,2413.2423132286
2887,2029.9340419555,2343.9716420955,2024.9834616965,2429.1524388649
2888,2028.1847990748,2333.3786355187,2030.7686610612,2443.0800761817
2889,2028.7192445774,2321.6066061669,2036.5964279473,2453.8779460658
2890,2031.0758722871,2310.4241316587,2043.144217848,2461.0746443072
2891,2034.3642965892,2301.7401575233,2050.8757829451,2464.7902008066
2892,2037.6199533338,2297.0225422245,2059.7891352259,2465.4474147483
2893,2040.1928703661,2296.917784821,2069.2674250375,2463.4362575292
2894,2041.9506549413,2301.1580890091,2078.2153441112,2458.9899439246
2895,2043.2408981627,2308.8006877017,2085.4405425462,2452.1955852063
2896,2044.6358051279,2318.5708233514,2090.0336134148,2443.2051938005
2897,2046.6373662303,2329.2323949071,2091.6443460279,2432.3647705261
2898,2049.4418760222,2339.8551094343,2090.3932141169,2420.2704823544
2899,2052.8944220849,2349.898923796,2086.6342000055,2407.6794702874
2900,2056.6071638704,2359.1975472644,2080.6805927091,2395.2994314288
2901,2060.20858802,2367.8155353473,2072.6686031734,2383.6283336655
2902,2063.508505956,2375.8568774948,2062.6486396687,2372.873106009
2903,2066.5724989202,2383.2909909909,2050.771227188,2363.0133518604
2904,2069.5648683477,2389.8260269431,2037.4937723557,2354.0552849746
2905,2072.6203765866,2394.9264517004,2023.6572408326,2346.2516803696
2906,2075.657947271,2397.9717960629,2010.4794404399,2340.1930110304
2907,2078.3861131087,2398.5579450855,1999.4460203797,2336.711070809
2908,2080.4436555567,2396.6758788667,1992.1112301435,2336.5612361626
2909,2081.5594895637,2392.8084946396,1989.8188045913,2340.1383926355
2910,2081.6872800173,2387.7448764503,1993.3465025514,2347.267932471
2911,2081.028689644,2382.3341717424,2002.5708719814,2357.2571079916
2912,2079.9292572381,2377.2157130302,2016.3059061391,2369.0599169794
2913,2078.760617875,2372.6665248229,2032.4586212795,2381.5308301537
2914,2077.7915017161,2368.6334887868,2048.4779276077,2393.6501140547
2915,2077.077806906,2364.9004014311,2062.0000016904,2404.6889685402
2916,2076.4093996194,2361.2230933153,2071.358000509,2414.2578957909
2917,2075.3282406141,2357.4666133992,2075.8937364726,2422.2505068458
2918,2073.2646527431,2353.6705797762,2075.8855151702,2428.7373142713
2919,2069.7955707763,2350.0593981116,2072.292998472,2433.8211007297
2920,2064.8839290365,2346.9830565474,2066.297968413,2437.5137466208
2921,2059.0273308512,2344.7875434253,2059.0006195201,2439.803125175
2922,2053.2205464317,2343.6325897182,2051.1619836773,2440.6518307906
2923,2048.6015071349,2343.3277214155,2043.1886215782,2440.0824043423
2924,2046.0537789015,2343.3156810475,2035.1726097549,2438.0537937898
2925,2045.8368697281,2342.8423484234,2027.0328964319,2434.3304539384
2926,2047.4635385877,2341.2446612715,2018.6204485314,2428.4164570497
2927,2049.7761904531,2338.2173860193,2009.8476119883,2419.6634602074
2928,2051.3042452587,2333.9724780278,2000.6940040758,2407.6154057057
2929,2050.6425902169,2329.1253466639,1991.2663323777,2392.4018995089
2930,2046.8074000057,2324.4713245551,1981.8006299353,2374.9915649079
2931,2039.4842603493,2320.6982732388,1972.6701888739,2357.1852869203
2932,2029.0893342927,2318.2041573862,1964.3358660337,2341.3529963126
2933,2016.6884546943,2317.1122148479,1957.2725904273,2329.8979385567
2934,2003.7563836331,2317.4077700407,1951.9451761438,2324.7286159588
2935,1991.8853817956,2319.1181217795,1948.7769480515,2326.7644887642
2936,1982.536408819,2322.399092827,1948.146135295,2335.6564530134
2937,1976.8501721426,2327.397546684,1950.3213329279,2349.8359478881
2938,1975.566763768,2334.0094257138,1955.3242270237,2366.9037701727
2939,1978.9453976024,2341.6281262557,1962.763681572,2384.2772082335
2940,1986.6953981478,2349.0488292974,1971.7435376553,2399.8388319339
2941,1997.9891407458,2354.7455958502,1980.9602788355,2412.4021755707
2942,2011.5320512338,2357.3790581469,1988.9804027259,2421.7388980967
2943,2025.8057340217,2356.3368585443,1994.5448684719,2428.3332883017
2944,2039.4023707934,2352.0553383879,1996.8270948381,2432.8657132162
2945,2051.3017231406,2345.8740594247,1995.6196861751,2435.8321151494
2946,2061.0126269399,2339.5397122485,1991.3570703674,2437.300907056
2947,2068.5221835505,2334.5328122271,1985.1054937363,2436.9385484131
2948,2074.1059012915,2331.6361458646,1978.4331962494,2434.1627397163
2949,2078.1387482106,2330.8566576357,1973.2190387319,2428.3570693703
2950,2080.9310600424,2331.8160252448,1971.2267930255,2419.0383342121
2951,2082.6749269553,2334.2496574987,1973.6727390305,2406.0958063295
2952,2083.5370932462,2338.3295219283,1980.8346696189,2389.9345351588
2953,2083.6841362071,2344.5546654704,1991.9290421687,2371.6433805753
2954,2083.3001666626,2353.316846094,2005.3101135509,2353.0439481267
2955,2082.5240751518,2364.4109343639,2018.9262283337,2336.4983390617
2956,2081.4053101375,2376.8277538419,2030.771054268,2324.5151866936
2957,2079.8141141421,2388.9717189646,2039.2438381205,2319.1805559529
2958,2077.5254301104,2399.2327573244,2043.3014276411,2321.6248404904
2959,2074.3558206992,2406.518997656,2042.5493968928,2331.7115430918
2960,2070.3184022656,2410.5804938786,2037.3217325429,2348.0145747496
2961,2065.7005610836,2411.9756346845,2028.7882688222,2368.1227356703
2962,2061.0070745628,2411.721052576,2018.9234149424,2389.2031952052
2963,2056.7719711321,2410.8921632671,2010.2437749696,2408.6506510151
2964,2053.3997577117,2410.2532381728,2005.1828276907,2424.6577588071
2965,2051.0429357613,2410.1426218301,2005.351780336,2436.4923482222
2966,2049.658791422,2410.5415519611,2010.9581643769,2444.4032160776
2967,2049.0977950336,2411.2186127492,2020.6855045855,2449.2427790994
2968,2049.2225082757,2411.8881326833,2032.1677652983,2451.9626875285
2969,2049.930622614,2412.3263718736,2042.8195661717,2453.2686637124
2970,2051.1117320389,2412.3404799017,2050.6661576974,2453.4990776933
2971,2052.6164689949,2411.7535687553,2054.8341335448,2452.7858171901
2972,2054.242590619,2410.3706850828,2055.579870508,2451.2020781633
2973,2055.8079681254,2407.991893221,2053.8943741308,2448.9568378254
2974,2057.2432284899,2404.5011271576,2050.986774603,2446.34191669
2975,2058.5879966886,2399.8743562288,2047.886522403,2443.6303894309
2976,2059.9004181547,2394.1790985366,2045.2931337549,2440.9934167735
2977,2061.1443493436,2387.4697426141,2043.6501552703,2438.559459644
2978,2062.0956161665,2379.7612721209,2043.3011752711,2436.5022736434
2979,2062.4243487494,2371.0167111299,2044.5417730166,2435.0579604218
2980,2061.8569689613,2361.2153081749,2047.5363794196,2434.4583422099
2981,2060.3426513515,2350.4487709309,2052.0663271295,2434.7046470616
2982,2058.1394912518,2338.9950024115,2057.4115663355,2435.357576022
2983,2055.6911852963,2327.36929261,2062.3392116267,2435.4793643384
2984,2053.4110216168,2316.2858422793,2065.4130832297,2433.8943737943
2985,2051.4794839672,2306.5422203212,2065.463349189,2429.6127902541
2986,2049.7918349073,2298.8688304101,2062.0225355803,2422.2845818602
2987,2048.0740789203,2293.731592121,2055.5772273669,2412.4912975489
2988,2046.1113870612,2291.2320715167,2047.4950012855,2401.629894382
2989,2043.9165984293,2291.0838857335,2039.6585995816,2391.520809937
2990,2041.7921840907,2292.7008276966,2033.9298499616,2383.7846580398
2991,2040.2114893902,2295.4385575645,2031.6539743856,2379.3202149712
2992,2039.6510288208,2298.8247776942,2033.3144279197,2378.0706916734
2993,2040.4039667666,2302.7747647924,2038.4812846536,2379.2146222447
2994,2042.5017575409,2307.5949844788,2045.972648917,2381.6322611647
2995,2045.6990552696,2313.8258589357,2054.204440338,2384.4229646375
2996,2049.5708110462,2321.9332854699,2061.5660224185,2387.2184866603
2997,2053.6275100251,2331.997592611,2066.8232640834,2390.1590335329
2998,2057.4738058116,2343.5080229708,2069.2973131263,2393.590432091
2999,2060.9224603616,2355.4110604283,2068.8834797145,2397.7704220311
3000,2064.037065835,2366.3542462097,2065.9170636748,2402.6579458962
3001,2067.0693136838,2375.0625445496,2060.8766757254,2407.9819142067
3002,2070.2748444844,2380.7259301778,2054.1455290177,2413.455057054
3003,2073.7213316169,2383.1756096043,2045.9004715922,2419.0053142132
3004,2077.1890533588,2382.8769840317,2036.207889957,2424.8787261857
3005,2080.229277673,2380.7352497389,2025.2844372753,2431.4935669469
3006,2082.3561414888,2377.7736430454,2013.797534045,2439.1561404403
3007,2083.3017230912,2374.8366102114,2002.9894252146,2447.7706441552
3008,2083.1381481012,2372.3650419889,1994.4842396795,2456.7394092919
3009,2082.2299693111,2370.3386519827,1989.8448051055,2465.0962562316
3010,2081.0536064049,2368.3902840751,1989.9770497815,2471.9148977694
3011,2079.8719243437,2365.9987796592,1994.6805005086,2476.6880037041
3012,2078.5595964947,2362.6258280485,2002.6149334522,2479.4999272179
3013,2076.5256399193,2357.827177393,2011.6872058496,2480.9172744875
3014,2072.8769021692,2351.2796414622,2019.7276399133,2481.6068049399
3015,2066.7831060077,2342.846329533,2025.2170138662,2481.9093733016
3016,2057.8685277269,2332.7369963539,2027.6440211316,2481.6206448269
3017,2046.5423133785,2321.6167437257,2027.4726203602,2480.0445038791
3018,2034.0694034723,2310.5844292961,2025.7275639891,2476.3487542394
3019,2022.2985978416,2300.9371619467,2023.4478961103,2469.9737055104
3020,2013.1805867314,2293.7015313181,2021.2507105425,2460.8630789033
3021,2008.1346794361,2289.2518155374,2019.2104031494,2449.4196037365
3022,2007.6271799832,2287.1379221786,2017.0788910998,2436.2582761337
3023,2011.0585978711,2286.3169346885,2014.6607302919,2422.0073194413
3024,2017.028353143,2285.6152290746,2012.1260137206,2407.2994012797
3025,2023.8117083588,2284.26511276,2010.0669518078,2392.9855377737
3026,2029.8983037276,2282.2369517933,2009.2316903888,2380.3931123763
3027,2034.3219229062,2280.2263623208,2010.1989423763,2371.3050094661
3028,2036.7427612565,2279.3066690228,2013.0909867371,2367.4946070949
3029,2037.269991948,2280.4581490419,2017.5194464859,2370.0460036925
3030,2036.2374856839,2284.0983599652,2022.8280612261,2378.7488494198
3031,2034.0280815193,2289.878023393,2028.3558015341,2392.0151491602
3032,2031.0862303243,2296.8444240072,2033.6277384851,2407.3972907559
3033,2027.9721822829,2303.7577025941,2038.3151303068,2422.4307386533
3034,2025.4222638986,2309.5338016045,2042.0355366196,2435.3501590625
3035,2024.214845345,2313.543240294,2044.1414144444,2445.3931235241
3036,2024.9428047068,2315.7284321876,2043.7427309986,2452.5927054697
3037,2027.654172605,2316.4982283667,2039.972841235,2457.3819425908
3038,2031.7080222338,2316.5452313862,2032.3884429652,2460.1960921995
3039,2035.8431225303,2316.5773788687,2021.388140105,2461.2782202112
3040,2038.5825875695,2317.1330060515,2008.2464477728,2460.7025812168
3041,2038.688447994,2318.4525264501,1994.8719141797,2458.4361668468
3042,2035.5610669334,2320.4070131674,1983.2576334271,2454.4484516662
3043,2029.3512792637,2322.5347184547,1974.9106407037,2448.8227739616
3044,2020.8333118972,2324.1486750697,1970.4174102019,2441.8466275696
3045,2011.1902952571,2324.5754472459,1969.3687001739,2434.0270966097
3046,2001.775767162,2323.3638731117,1970.5769847481,2426.087905648
3047,1993.9682052184,2320.4085665586,1972.5142331451,2418.802413069
3048,1988.9855443058,2315.9241778786,1973.898328294,2412.9079890993
3049,1987.7112291165,2310.291549217,1974.0977859079,2409.017609011
3050,1990.4664058941,2303.8193500418,1973.3296031454,2407.5824702944
3051,1996.8747793986,2296.55130694,1972.4501452018,2408.9483239321
3052,2005.9496533591,2288.2327123815,1972.5101552135,2413.1778512144
3053,2016.3057331014,2278.4616313051,1974.22030748,2419.8839133833
3054,2026.4995372937,2266.937022968,1977.5698023655,2428.0887887905
3055,2035.2567983422,2253.79019701,1981.7963349116,2436.1849314721
3056,2041.6236529158,2239.8073444399,1985.6684825753,2442.183158964
3057,2044.9989918419,2226.4836801062,1987.9758185781,2444.2192020317
3058,2045.2254034323,2215.730724391,1988.0318962083,2441.0911520277
3059,2042.6507595291,2209.3770891676,1985.9344113014,2432.6731687972
3060,2038.1744786136,2208.5200466665,1982.5511548835,2420.0554481428
3061,2033.1429417519,2213.0952546849,1979.1948250746,2405.3593164335
3062,2029.0336757194,2221.9033210928,1977.1506039776,2391.2867172559
3063,2027.0270738845,2233.0345731685,1977.2872984293,2380.5751562385
3064,2027.6639299351,2244.6120143956,1979.8508018979,2375.426575919
3065,2030.6155614228,2255.4089181658,1984.4998890257,2377.1350666686
3066,2034.8343396866,2265.1159562641,1990.4928342388,2385.8266089135
3067,2038.8447524476,2274.0675318068,1996.8999459156,2400.4653338828
3068,2041.2225368685,2282.758603323,2002.7620933665,2418.9973183596
3069,2041.0150539718,2291.2749905766,2007.3224020374,2438.7175869342
3070,2038.0249665929,2299.1088406919,2010.1031458833,2456.7286974115
3071,2032.8598372752,2305.4131749535,2011.0727229347,2470.4802566139
3072,2026.764379808,2309.4705282197,2010.6428857818,2478.2416515147
3073,2021.2609204925,2311.1606364744,2009.5317743139,2479.4074137896
3074,2017.6732089494,2311.070976926,2008.4909499502,2474.6137529334
3075,2016.7535729042,2310.2856972107,2007.9884130325,2465.5529461731
3076,2018.4697954748,2309.9573472916,2008.0631016113,2454.6129254788
3077,2022.142830046,2310.9257091894,2008.3278063755,2444.3482148907
3078,2026.6808086885,2313.5810515902,2008.2333800866,2436.9720429993
3079,2031.0527186668,2317.9708800849,2007.4052829458,2433.9207595722
3080,2034.5144699199,2324.0135644548,2005.8997498808,2435.6136250128
3081,2036.6879610899,2331.629843276,2004.2526415816,2441.5703304835
3082,2037.4428622721,2340.7778933445,2003.293636101,2450.6106897025
3083,2036.6550520439,2351.3384702461,2003.7904811873,2461.2257530842
3084,2034.1051449677,2362.9850104046,2006.1064407166,2471.9736305532
3085,2029.5625803965,2375.0803856192,2010.0429643817,2481.7104935843
3086,2023.0751691416,2386.6017931125,2014.9256750494,2489.6995509186
3087,2015.2285654936,2396.1789679775,2019.8815659824,2495.6329748328
3088,2007.2617771756,2402.2308933264,2024.1869272617,2499.5764467629
3089,2000.8509596356,2403.2755275347,2027.4929976674,2501.8755039221
3090,1997.6270471112,2398.422219416,2029.9014090691,2503.089827206
3091,1998.6714685317,2387.8035175752,2031.7670802881,2503.8620321033
3092,2004.0876158976,2372.8979818067,2033.4295871824,2504.7451770971
3093,2012.9621777121,2356.3144959932,2034.9506361061,2506.0247773609
3094,2023.6800077118,2341.1023244596,2036.0022675942,2507.5275246151
3095,2034.4124692592,2329.8172070784,2035.9998197021,2508.652782636
3096,2043.6224986876,2323.6983746054,2034.3946539966,2508.5750998799
3097,2050.4060524166,2322.3521053295,2030.9984210354,2506.6776950049
3098,2054.5487518413,2324.1966103618,2026.1903283721,2502.9200512454
3099,2056.369085674,2327.2428345679,2020.9461804548,2498.0701769647
3100,2056.4092488352,2329.950096712,2016.5586937493,2493.4171996514
3101,2055.1501460195,2331.7508771576,2014.2987148019,2490.1939106959
3102,2052.8578070322,2332.9945808479,2015.0051175078,2488.8757590212
3103,2049.6672375145,2334.5374287426,2018.8082886155,2488.7153418854
3104,2045.752680372,2337.2326306586,2025.0466165513,2487.8218782555
3105,2041.5348144047,2341.5033843473,2032.4716585355,2483.7416966699
3106,2037.7216397286,2347.2409434505,2039.6192919736,2474.3763375927
3107,2035.2204804246,2353.8750875019,2045.2284242579,2458.8725028935
3108,2034.783222053,2360.5345866025,2048.5028460466,2438.1552369017
3109,2036.7466944093,2366.2130414006,2049.1062772715,2414.9100526436
3110,2040.8324884833,2369.9326634226,2046.9176961036,2392.9835178547
3111,2046.2144017185,2370.8435224593,2041.7145611634,2376.3955687515
3112,2051.7639745767,2368.4719359337,2033.0932542226,2368.2137944011
3113,2056.4118964663,2362.8639037467,2020.7084611145,2369.7331727659
3114,2059.4376926735,2354.6639334238,2004.7719526321,2380.17397371
3115,2060.6390693815,2345.0016429705,1986.5451609859,2397.0651316903
3116,2060.2999599525,2335.1528033669,1968.4821545989,2417.055790826
3117,2058.9997039754,2326.1411048226,1953.79239668,2436.8492880098
3118,2057.3616824701,2318.5215964242,1945.5428955713,2453.9184142234
3119,2055.7916669243,2312.3066441192,1945.6304785338,2466.7358178086
3120,2054.3370428134,2307.2849669384,1954.1335306226,2474.650784327
3121,2052.6955997775,2303.3435301058,1969.2619232132,2477.5761835762
3122,2050.3956318446,2300.6986068531,1988.0087939379,2475.772056543
3123,2047.0816603081,2299.8889623576,2007.0965958489,2469.8100248589
3124,2042.8115977049,2301.4524214641,2023.8792730978,2460.6277931494
3125,2038.162691503,2305.544118077,2036.8177197522,2449.65736933
3126,2034.0992188444,2311.7336638444,2045.492225315,2438.6740585935
3127,2031.6607490153,2319.0509348045,2050.3007825866,2429.4578132235
3128,2031.4950515052,2326.4160464531,2052.0410543626,2423.3206207786
3129,2033.587747235,2333.0990429149,2051.5850253833,2420.670098579
3130,2037.21656613,2339.007527173,2049.6655630499,2420.8106597486
3131,2041.2023615986,2344.6532210621,2046.8299676264,2422.095332881
3132,2044.3134305032,2350.7828434731,2043.452917027,2422.431917602
3133,2045.6679407319,2357.9300948394,2039.786790729,2419.9723764833
3134,2044.9656854936,2366.142851347,2035.9642774458,2413.7683791022
3135,2042.5287223972,2375.0015794681,2032.0408904269,2404.2011844449
3136,2039.1990561472,2383.8454431246,2028.018937917,2392.8781346124
3137,2036.1466631786,2392.0452678696,2023.8267754427,2382.1757600007
3138,2034.5998689853,2399.1116236672,2019.3543178306,2374.4132734215
3139,2035.5463911958,2404.6409215997,2014.4613065439,2371.0993321916
3140,2039.451075816,2408.3091085031,2009.0726076236,2372.3945652551
3141,2046.046461108,2409.8761443418,2003.2016994623,2377.1267242373
3142,2054.3323142931,2409.3974566758,1996.9790784387,2383.2334474989
3143,2062.8518562714,2407.3945977455,1990.6707061032,2388.4863411248
3144,2070.1046770374,2404.8336149547,1984.5693132529,2391.2466340967
3145,2074.9739179359,2402.8447166441,1978.9482669211,2390.8826400572
3146,2076.9659514285,2402.2806812696,1974.0048535874,2387.8776460179
3147,2076.184030693,2403.2629419402,1969.8091183985,2383.4247504176
3148,2073.1374851645,2405.0541423968,1966.2897662583,2378.9316522582
3149,2068.5219641668,2406.1955495757,1963.2577911399,2375.4926572907
3150,2063.083827592,2405.0209737135,1960.4806610809,2373.5647929599
3151,2057.5677089249,2400.2985290608,1957.8807421685,2372.8596385108
3152,2052.7292632664,2391.6758965142,1955.7168339286,2372.5822692803
3153,2049.2290251783,2379.9190619269,1954.7203373721,2371.7074674354
3154,2047.5174276247,2366.7635761973,1955.9699523426,2369.3672455911
3155,2047.6551285537,2354.4487048007,1960.5000787448,2365.2589829416
3156,2049.2848476473,2345.1362893502,1968.7332353244,2359.8037151796
3157,2051.7234662901,2340.316688163,1980.0827049518,2354.087079288
3158,2054.1730482331,2340.4752830304,1992.8896447813,2349.570966352
3159,2055.9646089886,2345.0464006865,2004.8943683123,2347.5907891375
3160,2056.6945118283,2352.6225819037,2014.0050107203,2349.0259166957
3161,2056.2252629365,2361.3736000884,2019.0663868225,2354.1003274627
3162,2054.541755484,2369.5046813686,2020.2390798047,2362.5133932026
3163,2051.6221366978,2375.685133771,2018.8652987461,2373.6264026245
3164,2047.3816079926,2379.3100651928,2016.8450591675,2386.5413100637
3165,2041.7667156896,2380.5819416379,2015.8619030038,2400.1136785551
3166,2035.0058738253,2380.3037379993,2016.8500280687,2412.908271658
3167,2027.7187122055,2379.431395081,2019.8139890613,2423.3354705993
3168,2020.8971733156,2378.5713061684,2024.0382854349,2430.0956467029
3169,2015.5915529983,2377.6264257133,2028.4712048685,2432.6277559766
3170,2012.5011675628,2375.7945140979,2032.0934926577,2431.3615739147
3171,2011.6309150096,2371.9965569849,2034.1579330134,2427.5214373502
3172,2012.2576943728,2365.5166350717,2034.2225983856,2422.4802100771
3173,2013.2627275827,2356.5556126191,2032.2626520978,2416.9716911197
3174,2013.6607684565,2346.3772719451,2028.5624079243,2410.7693653423
3175,2013.102319844,2336.9068250543,2023.6468214951,2402.8657950618
3176,2012.0803686074,2330.0400995512,2018.1140572152,2392.3970149334
3177,2011.7405812725,2326.9379670132,2012.4299692219,2379.5491182841
3178,2013.341147926,2327.6368110951,2006.8102510198,2366.0760088168
3179,2017.6509609239,2331.0923661054,2001.2392051913,2354.9196922471
3180,2024.5098730904,2335.625974666,1995.620967443,2349.1939451927
3181,2032.7943404122,2339.5239313358,1990.0098791126,2350.786825274
3182,2040.8324199324,2341.6040420989,1984.7193471127,2359.5588383412
3183,2046.991030984,2341.5817301616,1980.3459685301,2373.2483752713
3184,2050.2508595993,2340.1427085929,1977.6086817295,2388.2571108819
3185,2050.446501884,2338.7310328198,1977.1575660614,2400.884435676
3186,2048.22104629,2339.0476824742,1979.356204763,2408.4813703751
3187,2044.6592966972,2342.3990362705,1984.2015383432,2410.178845278
3188,2040.8818878651,2349.1670739649,1991.3146647535,2406.9751005739
3189,2037.7231687656,2358.55657413,2000.0427355057,2401.2113175167
3190,2035.6320281228,2368.8884415085,2009.6328772392,2395.7472570454
3191,2034.759164322,2378.2158450405,2019.3317660521,2392.96291423
3192,2035.1361104553,2385.1007333909,2028.4798998445,2394.0231510358
3193,2036.7997864757,2389.0340046425,2036.5167862106,2398.6089422734
3194,2039.7816595581,2390.3753686728,2042.9876850784,2405.2051098332
3195,2043.8976281593,2389.856591879,2047.5315739813,2411.8173787731
3196,2048.6210401272,2387.9597553824,2049.8284417188,2416.915417995
3197,2052.9713948849,2384.555799377,2049.5809752233,2419.9961952277
3198,2055.736041363,2378.9780607646,2046.5015922991,2421.7819787071
3199,2055.8535540714,2370.510478586,2040.4049787673,2423.6798935738
3200,2052.8006284816,2358.9395914772,2031.357994075,2427.0160945155
3201,2046.8540175232,2344.8873996742,2019.9167784393,2432.339942127
3202,2039.002037692,2329.802769686,2007.2414586975,2439.160209435
3203,2030.5671656419,2315.5176151518,1995.0948468808,2446.2052935475
3204,2022.6604104761,2303.7253577592,1985.5571886877,2452.1138640578
3205,2015.7977874852,2295.4350247213,1980.5317525531,2456.1417448296
3206,2009.8427284204,2290.7517444737,1981.2006668644,2458.483137331
3207,2004.346475492,2288.96871679,1987.6267251882,2460.1672067132
3208,1999.0673881066,2289.0021691006,1998.6789703228,2462.4987047137
3209,1994.3918457653,2289.9146323022,2012.3439344657,2466.2940935733
3210,1991.3403942101,2291.2952699855,2026.3340018035,2471.3652679657
3211,1991.1440350793,2293.3443637524,2038.7194763191,2476.3828563056
3212,1994.6322971175,2296.6372554522,2048.4067755621,2479.2924620653
3213,2001.6729121961,2301.7192822577,2055.172574159,2478.0827189009
3214,2011.1132285128,2308.7190734505,2059.3557319999,2471.6574600186
3215,2021.1159228305,2317.1776045858,2061.3912074561,2460.3835151774
3216,2029.6883715781,2326.1506580127,2061.4091017761,2446.1534234478
3217,2035.1469750041,2334.4985194803,2059.1293150404,2431.8516005641
3218,2036.3333950017,2341.3034148362,2054.0963311074,2420.446288569
3219,2032.6305339484,2346.1739393553,2046.0780073158,2414.0559240738
3220,2024.0403603311,2349.4084867996,2035.4442002806,2413.3267515298
3221,2011.303125631,2351.879374225,2023.1995304858,2417.386481433
3222,1996.0751521289,2354.6508741847,2010.7106444789,2424.217123188
3223,1980.8560684192,2358.4848965352,1999.1542362177,2431.3533571667
3224,1968.5475732018,2363.4718745972,1989.1313259081,2436.5845987578
3225,1961.6956956043,2369.0069301423,1980.6249940378,2438.4240539818
3226,1961.7237383747,2374.1224805962,1973.3982565477,2436.395783615
3227,1968.5066272441,2378.0629709983,1967.5687541192,2430.9228558208
3228,1980.5146386597,2380.7400724497,1963.9422823692,2423.1649079889
3229,1995.4157268829,2382.8843205997,1963.8425714112,2414.6656539205
3230,2010.7754051552,2385.7910559441,1968.4761137098,2407.004048524
3231,2024.6668944267,2390.7356001417,1978.1809359768,2401.4065633881
3232,2035.942577969,2398.376437355,1992.0442367819,2398.5146507621
3233,2044.2152276956,2408.2989968261,2007.9965720952,2398.2790375429
3234,2049.6568414652,2419.0521149807,2023.4924490614,2400.1085428535
3235,2052.7451358145,2428.4860209667,2036.2486144185,2403.3020793449
3236,2054.0498281286,2434.4162243416,2044.796629673,2407.3787371409
3237,2054.1391202887,2435.2795191977,2048.644922789,2412.3441921821
3238,2053.542348149,2430.5920255303,2048.0986538457,2418.6135923097
3239,2052.7777570362,2421.0282191649,2043.928539357,2426.6906607262
3240,2052.3688963537,2408.1975946692,2037.1138125433,2436.7339332092
3241,2052.7511422476,2394.1923065331,2028.6829538387,2448.3360011851
3242,2054.2020289363,2381.1836026101,2019.716974883,2460.6034414548
3243,2056.6368950212,2371.0742747105,2011.3451414105,2472.4362554072
3244,2059.5873992909,2365.2821504368,2004.6871548902,2482.9346585634
3245,2062.318580437,2364.4608019306,2000.7291439304,2491.5689864148
3246,2064.0083427327,2368.2889805981,2000.1362257737,2498.2026993385
3247,2064.0025627654,2375.3741796535,2003.1025022129,2502.9497542959
3248,2061.9691771597,2383.4899438015,2009.2958811994,2505.9800439929
3249,2057.8988845961,2390.1372323946,2017.903882837,2507.473148835
3250,2052.0398678659,2393.2748382272,2027.8259010864,2507.5007339698
3251,2044.7516644767,2391.9675414106,2037.8900962557,2506.0908824146
3252,2036.4808986373,2386.6512636639,2047.0395339354,2503.229926281
3253,2027.7902972026,2378.901255495,2054.4655523903,2498.8768237539
3254,2019.4149506179,2370.8772131,2059.6235554938,2492.9802559917
3255,2012.2841835801,2364.6260299956,2062.1063706786,2485.4562523116
3256,2007.3677859624,2361.5253419725,2061.5195675269,2476.3160088572
3257,2005.4434667056,2362.0213201042,2057.4461707196,2465.7880750884
3258,2006.8399731371,2365.6080728906,2049.5353210454,2454.5492878894
3259,2011.318151587,2371.1198317093,2037.8233834279,2443.8513508497
3260,2018.1380478218,2377.1011044273,2023.0790063229,2435.395745428
3261,2026.299777908,2382.1937174323,2007.0091234121,2430.808845677
3262,2034.8137103684,2385.3974186484,1992.1450808116,2430.9638752829
3263,2042.862169326,2386.196434685,1981.2340744017,2435.3848098351
3264,2049.8664870169,2384.6184861214,1976.421500297,2442.1744437432
3265,2055.4535853724,2381.1739584256,1978.5042874625,2448.6407855319
3266,2059.4436985087,2376.7355190853,1986.6346014529,2452.2895988469
3267,2061.8819956185,2372.3654725725,1998.5770688815,2451.8255755944
3268,2063.0421242994,2368.9946627486,2011.4802518829,2447.624704314
3269,2063.3306763786,2367.0216518914,2022.7596598557,2441.5027414072
3270,2063.1665020345,2366.0871349091,2030.7901326173,2435.9171598334
3271,2062.7595645465,2365.0799405896,2035.1723068749,2432.9836886018
3272,2062.059575218,2362.5179134304,2036.5762702083,2433.7772201084
3273,2060.7940443224,2357.119886521,2036.3148593137,2438.1002972962
3274,2058.6294878878,2348.3754765036,2035.8099463526,2444.781788572
3275,2055.3776983165,2336.7229750606,2036.2331033189,2452.2610471231
3276,2051.0466890932,2323.3625878076,2038.2106075972,2459.1584147453
3277,2045.8750871168,2309.8301569132,2041.7518740529,2464.6934097041
3278,2040.2591556512,2297.6164713863,2046.3008396012,2468.6259729853
3279,2034.7033612655,2288.025860832,2050.8239612396,2471.1200338918
3280,2029.7945816814,2282.2704751445,2053.9951927782,2472.3802749057
3281,2026.1491231529,2281.4510160698,2054.450076598,2472.3203425353
3282,2024.280587438,2286.3606062487,2051.0531440073,2470.4756210769
3283,2024.439608087,2296.9498289379,2043.2685858445,2466.074034344
3284,2026.457537221,2311.8412605183,2031.4264534159,2458.3242753066
3285,2029.7292133275,2328.3283048597,2016.8062218888,2446.8489225902
3286,2033.3304980682,2342.9525433955,2001.4849078997,2432.0760251142
3287,2036.3111955225,2352.6110498855,1987.906437447,2415.4785371925
3288,2037.9911983417,2355.62991805,1978.3145617664,2399.4413173494
3289,2038.1597516811,2352.3319607946,1974.2343381167,2386.816031519
3290,2037.1270999317,2344.8591613351,1976.1495538685,2380.1575866989
3291,2035.5897898741,2336.3174473046,1983.4873899525,2381.0214142706
3292,2034.4300381649,2329.7112566602,1994.8570505285,2389.5117097135
3293,2034.4037141207,2327.0733502853,2008.462788539,2404.2199728699
3294,2035.8955543253,2329.0949848571,2022.4899478322,2422.5155470764
3295,2038.7561592458,2335.2231978058,2035.4364705484,2441.1930282618
3296,2042.3183562246,2344.084037051,2046.3287662491,2457.0397526591
3297,2045.6290044158,2354.0539495922,2054.7567060237,2467.4973989145
3298,2047.7810948271,2363.784385831,2060.826377437,2471.1216056506
3299,2048.2378934316,2372.6007483548,2065.0100331355,2467.779731201
3300,2047.0451581836,2380.6810436928,2067.96197053,2458.6087089662
3301,2044.8032405027,2388.9667470004,2070.3161341763,2445.6062168808
3302,2042.4540869414,2398.7385702796,2072.534882475,2431.0369526072
3303,2040.9559052719,2410.9844598741,2074.8402380284,2416.8703403993
3304,2040.9696867804,2425.8372236917,2077.1390530452,2404.3988011395
3305,2042.7118675861,2442.2483128198,2079.1430253335,2394.1986929822
3306,2045.9245854592,2458.1555511997,2080.516293654,2386.3091672911
3307,2050.0532764031,2471.144948735,2081.0276604097,2380.5191330792
3308,2054.4254720649,2479.242078472,2080.6421153933,2376.4756930048
3309,2058.4182988508,2481.5670922861,2079.4520461069,2373.6701078971
3310,2061.5226784536,2478.5869341699,2077.5552346942,2371.4791856701
3311,2063.3548426937,2471.7924872079,2074.9717513287,2369.181382517
3312,2063.6377532623,2463.0894849012,2071.6582362598,2366.1562716444
3313,2062.19895852,2454.136592428,2067.6698682633,2362.083970979
3314,2058.9835725162,2445.8352769797,2063.2622873177,2357.0583426696
3315,2054.0681060343,2438.2605334659,2058.869991331,2351.5547439995
3316,2047.6171214518,2430.8631136729,2054.9954353342,2346.2972475484
3317,2039.8503149878,2422.8799538807,2051.972165367,2342.0879885379
3318,2031.0005729572,2413.7660597477,2049.7980302929,2339.6705055148
3319,2021.36302514,2403.435367627,2048.0675086665,2339.7171115241
3320,2011.3848206368,2392.3243419154,2046.0283620942,2342.7510763823
3321,2001.691753204,2381.2605399229,2042.7795551233,2349.1621104972
3322,1993.0634512415,2371.2549307226,2037.4828841365,2359.1251566468
3323,1986.1993471498,2363.3154924509,2029.6301951333,2372.5403183355
3324,1981.4433366245,2358.3329586934,2019.2215717516,2388.9330388806
3325,1978.6284866116,2356.9389499356,2006.9030618257,2407.4921361781
3326,1977.1181605431,2359.3934460576,1993.9039113544,2427.0599011205
3327,1976.1449127196,2365.4969768505,1981.804007329,2446.3042544978
3328,1975.1866888775,2374.583918581,1972.1568464722,2463.9592232657
3329,1974.2063621961,2385.680142315,1966.0614088259,2479.0198509957
3330,1973.6016488766,2397.7407881238,1963.8192484414,2490.9751676197
3331,1973.9224659777,2409.8319632617,1964.8516569476,2499.8055726894
3332,1975.5837501031,2421.0649563757,1967.9405040618,2505.8034521327
3333,1978.7471317508,2430.4293220184,1971.7471751789,2509.3446438681
3334,1983.384997867,2436.7261346797,1975.2896157335,2510.6896131447
3335,1989.423321104,2438.7308526194,1978.2425117708,2509.8893733896
3336,1996.7882214904,2435.6854195279,1980.9379650721,2506.9009279561
3337,2005.2953989499,2427.8180380952,1984.0646466315,2501.7473600372
3338,2014.5314362277,2416.5687796329,1988.3117576124,2494.6843237558
3339,2023.8220273115,2404.2958030538,1994.0560635633,2486.272304031
3340,2032.385202256,2393.5424146779,2001.2289568852,2477.2520090358
3341,2039.5322664824,2386.1646455273,2009.2791557073,2468.396919458
3342,2044.8756005479,2382.7513342659,2017.2750955463,2460.2741029621
3343,2048.349686723,2382.6418867755,2024.0994070512,2453.07315244
3344,2050.140995747,2384.4321291133,2028.6498500642,2446.5944359888
3345,2050.4881539384,2386.7098676719,2030.0733345425,2440.2886553758
3346,2049.5697541854,2388.6744195179,2027.9335802961,2433.4450939209
3347,2047.4581702526,2390.3774921698,2022.3131065097,2425.4652810922
3348,2044.0723713179,2392.5390469917,2013.7838125099,2416.1061442308
3349,2039.2011191903,2396.127277715,2003.3316793186,2405.767300058
3350,2032.5464414707,2401.8379422121,1992.2338063234,2395.5012992105
3351,2023.8009645879,2409.7167017121,1981.9198637966,2386.8768760709
3352,2012.9120884026,2419.010395911,1973.7409577688,2381.4851788736
3353,2000.3359963545,2428.3038861038,1968.6497666115,2380.4348783962
3354,1987.1606295319,2435.9456903271,1966.874234954,2383.9775882399
3355,1974.9897659871,2440.5799129365,1967.7785996045,2391.5022516223
3356,1965.4622828598,2441.6462507376,1969.9764409062,2401.8013440301
3357,1959.6755890978,2439.6003428693,1971.7208017405,2413.4968101968
3358,1957.8084436339,2435.7580005539,1971.4625649126,2425.3841112759
3359,1959.1808361485,2431.7793164528,1968.3781805421,2436.5463083895
3360,1962.7034635988,2429.0657256858,1962.638617945,2446.4446864684
3361,1967.4497035621,2428.3989244485,1955.4038149461,2454.8011409454
3362,1972.9528276624,2429.850742688,1948.5285085971,2461.4992160232
3363,1979.1172764194,2433.1022470318,1944.0575492054,2466.490525852
3364,1985.8034950518,2437.7810706342,1943.6559161161,2469.650804494
3365,1992.5130318024,2443.6584397202,1948.106938258,2470.7452714171
3366,1998.3482979133,2450.6648697513,1957.0693604551,2469.416408139
3367,2002.2197117837,2458.6253370779,1969.1487653618,2465.3447235335
3368,2003.240142636,2467.0194498787,1982.3482819756,2458.3529944576
3369,2000.9794975613,2474.8872725924,1994.6980868784,2448.5918518091
3370,1995.6154171475,2480.9751027206,2004.8550959755,2436.5572216294
3371,1987.9250325384,2484.0899968338,2012.3778850296,2423.1157773218
3372,1979.2139886721,2483.5374508014,2017.6689450539,2409.426648889
3373,1971.1050166957,2479.4010202374,2021.6171340572,2396.8521402418
3374,1965.2765615035,2472.559796448,2025.0840248527,2386.7808848769
3375,1962.998302984,2464.3630334154,2028.5474663197,2380.4537777801
3376,1964.7640338142,2456.1687208342,2031.9566651236,2378.7227558347
3377,1970.1005095718,2448.9225204983,2034.8112369979,2381.8349954967
3378,1977.7034641777,2442.9948026673,2036.5144180203,2389.1972558177
3379,1985.8521469854,2438.2808576097,2036.6365487502,2399.2791870237
3380,1992.989497403,2434.4407174236,2035.1273887164,2409.7763319349
3381,1998.0583193808,2431.1758094443,2032.3159769928,2418.207089658
3382,2000.6677753046,2428.2745932877,2028.6915782383,2422.6683186793
3383,2000.9800381227,2425.5751843945,2024.5960583024,2422.5166221169
3384,1999.4551920036,2422.8067930369,2019.9744494888,2418.5239881293
3385,1996.6365430912,2419.545200074,2014.4148714929,2412.4601214006
3386,1993.0005861812,2415.2716000013,2007.4652749003,2406.2597155279
3387,1988.9388626717,2409.6011497588,1999.1158710302,2401.2644270012
3388,1984.826055349,2402.5628896365,1990.1964455527,2397.9454547029
3389,1981.1387504881,2394.8090650661,1982.3675852412,2396.068314675
3390,1978.491126897,2387.5547554182,1977.71016665,2395.2255603392
3391,1977.5568886973,2382.2938083849,1977.9881976442,2395.1817095442
3392,1978.8695647066,2380.2354056133,1983.9380719879,2396.0114957326
3393,1982.6001637493,2381.8429760385,1994.8627122848,2398.0759740692
3394,1988.3659702903,2386.522572625,2008.729885872,2401.8833524423
3395,1995.3135898572,2392.6908065606,2022.6792837231,2407.9776671267
3396,2002.3538650949,2398.1496302231,2033.8697915022,2416.7381510291
3397,2008.5386052102,2400.6883527512,2040.2097001436,2428.1649587332
3398,2013.350232488,2398.6839773728,2040.921809919,2441.6645649135
3399,2016.7561343249,2391.5361646405,2036.6709949,2455.9825985553
3400,2019.0178817954,2379.8449192801,2029.2045784005,2469.391119543
3401,2020.3649739071,2365.2168989194,2020.6848053291,2480.0640093813
3402,2020.758664605,2349.8113985833,2012.9220450089,2486.4759418334
3403,2019.873802301,2335.7934429472,2006.901289523,2487.8264960373
3404,2017.378335001,2324.9166767672,2002.6390920542,2484.2110999331
3405,2013.2763643576,2318.3054707461,1999.5020464853,2476.4737589413
3406,2008.1886979526,2316.4715987757,1996.7269508429,2465.8620160706
3407,2003.3110325792,2319.2879284158,1993.7367629704,2453.3575048798
3408,2000.076082343,2326.0426998136,1990.4074631126,2439.2317745403
3409,1999.6694801889,2335.4041029283,1986.986838311,2422.8685932414
3410,2002.6183344615,2345.5837262323,1983.9457602718,2403.1950347418
3411,2008.6368548295,2354.7423478997,1981.8713601351,2379.492728985
3412,2016.7872984315,2361.4677517085,1981.4208034211,2352.2381860101
3413,2025.7826662974,2365.1795762521,1983.2714765455,2323.5720924363
3414,2034.3162705688,2366.1484219254,1988.0512793829,2297.0356337578
3415,2041.2479845143,2365.2472504387,1996.1625042773,2276.7003530768
3416,2045.658402927,2363.4955382791,2007.5408740308,2265.9663897208
3417,2046.8834750895,2361.7798598259,2021.3949602468,2266.4771736361
3418,2044.5929581285,2360.7510225317,2036.1178253094,2277.486802356
3419,2038.9499149752,2360.9080507978,2049.4239974362,2295.9162707204
3420,2030.7830655129,2362.6827565204,2058.855628386,2317.1471428005
3421,2021.578399608,2366.4234737645,2062.4587862229,2336.2942395791
3422,2013.276233583,2372.3157965956,2059.4798151558,2349.5733268833
3423,2007.8284510339,2380.2415639465,2050.7628013001,2355.32379747
3424,2006.6950707963,2389.702359321,2038.6489003292,2354.313571268
3425,2010.4574461068,2399.8563696959,2026.270625816,2349.2530815139
3426,2018.6515377077,2409.5685239165,2016.6583965428,2343.7592717347
3427,2029.9523687992,2417.6318811036,2011.8733102417,2341.2132907963
3428,2042.5358181257,2423.0248601878,2012.6148085466,2343.7823224248
3429,2054.5464496794,2425.1323952632,2018.3309427919,2351.9266793427
3430,2064.5108624988,2423.9838287981,2027.6710168391,2364.3795797862
3431,2071.4932893704,2420.3670282591,2038.9921055276,2378.5230279619
3432,2075.1018078565,2415.7407345998,2050.6884828971,2391.0902519275
3433,2075.332857924,2411.939942065,2061.3198623369,2399.0459898879
3434,2072.3997592081,2410.7097118279,2069.6471701864,2400.5097998386
3435,2066.6070170045,2413.1651697982,2074.7308173343,2395.2544787934
3436,2058.3332352521,2419.4532820589,2076.1739319932,2384.8439467406
3437,2048.0367739231,2428.6452765146,2074.3065121557,2372.0978133219
3438,2036.2871095176,2439.0801598878,2070.2312384934,2360.2888054237
3439,2023.8351208405,2448.8617508651,2065.5933339937,2352.270447011
3440,2011.592940002,2456.41009099,2062.1066441272,2349.8703309506
3441,2000.610443816,2460.7543841193,2061.0530929635,2353.599326224
3442,1991.9351306289,2461.5610963593,2062.9609391031,2362.7369304437
3443,1986.3854948223,2458.9587193416,2067.5222949879,2375.6835119326
3444,1984.3490375456,2453.2724760182,2073.8179288306,2390.4524332917
3445,1985.6598857192,2444.866649651,2080.6122836009,2405.1473569259
3446,1989.6773572251,2434.1136998243,2086.6472601285,2418.3131033751
3447,1995.5079896434,2421.5177035434,2090.8074181397,2429.089795874
3448,2002.2496752452,2407.832309389,2092.1890401061,2437.1357793083
3449,2009.1657264239,2394.0976958733,2090.1641135108,2442.4061382907
3450,2015.6673349329,2381.4546178316,2084.5456910201,2444.9629651161
3451,2021.2666210052,2370.8305244135,2075.7748751388,2444.8800834542
3452,2025.4601216967,2362.6479081927,2065.0791015486,2442.2327933242
3453,2027.7388644634,2356.7401343152,2054.4393594019,2437.1672550953
3454,2027.6465304571,2352.5957390974,2046.2871211926,2429.9560602466
3455,2024.8547328882,2349.7840239795,2042.9262825561,2421.0771122867
3456,2019.262891176,2348.2522652646,2045.8531320673,2411.2489738711
3457,2011.0878096674,2348.3106333501,2055.2193906947,2401.5385248979
3458,2000.972289139,2350.3405620495,2069.6626378028,2393.2864396947
3459,1990.0609565123,2354.2798157472,2086.5647187037,2387.9528385953
3460,1980.0214712207,2359.4001611292,2102.7390421507,2386.8290070952
3461,1972.7977364275,2364.4710239787,2115.2310993472,2390.5919931961
3462,1970.1709769463,2368.2762562691,2122.0164368143,2399.0492141488
3463,1973.2065343465,2370.203868689,2122.305165542,2411.1123738495
3464,1981.8009014204,2370.5403887891,2116.5632217158,2425.0956372625
3465,1994.5874007348,2370.3353924261,2106.1541844231,2439.1757062395
3466,2009.3192860728,2370.8544209476,2092.9026270574,2451.8069992704
3467,2023.5390001961,2372.910797229,2078.6741945654,2461.9192035643
3468,2035.2614544174,2376.4193151896,2064.9859754023,2468.9253139392
3469,2043.3891190707,2380.3550084417,2052.7486331509,2472.5408031975
3470,2047.7102158395,2383.1589831684,2042.1614900601,2472.6855128918
3471,2048.6814307936,2383.4198765643,2032.9101012149,2469.4005820373
3472,2047.0858668088,2380.5047360257,2024.5224587738,2462.9292552739
3473,2043.8212450726,2374.8990487365,2016.8596698483,2453.802358467
3474,2039.776995622,2368.0560200747,2010.4391164456,2442.9268778897
3475,2035.726327618,2361.8536701182,2006.407000598,2431.5847561558
3476,2032.1802238917,2357.914341797,2006.1055251604,2421.3519978317
3477,2029.2592487728,2357.1044332394,2010.3842644767,2413.8435002673
3478,2026.6464433485,2359.3938684793,2019.013241421,2410.4595498621
3479,2023.8142608682,2364.1266392055,2030.4305356557,2412.0651674152
3480,2020.3345284764,2370.3605281083,2042.0931352788,2418.7007746136
3481,2016.2315082583,2377.2364618092,2051.2461536073,2429.4400100196
3482,2012.022190649,2384.1610362471,2055.8662593957,2442.4750305525
3483,2008.519558833,2390.7960695741,2055.3075715284,2455.3632319569
3484,2006.4804102091,2397.0087916312,2050.4226696734,2465.4472606324
3485,2006.262532512,2402.8140058087,2043.1224725017,2470.335152957
3486,2007.7756041788,2408.241203961,2035.6129579847,2468.3229773516
3487,2010.6153629444,2413.1894771541,2029.6620837695,2458.7959845521
3488,2014.2668352058,2417.3593702952,2026.1828972324,2442.5286378951
3489,2018.2822227994,2420.1691662296,2025.2326509767,2421.7700444768
3490,2022.2592635405,2420.8791836089,2026.3201373711,2400.0439682581
3491,2025.8090447199,2418.8274622088,2028.7773653403,2381.4376013823
3492,2028.5370384311,2413.6307819593,2032.0103054204,2369.5449225632
3493,2030.1294967883,2405.3766898569,2035.6025685076,2366.4241391766
3494,2030.4648357915,2394.6734361672,2039.3424210657,2371.9887435405
3495,2029.684768452,2382.5826656259,2043.1314219502,2384.1162243279
3496,2028.1755685909,2370.4575100256,2046.8311281021,2399.4223223692
3497,2026.4471047815,2359.7463289061,2050.1868337422,2414.3077170075
3498,2024.9860492817,2351.7686601238,2052.8004674431,2425.8275373011
3499,2024.1614224148,2347.5187537743,2054.2482895675,2432.0397256623


==> logs/space_invaders_results.csv <==
episodes,DQV,DQN,DDQN,DQV-Max
0,147.9053893836,164.9287499795,117.7099707207,150.2569752084
1,147.1101878823,164.6898510109,118.1499651275,150.9206989928
2,145.6295861771,164.1408298568,118.68285991,151.8029310774
3,143.5786800187,163.1723119883,118.7720105913,152.1871646298
4,140.9380216898,161.6823247742,117.9514725042,151.4194274869
5,137.5205350323,159.5757499991,116.0258537476,149.2402389783
6,133.0976451611,156.7546040789,113.2383324498,145.9636058016
7,127.6337639827,153.1049746058,110.1885585383,142.4499208671
8,121.5089204394,148.5253602994,107.6970841434,139.792749411
9,115.5427463031,142.9966300974,106.5806799208,138.8387598824
10,110.9127866266,136.642775124,107.4836047482,139.778981448
11,108.850116981,129.792634868,110.8041523216,141.956288755
12,110.3427274511,122.9222930863,116.7006982717,144.0473591868
13,115.8700023048,116.6333686962,125.1236767062,144.5472450778
14,125.2048755876,111.5729818101,135.7818651065,142.3470837157
15,137.4031665082,108.355505201,148.0654405822,137.183339221
16,150.899295904,107.5001975075,160.9423409783,129.7644532482
17,163.8069549582,109.3340675475,172.9278024644,121.5948104856
18,174.3530337805,113.8858122098,182.2510532893,114.5460177392
19,181.3361481089,120.8317110945,187.2256938525,110.3966161345
20,184.4482572225,129.5017200417,186.7330330406,110.452530351
21,184.2975688126,138.9610653659,180.6558484197,115.3261664091
22,182.1074707846,148.183988855,170.0385974932,124.8624527481
23,179.2601855546,156.1832978056,156.8843186915,138.2133623672
24,176.7889085653,162.1551749996,143.63015731,153.9616911883
25,175.1170376424,165.5158383017,132.4908669177,170.3293582067
26,174.0490275336,165.9755125025,124.8381075643,185.3847212926
27,173.0188912605,163.553829718,120.9763789223,197.2840766479
28,171.4347429595,158.602328054,120.2251194333,204.5303650639
29,168.9749787118,151.7905686056,121.3778519476,206.254412599
30,165.7455099711,144.0228646451,123.2689744915,202.3584588974
31,162.2287549849,136.2532353505,125.2345851102,193.5764494061
32,159.0823697628,129.3472569951,127.2482961378,181.3221461328
33,156.8743757162,123.9267302925,129.7009502021,167.4286736807
34,155.8901164479,120.3275357343,133.0192130304,153.780376643
35,156.0256922758,118.6150007937,137.241678144,142.019823338
36,156.897032304,118.664965101,141.9260189633,133.2820870524
37,158.0262109594,120.2277622373,146.2725791717,128.0773178278
38,159.0401238512,123.0144323893,149.4821525045,126.2910024016
39,159.7715168701,126.6899768895,151.1094902634,127.2634675778
40,160.2732632475,130.8482607002,151.2162626333,130.0252858146
41,160.7511804433,134.9522912081,150.3098175194,133.5006168112
42,161.5118579937,138.2955312044,149.0487906185,136.7475862967
43,162.8907930297,140.1108461347,147.9098964787,139.1304163899
44,165.1467363845,139.7900893915,146.9463051103,140.4421026286
45,168.3710277109,137.1370336429,145.7644506675,140.8913281875
46,172.392994726,132.5124807821,143.7377987132,140.9881448432
47,176.8043892373,126.7919137081,140.3124022695,141.3044864891
48,181.0489661002,121.1055131159,135.300692412,142.1468242287
49,184.597118141,116.5472891596,129.0150924819,143.3250171247
50,186.9764133712,113.9426513529,122.1874597184,144.1301630392
51,187.7927410767,113.8474418928,115.7720367082,143.5809300119
52,186.6867177477,116.6123440672,110.7037125342,140.8745904869
53,183.4301109719,122.4342072892,107.6769298798,135.8434133564
54,178.1270565774,131.2570428412,107.0319034795,129.0888861257
55,171.3824727139,142.5327515917,108.7460612061,121.9104187701
56,164.2895070915,155.0553672732,112.4365722582,115.8485657718
57,158.1814643515,167.025491173,117.5325977835,112.1680534465
58,154.1954934122,176.4296504371,123.4500036989,111.5336933455
59,152.9246852134,181.6294217223,129.7803369063,113.9299814846
60,154.289750251,181.8793351124,136.4156605677,118.871967344
61,157.6698973849,177.5039387716,143.4618506478,125.6719128227
62,162.202474678,169.7316481254,151.0148146198,133.7570486847
63,167.1116362289,160.240555055,158.8557403969,142.7108972376
64,171.8857730923,150.6780162875,166.3025613849,152.1777992427
65,176.276670936,142.3154021773,172.3315464302,161.720486169
66,180.1616547426,135.903424435,175.9493221144,170.789792263
67,183.3581264307,131.7014088572,176.6136007385,178.8355277421
68,185.5302968229,129.6091403317,174.4767835416,185.5296833863
69,186.2435459827,129.3050970745,170.3199299911,190.8402096113
70,185.1592667802,130.4103256467,165.2104965768,194.961793037
71,182.2368837087,132.5546958079,160.1206006845,198.0341191007
72,177.8434344782,135.386028155,155.6515201366,199.9012994889
73,172.7250569508,138.5183836613,151.9677301517,200.051386053
74,167.8461459484,141.5072952556,148.8955110879,197.8519088618
75,164.1686823801,143.8788537978,146.0761394986,192.8729367117
76,162.4679276849,145.2038205101,143.1442046689,185.2149927049
77,163.1193496842,145.2394126466,139.8393241642,175.5619003913
78,165.9577215578,144.0050986169,136.1176302828,165.0160245837
79,170.1994238312,141.8259315731,132.1565501529,154.8055682939
80,174.4976247074,139.2320100759,128.3251465608,145.9959517228
81,177.2854865722,136.8416480065,125.1244964264,139.2920186894
82,177.2942676001,135.1737850744,123.120604634,134.9704981835
83,174.0467257047,134.5452358431,122.8630381783,132.9215211786
84,168.0820941293,135.0244812735,124.8124489466,132.6618187861
85,160.7670004958,136.4844839643,129.2062035169,133.4760779295
86,153.7795094244,138.695063293,135.9080833521,134.5337564789
87,148.5441719329,141.4020185243,144.3425812724,135.011174617
88,145.818748903,144.3336791306,153.5660670051,134.2869627563
89,145.5880833314,147.1614945065,162.4659699052,132.0729763452
90,147.216460008,149.4829984292,170.1389665565,128.526037731
91,149.7049960011,150.8911782892,176.1896341259,124.1415622723
92,151.9325772656,151.1136307577,180.8694343989,119.6317467319
93,152.9152401036,150.1680622474,184.973571845,115.6822891085
94,151.9744729176,148.4612517065,189.4986665203,112.7372805948
95,148.9336417725,146.7094228835,195.2294077811,110.9016838464
96,144.2092753869,145.7625044158,202.344376814,109.9781198731
97,138.7511972819,146.3443085772,210.2679069486,109.5932742604
98,133.8313123728,148.8480687735,217.7452248475,109.3671067009
99,130.653822787,153.2037664757,223.1726248308,109.0485986964
100,130.0134819927,158.9264065676,225.0359222941,108.5683192039
101,132.0522078257,165.239957194,222.3597203218,107.9995705671
102,136.1837099242,171.2601394798,215.006131122,107.4774982584
103,141.2558461108,176.1356646126,203.7777904832,107.067655712
104,145.8816677308,179.1802524474,190.2243908244,106.7041675264
105,148.8057048662,179.9637859424,176.1805759295,106.2116956894
106,149.2526786771,178.4055410963,163.2064328192,105.4461132664
107,147.0510185206,174.8209320529,152.1668851025,104.4693657508
108,142.6123192348,169.8549900761,143.1275815819,103.6290776735
109,136.7180515382,164.3404258983,135.6286668073,103.5067243354
110,130.2766781504,159.0476372377,129.1622435716,104.6523238368
111,124.1107548007,154.5030843122,123.5511643926,107.2764819463
112,118.8186219612,150.9066360519,119.150906951,111.0420059157
113,114.7005854549,148.2359836901,116.6737548359,115.0801648255
114,111.7519190846,146.39740049,116.8744579501,118.3104254624
115,109.73933317,145.3553947723,120.2077738607,119.8387618976
116,108.3293081171,145.1101273841,126.5832853121,119.3737195273
117,107.3007116387,145.6026604771,135.2896403231,117.3519893955
118,106.6845547649,146.5880405765,145.1261124985,114.8354293285
119,106.7796018444,147.5892673035,154.602837179,113.1628414307
120,108.0324193984,148.0287469314,162.2866747155,113.5788872572
121,110.7670497815,147.4349080904,167.1514614741,116.9152619536
122,115.0245495535,145.6393711591,168.8227866017,123.4251059922
123,120.466430732,142.8343894079,167.6758332382,132.7455412753
124,126.4495879244,139.487051838,164.7051947505,143.935802718
125,132.2172773438,136.1404655638,161.2460244874,155.5991187844
126,137.117439684,133.226683251,158.5736479542,166.0984467492
127,140.7566864287,130.9693624349,157.5820923253,173.8526387101
128,143.0973145982,129.4185849937,158.5985986111,177.6705105161
129,144.3949633493,128.555987875,161.3494621752,177.0168867879
130,145.0089948251,128.4020407732,165.1552630787,172.0871131412
131,145.1782474809,129.0485545328,169.1822873747,163.6723900625
132,144.8502173776,130.6348929771,172.6794220721,152.9001623691
133,143.684347931,133.2077917286,175.209276107,140.9701516185
134,141.3096747462,136.6817374212,176.8037116161,128.975225337
135,137.6555078955,140.7997302282,177.9747149087,117.8459280975
136,133.1768803117,145.2026267962,179.5294924837,108.3412579611
137,128.8429534809,149.5720354866,182.2031479207,101.0578612126
138,125.8562416426,153.7180418647,186.1891705837,96.4381822457
139,125.250993238,157.6762166131,190.8497131633,94.7746168783
140,127.5031882254,161.6531426539,194.8342796744,96.2334918981
141,132.3436582599,165.9118822119,196.5335442619,100.8679959916
142,138.7661493257,170.5836301922,194.8102213527,108.5967624549
143,145.2431316846,175.5695313198,189.5307930764,119.1018280112
144,150.0752303423,180.5099088456,181.645862779,131.8167522714
145,151.8908398445,184.9108713327,172.8079357641,145.8606946828
146,150.098151265,188.2911260865,164.7614337565,160.1579045024
147,145.2370453946,190.3508537108,158.7159335103,173.590150484
148,138.9746252943,191.0090248894,155.093455027,185.2201221556
149,133.7061635522,190.3371514296,153.5689411084,194.4482446687
150,131.8488233714,188.4627038547,153.3806306336,201.0775062122
151,134.9787177087,185.4964695187,153.6669262384,205.2277658591
152,143.300183815,181.5013809636,153.7480248128,207.1917539581
153,155.4963268748,176.5494330009,153.2299158552,207.194796853
154,169.1030785008,170.7251070505,151.9884200984,205.2986975264
155,181.2854428701,164.1835000235,150.1301393974,201.3817679906
156,189.7167236951,157.16000245,147.9669413779,195.2847222032
157,193.2239014657,149.9783745945,145.9949496711,187.0512714016
158,191.9973424764,143.0514358996,144.8765372147,177.1164084393
159,187.2712395324,136.8335144561,145.243122098,166.4010704742
160,180.6618819976,131.7836313138,147.4369553238,156.1901962019
161,173.4950141085,128.250491476,151.2896210961,147.8584069602
162,166.4184706368,126.4120770405,156.0283267081,142.4683885821
163,159.410086284,126.1694680001,160.4783108455,140.4317365605
164,152.1679970371,127.1766837689,163.5010855044,141.2981076604
165,144.5384070448,128.9214232643,164.450493248,143.8776952697
166,136.7856039171,130.8326167488,163.4418656625,146.5750990488
167,129.5681756025,132.4402488234,161.2681967608,147.9288007192
168,123.6880106377,133.3889958636,159.0450353708,147.1130366444
169,119.806994672,133.4338906669,157.7401455929,144.1813660511
170,118.2336717362,132.402578897,157.7906983328,140.0383808535
171,118.8921677208,130.2064441961,158.9893736704,136.1726665659
172,121.3589670767,126.8999566096,160.6411277699,134.2098007981
173,124.9670892892,122.7726021834,161.9211994302,135.4171279577
174,128.8500917803,118.3623161044,162.2356715571,140.3917864428
175,132.0591594087,114.3574161968,161.4254687868,148.8923649643
176,133.7082351983,111.4241778905,159.7867100774,159.9463919311
177,133.1630550921,110.0587619638,157.8465348887,172.1338708637
178,130.2799690098,110.505291288,156.1167100203,183.971226063
179,125.5362516049,112.7503559318,154.8704661315,194.2017653523
180,119.9642806076,116.5503076242,154.0941929283,201.9893335669
181,114.8907807003,121.4690382926,153.5290026026,206.9436737594
182,111.6109862847,126.8925391981,152.8318353162,209.0942865576
183,111.0788086706,132.1346030113,151.6820675332,208.7652653714
184,113.7314393297,136.5485195873,149.7977746609,206.5516127871
185,119.4611584492,139.6910742684,146.9420918363,203.1854319951
186,127.6663035824,141.4294758886,142.9244999968,199.42720873
187,137.3999254888,141.9495952233,137.6658459087,195.9320153789
188,147.5692372721,141.6798696093,131.2978188696,193.1110993415
189,157.1610972078,141.1264392149,124.2274357312,191.0915492012
190,165.4990954102,140.7410311639,117.0693532586,189.7689701094
191,172.3736638007,140.7607044269,110.5319378085,188.9461820903
192,177.9819376476,141.1457201308,105.2397345905,188.5290107321
193,182.702873762,141.5901438216,101.5992529864,188.6339244956
194,186.8165345499,141.6384125895,99.7783961582,189.5657471768
195,190.3220090926,140.9193796199,99.7637088727,191.6483169922
196,193.013820699,139.3248388842,101.4156094636,194.9111377436
197,194.725889359,137.1320332288,104.4868975248,198.9622099139
198,195.5786035004,134.9435849425,108.5685308208,203.0363146956
199,196.1149081986,133.4934591395,113.0668945136,206.2441523283
200,197.1595406717,133.4159011297,117.2388245603,207.8599776428
201,199.5074679048,135.0343761712,120.3236214509,207.5091208421
202,203.5258702866,138.2587842568,121.7376086024,205.1952228105
203,208.912214939,142.5616278822,121.2721217525,201.1700222773
204,214.6408424505,147.0978529871,119.1657834479,195.8320894165
205,219.2979591076,150.9285312506,116.0510895201,189.6782878905
206,221.5467150567,153.2922810294,112.7944418112,183.3825885585
207,220.5357351143,153.8925904126,110.2274756411,177.8408170317
208,216.1342385307,153.0209582194,108.9577362033,174.1532122143
209,208.8669509778,151.4732204128,109.2179470208,173.3524670056
210,199.6905063364,150.2266168997,110.8930610895,176.0415064816
211,189.7562626125,150.0597724825,113.6196338919,181.9953569656
212,180.1603180211,151.2168399866,116.9515642735,189.981329928
213,171.8247224219,153.3398776112,120.4936796948,197.9601866357
214,165.307806402,155.6553424694,123.9274295162,203.67175805
215,160.7211511189,157.3396856597,126.9901611025,205.3168928424
216,157.7856031744,157.880675914,129.4052047997,202.1438837377
217,156.1302516513,157.2672336637,130.8779387795,194.5945335098
218,155.6453408952,155.92325081,131.1590982764,184.0345985807
219,156.6447568812,154.4362702199,130.1570514727,172.184052031
220,159.6704982513,153.2410868932,128.0212707091,160.5619501187
221,164.9989700437,152.3863491816,125.1278243046,150.1145802493
222,172.0662329885,151.5539933926,122.0008642729,141.1257768929
223,179.3477282125,150.2463711488,119.1507584999,133.3383113987
224,184.7286834044,148.0523586594,116.9559066698,126.2424155918
225,186.288815051,144.8713329705,115.6207153626,119.3902153234
226,183.1689048995,140.9789403975,115.180531613,112.6381330952
227,176.0157161255,136.9508938267,115.5236602579,106.2973959126
228,166.8238485634,133.4813269078,116.4407270176,101.0879518319
229,158.2885579471,131.1871096863,117.6309495225,97.9046200053
230,152.8935788968,130.4295687928,118.7481240312,97.5076865068
231,152.1593239397,131.2162177205,119.4856556862,100.1546624635
232,156.1862654602,133.2004392016,119.6482888974,105.4216518064
233,163.6840100601,135.7529817339,119.2357794343,112.2374068131
234,172.3682735833,138.1085748508,118.4335841059,119.1647395532
235,179.6987258996,139.5302915883,117.5226638086,124.8229538437
236,183.6537707801,139.442179388,116.793896759,128.3123715059
237,183.2481735803,137.545791502,116.4028096805,129.4099364545
238,178.7094795782,133.868749566,116.4007136352,128.5004755556
239,171.1338556744,128.7962969836,116.7526061158,126.3007591586
240,161.9181324091,123.0000708696,117.3936616361,123.5627090473
241,152.2628658771,117.348496925,118.3362218941,120.9049174549
242,142.9568235984,112.7016241964,119.6809767882,118.759838306
243,134.5806280858,109.7107920372,121.65008128,117.4199413591
244,127.8409834136,108.6520235015,124.5651109401,117.0094130673
245,123.7732030051,109.3663568582,128.7616246497,117.4225740201
246,123.6214723246,111.3365032533,134.4654277023,118.2841675684
247,128.3749435071,113.8979143227,141.5900807786,119.0197491739
248,138.2538496795,116.4949828601,149.6044988556,119.1179310556
249,152.3641389993,118.8654495836,157.5386339825,118.4132276313
250,168.7058056449,121.0990316136,164.1902626038,117.2517430001
251,184.604594465,123.4919176435,168.4692970339,116.4100718122
252,197.2818695075,126.3368369416,169.7369515208,116.7843710445
253,204.5529964342,129.7064272454,167.9850093172,119.0794047341
254,205.3022521419,133.3770202954,163.7595543665,123.601687105
255,199.6640866917,136.8861228902,157.9004740858,130.2334804205
256,188.8945621135,139.7285635368,151.2257222528,138.5520624704
257,175.0263751794,141.5720789896,144.2984808365,147.9109181835
258,160.3777808061,142.4022974014,137.3912383752,157.5475826904
259,147.1927769169,142.5519161226,130.58917396,166.617496622
260,137.3341398403,142.5673918422,123.9531156916,174.3140762806
261,132.1590336473,142.9981083569,117.6454263472,180.0635704126
262,132.3893795815,144.1744429505,111.9051606248,183.6608173247
263,137.985031966,146.0613704645,106.9759357905,185.3277754043
264,148.0179169373,148.2752796066,103.0099086382,185.6081766942
265,160.6618751968,150.2003221274,100.0223528307,185.1393892273
266,173.3979947042,151.2256465487,97.9587314139,184.4744313359
267,183.4615720723,150.9564928782,96.7121626232,183.9378466646
268,188.5114463713,149.3711351659,96.1829082242,183.5695782558
269,187.242320118,146.8707917036,96.2383219478,183.1260857042
270,179.7555503218,144.2125850692,96.6580102308,182.101664106
271,167.4923448342,142.3221182709,97.1469848635,179.8303875322
272,152.8139975478,142.0093365241,97.3719981472,175.695281808
273,138.3038253005,143.6542733783,97.1092404511,169.3995578128
274,126.1203211964,146.9822394962,96.4287934962,161.1478852671
275,117.5804650658,151.0247213832,95.7504295867,151.7149849955
276,113.0676234864,154.3571092857,95.8078837415,142.2342217254
277,112.2150844692,155.5448153859,97.3726613948,133.8718066847
278,114.2691282011,153.66257733,100.9038264628,127.5170248297
279,118.4267686561,148.6180549538,106.2424898092,123.676595603
280,124.0512298402,141.1930562133,112.569606417,122.6054661677
281,130.7113135081,132.7466983139,118.6615851168,124.5113557112
282,138.0398707108,124.7755594093,123.3445148886,129.6317773123
283,145.5845447686,118.5422629877,125.946698328,138.0882246509
284,152.717064117,114.8308994071,126.5100603144,149.4972397793
285,158.719691392,113.9288114868,125.6805110117,162.6533347301
286,162.9205942507,115.6861247291,124.3695130782,175.5343420217
287,164.8975118874,119.6077462332,123.3733206988,185.7546881476
288,164.499577141,124.9632929995,123.0992431379,191.3714890447
289,161.7798282041,130.9263611754,123.480884015,191.6472467565
290,156.91701329,136.7415309006,124.090397339,187.3378249208
291,150.156685808,141.8800110024,124.3729744447,180.4426389363
292,141.9590128519,146.1244638191,123.8790503914,173.4066507543
293,133.1121762285,149.5117894952,122.4631116486,168.2648308538
294,124.7523290226,152.2014109687,120.3523520938,166.040700349
295,118.1746961875,154.3173487161,118.0674404805,166.5912017052
296,114.4534255004,155.8800756503,116.2613938906,168.8965159339
297,114.08949171,156.8100096724,115.5264051469,171.5033777838
298,116.8320691437,157.0147495511,116.2571714882,172.9901824312
299,121.7771073779,156.443380327,118.5120481336,172.3431596783
300,127.6570078048,155.1246119607,122.0120873511,169.1591934708
301,133.2189176232,153.1727896201,126.1519392,163.7180532912
302,137.5024335648,150.7521050271,130.1068362346,156.8710390505
303,140.0178253295,148.0558582032,133.0420918413,149.8192135097
304,140.8211842237,145.2731158495,134.3773859832,143.7907526003
305,140.4853003209,142.5647038226,133.9784801313,139.8502076156
306,139.9275760461,140.0774076234,132.2498777556,138.8046569253
307,140.1384795979,137.9720287727,129.9872078729,141.2326843468
308,141.7866294841,136.4422328318,128.0857735176,147.4695936579
309,144.9693301416,135.6735575826,127.216440849,157.4416286112
310,149.1379672853,135.7533265562,127.6146407529,170.3989623241
311,153.3247816595,136.5788009155,129.047888523,184.7358557713
312,156.5710909046,137.8250224758,130.9238872562,198.0522689575
313,158.3255448814,139.0633132027,132.5435536217,207.7178586021
314,158.6591026517,139.8942134429,133.3224725833,211.6450729165
315,158.1704789501,140.1247338534,132.9642224161,209.1067063256
316,157.6181711895,139.821535271,131.548076186,201.0557142039
317,157.5145587295,139.2298444603,129.5137977522,189.8782774661
318,157.8791444804,138.6200675992,127.544854071,178.5731714453
319,158.2554854816,138.1729372466,126.3753921525,169.8134961243
320,157.9852353037,137.9513457689,126.5729306081,165.1821761224
321,156.4817907897,137.951680615,128.3741155286,164.9354847942
322,153.4650444907,138.2010558556,131.6243177026,168.203052894
323,148.9682146429,138.7868500148,135.8789049316,173.4441407949
324,143.2528999349,139.7842772382,140.5698069088,178.9873160605
325,136.6832526313,141.1967754068,145.1922148136,183.4251429628
326,129.7480328243,142.8600993499,149.3595298377,185.9165821699
327,123.0890222603,144.4623545952,152.7760517583,186.2869797258
328,117.4963453529,145.6475301299,155.1204370443,184.960373707
329,113.7991749745,146.1767854009,155.9747298143,182.7336301956
330,112.5983703554,146.0323576491,154.8943913226,180.4763474409
331,114.1365864613,145.4438261542,151.5636090819,178.8460536758
332,118.2145356365,144.7504988095,145.9918841455,178.1929328562
333,124.3255292861,144.2318533765,138.6468076082,178.5997560368
334,131.8542780301,143.925199831,130.4477800835,180.0764833839
335,140.1967383887,143.6049407308,122.5496642563,182.6793156231
336,148.7832471892,142.8914355744,116.1260645843,186.4900314804
337,157.0191313602,141.4816840215,112.0834614756,191.4787847318
338,164.2001861454,139.3634706338,110.8705337687,197.3018920742
339,169.547510952,136.8904714464,112.4289994161,203.1693370024
340,172.3097589771,134.6741902072,116.2672747323,207.9571946515
341,171.9202828472,133.3435566368,121.6541388402,210.484804816
342,168.184543513,133.2874667764,127.7665529197,209.8854247141
343,161.3645016598,134.5272640442,133.8764739603,205.9138554572
344,152.1848236069,136.7216275682,139.4047749989,199.0102288687
345,141.7215633427,139.315892877,143.986171355,190.1856637976
346,131.1640651462,141.7260390074,147.5161786839,180.69827462
347,121.5756512836,143.4811617375,150.2347504445,171.7268668642
348,113.6949439237,144.2727773771,152.7914205975,164.085325474
349,107.8670484752,143.9592265548,156.1800127059,158.0761897485
350,104.0989845385,142.5225980034,161.4886874639,153.5006998072
351,102.1680975761,140.0377914999,169.4497402529,149.8099079153
352,101.7252778722,136.6616121677,179.9551257492,146.3895031146
353,102.3439035389,132.6293703194,191.801924057,142.8031728289
354,103.5872862215,128.2181964231,202.8189437887,138.9894637952
355,105.0188413133,123.7312886748,210.4627653257,135.2330057176
356,106.3039529389,119.4595626478,212.6316829655,131.9706404318
357,107.3031340071,115.6687383825,208.4146239169,129.521382453
358,108.1026294554,112.5905856309,198.4141502009,127.8708528299
359,109.019217922,110.4433233853,184.5222435196,126.6052411342
360,110.4654951255,109.424364942,169.3212684004,125.1140380348
361,112.8318695285,109.7012919533,155.299115816,122.8132223399
362,116.3459737255,111.3629532254,144.2889885679,119.4616973488
363,120.9687298591,114.4074132271,137.1727923187,115.2435296259
364,126.3965362557,118.6793006173,133.9531538486,110.741757774
365,132.1263134643,123.8633905264,133.9832731883,106.7338899909
366,137.6561129822,129.4916927397,136.3380575804,103.9198607104
367,142.715305115,134.9723934946,140.0878719047,102.7252433225
368,147.479424212,139.6848706992,144.4560641785,103.2465130356
369,152.5617755945,143.0840407279,148.8109697739,105.230540834
370,158.7273642956,144.8484274501,152.5294948114,108.2305219056
371,166.3794607098,144.9859275786,154.8936144285,111.7647384841
372,175.0913505741,143.8595759519,155.0976265442,115.5261359632
373,183.4589688258,142.0978465834,152.46897064,119.5820266904
374,189.4475682731,140.4420465838,146.8085979323,124.4222079932
375,191.2039894702,139.5486471184,138.6377178074,130.8477769126
376,187.8561604778,139.8296318966,129.2072292188,139.6028126077
377,179.9758724316,141.3762960297,120.2061899758,150.9095227413
378,169.4556220059,143.9424774408,113.2858463661,164.1316903272
379,158.8050516663,147.010105942,109.6804677548,177.7376821531
380,150.3441577861,149.9028281867,109.9887191668,189.6894369972
381,145.5033754643,151.9246883782,114.177846266,198.0911749298
382,144.5289499465,152.5322481767,121.7129305734,201.8024804371
383,146.6005134567,151.4354707316,131.7224225099,200.7430786187
384,150.260909888,148.6741506036,143.1337570254,195.7495990402
385,153.9670959498,144.6330892591,154.8189136872,188.1177714311
386,156.5700726187,140.0226049439,165.7123545046,179.0711860765
387,157.6697567324,135.7780018086,174.9085109241,169.4373793547
388,157.6397203046,132.8589799437,181.6925856025,159.6271432217
389,157.3614727948,131.9668898023,185.5251395265,149.8184766455
390,157.7550485893,133.2580579726,186.169585022,140.2421414264
391,159.2821121303,136.2169850057,183.8503311267,131.2598925918
392,161.7099827114,139.7834247455,179.4827346469,123.3627000372
393,164.1684126524,142.7181889463,174.6437549526,116.9866286976
394,165.5540340839,144.0486257861,171.2384406867,112.3690619458
395,164.9979248789,143.3779523151,170.8956229685,109.5178873042
396,162.2515995039,140.9911397481,174.3648240412,108.2520042567
397,157.793053415,137.6860685033,181.1746861782,108.3156555312
398,152.647712418,134.5054749148,189.7252386966,109.4780119172
399,147.9827286824,132.4339974833,197.7892365713,111.536854399
400,144.6861398385,132.1537441301,203.172731738,114.2922004564
401,143.0524842878,133.8779633992,204.3463987894,117.5320284851
402,142.7081912565,137.3376616739,200.8288346738,121.026184597
403,142.7953426236,141.8720725463,193.2023136985,124.5665550189
404,142.301055735,146.6800979603,182.8891628529,127.9591667448
405,140.4496987064,151.0941982402,171.6952120865,130.9605356898
406,137.0570896381,154.7368568761,161.367474642,133.2441011474
407,132.630962034,157.5029260246,153.2736333837,134.3735954669
408,128.2442958046,159.3732899152,148.1793095573,133.9225934761
409,125.2038724173,160.227625081,146.2311580644,131.7150919585
410,124.6662707866,159.8196238044,146.9833415584,128.0390531086
411,127.3575846131,157.8978167416,149.5297976547,123.7459238302
412,133.4314059404,154.465849975,152.7274145978,120.0693361944
413,142.5643771557,149.9115989735,155.494515286,118.2322296433
414,154.1538176959,144.9457398963,157.1144473184,118.9919520885
415,167.516554588,140.347854783,157.4715611492,122.322862208
416,181.9524733854,136.6611902284,157.0371457524,127.4208170662
417,196.6742459722,134.008438383,156.6984241667,133.0293568849
418,210.6855113841,132.0930295114,157.4212089637,137.9229067037
419,222.6723417316,130.394475954,159.8677383581,141.3243423155
420,231.1412583312,128.4344633495,164.1433499744,143.1010192203
421,234.6993484757,125.9817838858,169.749929766,143.6096727682
422,232.547477523,123.1675112216,175.748653974,143.4177146128
423,224.835418663,120.4230391761,181.0480569484,142.9767297935
424,212.810936515,118.3437043707,184.7297089556,142.3888203573
425,198.5768550496,117.4915085515,186.2045271798,141.4596394641
426,184.5714664432,118.2252533149,185.3112382783,139.8083959069
427,172.971268572,120.5758906852,182.2867608634,137.1740292798
428,165.1696523437,124.2036383186,177.7138596833,133.6653404536
429,161.5162749699,128.4846012737,172.4816269523,129.943710091
430,161.3212056628,132.6637247775,167.6942959277,127.1091092272
431,163.1206065713,136.0464306455,164.5095657765,126.3882777419
432,165.1478713807,138.1613311953,163.8662802909,128.6198894643
433,165.8676386845,138.802580924,166.1698301541,133.8765602148
434,164.4650566113,137.9789370823,171.0554834263,141.3693886609
435,161.0269547897,135.8154241154,177.3182490242,149.6675508657
436,156.4693867591,132.503579321,183.1117826723,157.2630101013
437,152.1296902943,128.3251406027,186.4560874406,163.0766142462
438,149.2338670297,123.7138710006,185.8822805762,166.7659265636
439,148.4951829942,119.2661432579,181.0066231604,168.7053685103
440,149.952968483,115.6668268728,172.7223447458,169.6835492356
441,153.0865282997,113.4967854984,162.9435998554,170.5192458854
442,157.0769133196,113.0929486611,153.9360862372,171.7664137356
443,161.1262363117,114.4396580622,147.5240948045,173.5641225692
444,164.6575714908,117.2277360642,144.5751345515,175.6867399799
445,167.3563123831,120.9666297345,144.9168858876,177.6581663918
446,169.1592349618,125.1408729096,147.6508749914,178.8778670956
447,170.1097432032,129.3495045861,151.6641949916,178.768376422
448,170.2972346203,133.3872792359,156.0447702829,176.8678795204
449,169.8299582921,137.2486401569,160.2518608383,172.9158097871
450,168.9361482288,141.0842871739,163.9891325732,166.9227421092
451,167.9893227728,145.0555767424,166.9944672926,159.1602893105
452,167.5002247232,149.1792521403,168.9154377766,150.1242389782
453,167.939386969,153.172621118,169.3630143898,140.4842062603
454,169.4914878959,156.447221022,168.1502661086,130.9701865953
455,171.8815665508,158.2792640421,165.4496998915,122.3215542175
456,174.3553854005,158.0874341755,161.7676334085,115.1688587999
457,175.9605447507,155.7486710067,157.8074773067,109.9450872699
458,175.9313162528,151.7553753103,154.1937269868,106.7495873774
459,174.0525595306,147.1696309465,151.3216542344,105.3320016951
460,170.8019679388,143.3469946555,149.4404723487,105.1064473167
461,167.2313619126,141.5552116498,148.8637932975,105.3698218252
462,164.6805088455,142.6254507185,150.1361087354,105.5169904195
463,164.3478834732,146.6948410759,154.0322159132,105.2870653784
464,166.9348601231,153.134792948,161.2936393604,104.8720326996
465,172.3815369581,160.6392319619,172.2178011217,104.807703292
466,179.7574873963,167.5153619856,186.3102550321,105.753824843
467,187.4193579539,172.1298561433,202.2136755234,108.1852435804
468,193.4787049248,173.335179071,217.9355565257,112.1781764426
469,196.4500721951,170.8129649054,231.3114912854,117.3359712041
470,195.9058389589,165.1448808047,240.4554773672,122.9253471283
471,192.747147808,157.5929383678,244.1041930113,128.1622848735
472,188.8995183433,149.7187859394,241.7133170816,132.5176404999
473,186.5299956387,142.9736246258,233.4274219107,135.9291178679
474,187.1145720224,138.3826288063,220.0033352696,138.8262919242
475,190.7997370841,136.4151479696,202.7366708337,141.999460594
476,196.3975652189,136.9747609736,183.3243534567,146.3166151103
477,202.0111014397,139.498357288,163.7131269057,152.4216015564
478,205.8758013725,143.1352917251,145.8136204737,160.4781969607
479,207.1031567055,146.9327908524,131.2203030849,170.0265491912
480,205.9665318766,150.1417801611,120.9967904021,180.0155172448
481,203.6546482979,152.4031953709,115.601325797,189.0025262011
482,201.6605252554,153.8402843879,114.9359852209,195.5387107872
483,201.115609913,154.9146740664,118.4622052109,198.575449448
484,202.333030486,156.1710258717,125.2798537441,197.8081545194
485,204.7548792315,157.945450935,134.1905737351,193.7741644915
486,207.2205074991,160.212651214,143.7088050034,187.6453529003
487,208.4409395191,162.6142543979,152.2069761751,180.8281502453
488,207.4961651343,164.6168522,158.2475689764,174.5016191153
489,204.1044650257,165.7100969301,160.9762384737,169.291811566
490,198.7236883919,165.5874100996,160.4959879455,165.1705503539
491,192.3623181088,164.2242882254,157.966418475,161.6103594341
492,186.2952951519,161.9215814305,155.2425090146,157.8548272993
493,181.686873608,159.268107378,154.2364698107,153.2954387808
494,179.3227554666,156.9825704791,156.1702182426,147.7732474356
495,179.4777841153,155.6844625289,161.1133431479,141.7305602565
496,181.9325068937,155.6217733611,167.9520109884,136.1438912996
497,186.0971582192,156.5522056574,174.8308400049,132.2307642312
498,191.158757627,157.7862337237,179.8170913211,131.029982609
499,196.1791036128,158.4416175853,181.5311318808,132.9644600769
500,200.2005680844,157.7939295417,179.5129944972,137.5530309746
501,202.4001308772,155.5621805745,174.2323569205,143.5012079511
502,202.2898834922,151.9780609843,166.7631082913,149.0262106183
503,199.9247524453,147.7047177041,158.3642426246,152.4619481529
504,195.9311887823,143.5397903066,150.0662273647,152.7859479779
505,191.3382425096,140.1538969734,142.4742274599,150.0357195128
506,187.1906251858,137.9069953163,135.732146544,145.3123952897
507,184.2382086317,136.8661762926,129.7277251619,140.3960265457
508,182.7483790368,136.9292428019,124.2971369473,137.1646709465
509,182.5296153435,137.9366228802,119.3924861821,136.958210359
510,183.0800708792,139.7501030242,115.0740786128,140.2072024533
511,183.7592483785,142.1790458921,111.455141982,146.3888426284
512,183.9113438438,144.8917992942,108.5797241107,154.3618891195
513,182.9618692947,147.3832613563,106.4294810856,162.8012172297
514,180.58716943,149.0894245185,104.9864211233,170.5929913273
515,176.928998246,149.568951388,104.3439841982,177.0222006507
516,172.7833932331,148.6814869992,104.7754258001,181.7257343017
517,169.4855441486,146.7000876529,106.6302055636,184.5571125731
518,168.6055333651,144.2312132899,110.1700576759,185.4919218034
519,171.3000527068,142.0279910628,115.3367382118,184.590663937
520,177.8342471501,140.8092853207,121.5738629257,182.0537780623
521,187.3659154986,141.1143320394,127.8651989913,178.2924779137
522,198.2744960026,143.2406449,132.9333491013,173.898775547
523,208.786327833,147.2193377734,135.6260585647,169.6096176393
524,217.6172538924,152.7474088857,135.2311815088,166.1771441143
525,224.2753627669,159.1331787015,131.7612450445,164.2094926072
526,228.8623298412,165.2778400472,125.89329949,164.0030300831
527,231.653819484,169.8326776456,118.7694871756,165.4070152508
528,232.6899076099,171.5621418883,111.7044448171,167.7628797822
529,231.7388713774,169.7625017352,105.9282726136,170.0009369039
530,228.6013458796,164.6010260149,102.4549584469,170.8201883446
531,223.5613437356,157.1689685547,102.0015949166,169.0594458223
532,217.605505304,149.1505397499,104.863444771,164.0461043797
533,212.3192195913,142.3086429569,110.7737813496,155.8541555997
534,209.427009211,137.989173329,118.8088409987,145.3256384633
535,210.2461181663,136.8117492716,127.4875463989,133.8871300344
536,215.2645553917,138.6777461334,135.1018904885,123.2076336363
537,223.9473912733,142.9739949563,140.2204294576,114.8202306597
538,234.8638038249,148.8428595834,142.0649639478,109.8843148286
539,245.9883829297,155.4262162153,140.70814702,109.0861350735
540,255.1217576793,161.9961795323,136.8816794286,112.6637524673
541,260.4402253804,168.0162735466,131.6606111269,120.4033069162
542,260.9652243739,173.1083230112,126.1121967812,131.6935063396
543,256.8619638999,176.9875439547,121.1469658257,145.4985661253
544,249.4341661036,179.4009476791,117.4448228484,160.4492500146
545,240.7420034168,180.1073835851,115.461359284,175.0296667132
546,233.0221633613,178.9224815555,115.378216106,187.8367580735
547,227.9394536737,175.8577118882,117.0389876656,197.8595569145
548,226.1559972604,171.2643111679,119.9090476459,204.6734897737
549,227.1755522343,165.8403881933,123.2163937492,208.4772217309
550,229.6152614869,160.4987652139,126.1387318369,209.9341864052
551,231.6909565599,156.0876745044,128.0943881703,209.9079594833
552,231.7927160474,153.141093499,128.9242096503,209.1012029735
553,228.9402335768,151.7136169388,128.988627464,207.8541175578
554,222.9716359917,151.4621207697,129.0428180134,206.1130456672
555,214.4714973662,151.8285666135,130.0908174539,203.6632494567
556,204.4685713909,152.2636056278,133.1609580684,200.5102216234
557,194.0769350017,152.3867503429,139.0940256195,197.1425249962
558,184.2450758166,152.0671474234,148.3500052026,194.5033297235
559,175.6239141952,151.4078027209,160.8053233864,193.5937278367
560,168.5629700576,150.6676893567,175.6056358253,194.8667108537
561,163.2124089301,150.1703040475,191.1890271398,197.8190188759
562,159.565457874,150.1520753309,205.4778882558,201.0224400944
563,157.554141277,150.6224480468,216.290759317,202.5940989728
564,157.0875838672,151.3160535362,221.8465126152,200.9787482817
565,158.1226563803,151.7409464985,221.1950548689,195.5531055771
566,160.6825806845,151.3887323077,214.4427857946,186.830822882
567,164.7683802428,149.965328345,202.6955916036,176.2108239224
568,170.2724289803,147.5475746188,187.7535973909,165.404919081
569,176.9155737262,144.5586952133,171.6990866954,155.8706138519
570,184.2389736746,141.5617693928,156.4769810822,148.4669361642
571,191.7763052156,139.0389636123,143.5870065221,143.3631835456
572,199.1657493948,137.237714508,133.9205543254,140.2435387802
573,206.240291482,136.1872783476,127.7760175257,138.5776045087
574,212.9052957834,135.8057572958,124.965687512,137.8900459989
575,219.0058815483,136.0288046545,124.9937623721,137.952813729
576,224.2422084674,136.8637796642,127.2328285416,138.8011917447
577,228.243025883,138.3287089075,131.017247357,140.6536168235
578,230.8098793308,140.4078572697,135.6966214601,143.7590799174
579,232.0929485118,143.0001364607,140.6430501221,148.2554876028
580,232.699038093,145.9513387621,145.2490123557,154.0474499555
581,233.4918041483,149.0756188294,148.9943055377,160.7953313192
582,235.2331389313,152.1567585888,151.5840854352,167.9115574632
583,238.2246979705,154.8731093775,153.1098270987,174.6742558104
584,242.1546678083,156.7648163173,154.1564061758,180.3235724566
585,246.1742173649,157.2550304885,155.6979901135,184.1767052234
586,249.2506483809,155.8130970466,158.7870631943,185.7574928015
587,250.4834211444,152.1811810644,164.1732627004,184.8211153315
588,249.3449276701,146.5758983656,171.9545130449,181.4186641308
589,245.6480925571,139.7346356648,181.5209319492,175.8846143461
590,239.3784354093,132.7328331544,191.7569570605,168.8031055552
591,230.5920274633,126.6558176239,201.4038924769,160.9548020293
592,219.4204820463,122.252728018,209.3718792096,153.1992732872
593,206.2546231453,119.744806326,214.8612854677,146.2919652414
594,191.9224889537,118.8560654619,217.3319236451,140.7452587491
595,177.6457064747,118.9880608348,216.3675985897,136.7367544739
596,164.8521733185,119.4991279135,211.6128675814,134.1256373244
597,154.9021689484,119.8833293868,202.8363863582,132.5284088938
598,148.9012312571,119.8632937002,190.1246468549,131.447245331
599,147.6384207924,119.3967987121,174.0957789695,130.3970872426
600,151.5501151649,118.6533866912,156.023295311,129.0560499224
601,160.6206194573,117.9904553593,137.7241818055,127.4010390331
602,174.1738486419,117.9483193513,121.2399566769,125.8238039789
603,190.74582065,119.1676219629,108.3957631913,125.1037012311
604,208.1485733399,122.2238846582,100.3816211597,126.2291652917
605,223.8521498507,127.4205733511,97.5326887291,130.13354046
606,235.5689787709,134.6678742938,99.3453304131,137.3589703131
607,241.8177592999,143.5302541963,104.6559347622,147.8412777635
608,242.3034042219,153.4102478901,111.998594653,160.8621405029
609,237.8806042319,163.7880904004,119.9173133778,175.1754304902
610,230.3317189432,174.3020239923,127.189559505,189.2522329082
611,221.8778681984,184.6683110035,132.9315435165,201.5789558618
612,214.6350358617,194.4646496293,136.5874304512,210.945761379
613,210.18491583,203.0239699058,137.9456891628,216.618785027
614,209.2594856473,209.4935388441,137.1602252972,218.4049110571
615,211.7259628484,213.1209920163,134.795807096,216.5470352183
616,216.7539422592,213.5313582537,131.7978413867,211.6195437992
617,223.2061285719,210.8931408992,129.3572504295,204.4175986377
618,229.9738849778,205.867848702,128.6209901948,195.9134900854
619,236.299403648,199.4206746975,130.3724931382,187.2350835232
620,241.8965227251,192.6029199599,134.7931861679,179.5462193954
621,246.8899011575,186.337098839,141.3524027786,173.824353226
622,251.6035507279,181.2892794679,148.9175547814,170.6389725081
623,256.2627703638,177.7612832378,155.9986401747,169.9980594845
624,260.8084162594,175.6403989165,161.1193217952,171.4238702772
625,264.8888644063,174.4447361246,163.2542104397,174.1518997972
626,267.99633342,173.5155708309,162.1241689425,177.4145070292
627,269.7327920313,172.2719372999,158.3138919175,180.6084561937
628,269.9546549427,170.4676259927,153.0609520656,183.3214475852
629,268.7665017598,168.3254029159,147.8938000381,185.2765272533
630,266.4455030979,166.4465371219,144.1693852269,186.2940649035
631,263.3582775523,165.5062799324,142.7618634423,186.2758827056
632,259.9049509262,165.912900354,143.9126656579,185.2544896067
633,256.4501539756,167.5421772053,147.2803798996,183.3657820689
634,253.2325560486,169.7236178675,152.1110249217,180.7581768659
635,250.2081115434,171.4526805755,157.4843073658,177.5189092498
636,247.0357056008,171.7600667481,162.5195767938,173.5917798413
637,243.263594938,170.0931192851,166.5596428881,168.8671185003
638,238.7071434171,166.4867015124,169.2405114357,163.3483051988
639,233.7413248425,161.5399496849,170.4649455156,157.3333422277
640,229.333068617,156.156003095,170.2758133868,151.4936740761
641,226.7247409017,151.2350924791,168.8226654146,146.749513836
642,226.8348423389,147.3657509355,166.3544692872,144.0322286459
643,229.8918838607,144.7056688042,163.3053693953,143.9421544256
644,235.2470185768,142.9634824758,160.3167108313,146.5845816965
645,241.7463842761,141.5679803998,158.0798469577,151.5415704596
646,248.1816009731,139.900066568,157.1104067552,158.0495633379
647,253.7971292097,137.5598182412,157.4899082286,165.3260504133
648,258.4586706564,134.5561109839,158.8219830816,172.7697256271
649,262.5794854543,131.3399659789,160.3758902233,180.0725904626
650,266.8212107331,128.6964927063,161.3622677948,187.1123028849
651,271.7305355119,127.4450887742,161.1718559023,193.7161537822
652,277.4652653648,128.1571733668,159.4986904012,199.4715479375
653,283.6336046981,130.9709173453,156.3236840522,203.6508615093
654,289.3159827285,135.5409712815,151.8133777545,205.3928710415
655,293.304246402,141.1866053274,146.2632894985,204.033190249
656,294.4369669957,147.0955489752,140.0339238329,199.4673088402
657,292.0772766485,152.4956088344,133.5169128093,192.3321337983
658,286.4038668584,156.7209329875,127.073447477,183.8992494647
659,278.4592668312,159.2255588218,121.0394763315,175.7390146074
660,269.8914169414,159.6194203935,115.7133084805,169.318668539
661,262.4975841258,157.7399276502,111.4051625564,165.6685536657
662,257.714617246,153.807315872,108.4271300265,165.2799308564
663,256.2818966431,148.5511938306,107.0343160497,168.1122180701
664,258.1206127392,143.2009725653,107.3172229349,173.6753087768
665,262.3917577909,139.2699373566,109.0953791229,181.1845010951
666,267.6808885931,138.1332752749,111.9159790796,189.7176182824
667,272.2477085044,140.5658818715,115.159316158,198.4598799617
668,274.4523619335,146.3836814313,118.2550303253,206.904679739
669,273.1089489365,154.3875449544,120.8921690713,214.8995921568
670,267.8291330811,162.6728404461,123.098299465,222.4855789114
671,259.2084205947,169.2343242577,125.1530345262,229.6175145464
672,248.7019810235,172.6441651599,127.3788872437,235.9017134789
673,238.3977530817,172.5107796,129.8917236926,240.5797910941
674,230.5035212202,169.55222946,132.4792439968,242.7842889529
675,226.8634892346,165.2192937534,134.6713193681,241.963493113
676,228.4630118227,161.1274515738,135.9621800068,238.2134254193
677,235.1715717971,158.4996928609,136.0484286889,232.41112681
678,245.7046193297,157.8631334106,135.0140273003,225.9854551919
679,258.0141142441,159.0407631194,133.3010807114,220.4734773598
680,269.8668562582,161.3781201733,131.5505562594,217.0195369776
681,279.5444198221,164.049438929,130.3707642953,216.0285213535
682,286.3136537706,166.3181898004,130.1815461425,217.1388113763
683,290.4966730512,167.703431695,131.1416235087,219.4304167996
684,293.2055608068,168.0379199033,133.2024788558,221.877704653
685,295.7991942707,167.4247606448,136.1880797651,223.6637106696
686,299.2960928905,166.1454321614,139.866705318,224.4073490613
687,303.9711052315,164.5208933907,144.0200307535,224.1451430117
688,309.259338732,162.7895792071,148.4784710713,223.2061261398
689,313.959315737,161.0102195589,153.1803611076,222.0843962252
690,316.6686143618,159.108672449,158.206769645,221.3188594602
691,316.2827751449,156.9577427718,163.76565991,221.3204181058
692,312.3809144185,154.5183391887,170.0653696253,222.2606285214
693,305.3961920494,151.9308883503,177.1174710588,223.9223375563
694,296.4429314536,149.5365881049,184.5780944196,225.6756593434
695,286.9097358154,147.7946761286,191.6396150444,226.6560468256
696,277.9398197509,147.1051853186,197.1434088094,226.0768564488
697,270.0455987944,147.6307631997,199.838611384,223.6191567554
698,263.1064070628,149.1857785545,198.7585479169,219.6493725298
699,256.6316029418,151.2347341996,193.578660901,215.1899894657
700,250.2353454554,153.03740386,184.8478058394,211.5792252769
701,244.0301089325,153.8669181216,173.9156195896,210.0125997049
702,238.6598070842,153.2630823344,162.6087961273,211.0966820511
703,235.0723239691,151.1738056652,152.7633664405,214.6469281784
704,234.056194483,147.9597495874,145.807281839,219.7133852328
705,235.817991436,144.2086260814,142.5115013061,224.8930175634
706,239.7672862521,140.5237246512,142.9419096411,228.7536876345
707,244.710133952,137.3340752575,146.5335482431,230.2440025533
708,249.1544299827,134.8451421572,152.2703435682,228.9487202381
709,251.9280482079,133.1302686944,158.8528300751,225.1328597526
710,252.5677779844,132.2163088794,164.9594209866,219.5281180394
711,251.5488135656,132.1734012597,169.5261646075,213.0925457906
712,250.1117905194,133.1025778609,172.0495014544,206.7707661052
713,249.7786483895,135.0800572297,172.7205972522,201.3649645992
714,251.7217612783,138.1111128634,172.3296098628,197.5611784271
715,256.2589333998,142.1211803102,171.9751019782,195.8659080823
716,262.6465325507,147.0182386643,172.6467230619,196.5626278531
717,269.3120748117,152.7326216531,174.9337748727,199.6543538698
718,274.3945385367,159.2190211059,178.8929344404,204.8029987244
719,276.425314529,166.3659937297,184.1443503785,211.4022695287
720,274.8715493503,173.8810207411,190.0637799854,218.7070138486
721,270.3505096016,181.2012796267,195.9925238274,225.8695280827
722,264.4506863599,187.526511512,201.3425132224,232.0617165359
723,259.2013754775,191.9863689685,205.5732746405,236.5057672645
724,256.3738754686,193.8786483705,208.1116947395,238.6273274687
725,256.8907444504,192.8721285154,208.338173411,238.2575253482
726,260.4595814727,189.0917234687,205.6887273216,235.8218289237
727,265.6950334773,183.0371461291,199.8881809888,232.442130128
728,270.6276854227,175.4450328271,191.170064817,229.8019785962
729,273.41031672,167.1376319353,180.3182565264,229.7898977694
730,273.0124979239,158.9221983596,168.5423331599,234.0474246276
731,269.5633029936,151.5274805421,157.1712247385,243.4209233693
732,264.2881098411,145.5416493417,147.3724688169,257.6378694017
733,258.9832826385,141.3289158726,139.9714214716,275.1917518159
734,255.4107011035,138.9704739044,135.380146531,293.5649967123
735,254.7782595162,138.2444415529,133.5847033163,309.7428767237
736,257.5164449011,138.704472581,134.149904166,320.9382065637
737,263.4503138201,139.8065970326,136.2950213244,325.2425801953
738,272.0332449456,141.0635454335,139.1068966688,322.0797504665
739,282.6664756868,142.175619525,141.8202442245,312.3363478861
740,294.7740340612,143.058999429,144.0860921688,298.0406699982
741,307.7120647635,143.8050170375,146.0303400563,281.8073969621
742,320.5715980986,144.5574382794,148.0915496136,266.1312232406
743,332.0989715303,145.3606833328,150.7015048787,252.8540190548
744,340.8768735812,146.0575955862,153.9601348388,242.867273639
745,345.7276163449,146.273547543,157.5946087654,236.1803691939
746,346.173036045,145.5284522214,161.1289028805,232.1582057269
747,342.7844701234,143.4345363807,164.167298189,229.8829799283
748,337.110944269,139.908046625,166.64682856,228.4266281149
749,331.2627794053,135.2556829247,168.9127808232,227.0106108513
750,327.2451324561,130.1302116874,171.5629013319,225.1767325587
751,326.3017543013,125.341516046,175.2061295338,222.7540047642
752,328.5466770095,121.6262791127,180.1882823064,219.9002272289
753,332.9122187365,119.4681520544,186.3963482934,216.9783522836
754,337.4818515291,119.0026982498,193.2270990415,214.4863712144
755,340.069094825,120.0178021817,199.7381599457,212.9816265897
756,338.8151154241,122.0444370777,204.9525957504,213.0308398696
757,332.7363765976,124.4637549252,208.2178862368,215.1830299122
758,321.9686959922,126.6654825601,209.4246232755,219.8403487547
759,307.712590127,128.2021942059,208.9922619704,226.9498614718
760,291.9261571143,128.8695422376,207.5862729746,235.7211545308
761,276.8283125672,128.7521446123,205.7523709705,244.4819068469
762,264.4898667154,128.1388608168,203.7138269965,250.9805984113
763,256.4014517995,127.4017392996,201.4193111578,253.0034825675
764,253.2228629094,126.8760381366,198.7892055676,249.2141591803
765,254.6768983299,126.8360191577,195.9633779012,239.70536505
766,259.6385633687,127.5396160133,193.3151116598,226.0825835858
767,266.4682491158,129.2644995615,191.2338074164,210.9634302799
768,273.5460369574,132.3067994236,189.8164852325,197.1174251626
769,279.6996160352,136.8772428401,188.6680236708,186.6789727836
770,284.480902987,142.968521506,187.0058831417,180.6876125436
771,288.1008102479,150.2523438546,183.9793732385,179.0321011011
772,291.0929907549,158.0911688181,179.1091939984,180.7789756557
773,293.9471587028,165.6536720465,172.5493394634,184.6274294177
774,296.9917287449,172.1011742595,165.067052021,189.3546080358
775,300.4736275576,176.7730354107,157.7567478937,194.1043913431
776,304.7506919672,179.2762892115,151.6486005031,198.4988055306
777,310.3184161524,179.5257863101,147.3460707922,202.5931375663
778,317.5692807489,177.7128717787,144.8938367366,206.7410909556
779,326.4874820941,174.2433253788,143.8837785702,211.3674418148
780,336.4446241351,169.6520575116,143.709739815,216.8186991965
781,346.3208812558,164.5241517588,143.933350641,223.2107823122
782,354.8691034102,159.4206926899,144.5200904709,230.3671706246
783,361.111177749,154.8483464276,145.8619123796,237.8546581069
784,364.5336059794,151.2072988923,148.6391911238,245.059678297
785,365.0181354904,148.7392406015,153.5371550957,251.3243672738
786,362.6849775336,147.4962964996,160.9679810551,256.0380058837
787,357.8701901998,147.3028952674,170.9005587698,258.7423303809
788,351.1245861487,147.8117906349,182.7970539454,259.1697785248
789,343.3457451146,148.6211754198,195.6478449152,257.225490499
790,335.7041697637,149.3813592719,208.0886212458,252.9399875111
791,329.3336385977,149.9110361607,218.6116714423,246.4619063327
792,324.9716149134,150.209672804,225.8743679123,238.0966216382
793,322.6972575419,150.4068109504,229.0896434922,228.3318405135
794,321.9982674864,150.6388665417,228.2919654125,217.9020850776
795,322.0761823094,150.9985169086,224.3953675658,207.7361554663
796,322.2389544862,151.5030441309,218.9208877525,198.8148842728
797,322.1524451728,152.1375584617,213.5246437593,191.9925786252
798,321.8374552643,152.9234472227,209.5226911116,187.7470546965
799,321.4195450554,153.9472562013,207.6022880322,186.1133305892
800,320.8638230376,155.3357207056,207.8085452143,186.7347488584
801,319.8858887367,157.1404508532,209.6905271085,189.0605672689
802,318.0645430208,159.2213506803,212.5392575922,192.5515343894
803,315.0777137155,161.1860296111,215.5762564314,196.8638572162
804,310.891727561,162.4564754499,218.1337019458,201.8960669346
805,305.773399681,162.4916176311,219.7468071015,207.7375518954
806,300.1725132563,161.0247938851,220.1792076358,214.6050457627
807,294.5544818,158.230884963,219.3599799389,222.7238997442
808,289.2741473353,154.7257761182,217.2267883715,232.2331771548
809,284.6199662955,151.3822106778,213.6202870584,242.9979383912
810,280.8962610787,149.0367168279,208.2728597595,254.4734884317
811,278.4480830801,148.2550237204,201.0340535733,265.601827347
812,277.5411136879,149.1896959517,192.1051780092,274.8141004841
813,278.2003686653,151.6759408108,182.1819086709,280.2883246987
814,280.0373239902,155.3914944606,172.3796411904,280.3987677091
815,282.2340780687,160.0369173812,163.9106903388,274.2409051018
816,283.7205690387,165.394449846,157.7189612215,262.0713617666
817,283.455108464,171.2460146722,154.2072344119,245.4448682737
818,280.7114812175,177.2630910023,153.2069540324,226.9725988982
819,275.297441292,182.9616285203,154.1018990066,209.7301421706
820,267.6650868018,187.8324625826,156.0590305438,196.5711417087
821,258.8242946073,191.5335499701,158.2801851502,189.4943402233
822,250.2122780555,194.0767033941,160.1196199774,189.2931596933
823,243.362387591,195.7959635302,161.2090935949,195.478590061
824,239.6143957868,197.1357523487,161.4591008818,206.51220853
825,239.8656193283,198.4006919604,161.0953421024,220.1887012103
826,244.4266461604,199.5819674614,160.5790077622,234.1019590463
827,253.0196046908,200.380195395,160.5435326984,246.1406627015
828,264.8857721717,200.3912070707,161.5977665758,254.8314134006
829,278.8709777072,199.3049268125,164.1350200672,259.5442461723
830,293.5386493024,197.0535636031,168.1542793954,260.5117999481
831,307.2435838016,193.8294455624,173.2465572133,258.6802201394
832,318.3908381647,189.983184994,178.656860987,255.3877150944
833,325.726085318,185.9285587247,183.5983853961,252.0439290298
834,328.646146667,182.0338280919,187.49382533,249.7580316784
835,327.3860791509,178.6047147573,190.2036618804,249.053349176
836,322.9110254281,175.9192919686,192.0355027271,249.7685403499
837,316.653440542,174.2567022928,193.6444689187,251.2021963729
838,310.1048797416,173.9040073967,195.8688168032,252.492653266
839,304.4476541288,175.0857990679,199.5624115284,253.0769184197
840,300.4278536236,177.832470366,205.365913866,253.0516510307
841,298.3197684512,181.8678837695,213.4785927963,253.2220885163
842,298.059592593,186.553739851,223.3761205205,254.7705209212
843,299.3837720352,191.0189028636,233.6703852416,258.6635431785
844,301.8608455853,194.3872704671,242.3130478752,265.1029264618
845,304.9649481631,196.0981610302,247.0892216465,273.1841918475
846,308.0814813368,196.0850076994,246.3961345269,281.1014430693
847,310.5695333122,194.7910809043,239.8382063609,286.7147247269
848,311.9731376671,192.9340189737,228.4314170516,288.313111168
849,312.2146799413,191.2120442247,214.2912967028,285.241254149
850,311.7841709307,190.0711014514,199.9823585235,278.1886838277
851,311.7190350083,189.6370441776,187.8281353045,268.9305854043
852,313.3745191994,189.8788098059,179.38950984,259.7134287011
853,317.9494430635,190.7709214505,175.2509907936,252.4660960467
854,325.996617836,192.4078711235,175.025885094,248.16326706
855,337.0660249131,194.9204920789,177.5913089356,246.5701293231
856,349.659287631,198.3122689813,181.3874870295,246.4635353333
857,361.4441302947,202.2850116247,184.8538891351,246.2446620881
858,369.8031610294,206.2222695058,186.7781679994,244.6638104546
859,372.4341771065,209.3224408964,186.5977270784,241.4188386676
860,367.9811951099,210.8480351264,184.4161349871,237.3193216647
861,356.3179859242,210.3808806734,180.9018451056,233.96165744
862,338.6537578206,207.9262035902,176.9487266949,233.1072151491
863,317.229568217,203.9284206621,173.4545744732,235.9578942398
864,294.8015590706,199.1422647871,171.0556004239,242.782175103
865,274.0939243741,194.4703208106,170.0352805442,252.8980042263
866,257.2255831405,190.7827859453,170.3013668825,264.9344027311
867,245.3619408949,188.7352124227,171.4251553488,277.2929283472
868,238.5898492647,188.6128257071,172.8218388627,288.4890688295
869,236.0104273607,190.2074879629,173.9771463846,297.4162330782
870,236.1270731833,192.8456425961,174.6143393447,303.4773491715
871,237.258011788,195.5738262856,174.799708993,306.6487812823
872,238.0339794543,197.492771973,174.8813890726,307.4334165881
873,237.7082104424,198.1076476574,175.2932091034,306.6340129758
874,236.2439826525,197.5197578654,176.3712352095,305.0150546828
875,234.2181408004,196.3552466328,178.1802431027,302.9046781319
876,232.5078284909,195.4196208651,180.500583562,300.0390802684
877,231.9199507752,195.3063529989,182.8861807515,295.6772362535
878,232.8951569992,196.0602729221,184.7697984394,288.9903903623
879,235.341225076,197.1892710428,185.5843401254,279.5483771034
880,238.7023234598,197.9528983205,184.9159095401,267.6822478204
881,242.193805684,197.7801953123,182.6481012975,254.5516772132
882,245.0823352003,196.6507944829,179.0797390779,241.9220367232
883,246.8589079715,195.1537456803,174.9114146238,231.7505448947
884,247.2868835818,194.2498210592,171.0792556253,225.6775057681
885,246.2961992699,194.7922149357,168.4575423021,224.6105674977
886,243.9114218767,197.0752562932,167.5641338995,228.5431046243
887,240.2595157453,200.6055444289,168.4050936087,236.6132716484
888,235.7087487925,204.2561015037,170.4953662412,247.3239713654
889,230.9360526271,206.707323604,173.0981485266,258.9709866778
890,226.9110040986,206.9687141233,175.5052141308,269.9695582197
891,224.613110282,204.7626756706,177.2522829519,279.0954316275
892,224.674659126,200.5747001986,178.1537348714,285.6237930425
893,227.1234308494,195.4017797236,178.2091346245,289.3980041992
894,231.3743161068,190.4006972409,177.3979739618,290.8273980572
895,236.4704070799,186.5651101614,175.5727809662,290.8458398145
896,241.4842461916,184.5843238104,172.4827920937,290.6345111631
897,245.8266506875,184.7854200913,167.9155311142,291.3161515561
898,249.3513871684,187.1747485792,161.9681114141,293.6134081188
899,252.2494171464,191.4190741975,155.2582907049,297.6305890025
900,254.8268180695,196.8816420931,148.97747888,302.9070728882
901,257.2283705747,202.6885928207,144.7024817564,308.6662683139
902,259.3210701575,207.9300144587,143.9730555074,314.1965449467
903,260.6152847679,211.8901241606,147.763219825,319.0490208348
904,260.4106944312,214.2818383225,156.0321154535,323.0826063907
905,257.9913244657,215.316677376,167.5600253316,326.2652580211
906,252.929433095,215.6003753167,180.1734058447,328.4648508401
907,245.3390375702,215.8933291978,191.3164551139,329.3235586484
908,235.9925398485,216.7923254735,198.7896729072,328.3504758301
909,226.248598204,218.5128637764,201.3628976686,325.130323523
910,217.7567078247,220.8460615768,199.0471089548,319.5431775714
911,212.0874227832,223.2554936075,192.9314638042,311.8781584007
912,210.3686475003,225.1458468553,184.7507421021,302.7155405037
913,213.1428650028,226.0688175427,176.3342323002,292.7811950893
914,220.3549093284,225.835269235,169.1636918282,282.8076927478
915,231.4840606425,224.4988073462,164.1622236173,273.534872454
916,245.698952897,222.2759669862,161.6717602944,265.7497567638
917,261.8319016275,219.44010337,161.6152526331,260.3194727213
918,278.4479907388,216.2802524526,163.6106890342,258.0001279013
919,293.9306403375,213.0593486372,167.1491199559,259.1930256139
920,306.7697984878,209.9507458566,171.656026025,263.733623433
921,315.9754208774,207.014422883,176.5858712148,270.8758544942
922,321.3439129623,204.1979727545,181.5409288452,279.4699040532
923,323.4611287205,201.4150719174,186.4535071789,288.3631999218
924,323.376279024,198.7269915158,191.6372498517,296.6652505252
925,322.0478147309,196.4953299755,197.7267684398,303.9002781927
926,320.0524359884,195.3915950408,205.3126718542,309.8685312825
927,317.506715697,196.212355794,214.4674521389,314.4614840737
928,314.3715012485,199.5378423109,224.375353327,317.5742661703
929,310.8669812933,205.3686437829,233.4118684974,319.0837368507
930,307.7489159333,213.0064467302,239.7040763762,318.9607294791
931,306.2230393733,221.1733564771,241.9798133901,317.3504581114
932,307.5702767334,228.4134451986,240.224593352,314.6348475595
933,312.5533456395,233.545660511,235.8194163719,311.4175203511
934,320.9222042214,236.0117423636,230.9988864898,308.5027592049
935,331.1941423603,235.9173197969,227.8995258391,306.7493215375
936,340.8959097377,233.8513230829,227.6788912836,306.8527920455
937,347.2528027384,230.5562684635,230.0271662011,309.0913480452
938,347.9963187745,226.6766309894,233.3195734322,313.1936058992
939,342.1197555036,222.6469905851,235.2594599228,318.3401909937
940,330.1337645564,218.7648732866,233.7440011845,323.4158732028
941,313.8781767962,215.2730650828,227.6506951238,327.3507500588
942,295.9229308392,212.4377108593,217.2292644983,329.3950744735
943,278.9098729493,210.5148811902,204.0020237373,329.2591394901
944,265.005451689,209.6304519441,190.2395352949,327.083085262
945,255.5898084528,209.6626130716,178.2539605901,323.4060251959
946,251.2173645374,210.1776170787,169.7585039992,319.0001984301
947,251.6844499258,210.498001737,165.5967480666,314.7343377141
948,256.2299468137,209.8984548324,165.6818975889,311.3411265241
949,263.7804884997,207.8503637078,169.2685580859,309.170617823
950,273.1824846036,204.2436028282,175.2375986765,308.0708377797
951,283.3931964858,199.4893162129,182.3471280738,307.4372060214
952,293.4923179483,194.4047419259,189.3917583783,306.3953534885
953,302.6375243897,189.9615191476,195.3114845932,304.099218085
954,309.9915147622,186.9852982804,199.234557819,299.9512409698
955,314.7089441561,185.9435816734,200.5688201627,293.811580703
956,316.1578285798,186.8586928568,199.065770424,286.0936419131
957,314.1326817129,189.4062834128,194.9249045958,277.7424070904
958,308.9539788265,193.0558318694,188.8102959718,270.1077141147
959,301.3708331941,197.2362782602,181.7889415022,264.6312492117
960,292.3149028175,201.4578970085,175.1185443783,262.4498209487
961,282.6589525915,205.4010805593,169.9757885736,264.0609504172
962,273.1679529408,208.9203204563,167.1668032751,269.0996722442
963,264.66678578,212.0421642383,167.0267615364,276.4534320065
964,258.181947939,214.9279320468,169.4035093888,284.5443021223
965,254.9217694088,217.7812579201,173.7546823656,291.701413988
966,255.9871649886,220.7820043051,179.2733375487,296.4955422169
967,261.9675400537,223.9969004232,184.9980368723,297.96016583
968,272.5791711955,227.349967938,189.9938391518,295.7501898583
969,286.6242924096,230.6112317664,193.5586271461,290.2060480089
970,302.2728180805,233.4469863359,195.406443147,282.3622985383
971,317.4591536631,235.5354367511,195.7467632018,273.7578748336
972,330.3995353247,236.699070257,195.1256083952,266.1046002436
973,339.8615071728,236.9923969929,194.1636936692,260.8298397347
974,345.3444199689,236.7281363309,193.2885602285,258.6455336202
975,347.0361671047,236.4065052207,192.6314188523,259.3820969767
976,345.6800990287,236.5998245803,192.116824479,262.094670301
977,342.3198455228,237.8205649591,191.6152567981,265.4161182265
978,338.0341690241,240.3956057093,191.0543053887,268.0598129955
979,333.6163887238,244.3327137564,190.4091666702,269.2195829591
980,329.4552087055,249.2471245237,189.6843314909,268.8357727038
981,325.564970245,254.3766262828,188.9012369631,267.533216476
982,321.7305346407,258.6793599784,188.13076408,266.3563977628
983,317.7899603489,261.0888273129,187.5353738977,266.3665499925
984,313.8529670176,260.7888072055,187.3137392625,268.2630686447
985,310.3900503777,257.4920166629,187.6233801923,272.3170912298
986,308.1179416623,251.5213451957,188.5059680548,278.4489785041
987,307.7616314324,243.7568396461,189.8427834443,286.4680682355
988,309.8113496684,235.3814564816,191.433858133,296.2960717536
989,314.3907333735,227.6154946974,193.0716519741,307.9667682441
990,321.3080395849,221.4259520072,194.5921134237,321.4392145446
991,330.2360547456,217.3589190688,195.8753406641,336.4136782139
992,340.8568210194,215.4446170413,196.7591578546,352.1143781978
993,352.9302032768,215.245461449,197.0230256822,367.3830217268
994,366.1458544391,216.01601663,196.362895255,380.8271102911
995,379.857444902,216.9618799891,194.5149548782,391.0798444775
996,392.8456153208,217.4889115894,191.4770400289,397.0984153166
997,403.3129981662,217.4017187955,187.6785149793,398.380628379
998,409.1636312231,216.9385395161,184.0599053653,395.0884324
999,408.6276242137,216.6242304611,181.8863819264,388.0326199023
1000,401.0218058343,217.0176368052,182.3925183232,378.4982535704
1001,387.2387743718,218.4487122433,186.3397175528,367.9080410397
1002,369.751109155,220.9117176826,193.6708679347,357.5195570271
1003,351.9307625282,224.092372771,203.4519469272,348.1314182717
1004,336.9363876529,227.5222248644,214.0642887977,340.054107009
1005,326.6434734952,230.7418073641,223.6273679619,333.1873323148
1006,321.100946805,233.4119798697,230.4728286205,327.2578169522
1007,318.7015509245,235.3490692592,233.5572345808,322.0141242421
1008,317.066753356,236.493311514,232.6617649219,317.3182860857
1009,314.0220524143,236.8766474694,228.3017314168,313.0748578098
1010,308.4016298394,236.5894195781,221.4564668814,309.2292840581
1011,300.2583234057,235.768987993,213.1291735412,305.7335282451
1012,290.5448932338,234.5673510098,204.1066092744,302.6991084338
1013,280.5704157847,233.1171955313,194.9206512962,300.4489905218
1014,271.4647390327,231.4232236637,186.0122723343,299.4660147411
1015,263.8584619113,229.3397744567,178.0025137451,300.2576472013
1016,257.8506125034,226.5603833777,171.827208834,303.0352724518
1017,253.1932441446,222.7680797686,168.5813674879,307.5539831537
1018,249.5843966952,217.8307886148,169.15268702,313.1861996148
1019,246.9045081457,212.0134416408,173.7289649304,319.1929929393
1020,245.2818156096,205.999715526,181.4668090195,324.9850475168
1021,244.9748969477,200.7381134062,190.4935758818,330.3124863242
1022,246.0863275782,197.115252733,198.3483981407,335.140679726
1023,248.3363240396,195.6185514591,202.7656239713,339.4846050753
1024,250.9885478426,196.1520472783,202.4615030132,343.2181793601
1025,252.9898872464,198.1239725913,197.6390705613,346.1092838134
1026,253.2647912908,200.725849201,189.8957432963,348.0728449869
1027,251.0964237461,203.3269673925,181.6491677056,349.3982067937
1028,246.3211316993,205.7017199908,175.2626480737,350.8047310444
1029,239.4264196192,208.0258748548,172.3167951891,353.1637384994
1030,231.4443154059,210.6397917839,173.3615752725,357.0038868917
1031,223.7582082744,213.7249491146,178.1111297664,362.0401587275
1032,217.8202864946,217.1245598281,185.8641382186,367.1541606516
1033,214.8773496145,220.4017276916,195.9138634759,370.7374979646
1034,215.6604693378,223.0832304908,207.5884244078,371.4705725227
1035,220.2195735946,224.9288559804,220.0802264549,368.8660741329
1036,227.9096075299,226.044671366,232.212665073,363.4636922909
1037,237.5412594485,226.782217311,242.4763588327,356.4721858326
1038,247.748947464,227.4733307408,249.4603520957,349.1446910394
1039,257.3584311497,228.2106645492,252.4449390814,342.2693665821
1040,265.6899895206,228.7703718184,251.8969849095,336.0972515549
1041,272.5935421492,228.6921389978,249.3267222376,330.5554520918
1042,278.300715336,227.5054810805,246.7705083384,325.7152842476
1043,283.1150721889,224.9427880419,245.9450190511,321.9542924875
1044,287.1303027937,221.0445318625,247.6053118949,319.9102116974
1045,290.1408105525,216.1688065545,251.3972023174,320.1588069943
1046,291.7723792516,210.8678923132,256.2207035461,322.8352603634
1047,291.8003321472,205.7472027529,260.7901330859,327.4511301288
1048,290.4030259643,201.3135875937,264.1434627564,333.0442821725
1049,288.2351211296,197.8887163238,265.7799023709,338.5567478084
1050,286.218793686,195.573331574,265.507036859,343.2632398897
1051,285.1800689873,194.2886452539,263.1759426195,346.9861800519
1052,285.5553230044,193.8603838424,258.5720162686,350.0091579806
1053,287.3372447723,194.1058482532,251.5197729174,352.6830801972
1054,290.2749499708,194.9245645245,242.1745698123,355.0311332734
1055,294.1352625706,196.2892477764,231.2737404282,356.5957729781
1056,298.8415152327,198.1826865753,220.0160347165,356.7039609258
1057,304.3877712348,200.5408600539,209.7630747904,354.9167717515
1058,310.5838260807,203.1891361271,201.5323715194,351.3945555271
1059,316.8822319575,205.8906575647,195.6409767006,346.9173863103
1060,322.4596531757,208.4284971529,191.7115424407,342.5281624188
1061,326.4827139991,210.6574163901,188.9614584682,339.0726106649
1062,328.4389723112,212.5205024366,186.6029866081,336.8930042434
1063,328.3335393218,213.950495803,184.1914172545,335.8132876207
1064,326.6191216422,214.7928212833,181.7194997419,335.4180931313
1065,323.9693016239,214.7697429457,179.5104122874,335.3063287771
1066,321.0454089897,213.5492777201,177.9821908144,335.2272041739
1067,318.3372684213,210.9300558662,177.445801919,335.0865129778
1068,316.1286258738,206.9690237377,177.9645429398,334.8424304558
1069,314.5251461597,202.0935429824,179.3296941815,334.5097172599
1070,313.5154496604,197.0363864951,181.1979689646,334.2630718712
1071,312.9631318929,192.6629467177,183.2304932641,334.4983379901
1072,312.6731648031,189.7661062499,185.2859384706,335.8169136464
1073,312.4351116381,188.9147087478,187.4299316797,338.7757422712
1074,312.1139762964,190.3773056087,189.7886671527,343.6022671343
1075,311.7613293218,194.1510047534,192.2715347075,349.9096777143
1076,311.644529312,199.9974174645,194.3798956251,356.69115562
1077,312.1486517804,207.4575057386,195.2071575116,362.4683448894
1078,313.5642415454,215.8795294548,193.7533116536,365.7707774731
1079,315.9373904077,224.4524150349,189.3408233185,365.5729368166
1080,318.9950564393,232.3100532975,181.941859615,361.6621324995
1081,322.3581617124,238.6988541328,172.2371006722,354.6853104287
1082,325.9271297289,243.1140469301,161.3988197617,345.9480058231
1083,330.2288367503,245.3657736986,150.6822453874,336.9812728047
1084,336.481093839,245.542663776,141.133980571,329.0599289316
1085,346.1794624027,243.970271338,133.4658815927,322.8587874584
1086,360.3160885843,241.1270637476,128.0726288111,318.3634677386
1087,378.5453723158,237.6330856846,125.1469786586,315.0457674096
1088,398.8383365807,234.2843166001,124.7272545594,312.1956042455
1089,417.7549492496,232.0017402813,126.6495162108,309.1787373938
1090,431.4562774519,231.7494961769,130.5155115884,305.7157690093
1091,436.8893212555,234.2917491072,135.6469202769,301.9191074254
1092,432.7901732454,239.9237088525,141.209144527,298.2745332241
1093,420.0445564686,248.2661995017,146.3610656408,295.5125719831
1094,401.2771663335,258.2229369188,150.4637231984,294.5210831986
1095,379.9031177926,268.2152348986,153.2581992185,296.2449914837
1096,359.0426312058,276.5994396526,154.8765922746,301.4788074059
1097,340.8647271368,282.1846648445,155.8451910753,310.6279959849
1098,326.3890289068,284.5145131326,156.9069351115,323.3986252326
1099,315.8944737128,283.9037746494,158.7934898692,338.5812772876
1100,309.4819862565,281.1273969053,161.9622246236,354.1115687579
1101,307.5629613924,277.0126418405,166.3987070012,367.5346078416
1102,310.884362717,272.1316449026,171.6007237961,376.7228473932
1103,320.0981744268,266.7364545157,176.7429135095,380.5945058662
1104,335.2107737603,260.8867491874,180.9721674152,379.5531119285
1105,355.071261005,254.6445052463,183.6849923942,375.2576257898
1106,377.3003833508,248.2053353506,184.623865146,369.9862869625
1107,398.70563756,241.8406174032,183.8551630097,365.6150713869
1108,416.0215613944,235.8200143672,181.6422574292,362.9205745335
1109,426.7807686136,230.3057076463,178.3450724852,361.375351955
1110,429.8018734766,225.3615922592,174.410542373,359.5927277984
1111,425.3038846514,221.0575917295,170.4049982533,356.1051469704
1112,414.5481410505,217.5842592124,166.9800621305,350.05070376
1113,399.2767407156,215.296600464,164.7241048139,341.5630394945
1114,381.2002316789,214.5847683349,163.9635144168,331.5443096408
1115,361.6652925271,215.7442529509,164.591813356,321.2268861065
1116,341.5675602384,218.7708684585,166.0397370007,311.7123601714
1117,321.4285858585,223.3274952949,167.4375901887,303.7202456443
1118,301.683670197,228.8412512825,167.9342851792,297.7216383353
1119,282.9427904492,234.6857624003,167.0184383836,294.0518821819
1120,266.2225902409,240.4169521132,164.7509510058,293.1612355499
1121,252.8882558332,245.89285771,161.7052960574,295.5177017254
1122,244.320986746,251.2382203913,158.723832367,301.4484534355
1123,241.4524699147,256.6420127303,156.5241921415,310.8702474772
1124,244.3508963918,262.0703870886,155.3961802742,323.1684136863
1125,252.1475856904,267.0526631512,155.1200734483,337.2889537052
1126,263.2145051397,270.6651723263,155.0925813924,351.9511002039
1127,275.6504371349,271.7927130133,154.6408326322,365.8507518018
1128,287.6469639681,269.5661118037,153.2812307198,377.8103364182
1129,297.7795919356,263.7974223263,150.9100828731,386.8447682462
1130,305.0850114409,255.2063037624,147.786053114,392.3102725838
1131,309.1692100752,245.2819803001,144.470468404,394.0908202528
1132,310.2606439494,235.8535415167,141.7007244346,392.7892828829
1133,309.1069120147,228.5537908594,140.2948802654,389.6716486094
1134,306.8658010767,224.4107324501,141.044991107,386.3400216525
1135,304.7328537712,223.6689288069,144.5908052286,384.1200138675
1136,303.6137978204,225.9087441645,151.2322882411,383.5985313365
1137,303.9062098156,230.2272414064,160.7949456182,384.480363795
1138,305.5745952036,235.4987366097,172.5242969134,385.822979742
1139,308.3676482298,240.5391796288,185.1136005325,386.4886196717
1140,312.0681710815,244.2799128223,196.8596025787,385.5761247389
1141,316.6016760636,245.8722021691,205.9875886022,382.6475675561
1142,321.9636137432,244.851980698,211.0480640182,377.7338595409
1143,328.092065332,241.2158149875,211.3150981858,371.3153221826
1144,334.779101289,235.4428629203,207.0399745796,364.1134748336
1145,341.7300167889,228.4288630896,199.4427149175,356.8584142722
1146,348.7265249218,221.2803719008,190.3804832945,350.02773486
1147,355.6971605249,215.1192915763,181.7982281781,343.6107978363
1148,362.6962914221,210.8496042122,175.1782730634,337.1885929678
1149,369.7412425261,208.9939894377,171.1948133515,330.1714013572
1150,376.6451315094,209.6204420399,169.718613051,322.2474211031
1151,382.9270614351,212.3353655718,170.1116105995,313.6385865223
1152,387.8561043136,216.4353171696,171.6308114672,305.1232576887
1153,390.5529795724,221.0777154143,173.7210948762,297.7831712632
1154,390.1826357647,225.5145115986,176.0881494339,292.6356053227
1155,386.1722507032,229.2312315007,178.5691687147,290.4109279854
1156,378.4422542079,231.980365985,180.9622048588,291.5210789979
1157,367.5689563191,233.6897941732,182.9072310471,296.1396505961
1158,354.8252515921,234.3503064643,183.9554514405,304.2923280087
1159,341.9366572432,233.9220785771,183.7446819427,315.8055286671
1160,330.769872342,232.3423244878,182.1529278587,330.2286771224
1161,322.8659042627,229.5910487486,179.4323751966,346.7003713354
1162,319.1792784081,225.7538297827,176.1940956117,363.9026298308
1163,319.9550673021,221.0683903217,173.3389171135,380.1384810983
1164,324.8520253559,215.9281093233,171.8761975681,393.5297118481
1165,333.1439321174,210.8197967007,172.6819815618,402.2989677839
1166,343.9490004563,206.2659128306,176.2628816734,405.0629157811
1167,356.2389479048,202.7154763033,182.5520962295,401.1562604988
1168,368.8862025271,200.4258419785,190.8794291181,390.826827966
1169,380.5404110666,199.3773912461,200.1376099766,375.1802426846
1170,389.6848900388,199.2763496603,209.1152325529,355.9193473419
1171,394.8400965828,199.6384733422,216.8445466782,334.9342907218
1172,394.9353550472,199.9728412072,222.8328283256,313.9191045295
1173,389.6853002533,199.9129564968,227.0818975416,294.2028115634
1174,379.7715940503,199.2824607571,229.9578803495,276.7958543377
1175,366.7025363977,198.0476660538,231.9978353012,262.4780531594
1176,352.5034606334,196.2665288258,233.7239903004,251.9213417286
1177,339.2749282407,194.0482114925,235.4912885936,245.6337602693
1178,328.8408402104,191.5689107842,237.3680661141,243.8756977922
1179,322.525092184,189.1006575497,239.0654970472,246.4921252428
1180,321.0428351723,186.9822847348,239.9600974064,252.8966841914
1181,324.4409384733,185.5298833569,239.2667229475,262.1480691676
1182,332.1433932356,184.959122274,236.2603942737,273.1279909849
1183,342.9891561675,185.3101993416,230.6327566584,284.7792487949
1184,355.4631047962,186.469377203,222.6921726746,296.3248827109
1185,367.9332293176,188.253158248,213.4153422305,307.3481569025
1186,378.9159256431,190.4912338015,204.2976421482,317.8160367634
1187,387.2335462703,193.0730838373,196.980776641,327.9358365062
1188,392.0997566833,195.9775857775,192.8438245751,338.0579290527
1189,393.046387622,199.2719272097,192.6296963103,348.5386666045
1190,389.9549344364,203.1106016211,196.206417977,359.7237755034
1191,383.0189218561,207.7266811855,202.6207691798,371.8655391045
1192,372.7900069081,213.3686064571,210.2771323424,385.0156974804
1193,360.2043463379,220.1390312957,217.3553340367,398.8195987721
1194,346.5122303359,227.8311844002,222.2211916523,412.4175837245
1195,333.0890611235,235.7945098733,223.8106448227,424.5086626219
1196,321.1438573441,242.9756445926,221.8655394295,433.7037203393
1197,311.3605860054,248.1564880343,216.9055712115,439.0449161203
1198,303.790161757,250.3158023322,210.0540132783,440.522139434
1199,297.9260172794,248.9826435147,202.6752689107,439.1970939569
1200,293.0590553896,244.4143458207,196.0382239335,436.8179594615
1201,288.7223775579,237.5285407919,191.0157677545,435.1007510143
1202,285.0406502678,229.6267876533,187.9719080536,434.9567265693
1203,282.7358875656,222.0110672918,186.7791618624,436.0736633922
1204,282.780078583,215.7077434589,186.9872564888,437.1048599319
1205,285.8977382367,211.3110518127,188.0480420911,436.2212554022
1206,292.0959367001,208.9985085041,189.4800883175,431.936447594
1207,300.6253263311,208.6354756782,190.9698431346,423.7134411053
1208,310.2895839078,209.8938297661,192.3612940247,412.1697443394
1209,320.0035090726,212.4023430763,193.5573756502,398.8514773546
1210,329.1831074317,215.8192600842,194.4849017206,385.713515415
1211,337.7291999085,219.8930491731,195.0919242926,374.582538967
1212,345.6697797199,224.4650611507,195.3610879999,366.6825790923
1213,352.6207964601,229.4463025239,195.3655969819,362.386783432
1214,357.5272627426,234.7103294172,195.2688106184,361.201924481
1215,358.9040114213,240.0675212103,195.2654550394,361.9195195239
1216,355.5031438208,245.2422329728,195.5301973674,362.9866466766
1217,347.0839821011,249.9029921298,196.1868456261,362.8818755592
1218,334.8182863606,253.7214050093,197.3045341567,360.5511005233
1219,321.065452754,256.3906196127,198.9043536648,355.6485819133
1220,308.6317483452,257.6154118074,200.9117211243,348.641871075
1221,299.8170769762,257.151116783,203.1518352655,340.7073148224
1222,295.7199392186,254.8854372678,205.2934423011,333.4749042125
1223,296.0692194516,250.9547754705,206.893524155,328.6633083917
1224,299.6007378311,245.8265521681,207.4389753925,327.6667612138
1225,304.7390385673,240.2573830382,206.4996132863,331.1768531311
1226,310.2743035708,235.1248931718,203.8450709502,338.9486948669
1227,315.6845871573,231.1751112981,199.5129563014,349.7554852821
1228,321.0767228424,228.7772966217,193.7799637731,361.7055882121
1229,326.7368541569,227.8206748775,187.1301699325,372.7267644711
1230,332.6666716234,227.7717247726,180.1796182888,381.1226741305
1231,338.2694591202,227.888734911,173.6104895953,386.0026655891
1232,342.4360101998,227.5005945096,168.1606321369,387.4381700313
1233,343.9453549554,226.217488342,164.565169272,386.3001321462
1234,341.9191985588,224.058162025,163.4460366942,383.947233915
1235,336.2146602857,221.4129388468,165.2126926858,381.7269453019
1236,327.4087827379,218.8763784767,169.9006953227,380.5763451475
1237,316.5935099249,217.0615225036,177.120174817,380.738674931
1238,305.0276683464,216.3920948457,186.1029547178,381.7197789869
1239,293.8379628076,217.0531267491,195.7798357315,382.4240705457
1240,283.8612912433,219.0073089526,204.9909057673,381.5021030023
1241,275.6011831677,222.1009329605,212.6445785129,377.7713297406
1242,269.2919252432,226.1473014779,217.9082466257,370.5802924008
1243,264.9888343724,230.9530674993,220.3051221403,360.0649569069
1244,262.6590321702,236.2879888204,219.851084687,347.1464545603
1245,262.2100029184,241.8716220682,217.050691691,333.3773591223
1246,263.5431982957,247.3459934995,212.8598449648,320.5862169779
1247,266.5689861827,252.3534280745,208.4802375207,310.4622454847
1248,271.3339689076,256.6282991861,205.0930070585,304.149958484
1249,278.0915645715,260.1490067605,203.5592706005,302.0036162857
1250,287.3871112435,263.1916865186,204.2017209048,303.4766509203
1251,299.9586123053,266.2877961305,206.7503455424,307.3161453218
1252,316.4455914336,269.991412752,210.4548730666,311.9107514435
1253,337.0046521255,274.5691750945,214.3265632966,315.7856645974
1254,360.9054137848,279.730194831,217.3561053666,317.9953894156
1255,386.4024684273,284.6022825808,218.7347698826,318.3224893138
1256,410.9331154483,287.9861401041,217.9873098015,317.289034521
1257,431.6791588502,288.8489040574,215.0916589433,315.8442255117
1258,446.2389682997,286.7192222935,210.4214808876,315.0352575351
1259,453.2012505075,281.8715854825,204.7079640825,315.6334139692
1260,452.3969464446,275.1869347783,198.8712822996,317.9074969158
1261,444.7585999737,267.8339797174,193.8110024744,321.5448929498
1262,431.9492072427,260.9601241419,190.2697528144,325.8461829017
1263,415.9202262778,255.4717136694,188.8399724599,329.9595460468
1264,398.5863329699,251.9358165636,190.0086167726,333.3065243923
1265,381.7405272586,250.5139183728,194.2478507652,335.8287017288
1266,366.9612631668,250.9224601127,201.9735682841,338.083083351
1267,355.4979753369,252.4866918615,213.3525918056,341.0879898781
1268,348.122969068,254.2498443122,228.0029691476,346.0324182342
1269,344.9589495919,255.2574906289,244.7847722309,353.8505019923
1270,345.478243406,254.8129518795,261.8263681252,364.8517756828
1271,348.6458214423,252.6566981389,276.8565596448,378.4478551337
1272,353.1375373277,248.987169201,287.7283560381,393.0931989248
1273,357.5415893453,244.3330844298,292.892533834,406.5521410944
1274,360.5146736045,239.3947728586,291.6911134209,416.3604965123
1275,360.9477861869,234.9214254204,284.3297328076,420.4649535858
1276,358.2227548877,231.6156253122,271.7043245123,417.749028502
1277,352.3914867244,230.0931676273,255.1418037425,408.327295584
1278,344.3401852379,230.7840925936,236.1916842716,393.4790916789
1279,335.684946261,233.8582862491,216.446581704,375.383571732
1280,328.4714081724,239.179662043,197.3894498571,356.6305750169
1281,324.67733701,246.2975292305,180.2223617655,339.6942346739
1282,325.6141190812,254.5126450958,165.7463343833,326.4314321956
1283,331.4622076524,262.9592143232,154.3315752051,317.6844387458
1284,340.9867554808,270.73569632,146.0200922762,313.1730310974
1285,351.7966092571,277.0641494084,140.7125802679,311.6468179272
1286,360.9734800633,281.4404159857,138.3247574938,311.4067451528
1287,366.1227917523,283.7499750133,138.8330611293,310.9016274903
1288,366.2900536856,284.268272989,142.1408697035,309.2249865989
1289,362.441088095,283.5121209492,147.8983668963,306.2733388267
1290,357.0684814339,282.0208921639,155.3905737703,302.5782717702
1291,353.1732421212,280.1400902285,163.6355375389,298.8917560841
1292,352.9455802756,277.988655291,171.6601490821,295.9219775212
1293,356.8421870409,275.5405533409,178.8657798931,294.0791182905
1294,363.3859975505,272.82394365,185.2561878544,293.4911522374
1295,369.8131814675,270.0208246938,191.4164437638,294.096570344
1296,373.28288166,267.4800492874,198.2419354471,295.7274891179
1297,371.9796612635,265.5803977354,206.5069029664,298.1952869584
1298,365.8230649831,264.5450738458,216.429691041,301.3685199275
1299,356.3110077939,264.3613506269,227.5230582673,305.2726737773
1300,345.8098896666,264.7897273269,238.6505457446,310.1059994208
1301,336.5899879372,265.4866600212,248.3700203476,316.1452870547
1302,330.0959334217,266.1204944382,255.3662752057,323.5192055873
1303,326.7686176421,266.4236441839,258.8398003751,331.9366865285
1304,326.2349138749,266.2140768609,258.6856704871,340.5297693083
1305,327.7797823993,265.3827624442,255.3904740447,347.9496880355
1306,330.7091347792,263.9444430717,249.7430289016,352.7230351257
1307,334.4833814538,262.1510142402,242.4801334771,353.7534415532
1308,338.7136876731,260.5706538974,234.0652291869,350.7244892042
1309,343.151610341,260.0474054874,224.6834819861,344.2455884025
1310,347.7158056052,261.4609938382,214.4654643012,335.7016848442
1311,352.5150085735,265.3537004551,203.7829565508,326.8609354595
1312,357.7657045773,271.5870757365,193.4008628501,319.4269950904
1313,363.5624340682,279.1858891823,184.3968538822,314.6449606253
1314,369.5620095042,286.526426325,177.8506061714,313.1075490339
1315,374.792834603,291.7853125799,174.4956538367,314.6969870575
1316,377.8045802763,293.5467225218,174.447793543,318.7334656612
1317,377.0434423418,291.2714467064,177.1988743544,324.2348906495
1318,371.3738897801,285.501204914,181.8320459881,330.1992698594
1319,360.5534730139,277.7063979054,187.3570499034,335.8145912429
1320,345.4199571413,269.8378262892,192.9819853836,340.5023831737
1321,327.8454740796,263.7342413536,198.2484266813,343.8657347808
1322,310.4449782276,260.6064008685,203.006643417,345.6228951134
1323,296.0474101826,260.7151858841,207.2412360745,345.5750970374
1324,287.073486161,263.3504699614,210.8836359171,343.6604777116
1325,284.8300477655,267.0714282484,213.70447047,340.0997835039
1326,289.1335646112,270.1637061956,215.3844494664,335.4756070454
1327,298.3193164261,271.1277727914,215.6857149293,330.6565741261
1328,309.8369358834,269.1038417201,214.6317652787,326.5616430575
1329,321.0486772079,264.0639908964,212.610247112,323.8392274608
1330,329.960622843,256.7536531134,210.2237597116,322.5820187259
1331,335.5800562476,248.430846488,208.1278865025,322.2371514034
1332,337.745929336,240.4938584936,206.8307598222,321.7736310221
1333,336.8091325322,234.1178519159,206.6269400915,320.0515034765
1334,333.2301787787,230.02700397,207.6612757515,316.3122012871
1335,327.4791608023,228.4195438159,209.9751427685,310.5606758729
1336,320.0819481399,229.0160239415,213.5255822565,303.6679261987
1337,311.7967587968,231.1936227392,218.124359638,297.159410194
1338,303.6753729861,234.1286614627,223.3817190555,292.6805148728
1339,297.0285909715,236.9607160498,228.7242500055,291.3896797279
1340,293.2164726481,238.900885767,233.5147416701,293.510364157
1341,293.3088969796,239.3792122891,237.2284634753,298.2601905584
1342,297.7536837121,238.102879208,239.5466111166,304.2051820406
1343,306.198126556,235.1143274809,240.4183868964,309.882126522
1344,317.5587078997,230.8007791787,239.9985056841,314.3838794237
1345,330.2087497522,225.8489683828,238.6066805958,317.5920993616
1346,342.3897705613,221.2146805024,236.6836337495,319.9710425336
1347,352.515394946,218.0056507696,234.8367274327,322.0550891308
1348,359.3933079156,217.3284206354,233.8533251126,323.9495451725
1349,362.3190952931,220.0048740501,234.615165989,325.1289520416
1350,361.1397257445,226.273007956,237.8198627243,324.6506601601
1351,356.1180573513,235.5947247495,243.5804124169,321.7390506271
1352,347.8506776376,246.7080255612,251.1044422409,316.3641059718
1353,337.0827269305,258.0026666482,258.659931275,309.5145391001
1354,324.6608538878,268.0365899287,263.9998040677,302.9156747735
1355,311.5778595399,275.9906684287,265.0648947435,298.3500463047
1356,299.1376822083,281.8143187668,260.7219784042,296.8810470226
1357,288.9954143159,286.0181848135,251.1731470349,298.3267160124
1358,282.9918924186,289.3088422801,237.9089035595,301.2669795647
1359,282.8035051796,292.2064477882,223.2151856346,303.5020979089
1360,289.4165010637,294.8500416299,209.4767441856,302.8267140307
1361,302.8379961484,297.0081508558,198.5963076135,297.7200162142
1362,321.9876413778,298.1907976036,191.6799842507,287.7786797878
1363,344.9335383728,297.8131315934,189.0064456573,273.7569190541
1364,369.2575784931,295.3713728149,190.2569046538,257.3063793318
1365,392.4570465271,290.6317612645,194.7993818232,240.5613524051
1366,412.2281143305,283.804812354,201.9052513972,225.6883332805
1367,426.6608371804,275.5951480416,210.88000973,214.5703071269
1368,434.3953618264,267.0645809188,221.0604676025,208.5719783151
1369,434.6990263241,259.3493233757,231.7429482448,208.4469381088
1370,427.6938175445,253.2924570789,242.1979462071,214.2627716386
1371,414.4507570522,249.2725530729,251.7533418165,225.3675379647
1372,397.0205998472,247.135091773,259.9777458288,240.4028928122
1373,378.1653782985,246.3609687184,266.8477297774,257.3746182248
1374,360.8717810635,246.3071407183,272.7623626203,273.9137092275
1375,347.6611128036,246.4351257934,278.3915114436,287.7038045211
1376,339.9829206816,246.5042322609,284.3486023876,296.9932861227
1377,337.9005491469,246.6045531009,290.8842124761,301.052968296
1378,340.1670164411,247.0991853305,297.6910341664,300.4490993284
1379,344.6110040529,248.3988431066,303.936124195,296.9321272534
1380,348.8258576306,250.7017171289,308.4357464942,292.9651906161
1381,350.7853718821,253.7668318566,309.9588485829,291.0716472518
1382,349.3984832455,256.8523889755,307.5418491704,293.0910560908
1383,344.7213460566,258.9024871432,300.7474970572,299.7124629625
1384,337.8949636156,258.8822484793,289.8575908291,310.3894146518
1385,330.677941033,256.194345289,275.8932920632,323.5801723585
1386,324.8555286455,250.906501101,260.4189490097,337.3601678804
1387,321.6409235868,243.7667119496,245.2202188426,349.9465341787
1388,321.2720669426,235.9718438219,231.8987382976,360.1365374762
1389,323.0835042943,228.8371798437,221.5974760405,367.3817118641
1390,325.8008327637,223.5102323411,214.8921992051,371.7401041992
1391,328.0674458214,220.8059409647,211.8452985696,373.6272063311
1392,328.9094148034,221.1875946879,212.1557752501,373.6872892026
1393,327.8939302524,224.8042110558,215.2515812438,372.6333397563
1394,325.0815761685,231.4756281116,220.3674497078,371.0083260337
1395,320.8327294691,240.6345260142,226.5949844515,369.0274519546
1396,315.6438121048,251.2991973647,232.9585090595,366.4186961375
1397,310.0807331195,262.1380956116,238.5981988742,362.4574308287
1398,304.8629801608,271.7087672044,242.9193406129,356.3515014391
1399,300.7911494786,278.7833025925,245.7122629627,347.7324514876
1400,298.6734630592,282.6443430196,247.1217490468,337.0599972956
1401,299.0497095042,283.2447688785,247.5682016321,325.6835676233
1402,301.9881369949,281.1399281102,247.6230207417,315.5030355686
1403,307.0193712003,277.295505731,247.9024160805,308.3135912836
1404,313.3301932914,272.8517044085,248.9472155397,305.1731304512
1405,320.0264204275,268.8831414183,251.167947201,306.0004084514
1406,326.4824530701,266.2231706459,254.7363179712,309.5096609672
1407,332.4963858671,265.3309609966,259.5276791216,313.5053534935
1408,338.2895324141,266.2111082297,265.0710896925,315.3986705036
1409,344.2628553534,268.4498419955,270.6184842622,312.9284466552
1410,350.7494342127,271.348280179,275.2278640891,304.7247275559
1411,357.7437216833,274.1601898984,278.0149214459,290.8549632161
1412,364.7914815989,276.2865049595,278.4034150947,272.8479947176
1413,371.0255689804,277.4472264341,276.3816563253,253.3562897604
1414,375.4465363389,277.7224549229,272.605858534,235.5041497299
1415,377.3295900982,277.5843309839,268.2928440385,222.0235564694
1416,376.6277304814,277.7895137876,264.8437496881,214.6748757865
1417,374.2278713489,279.2486617764,263.4197470023,213.9440657858
1418,371.7785772948,282.7613085989,264.5396163659,219.1922674308
1419,371.1496409893,288.6792677095,267.989810168,229.0052522878
1420,373.611310937,296.6540145215,272.918890849,241.6981119227
1421,379.0764164011,305.5543504361,278.133630998,255.6520079269
1422,385.9034902297,313.6830605617,282.4371861341,269.6302458148
1423,391.2869558384,319.2758760975,284.8921059583,282.9861814479
1424,392.2751529239,321.0194943461,285.0419164304,295.672040408
1425,386.9754579554,318.4754350801,283.010525936,308.1660569581
1426,375.3319285142,312.17903945,279.4652312941,321.1807893725
1427,359.1664280441,303.4033445169,275.4345900316,335.2086002322
1428,341.4868925779,293.7621010579,271.9489070187,350.0933661377
1429,325.3577068804,284.7372724596,269.7275675295,364.7866484407
1430,312.9064235598,277.4166769693,268.9020311591,377.4288768333
1431,304.8392355509,272.4023795908,269.0431049095,385.8342318959
1432,300.5504963868,269.9036984808,269.3596543068,388.2294968116
1433,298.7078798302,269.8852885923,269.0654703316,383.9952005134
1434,297.8895786036,272.1849969338,267.6835910507,374.0520823381
1435,297.0721451039,276.5104828192,265.1905068905,360.6682718172
1436,295.9063831313,282.3977404718,261.9126452458,346.7577253606
1437,294.6720097633,289.1739939545,258.3111512931,334.9255571239
1438,294.1234430829,295.9701005334,254.7140407702,326.604610628
1439,295.1961357295,301.8569466127,251.2089363273,321.8088992429
1440,298.6347008319,306.0191862165,247.6609053058,319.3432962087
1441,304.6165014479,307.9659740703,243.9131706289,317.5511430086
1442,312.4728410598,307.6080398694,240.0223010545,315.0634608818
1443,320.6524818684,305.2164581233,236.4416171972,311.3669957347
1444,327.015609037,301.2617767864,233.9997335168,307.0158962777
1445,329.4202622288,296.2349674971,233.6803089392,303.3778468889
1446,326.3882387432,290.512528973,236.228844546,302.1220997096
1447,317.638995256,284.3400612668,241.7771262025,304.6285625813
1448,304.196879984,277.9314102434,249.6228621708,311.4486439292
1449,288.0672205967,271.5403667558,258.3303018662,322.0332005863
1450,271.5728279563,265.5488094042,266.1136232065,334.8413203203
1451,256.7343371608,260.4338778183,271.4034537691,347.7789609771
1452,244.8643679192,256.6710451067,273.3415218607,358.8297267531
1453,236.5931524309,254.6555710046,271.9608486844,366.6169143588
1454,232.1363273623,254.6094359236,268.0341234462,370.6655375324
1455,231.6975248909,256.5541888854,262.6813406714,371.2489607793
1456,235.6424394431,260.2509971285,256.943555417,368.9320230772
1457,244.4031526282,265.1740508394,251.5598413107,364.1747620347
1458,258.2014131956,270.513247018,246.9900070394,357.0979328894
1459,276.7086647964,275.3002150728,243.5862540138,347.6780425585
1460,298.8442881592,278.6621887263,241.7570549568,336.1160433011
1461,322.7048950591,280.1330547848,242.010620853,323.2037056578
1462,345.7450847273,279.8711148561,244.7880975228,310.4164527173
1463,365.1923526694,278.6314925671,250.1833645977,299.6574868547
1464,378.5402912451,277.4778844267,257.6678421718,292.7463825164
1465,384.1634977168,277.328876774,265.9625623873,290.8291770037
1466,381.8148025844,278.5892064124,273.1729836212,294.0015493019
1467,372.8258618914,281.0258622372,277.198522799,301.2082236213
1468,359.8882999663,283.9535441422,276.3429700605,310.5581829885
1469,346.3907255644,286.589612515,269.9098316104,319.8956465646
1470,335.5330282303,288.4324517467,258.5734473621,327.4454326258
1471,329.4434693907,289.4668097089,244.3412323484,332.3531789964
1472,328.6324511183,290.1045630452,230.1860978994,334.8061505552
1473,332.0384110686,290.9558014659,219.3245084383,335.7883188752
1474,337.5877819712,292.5097366978,214.4959834316,336.5387694889
1475,343.0534333168,294.8812784258,217.2738225227,337.9288394106
1476,346.8263308219,297.738101559,227.6393997117,340.0187978067
1477,348.2415086644,300.4011165498,243.9857653309,342.0634807106
1478,347.4266291036,302.0987950243,263.5411004864,342.9061625168
1479,344.810665498,302.2303371043,283.1160208549,341.5893350664
1480,340.6424880241,300.5818148919,299.9194591987,337.8918979606
1481,334.9483256947,297.3599870097,312.1458894491,332.4416854217
1482,327.7226483297,293.0754530294,319.1190292505,326.4392889046
1483,319.3735948007,288.3065264034,320.9784596074,321.115932378
1484,310.9018233788,283.5496153779,318.239735835,317.3468508243
1485,303.8247174245,279.1427925659,311.4885013025,315.4733217363
1486,299.80464653,275.3679830034,301.3847490186,315.4829468285
1487,300.1929014972,272.6027681731,288.8495364607,317.2531603048
1488,305.6248337095,271.3770728492,275.2319502476,320.6858055338
1489,315.7876744697,272.3063432627,262.1939723803,325.6274769058
1490,329.4190063213,275.8555754353,251.2735566605,331.6927645049
1491,344.3986336482,282.0958800306,243.4467231713,338.1768852382
1492,358.1304110751,290.6112667299,238.8291071509,344.2156377568
1493,368.1069695674,300.5786778544,236.7667779531,349.0141196721
1494,372.5994573105,311.016702864,236.1952151173,352.1480899612
1495,371.2199149076,321.0229686044,236.1038578432,353.6581005369
1496,365.0658727818,329.9154005166,235.8864650349,354.0415752516
1497,356.3283441508,337.2032459961,235.4424983783,354.1140829649
1498,347.4202780991,342.5118039004,235.0402483507,354.8718939851
1499,340.045216609,345.5415884449,235.0555485967,357.2301035254
1500,334.6810765182,346.1567142163,235.7125972361,361.6819254943
1501,330.6860452513,344.5270450937,236.913426931,367.9919272861
1502,326.9440435596,341.187215345,238.2748154334,375.0013682771
1503,322.7423777174,336.8883251,239.2823049505,380.8343222209
1504,318.3008360295,332.322009366,239.5599199566,383.4635734739
1505,314.7331856933,327.8146177239,239.1467989803,381.4451894803
1506,313.5240178822,323.2380108436,238.5926247339,374.5338995935
1507,315.7402750886,318.1621700842,238.8626839238,363.8291490799
1508,321.4812740236,312.160343049,241.0598085532,351.4929706867
1509,329.7409285682,305.1375340979,246.0726626865,340.0745412498
1510,338.6790127147,297.4383372508,254.2156802326,331.7856461223
1511,346.2669746209,289.7634397591,265.1166418959,327.9800527739
1512,350.908918387,282.9258959416,277.7732406922,328.8943865803
1513,351.9232387993,277.5724899136,290.8103091891,333.6736750261
1514,349.6098042627,274.071228221,302.809210586,340.7828254746
1515,344.9784930269,272.4505222053,312.666065186,348.4252785936
1516,339.2465965013,272.4719547536,319.8987816037,355.0797259853
1517,333.3738920363,273.6969425084,324.7353394634,359.7912920234
1518,327.6778828565,275.5535836091,328.0474166879,362.2220092146
1519,321.8747809012,277.4080307724,331.0312534381,362.4404126941
1520,315.3825147052,278.6784167202,334.6930192179,360.636746185
1521,307.8495938166,278.953246184,339.4233580657,356.930652863
1522,299.6370164164,278.0918660435,344.7267168131,351.4315025202
1523,292.0200519811,276.227964286,349.4070396373,344.4580455641
1524,286.8673886767,273.6743242011,352.0378351788,336.8184640294
1525,285.9598235573,270.7833934982,351.5648081842,329.8457065778
1526,290.2098373345,267.8228605893,347.6790953811,325.1298991767
1527,299.1860265572,264.9464749651,340.8152654408,324.0291751285
1528,311.1539627952,262.2391647596,331.8396050653,327.1845677634
1529,323.7372323231,259.8205262835,321.6666910029,334.1670088617
1530,334.7904799684,257.9301596983,311.0317393495,343.5311101441
1531,343.1137561816,256.9150027974,300.5095060274,353.1765926804
1532,348.6388104702,257.1680525859,290.5918142156,360.9011432948
1533,352.1311175869,258.9447777105,281.8349359252,364.9484775086
1534,354.5094948118,262.2463536379,274.7902820708,364.4293879151
1535,356.2294526304,266.767582216,269.9504343892,359.4983900229
1536,357.0427089912,271.9612087448,267.6835287469,351.3560354578
1537,356.1397565692,277.2596242951,268.2642561657,341.9622572261
1538,352.6873907182,282.2474545946,271.9169116835,333.6161337992
1539,346.3875462044,286.8069552606,278.8338606052,328.3990627643
1540,337.7961742968,291.1044282698,289.0046782784,327.6363928978
1541,328.2891734578,295.4759230234,302.0095172719,331.5840866311
1542,319.6075036901,300.281075449,316.817960915,339.3899857675
1543,313.3261247567,305.7590086341,331.7696600481,349.3801413533
1544,310.3744846143,311.9430447813,344.7885469364,359.65053314
1545,310.8682855556,318.6457046476,353.801879419,368.6516497789
1546,314.2207994668,325.4733994116,357.2660153078,375.6387874938
1547,319.5755910902,331.9314485557,354.554097001,380.7198283802
1548,326.1233233468,337.5278460811,346.1344018993,384.4407640519
1549,333.4289830164,341.8722341379,333.4066675401,387.2066951036
1550,341.4105853125,344.7052018541,318.3127382684,388.7687257961
1551,350.161101134,345.9035698137,302.8384773608,388.1798877002
1552,359.6247870609,345.4199459224,288.5742872377,384.1741628087
1553,369.3516207917,343.2709506129,276.570271807,375.8178937675
1554,378.3789007247,339.5514113403,267.3547974238,363.0863981502
1555,385.4078649231,334.5285589492,261.1921523193,347.0214089583
1556,389.1581895533,328.675311413,258.3151056717,329.4756744331
1557,388.8015452864,322.6375072032,258.9586790292,312.5771324639
1558,384.1785282486,317.0748391751,263.2483719948,298.2360457805
1559,375.8397534267,312.4485398795,271.025113408,287.8183673293
1560,364.8236210979,308.9016968594,281.7017685313,282.0863107332
1561,352.4442384076,306.2809026272,294.3219676818,281.224462125
1562,340.1126361917,304.3188787452,307.6253156771,284.8794581411
1563,329.2192750024,302.8667495079,320.1945536379,292.1874252385
1564,321.0395604718,302.0552292663,330.5664122468,301.8466731766
1565,316.532200808,302.300198277,337.3691890586,312.2267006893
1566,316.0791207336,304.0759790077,339.5801291835,321.7087162726
1567,319.3098791655,307.6617926204,336.8345737796,328.9858106468
1568,325.1617406154,312.8690357989,329.6766861846,333.3843492354
1569,332.1058191176,318.9298003375,319.4977050131,334.9962180446
1570,338.5378529437,324.611749459,308.1631865214,334.6623842956
1571,343.1305855479,328.5437632791,297.374966676,333.7687108411
1572,345.0149827721,329.6600551585,288.1899803397,333.8480315736
1573,343.8770808253,327.5921781709,280.8421096579,336.1062333866
1574,339.9120993348,322.782336328,274.9619576194,340.9579708189
1575,333.7387534575,316.2945705541,269.9532308699,347.7590527885
1576,326.223692824,309.3802056542,265.3206410376,354.9484598547
1577,318.2828928391,303.0382798378,260.7788842876,360.6610512219
1578,310.7047985944,297.7636202896,256.2043293807,363.5007191754
1579,304.0290555462,293.5564981098,251.4974850218,363.2376812337
1580,298.5727200479,290.1321633922,246.6223177324,360.9054490498
1581,294.4792806082,287.1756220215,241.6800383253,358.3673275971
1582,291.8809712128,284.5395399581,237.0206927199,357.5035298917
1583,291.0112389883,282.2910727619,233.3602179338,359.4160364931
1584,292.2315756138,280.6560852253,231.6150420131,364.1018822309
1585,295.986313413,279.9311592777,232.6581719965,370.6326353903
1586,302.6590682565,280.3811776607,237.0169843831,377.7017147491
1587,312.3576353968,282.1782128622,244.6386148044,384.2505723487
1588,324.6872353899,285.3310060194,254.8425384144,389.7812740302
1589,338.5899268013,289.6441662832,266.4996678296,394.3168602298
1590,352.3375941316,294.680175575,278.2878130498,398.1353820727
1591,363.8346464715,299.7905827362,289.024224656,401.4026331909
1592,371.1940959058,304.2030108442,297.8096119308,404.0155131468
1593,373.3815310386,307.1728551482,304.0459085796,405.5972675867
1594,370.738446618,308.1805038265,307.3802418428,405.7556721066
1595,365.0191901514,307.0920200053,307.5809873226,404.227768289
1596,358.819230696,304.2191635225,304.5730879228,401.1297488045
1597,354.6395404478,300.2559314502,298.4613190235,396.9701567095
1598,353.9676463572,296.108272747,289.6646163928,392.5943255032
1599,356.767794713,292.6801396604,278.9851139242,389.0273767267
1600,361.6015348965,290.6489002121,267.6921570008,387.1230186027
1601,366.2275320161,290.3550432833,257.4430025431,387.3093385701
1602,368.3753720889,291.7490455748,250.0685491682,389.3811050564
1603,366.3555896562,294.4441133646,247.1983682444,392.5189654439
1604,359.3751360827,297.8193387276,249.7225648569,395.5192572914
1605,347.60429512,301.1562409645,257.3648091551,397.2487398045
1606,332.0578480365,303.8067057688,268.5307857963,396.9704426059
1607,314.3491471027,305.3672884032,280.576497015,394.6511149481
1608,296.3864372675,305.8043881507,290.5380762772,390.9022958098
1609,279.9964016296,305.4251720932,295.9522742863,386.7831974036
1610,266.6352383944,304.7779551443,295.5434718775,383.3799000513
1611,257.2304477586,304.4171931261,289.4801801531,381.450927453
1612,252.2274105399,304.7367275308,279.1253568605,381.1894814182
1613,251.7196716307,305.886858403,266.5577400977,382.2364264615
1614,255.5759051471,307.7913555074,253.9916386303,383.8086445515
1615,263.3811283132,310.2177597827,243.3326943513,384.9361430417
1616,274.3316446372,312.842025157,235.8920079717,384.6565124869
1617,287.0760938596,315.2850167806,232.2629997439,382.2094639504
1618,299.8229008232,317.1492713919,232.3522205408,377.2138481722
1619,310.6455560659,318.1210310832,235.4799215192,369.8438078558
1620,317.9639360458,318.1002461317,240.5426283381,361.0098754249
1621,320.9655024867,317.3376549878,246.3330596167,352.258614704
1622,319.7285440979,316.4554304281,251.7855834442,345.5068404943
1623,315.1024395393,316.3406706691,256.1949338989,342.4286543722
1624,308.3586461084,317.8793960106,259.3349256231,343.8774260154
1625,300.845641684,321.6369741564,261.4215837949,349.4727159521
1626,293.6999267029,327.5914730589,262.9913604516,357.664616171
1627,287.6798785831,335.0328990867,264.6532940427,366.1770065948
1628,283.078328493,342.7174953115,266.8889837493,372.7817844075
1629,279.8122983024,349.2270841763,269.8739594215,376.0404216371
1630,277.6551727532,353.3820240241,273.4670895569,375.6780973222
1631,276.5356792362,354.5735983499,277.2904717007,372.5646539971
1632,276.8173965456,352.8670793549,280.8581979598,368.2999037745
1633,279.2664485772,348.8553740977,283.7970202556,364.6713741629
1634,284.7421292372,343.3907007655,285.9452165385,363.1402621289
1635,293.7056681267,337.2849695794,287.4751385079,364.5727608608
1636,305.7974022411,331.0914381949,288.9109572048,368.993334235
1637,319.7018040366,325.0462255553,291.0377899334,375.6033988581
1638,333.4064883756,319.1349763917,294.6681799666,382.816233107
1639,344.7155501986,313.2323506141,300.2902951362,388.6307492522
1640,351.767719765,307.2533601467,307.6951059191,391.1869424708
1641,353.5377920738,301.2274649154,315.8832247383,389.4206914426
1642,350.0110692887,295.293370441,323.2790541329,383.5235855085
1643,342.1707044358,289.6158251628,328.249862385,374.9612601004
1644,331.7706852746,284.3251454655,329.6925517309,366.0812127553
1645,320.9758656545,279.5320279144,327.3810380084,359.3237521548
1646,311.9457365568,275.4321032121,321.9355522356,356.568396374
1647,306.4455688108,272.3571576248,314.4292137703,358.6244448216
1648,305.4988893053,270.7247418337,305.9581668484,365.1678024629
1649,309.2280335057,270.8341854935,297.3171880728,374.9601580623
1650,316.7702008169,272.617042209,288.8614491312,386.3259649197
1651,326.4529719033,275.5605971452,280.6393085159,397.5888932777
1652,336.1795985099,278.8019391562,272.5193584587,407.4915382903
1653,344.0241525741,281.4823641154,264.3159175789,415.3983531258
1654,348.8207143463,283.1055419097,255.7818447571,421.2660685503
1655,350.4959827043,283.7290296275,246.7207911954,425.5498578966
1656,349.9682129373,283.9337359673,237.1041545175,428.8999105808
1657,348.5676807531,284.5153930228,227.2413359478,431.8778545605
1658,347.2267883927,286.1172629516,217.9481739634,434.7350537368
1659,345.9525478275,288.9325875999,210.5174250958,437.2831630878
1660,343.8132939155,292.623404937,206.4257632195,438.870465203
1661,339.5126358133,296.4520954291,206.8499588357,438.5890047429
1662,332.2683588946,299.6027371211,212.1316140056,435.4844307401
1663,322.3695341724,301.4898384695,221.4819464555,428.9399715106
1664,311.2192260359,301.9486743372,233.0646188502,418.9276314533
1665,300.7466395815,301.2644919076,244.450982577,406.1436766499
1666,292.6479080548,299.9976711898,253.3148695289,391.9077092944
1667,287.7192478204,298.7580462944,258.0900517124,377.8995666528
1668,285.6454499771,298.0056493592,258.3597919131,365.7289203936
1669,285.232331474,297.9634764164,254.8793371229,356.5271480491
1670,284.8797231882,298.6386082919,249.2339293882,350.6912014388
1671,283.1918999405,299.8806049303,243.359178938,347.8184522396
1672,279.376377036,301.481834438,239.0683401347,346.923443835
1673,273.5068068615,303.2155325,237.7378685222,346.8231494242
1674,266.4894385578,304.8292790719,240.1278440382,346.6541507943
1675,259.8486645762,306.0512424532,246.3188166733,346.1861327036
1676,255.3848824783,306.5845805991,255.7391692634,345.9813570415
1677,254.7851618546,306.1579981765,267.2827952009,347.1241856927
1678,259.1549915245,304.6311364602,279.5185006108,350.7502761537
1679,268.7079660986,302.1243545465,290.9713892298,357.4611125708
1680,282.5126760349,299.019079068,300.3777269112,366.9653778895
1681,298.5437585628,295.9017724667,306.843479908,378.0685574816
1682,314.0729337286,293.3747416,309.9126683572,389.1262214666
1683,326.3451325937,291.8329166538,309.5677046473,398.6170728051
1684,333.4630875096,291.3587681016,306.1933781373,405.545688913
1685,334.9969344622,291.7062858605,300.5892876745,409.5522534402
1686,332.1694487645,292.4265405606,293.9660962906,410.5975503305
1687,327.4231064464,293.0051581079,287.8062084145,408.6416989229
1688,323.4907429305,292.9642685124,283.655802528,403.5423098069
1689,322.5151761514,291.8729422338,282.7822663373,395.3010771942
1690,325.4076357786,289.3667211823,285.799039334,384.4378575121
1691,331.7067991913,285.1828839245,292.3753008737,372.2489740483
1692,340.0218613668,279.2633415745,301.1583503658,360.5497132788
1693,348.6486578575,271.9009826608,309.9993523961,351.1286719044
1694,356.1665166316,263.7882904916,316.4908214968,345.0270016521
1695,361.8203185453,255.9398863193,318.6414480309,342.1339411593
1696,365.5414592529,249.4223453831,315.4871990192,341.3027426203
1697,367.7330579127,245.0649608923,307.3812646276,340.9298590825
1698,368.9268546206,243.2292952114,295.8215483149,339.7341102867
1699,369.4689540488,243.7718121436,282.9512343454,337.3921681833
1700,369.4542485424,246.238706979,270.9237415782,334.7280786359
1701,368.8984313674,250.1251651355,261.4057759212,333.4002479608
1702,368.0768659294,255.0930736511,255.2958384168,335.119042791
1703,367.7821845719,261.0062436851,252.7127730215,340.8591244365
1704,369.3202728625,267.7723501872,253.0894846415,350.3069908547
1705,374.0495149542,275.1737250424,255.4296624531,361.8522857287
1706,382.6642772589,282.7343525256,258.5844256807,373.1556968376
1707,394.5659694053,289.7723769048,261.5841026407,381.9460242999
1708,407.6405318921,295.5688036479,263.9523706117,386.8201970596
1709,418.7181729173,299.5929285372,265.8243683437,387.6555732533
1710,424.5664958848,301.5854051857,267.9018579828,385.5646711313
1711,423.0188442259,301.5720565875,271.0996303445,382.4098152165
1712,413.7647570517,299.7956636688,276.1613634096,380.2231891987
1713,398.3843393506,296.6367259159,283.288106821,380.5640932579
1714,379.7284411809,292.5912351757,292.0639728851,384.2225337689
1715,360.9101136834,288.2542643697,301.6395363978,391.0652482973
1716,344.3648317616,284.2702862755,311.0996647919,400.2065359903
1717,331.3312981484,281.2234822355,319.7672008247,410.2903249076
1718,321.9094382913,279.5129306744,327.3418045158,419.8753915337
1719,315.4682911201,279.2350715413,333.7802337494,427.7457676967
1720,311.2062628794,280.1606822499,339.0543105703,433.1015278525
1721,308.4538302261,281.832906252,342.9748315304,435.5824181232
1722,306.7879295239,283.7170672226,345.160885827,435.1932198623
1723,305.9849572112,285.3822591231,345.1512969668,432.2758105456
1724,305.9034573159,286.6761738999,342.5674751601,427.451932003
1725,306.5102243607,287.7686343555,337.2811356543,421.5862711878
1726,307.8867628345,289.1044573572,329.5068993912,415.6367615927
1727,310.1529360787,291.2531973986,319.9619481749,410.4413901832
1728,313.3538809392,294.7339181424,309.9356499396,406.3716441945
1729,317.263602843,299.8268125353,301.1974642645,403.1865217001
1730,321.2464271253,306.4872361371,295.6388095292,400.0362508266
1731,324.4071086938,314.3615076851,294.7218488751,395.778237774
1732,325.8301257948,322.862815219,298.8528871233,389.4517827996
1733,324.8976917981,331.2811336069,307.0644627785,380.6926496979
1734,321.6088133579,338.8432776457,317.0511838995,369.9502941613
1735,316.6865251192,344.7192316396,325.8403428073,358.3498866363
1736,311.4514723922,348.0671900494,330.7341613936,347.36608112
1737,307.5264122308,348.1242467507,330.2512560979,338.3405768787
1738,306.3202087401,344.4268709918,324.7410124444,332.1420906464
1739,308.5826541861,337.1152304371,316.2891059297,329.0266184529
1740,314.1746493242,327.1271825774,308.0259684999,328.7981513327
1741,322.1333268485,316.2115892471,303.0135408977,331.1963638691
1742,331.0630026295,306.5835723731,303.1823085406,336.2375727908
1743,339.6310396033,300.3603731046,308.6817987212,344.3154556226
1744,346.9555397945,298.9120706128,317.8605957758,355.9308938034
1745,352.7003562951,302.4722546138,327.9098363403,371.1204002834
1746,356.966731758,310.1012665196,335.8163397935,388.8513554044
1747,359.949967808,320.0106831473,339.3233269936,406.8389835385
1748,361.686831005,330.1304230747,337.528099694,421.941286713
1749,361.9533348259,338.614918004,330.945622587,431.1576241026
1750,360.3053137426,344.178441229,321.130341166,432.7107820904
1751,356.2761925423,346.1838873776,310.0468333939,426.7187455195
1752,349.6773529221,344.567455637,299.5238800167,415.1793082666
1753,340.8908439252,339.7044149996,290.9131529983,401.3375793826
1754,330.9822284446,332.3214594861,285.0016309488,388.7031021998
1755,321.6504238237,323.384137705,282.1368845841,380.1413639852
1756,314.8505221691,313.9785354082,282.3331447601,377.2165544368
1757,312.2413902313,305.1060487507,285.3658634772,380.0110401375
1758,314.6907483217,297.4915336511,290.765489546,387.160784251
1759,322.0336396353,291.476065983,297.8153138534,396.3607455173
1760,333.1229465895,287.0504583245,305.5793740233,405.0911235718
1761,346.2488918028,284.0363228724,313.062838017,411.3798499223
1762,359.5722899893,282.2763610552,319.3192314383,414.3813460144
1763,371.4318697278,281.7720669313,323.6370949009,414.4599282105
1764,380.5240045588,282.6582088005,325.5492723565,412.814604414
1765,385.9841639506,285.0262962966,324.8608191408,410.8254772439
1766,387.463763806,288.7744160434,321.6144373956,409.4864841428
1767,385.3188107315,293.5030714511,316.0409449151,409.1279216155
1768,380.6286987236,298.5373708104,308.5400797469,409.5131203119
1769,375.0769345367,303.1169824495,299.6035054877,410.1351395445
1770,370.5296522098,306.5854856811,289.7211853578,410.4868255202
1771,368.5427701277,308.5871724112,279.327956112,410.254619556
1772,369.9392329229,309.1295456226,268.8518497106,409.2967656536
1773,374.6378895207,308.5798902658,258.8689574922,407.5888327118
1774,381.7698259329,307.513805669,250.1667727333,405.1016724491
1775,389.9787117881,306.5512189576,243.6531357985,401.8875517745
1776,397.773942807,306.202508531,240.0167077542,398.166544797
1777,403.8550799977,306.7107907744,239.3278834433,394.5029127367
1778,407.2212942951,308.0323571232,240.8672429526,391.8164144146
1779,407.208093572,309.8625489325,243.2509031577,391.1613402361
1780,403.4582888581,311.8268412858,244.9800819201,393.3554332807
1781,395.9491688923,313.6892846388,245.0174592688,398.5418974009
1782,385.1171623593,315.4876948454,243.2170577306,406.0163216385
1783,372.0455159023,317.5785308477,240.3547932122,414.4258568809
1784,358.3842159216,320.5026242073,237.7867646408,422.3078929437
1785,346.1681222688,324.7570211248,236.9184235919,428.6140646478
1786,337.2887342242,330.524822762,238.7007165101,433.0149849034
1787,332.9452845303,337.5088980966,243.3152258835,435.8484063999
1788,333.2999331115,344.9026636534,250.1341369813,437.7455691337
1789,337.4246388805,351.567974519,257.9646073343,439.1846224514
1790,343.629261848,356.3829649774,265.4402473731,440.195965083
1791,350.044249544,358.6194396362,271.5401168892,440.2854531994
1792,355.1380146915,358.210292349,275.9813886687,438.6917532434
1793,358.1945865687,355.7479260423,279.3967096354,434.7401162165
1794,359.430860704,352.1968274971,283.0929720145,428.2904406032
1795,359.9152079595,348.4198381938,288.4863358687,419.968700125
1796,361.1958411987,344.7859666958,296.3736380438,411.112016712
1797,364.8306654188,341.029163062,306.3539771732,403.3816062027
1798,371.8872415481,336.4430885289,316.7630541586,398.1678515918
1799,382.6049636825,330.3140556729,325.1761432771,396.1601449476
1800,396.1620736155,322.3975267626,329.3129034207,397.2466897547
1801,410.7016236801,313.1885337871,328.0004632854,400.7583343087
1802,423.6376926253,303.8801142158,321.6685193124,405.9095078477
1803,432.2109557289,296.0141163392,312.2623407815,412.0670707864
1804,434.257837761,291.0027779259,302.5205367345,418.6915337125
1805,428.9677689588,289.636783936,295.0935684043,425.0490125991
1806,417.2165087888,291.9144839614,291.7788372818,430.0155672982
1807,401.3851034373,297.1470000127,293.1471596495,432.2203316276
1808,384.6650422286,304.3750916956,298.646019049,430.5860802224
1809,370.0390293617,312.7627629592,306.9500494979,424.8990573261
1810,359.5709562804,321.8627468698,316.4696808921,416.1221784675
1811,354.0999276315,331.5566500142,325.7756641984,406.0871676899
1812,353.4040243586,341.7265982779,333.9147694123,396.7773769219
1813,356.7247562594,351.9692418998,340.4973363739,389.5162873982
1814,363.1188777137,361.4451985224,345.6134725885,384.6553780186
1815,371.6489268704,369.0390266305,349.6129152734,381.7366837837
1816,381.3470452817,373.7092203476,352.9144266644,380.0794155932
1817,391.0155610417,374.8120981095,355.8152801391,379.2429628465
1818,399.2790608101,372.3033945916,358.4336868867,379.1689761309
1819,404.7808422097,366.7364521155,360.7089473082,379.8752145842
1820,406.5114413276,359.1056191758,362.3820071617,381.0765456329
1821,404.2382174336,350.6543735926,363.0236322075,381.9985733863
1822,398.5748540219,342.7091244182,362.0982002178,381.6126401526
1823,390.8726412471,336.5005639174,359.1350350289,379.0064483388
1824,382.7266335534,332.9897485455,353.9410745764,373.8864277569
1825,375.4644638049,332.6488554231,346.7300955562,366.7313820408
1826,369.8101312521,335.3017954659,338.1630889909,358.7168735861
1827,365.789842382,340.0600658461,329.2182310394,351.3828883531
1828,362.9970597973,345.5096574572,320.981897062,346.1533171852
1829,361.0266977382,350.0362636424,314.4620641457,343.9246884065
1830,359.8785091027,352.3042727478,310.4368874252,344.8207654488
1831,360.0851300485,351.6529694758,309.3805228165,348.1894749856
1832,362.5180162195,348.2826022823,311.380640909,352.9631295836
1833,367.9048456449,343.1145787842,316.0780844392,358.1210778495
1834,376.2011658389,337.4318742756,322.5883391296,363.1868386481
1835,386.3075462292,332.4298296131,329.6210607976,368.303648927
1836,396.1279560433,328.8934793099,335.7174168877,374.0587516975
1837,403.1384487108,327.0540043856,339.6150957322,380.993499955
1838,405.2680271164,326.7175864657,340.6401759271,389.1977377086
1839,401.5735134373,327.4537797563,338.8984666349,398.0616379752
1840,392.7037140907,328.8241646849,335.1755481177,406.418698745
1841,380.725351284,330.519875347,330.5963567119,412.8826803492
1842,368.4691766047,332.3342944032,326.1926654344,416.2964864218
1843,358.6733855097,334.1364293242,322.5833537686,416.0607659576
1844,353.1108291561,335.7982833926,319.9124279097,412.4352834522
1845,352.0911902783,337.215089512,317.9655869336,406.5136560862
1846,354.5192625972,338.4001279539,316.4277817713,400.0362738777
1847,358.3861332106,339.5424761631,315.0643668414,394.993380665
1848,361.587988188,340.9779853325,313.7988222934,393.0499455857
1849,362.6356373566,343.0858190981,312.6930544951,395.0271093704
1850,361.0149584941,346.081299122,311.8954506263,400.6223709098
1851,357.2134901826,349.8403804611,311.57952915,408.4430198965
1852,352.4348383498,353.8554509916,311.897944358,416.4132855918
1853,348.188334244,357.3153240225,312.867725053,422.3682645928
1854,345.8363672325,359.3557228174,314.3563955671,424.7246381063
1855,346.1704773227,359.3548404752,316.0670792928,422.874002986
1856,349.2153729923,357.1304542853,317.6371465708,417.3217539317
1857,354.1876790903,352.9698966622,318.8565989925,409.4648358924
1858,359.8249925567,347.5061787314,319.7755018846,401.0984258943
1859,364.8927102426,341.4869819794,320.7473370011,393.991051005
1860,368.731374976,335.5301843858,322.3109952766,389.5229416963
1861,371.4881684744,330.0377474787,324.9780955193,388.5501408171
1862,373.8988413657,325.2199452565,329.0595428858,391.4861122904
1863,376.8570748922,321.2160558298,334.5404246869,398.3667399917
1864,380.8733900547,318.1657245548,341.0608189858,408.9713771775
1865,385.8572128898,316.2470347868,348.0101471739,422.7333764474
1866,391.1791142972,315.6368866718,354.6417895922,438.7123358641
1867,395.9513319292,316.4469611067,360.1764637692,455.4946018774
1868,399.3162373784,318.6615005282,363.921642536,471.3069152178
1869,400.551786699,322.1025113568,365.2896842546,484.2189587839
1870,399.1161019397,326.4270623128,363.8029014221,492.6042144652
1871,394.6262027572,331.2159029885,359.1131426592,495.6252819251
1872,387.0083911998,336.0841280616,351.0393154289,493.5342370514
1873,376.6786413468,340.7975117128,339.6920629215,487.5216302022
1874,364.6416963178,345.3192298628,325.6383331247,479.2032493517
1875,352.3562657928,349.7617224981,310.0189484142,469.8816846579
1876,341.3456680494,354.2688545038,294.5311440558,460.0814344884
1877,332.7841110443,358.922354113,281.2291266467,449.6338378361
1878,327.2820688134,363.6847125707,272.1344442138,438.1855932352
1879,324.9716568047,368.4089401877,268.7394830991,425.8094833561
1880,325.7195203311,372.8372241843,271.5829715855,413.2958074961
1881,329.3421102741,376.5782360506,280.0566728163,401.8697794885
1882,335.6068770812,379.1230170341,292.569794127,392.5372071894
1883,344.0432278137,379.9003513632,306.9822238287,385.5241545276
1884,353.8580325901,378.4589573191,321.1998275143,380.1246894746
1885,363.8756876417,374.6725278005,333.6990248885,375.0435993879
1886,372.8040587257,368.844855856,343.7016216093,369.0710390923
1887,379.5087941332,361.6656656977,351.075973522,361.6582534441
1888,383.2893876968,354.0108385497,355.9717634744,353.1007857459
1889,383.9724904668,346.7094658128,358.5196143236,344.3267625311
1890,381.8996193146,340.3241039435,358.7179692963,336.4380156152
1891,377.8414069269,335.0725693442,356.509827056,330.2727686139
1892,372.8325242068,330.8734491493,352.0471662758,326.2337308766
1893,368.058053122,327.532707025,345.8231206664,324.3212673082
1894,364.6780069641,324.9117196362,338.666154389,324.3393363932
1895,363.6738470879,323.0208242767,331.5719642825,326.0027121164
1896,365.6536957257,322.0082988247,325.5104828566,328.9859379301
1897,370.7251477399,322.0369324787,321.2599015415,332.9284948882
1898,378.4235228635,323.1247048635,319.3240519879,337.4402115616
1899,387.8303706729,325.0566754825,319.9108151464,342.2468506801
1900,397.8229782748,327.4493649398,322.8323098677,347.3512659723
1901,407.3684210935,329.8855634663,327.5450764139,353.1727543318
1902,415.7575311202,332.1187547504,333.2279815967,360.4039257336
1903,422.6162996108,334.1402620775,339.0499524709,369.6227019651
1904,427.6391783289,336.1462762287,344.5257336841,380.7749834992
1905,430.2728675719,338.3687524362,349.7552773035,392.7552889045
1906,429.6371304186,340.9208189203,355.3808391666,403.414638778
1907,424.7964520244,343.6957669991,362.2230724258,410.0923899684
1908,415.3333189644,346.3889611824,370.7868713314,410.5152301462
1909,401.8782302995,348.5882911621,380.901717498,403.6775805531
1910,386.1312716975,349.8518464237,391.6497278363,390.2946999237
1911,370.4082213744,349.7780814422,401.6723444397,372.6633041084
1912,356.7749916892,348.0903036636,409.6970654977,353.9098451138
1913,346.2523935485,344.707643131,414.9194735984,337.0524852065
1914,338.6176404886,339.9176520602,417.2259237211,324.2116007306
1915,332.6998119656,334.4570733199,417.133385004,316.2091062452
1916,327.1052746853,329.4508355585,415.5732616272,312.6513477042
1917,320.8424135996,326.1637801165,413.6933843317,312.3581976948
1918,313.6648251827,325.6355648585,412.6505130726,313.9607484024
1919,305.9591391086,328.3535612548,413.4258173592,316.2899014173
1920,298.4572335007,334.0942489795,416.6233868516,318.6071449674
1921,291.8933799179,341.9975221274,422.2317149494,320.5359679464
1922,286.8638531,350.7774381713,429.559584831,321.9120039499
1923,283.8709253334,358.993209439,437.3096554093,322.647239728
1924,283.4448433815,365.2934197297,443.8942678857,322.7335916269
1925,286.2693093997,368.542226388,447.7747040583,322.279473795
1926,293.1313652111,367.9765635019,447.7995910402,321.5237907496
1927,304.6824619145,363.3238906223,443.4551265639,320.9041421545
1928,321.0182839972,354.9013600674,434.8982222536,321.0201348757
1929,341.2690593045,343.5626533028,423.0516612811,322.7413664858
1930,363.3649823944,330.5774641662,409.4783293008,327.1841746323
1931,384.2199411441,317.3399539501,396.2073872743,335.565952219
1932,400.2437218538,305.1706901651,385.3293677115,348.8202367138
1933,408.3184963376,295.1378333372,378.5036558558,367.0045784125
1934,406.6676572133,287.9698379316,376.4537095712,388.8503714004
1935,395.4928539391,284.0148143303,378.633764762,411.7113344665
1936,377.0261708489,283.2307364079,383.2633393892,432.0794439737
1937,355.0971416874,285.2075604093,387.7522191685,446.6212485739
1938,334.2371612785,289.2793106112,389.4672683536,453.2462083385
1939,318.773918692,294.6928137004,386.6473025376,451.8198829902
1940,311.9246397334,300.7591738739,379.0121625562,444.075824324
1941,315.3115448492,306.9173695329,367.7853967552,432.8604340792
1942,328.6473674172,312.7436370671,355.2748490475,420.9884168753
1943,349.8057549553,317.8435128871,343.9562485953,410.2949728746
1944,375.2388017274,321.8571757154,335.7798659863,401.2270939194
1945,400.7393095785,324.517423443,331.7434493961,393.0682333121
1946,422.4511281921,325.7513537765,331.8925688493,384.6336693234
1947,437.7911467944,325.7055396027,335.5991806774,375.0073436695
1948,445.9904500336,324.7747712863,341.8358709436,364.0565629613
1949,448.0243872766,323.5136309195,349.3635242621,352.4369157598
1950,445.947842037,322.5322372698,356.8746887304,341.2781334695
1951,441.9289337277,322.3882754453,363.0938856828,331.6888693793
1952,437.4097120403,323.4991571661,367.0219439848,324.3477743607
1953,432.7775569296,326.038518273,368.0912820017,319.3612021467
1954,427.5051051553,329.9064512022,366.3463183609,316.3852791179
1955,420.7116582823,334.7410052128,362.3963076735,314.8854061444
1956,411.708471893,339.9736019399,357.1834509943,314.4086640933
1957,400.4647004459,344.9394831975,351.7264651178,314.8485819602
1958,387.6829510455,349.0326118524,346.7900997962,316.528086862
1959,374.6635451298,351.8264098249,342.8131898015,320.1840276195
1960,362.98229729,353.2113149168,339.8971662441,326.6978120897
1961,354.1844942706,353.3674214623,337.981131217,336.6070240617
1962,349.3827239852,352.6790100283,336.9667292019,349.5920588015
1963,349.0488066527,351.5356690684,336.829584602,364.2122882421
1964,352.8149056589,350.133367556,337.5970521744,378.0679779641
1965,359.4949421901,348.4278269871,339.4178254276,388.5476910153
1966,367.2774196086,346.2451620375,342.5512970648,393.7377859332
1967,374.1341603654,343.5108468652,347.4139339788,393.1824342124
1968,378.3208627545,340.4397242765,354.4308461646,388.0814684413
1969,378.8068517297,337.5724631904,363.8290309859,380.9445974995
1970,375.5155282737,335.6172497573,375.4048018283,374.8104222221
1971,369.342065058,335.1396712982,388.4724100131,372.3154822678
1972,361.7884314826,336.34426174,402.0222367984,374.9497985648
1973,354.5151681094,338.9547595418,415.0463003561,382.6240571033
1974,348.8643968936,342.3449005984,426.8071635673,393.7058826279
1975,345.6611467849,345.8093950839,436.9123211918,405.5005502619
1976,345.1676820599,348.8425572076,445.2383164034,415.1695118493
1977,347.2999140904,351.243704982,451.7416694397,420.6088450949
1978,351.740846588,353.1366955907,456.3709825865,421.1479559543
1979,358.0319758865,354.7835395581,459.0493230457,417.6420358984
1980,365.4564779878,356.4450306749,459.7110203752,412.084138194
1981,372.9902118222,358.2386130222,458.3724340879,406.8348863224
1982,379.3287258249,360.1326517276,455.2100541584,403.8658335237
1983,383.1458083553,361.9817861553,450.5794600139,404.2570746135
1984,383.3752419181,363.5674054644,445.0300724669,408.0714540817
1985,379.5248823625,364.6563202641,439.3220577113,414.5963372215
1986,371.7332975501,364.9845071692,434.2271683282,422.7044732243
1987,360.8303569003,364.2784585175,430.3974333826,431.2669961683
1988,348.1675793109,362.2308400461,428.063112205,439.3031192864
1989,335.4218575335,358.5674415416,426.9732648773,446.0325285926
1990,324.3016255583,353.1662174036,426.3931874402,450.7383272661
1991,316.2435624341,346.228043741,425.3838300102,452.7794442163
1992,312.0883190733,338.4177127182,423.1489524772,451.6658311889
1993,311.9128231788,330.8812161743,419.3919303593,447.2821404352
1994,315.0218400911,325.0381339418,414.3819318418,440.0561344359
1995,320.1450614925,322.2478540692,408.8616971903,431.1120390139
1996,325.8511072235,323.3996748013,403.5797477434,422.1337999433
1997,330.932591685,328.613084225,398.8843184544,414.9913626527
1998,334.7799597697,337.1883234677,394.475752707,411.2581192513
1999,337.4277583333,347.8237714915,389.5113469746,411.6828864194
2000,339.4468796966,359.0264901403,383.05634975,415.8369322976
2001,341.6987596665,369.4945423076,374.6465925027,422.0641618281
2002,345.0190614427,378.4078342552,364.6065931677,427.9301255462
2003,350.0923726533,385.428205901,354.03739539,430.9033514399
2004,357.2817223467,390.5578196221,344.4533764675,429.1514760881
2005,366.5579906095,393.9771111661,337.1923231519,422.0460142005
2006,377.3467552589,395.891550655,333.006469446,410.3205806724
2007,388.4817233225,396.5194203597,331.8719075008,395.7554063669
2008,398.3334391039,396.1192087185,333.15807654,380.699796953
2009,405.1133019378,394.983238217,336.0947836818,367.5151502913
2010,407.2905127741,393.4041153153,340.1443488877,358.0928652954
2011,403.9738066621,391.5788930411,345.23542391,353.522091008
2012,395.1891518935,389.5521124514,351.607712113,353.9815459771
2013,381.8939267447,387.2011598221,359.4404882322,358.8714418986
2014,365.7992002032,384.2871388217,368.3853216869,367.0949095809
2015,349.0431075229,380.5778693619,377.4206259437,377.4369880505
2016,333.6947705848,375.9861549323,385.0567450634,388.8047502661
2017,321.3417902205,370.726249166,390.006817404,400.297416083
2018,312.8009417283,365.312771895,391.7905163275,411.0752540927
2019,308.0537477544,360.4597873834,391.0796018167,420.2269181455
2020,306.4748288382,356.8098778175,389.4616525581,426.6795665732
2021,307.2091055078,354.6830901641,388.7891908143,429.3877477694
2022,309.505981045,353.9093804208,390.4449102417,427.606489537
2023,312.8250039962,353.8910676596,394.9308818983,421.1675091283
2024,316.8531753138,353.7954869682,401.8987408015,410.5889491519
2025,321.4042013945,352.8667321669,410.6236080411,397.0575989586
2026,326.4086432329,350.6579359509,420.4923085432,382.2307719892
2027,331.9675509323,347.1465316765,431.2647221197,367.9792351793
2028,338.4518533095,342.7390391793,442.9543530532,356.1014859964
2029,346.4160635271,338.1732543838,455.4080721597,348.0133257157
2030,356.4106535373,334.3538877793,467.9588304187,344.3865625803
2031,368.6752951768,332.1245303053,479.2618108429,344.9223581226
2032,382.7543618636,332.0911910955,487.5014194584,348.3733223289
2033,397.4318419449,334.4525727884,490.8168385187,352.9645769439
2034,410.8605818556,338.9159838237,487.8752101909,357.0651522244
2035,421.0099772366,344.815047836,478.1976264641,359.8597046382
2036,426.272345572,351.2637871536,462.3586906655,361.6201824337
2037,425.9265436299,357.3965448152,441.8539443527,363.4045261271
2038,420.4233325872,362.6005043605,418.8313644707,366.3350907083
2039,411.2261815037,366.5881817648,395.7577895304,370.8525283459
2040,400.4161467608,369.3382553893,374.9920275772,376.3089758593
2041,390.1371285946,370.9446937741,358.4332223951,381.1497187577
2042,382.1910595389,371.5076403941,347.2609950085,383.5255705713
2043,377.787634144,371.1459226934,341.8326630042,382.074819996
2044,377.4460269669,370.0504129965,341.8241218938,376.4558778457
2045,381.1107872144,368.525269814,346.4735859643,367.4721351734
2046,388.2334732662,366.9041232559,354.8179222363,356.842199188
2047,398.0238688638,365.3273822857,365.8277764292,346.7221221937
2048,409.6907062471,363.5717500685,378.3507658878,339.2532635649
2049,422.5873108687,361.0541310209,390.9942126308,336.1560990494
2050,436.209059372,357.0399356965,402.072083218,338.4492994195
2051,449.9831513856,350.9908141969,409.7830850902,346.215058317
2052,463.0362518207,342.8195263241,412.5570464778,358.4566490256
2053,474.0338844727,332.9631340097,409.4993018659,373.1115315133
2054,481.4475441085,322.2352241937,400.7148787482,387.3694215517
2055,484.0078206167,311.5898285317,387.3615547679,398.3309695134
2056,481.2372721188,301.9188373745,371.45332071,403.7486691758
2057,473.6330605914,293.9659868065,355.3650486625,402.6964935947
2058,462.5279509252,288.3083937768,341.2665069649,395.8146509632
2059,449.5326256528,285.4328945046,330.6348621885,385.1267722546
2060,436.0136254655,285.7583098435,323.979952041,373.3481762626
2061,422.834015122,289.6178335623,320.8618029037,363.1645955874
2062,410.344530919,297.1831505895,320.1235576273,356.4901967304
2063,398.7168672232,308.3688610785,320.3228304746,354.0659492227
2064,388.2029253373,322.7065474349,320.226435897,355.406294174
2065,379.2249146279,339.3224600886,319.2358461826,359.1517694013
2066,372.2864306663,357.0040695561,317.6100720882,363.6508814919
2067,367.6988039895,374.3182298965,316.2672751458,367.5345944673
2068,365.3855043759,389.8733869783,316.3518956678,370.1069970056
2069,364.8792335138,402.5147966054,318.6249314903,371.4082675407
2070,365.5047190084,411.4939073802,323.0406356971,372.0402537032
2071,366.5742391966,416.5180684664,328.6661185138,372.7980556347
2072,367.5043584798,417.6719107821,334.2080489887,374.3367506392
2073,367.7903462709,415.3222601262,338.6231349622,376.9869116882
2074,366.8741539565,410.0207906746,341.6657544819,380.685366643
2075,364.1399996951,402.4304111923,343.9851037052,385.1071116765
2076,359.0720140929,393.3217822341,346.7150546173,389.8406048336
2077,351.56743481,383.5244734372,350.8298397887,394.528102302
2078,342.1687438703,373.8331996994,356.5786888255,398.9397577394
2079,332.0954254103,364.925637573,363.3571101231,402.8303756575
2080,322.956807654,357.2861612014,369.9413947195,405.889903438
2081,316.3206135974,351.2140483046,375.0303232777,407.6927483125
2082,313.339303334,346.8842698964,377.7282538132,407.9132865689
2083,314.4995080602,344.3604418543,377.8057512131,406.5847999627
2084,319.6510464629,343.55169124,375.7594207812,404.314464263
2085,328.0771700811,344.0688510616,372.5748139633,402.2732575381
2086,338.744561162,345.1345451404,369.4036468934,401.9217391268
2087,350.4698888224,345.6666546681,367.1780612076,404.6065723737
2088,362.1881040178,344.4909721578,366.2481412233,411.1740509849
2089,373.1568996624,340.7587984978,366.232084176,421.7581911941
2090,383.1465291038,334.3029208332,366.0837180345,435.6762278021
2091,392.4719797403,325.8540468573,364.413831922,451.5373043632
2092,401.7561073468,316.902793202,359.9577256,467.5036681135
2093,411.481634513,309.2913808998,352.0344896873,481.6168722322
2094,421.505724427,304.6243160968,340.8010870393,492.1493220653
2095,430.7571222055,303.7797667307,327.3262872449,497.8985603022
2096,437.4450270774,306.6814414333,313.3337785635,498.355608257
2097,439.708670947,312.4436004889,300.8118216176,493.7712781133
2098,436.4311841292,319.788287005,291.5411519433,485.0395940862
2099,427.815226511,327.4644659122,286.6614973262,473.4491810491
2100,415.3776104906,334.562826157,286.5072840436,460.3896191958
2101,401.3795810219,340.5906781231,290.5461398927,446.9550846809
2102,388.0027968435,345.4073948866,297.7050927909,433.6801977687
2103,376.7301769131,349.0920972934,306.7031241081,420.5428309867
2104,368.2313746434,351.9202627641,316.3674473508,407.2182936177
2105,362.6091252539,354.2469412911,325.8137795113,393.5387996416
2106,359.9170121358,356.4350156688,334.4713964559,379.8611736546
2107,360.3968092339,358.6889897207,342.0394030159,367.072802143
2108,364.3529835603,360.9298305368,348.4123116623,356.3099203965
2109,371.8282131597,362.8497120082,353.6559943094,348.341365064
2110,382.2487858204,364.1116357101,357.9769512639,343.2257555258
2111,394.3305879541,364.554521598,361.6141264022,340.2472018136
2112,406.4151445288,364.3649767859,364.6833271085,338.3182665265
2113,416.9958803211,363.977941079,367.0602547041,336.5536164717
2114,425.2383465706,363.8448413698,368.3755507649,334.811876515
2115,431.1854599809,364.1560998356,368.238626273,333.749731387
2116,435.6176837458,364.6729941327,366.5536477017,334.5530667333
2117,439.641717156,364.8263030557,363.7929223887,338.3160320036
2118,444.2280498412,363.9327153644,361.0148635117,345.5560956582
2119,449.8271591613,361.4915841906,359.5699996546,355.9836333799
2120,456.2413347673,357.3616626509,360.5810332415,368.6192827616
2121,462.6610556235,351.7959634732,364.4753139288,382.165710408
2122,467.8065883526,345.2990217994,370.7768970686,395.3047420495
2123,470.1974406391,338.4699116139,378.3300594164,406.8806322982
2124,468.4360480711,331.8395320914,385.7526605686,415.9204991642
2125,461.4996769969,325.8083751326,391.96036773,421.6255285518
2126,449.0701671416,320.5989812556,396.3596828471,423.5083065212
2127,431.7216425534,316.2891094412,398.7873168762,421.7180541961
2128,410.9940915336,312.839243639,399.2303537648,417.3159590624
2129,389.1991049317,310.1404786104,397.5958489522,412.3444288197
2130,368.9458679226,308.1440361824,393.7646529482,409.5232519155
2131,352.4803343338,306.9444495728,387.7737070317,411.5417163585
2132,341.0649657808,306.898087808,380.0411202262,420.1606260849
2133,334.6671122469,308.5770050852,371.4025028781,435.4501872043
2134,332.1033392539,312.6498163688,362.8548007011,455.5409689944
2135,331.5375705709,319.5941778287,355.30248828,477.0094037808
2136,331.313490569,329.4505384134,349.3344116382,495.8700905009
2137,330.5905343557,341.6138390547,345.2101348195,508.726785845
2138,329.5809196696,354.8271688337,342.9950691834,513.7287862903
2139,329.3040135791,367.4135663098,342.6165326097,510.8744198375
2140,330.9755870333,377.6774174578,343.9081586428,501.7296753525
2141,335.2637239486,384.3260973005,346.5130956859,488.6857237554
2142,341.8425607833,386.7648691648,349.848126968,474.1673039474
2143,349.4514577726,385.1473601804,353.180293016,460.0011107107
2144,356.4937437211,380.2133415215,355.8848775317,447.2399973622
2145,361.8621941248,373.0268387287,357.7038863407,436.1498687988
2146,365.508040859,364.7031537978,358.9566118151,426.5096062894
2147,368.4595450653,356.2716421984,360.3838544928,417.8510329181
2148,372.2464313983,348.5448917389,362.8004790035,409.7679967047
2149,378.0182705177,342.0269969149,366.5652041844,402.1844613827
2150,385.8617786179,336.8366918793,371.1898530093,395.4826513388
2151,394.739515508,332.6868778439,375.3738555582,390.5383525615
2152,402.8267571512,328.969247237,377.4266312623,388.4693376535
2153,408.2278971408,325.0169768379,375.9719406468,390.1659814375
2154,409.6448998546,320.3920089141,370.5984851324,395.8686175152
2155,406.7160182209,315.120312659,362.1579770165,404.8464737809
2156,400.1811230367,309.7334136442,352.5922458397,415.5314066222
2157,391.7063592552,305.1472338778,344.4019216353,425.9173069148
2158,383.5116149794,302.3659802444,340.0110679559,434.2065716012
2159,377.7914362567,302.2262474807,341.1877396709,439.2946138999
2160,376.0637075525,305.2133490794,348.7201376562,440.9746394807
2161,378.6141130578,311.3501005827,362.3044700205,439.82005579
2162,384.3593485064,320.1909200411,380.622141596,436.8060932847
2163,391.3084149969,330.8323934923,401.559087371,432.9165851214
2164,397.4581792156,342.0122700198,422.4744290708,428.824092705
2165,401.7253754217,352.2834899743,440.621854583,424.7011858883
2166,404.5195116136,360.3124706689,453.5928784476,420.2166326347
2167,407.6166410055,365.1942351009,459.768642229,414.7292976349
2168,413.3871782923,366.6732839481,458.6435800236,407.6173244302
2169,423.7596902521,365.191488301,450.7949338599,398.6765353421
2170,439.3454161988,361.685679356,437.6317287887,388.4683606316
2171,459.0239504324,357.2779584584,420.9126446489,378.3654845745
2172,480.1513076996,352.9321655273,402.3425992396,370.3246839939
2173,499.1842324409,349.2066464521,383.2835377128,366.2746198821
2174,512.6754391568,346.200481253,364.7660724934,367.4323814094
2175,518.1662447078,343.6786572484,347.5697952909,373.8019598108
2176,514.8680275519,341.3644043961,332.3627542196,384.1007051585
2177,503.8747093567,339.1941503447,319.6878342865,396.111632093
2178,487.8631574664,337.4378859995,309.9349284142,407.3151292931
2179,470.3947906154,336.5934140199,303.2501939485,415.5277312734
2180,454.9767019786,337.1650968864,299.5536745266,419.327689074
2181,444.2371681225,339.3995985351,298.6573612725,418.1830522745
2182,439.4376134559,343.1655541774,300.3673265597,412.39781951
2183,440.2698126319,347.9827767087,304.4384038996,402.9460711166
2184,445.1900944753,353.1127544772,310.4648157238,391.30899374
2185,451.8585309323,357.7317479055,317.6750818077,379.3275007689
2186,457.8091208415,361.0960367623,324.8905010579,369.0122413026
2187,460.9878798748,362.7053832309,330.7170315196,362.2286754942
2188,460.2613092833,362.4778097846,333.9790391442,360.3995929697
2189,455.5773845873,360.8325390501,334.1238252744,364.2436851942
2190,447.9656070075,358.627158668,331.4522993525,373.6399918026
2191,439.2457212866,356.9268668523,326.9206698009,387.7201922857
2192,431.511057062,356.6865149761,321.7566329181,405.0705493526
2193,426.5357706685,358.4453977208,317.0140160253,423.9828602863
2194,425.2318399246,362.1593354437,313.3703367847,442.6860268751
2195,427.3413492724,367.1830041821,311.1978388755,459.4254934739
2196,431.5003587891,372.4338551088,310.7637288706,472.5505547787
2197,435.6447730294,376.6786290483,312.392806793,480.7526280824
2198,437.5939975648,378.8671049828,316.4077082205,483.3507740011
2199,435.6892824618,378.4277430492,322.8813540042,480.5362431297
2200,429.2561127553,375.3955047764,331.3659554247,473.422404321
2201,418.7262699367,370.3480080811,340.8257822936,463.7937387289
2202,405.500557757,364.1565209477,349.9161961653,453.6430268273
2203,391.4487900891,357.6831458276,357.4311375088,444.7060998667
2204,378.4269042707,351.5650300569,362.7455593916,438.1463997841
2205,367.7929171745,346.1140889086,365.9150633127,434.468921597
2206,360.2352779284,341.4211649974,367.4157527004,433.6227518779
2207,355.8063975817,337.4566672508,367.6280858077,435.1796667199
2208,354.2457926448,334.1979090416,366.4772125441,438.5026225817
2209,355.2647174486,331.6675992479,363.3878031386,442.918619753
2210,358.8656885291,329.9194772655,357.7002716603,447.8058502733
2211,365.3626650303,329.0087726623,349.2518241946,452.5720891454
2212,375.2910965723,328.9473484262,338.7749774406,456.5791782254
2213,388.9627058929,329.7014467891,327.8368062792,459.0933830246
2214,406.0899270515,331.1190938402,318.4375996195,459.3359423536
2215,425.3910603222,332.9269298383,312.3561970652,456.764522548
2216,444.5964906917,334.7250754258,310.6489756048,451.3596018718
2217,460.791036725,336.0613583553,313.4526774171,443.7971742109
2218,471.2141046284,336.5841585443,320.1298499688,435.4136596092
2219,474.0260719254,336.250592429,329.5459201556,427.874161942
2220,468.933182458,335.4290800546,340.4517726019,422.7374858892
2221,457.3017105511,334.8938813879,351.6198544523,421.0780586728
2222,441.7447349995,335.6338761636,361.9180503247,423.2989426126
2223,425.3600613705,338.5347505938,370.3020044386,429.1896959289
2224,410.8502937502,344.1102434869,375.8840086467,438.1064814948
2225,399.8268993535,352.2787932265,378.0862341566,449.090552521
2226,392.5292582552,362.3629556637,376.7979801565,460.9148017624
2227,388.0419468827,373.2144595037,372.4402918629,472.0610135863
2228,384.8606168314,383.475327931,365.8482033308,480.7757322084
2229,381.6246046679,391.8993981977,357.989244616,485.3307820096
2230,377.6836298776,397.6405349094,349.6583909093,484.4945433309
2231,373.2687168596,400.4605861704,341.2795846064,478.0888014669
2232,369.2602032262,400.7147823502,333.0030323148,467.2865845191
2233,366.6010514669,399.204861266,324.9164282471,454.4495848855
2234,365.7739866302,396.9209569412,317.2649121766,442.5320226964
2235,366.5075883898,394.7512087945,310.5353321413,434.1387634526
2236,367.9032451662,393.3128866124,305.3166291145,430.7249768502
2237,368.7762752334,392.8662478233,302.0493059483,432.1604930276
2238,368.1989160937,393.344521398,300.902650003,436.8769704609
2239,365.7484644124,394.4364052632,301.7133215792,442.4983791435
2240,361.6528603834,395.662934419,304.1817974046,446.6395930162
2241,356.6443009951,396.5286555607,308.0459921846,447.5628059306
2242,351.7986475104,396.621666342,313.2007522202,444.4671341437
2243,348.3128164697,395.7429381561,319.6591902886,437.3531962979
2244,347.393542086,393.9627416721,327.4372566534,426.6846019787
2245,350.0870122447,391.5776367326,336.4138226789,413.103532289
2246,357.0569851217,388.9339813871,346.2383921161,397.3992787683
2247,368.4463454423,386.3070813512,356.3682680817,380.6766161148
2248,383.7723129975,383.7234813193,366.0914278129,364.6260172589
2249,401.9113166179,381.0489554836,374.5908218166,351.4794846413
2250,421.3017794479,378.0845837927,381.0487223378,343.6180375222
2251,440.0878646914,374.7288745625,384.8217539515,342.9063827346
2252,456.3555568913,371.0621439405,385.635128144,349.9852522971
2253,468.444580496,367.2533263685,383.766750798,364.0189633576
2254,475.3053411405,363.4441196028,380.1429935143,382.8956307912
2255,476.8347231833,359.6300420816,376.1488259541,403.8848896137
2256,473.9403805185,355.6905718947,373.3316502195,424.5349436183
2257,468.3152422069,351.5334738706,373.0099499984,443.2557280231
2258,461.8127754134,347.2568019481,375.9966858761,459.5761780722
2259,455.7945725138,343.2598237995,382.4900785135,473.8472484648
2260,450.7194858327,340.1614660674,392.1535093731,486.6881190744
2261,446.1949897284,338.6129971651,404.2028605809,498.4298485313
2262,441.4195007691,339.0220511363,417.5501733768,508.7959198808
2263,435.7177288138,341.36997494,430.8765696217,516.9374195689
2264,428.9186040182,345.2230239861,442.7192538804,521.7635498816
2265,421.4425908366,349.8436057386,451.6901572884,522.3695923702
2266,414.0849066303,354.4113489056,456.7574929532,518.4374486972
2267,407.7131139315,358.212577354,457.5113301231,510.36696059
2268,403.0089552757,360.7710253676,454.4181426135,499.2747584206
2269,400.3154957433,361.8975707555,448.6924716823,486.7912737864
2270,399.620303468,361.6851090682,441.9416147992,474.7465443281
2271,400.607903483,360.4470850186,435.5532121713,464.7986031775
2272,402.8057719511,358.6078745175,430.1823010853,458.0100609862
2273,405.7963502279,356.5238377122,425.6118797366,454.4929097841
2274,409.4664265929,354.3569205392,421.0156482264,453.299355066
2275,414.089615398,352.0648836321,415.5187125125,452.6336760757
2276,420.1744699971,349.506071271,408.6687297373,450.3978690125
2277,428.0808386592,346.6836457416,400.6269305909,444.8929799683
2278,437.5327420763,343.8782548277,391.9287751901,435.4130333595
2279,447.2551890869,341.6940149883,383.1443037461,422.4844754666
2280,455.190828662,340.9174493787,374.6051351799,407.6952208309
2281,458.9709869659,342.2476412569,366.4227243286,393.1656586181
2282,456.7273798255,346.058756167,358.7038302023,380.839081859
2283,447.7085301552,352.2480244767,351.751242606,372.0013688741
2284,432.5371829715,360.1775340969,346.1478157959,367.0304461082
2285,413.0173029147,368.7885626528,342.5711144338,365.5279414304
2286,391.6052832182,376.8298797325,341.5334273012,366.7450887244
2287,370.8795426149,383.1741925784,343.1851431886,369.8883226181
2288,353.0116861982,387.0819241606,347.3031123191,374.3802877374
2289,339.4691581466,388.373466888,353.4308218265,379.8434289544
2290,330.8693302939,387.3774428114,361.0354965904,385.9480544377
2291,327.0716372309,384.7196063086,369.6152137406,392.3195337837
2292,327.4429000458,381.081193809,378.705927968,398.5525119657
2293,331.1398436878,376.9647858412,387.7554184145,404.3381474231
2294,337.4217601456,372.6688659514,396.1135277784,409.5829701535
2295,345.7430707139,368.3582419714,403.0962646614,414.4563976875
2296,355.7331608407,364.1914110398,408.1956896217,419.2871648041
2297,367.0315560612,360.3718920216,411.1959907334,424.4034376498
2298,379.0510090611,357.1232652556,412.2340650616,429.9904794093
2299,390.859918139,354.5699671887,411.6808291901,436.076299939
2300,401.1481838089,352.6935680612,409.9461454873,442.5724182448
2301,408.4274131083,351.2655997769,407.2534358959,449.3691168569
2302,411.3702405501,349.944011038,403.5927523279,456.3199392819
2303,409.2673641267,348.362038859,398.8116450342,463.1221444705
2304,402.3372764992,346.222737713,392.8011787031,469.1599025672
2305,391.7079023939,343.3929210452,385.6648671433,473.4370644212
2306,379.1401948769,339.92178591,377.7904511554,474.7387867398
2307,366.4957188164,336.1136270325,369.7099080616,472.0748204255
2308,355.2780313576,332.5060725206,361.9457637805,465.1525993814
2309,346.2814740666,329.7952476787,354.8523862509,454.7188183534
2310,339.5966825243,328.7047091841,348.6672377277,442.4982075679
2311,334.7223712014,329.7989138181,343.5420605408,430.671129844
2312,330.8852735616,333.3369267061,339.6449890187,421.1153041107
2313,327.3901446124,339.2315709813,337.1395903429,414.7733241783
2314,323.931243654,347.0643810982,336.112869511,411.4318199737
2315,320.7781329678,356.1519999755,336.4695795823,410.002994197
2316,318.7005155874,365.5777579645,337.8713875156,409.1708810889
2317,318.7086133757,374.2735978977,339.7610641875,407.9837616468
2318,321.6785173442,381.1475141904,341.4685111867,406.2020842988
2319,328.0878113654,385.2635514358,342.415247506,404.2566621806
2320,337.9301895896,386.0404471758,342.2079986163,402.9526525906
2321,350.8548398647,383.383803809,340.774266195,403.1310897039
2322,366.3197641826,377.7530679656,338.3959720087,405.4293041027
2323,383.6085238785,370.0959624155,335.5965698376,410.2357693689
2324,401.8074845692,361.767139451,333.0011608322,417.6588096252
2325,419.7419737546,354.3119718057,331.121748397,427.5521385451
2326,436.0680343666,349.1868143385,330.2570800772,439.4083911588
2327,449.4904878482,347.3694601652,330.4931750782,452.3654535114
2328,458.9811167489,349.053436821,331.8076886797,465.1914377812
2329,463.9100750499,353.5381268714,334.1854067368,476.4403621156
2330,464.0468970392,359.5027102773,337.662628059,484.7406175626
2331,459.4837660933,365.4524178014,342.242585167,489.1006846915
2332,450.5628928283,370.2150650916,347.8651808245,489.2692224976
2333,437.9385850838,373.1976304538,354.365559956,485.8949290995
2334,422.5847514361,374.293684762,361.5613909995,480.5324308381
2335,405.819723905,373.6160816118,369.2814852864,475.2615539041
2336,389.2262372442,371.1949062855,377.3718560314,472.0601280146
2337,374.4622157519,366.9543715575,385.5399365754,472.0442537553
2338,363.0449621452,360.8858298879,393.2895741909,474.866050858
2339,356.006128022,353.3217094762,399.8643062867,478.666420496
2340,353.6117754721,345.0908478297,404.4830122222,480.7308569015
2341,355.2006171708,337.3950606527,406.5545602241,478.5517157575
2342,359.3524159394,331.5207548875,405.957310571,470.8949542549
2343,364.3591456082,328.4491075585,403.0525398828,458.2816583181
2344,368.7830929624,328.5797177524,398.6257681322,442.7092445808
2345,371.8408376667,331.6537221723,393.6548255672,426.7197975806
2346,373.4061916186,336.7881253063,389.0902722089,412.4214881423
2347,373.6836852304,342.6687934646,385.6784576128,400.8716167742
2348,372.9058658525,347.8331555196,383.8114198454,392.1878370969
2349,371.2408894428,350.9679913224,383.5093492001,386.076381674
2350,369.0089950498,351.2364329464,384.416098518,382.4545556693
2351,366.9530592359,348.4762537729,385.9173121156,381.6340232389
2352,366.2443669743,343.2703459427,387.2873526073,384.0290726144
2353,368.1064440816,336.7541831894,387.8042346152,389.6820033186
2354,373.2321232919,330.3080099268,386.8876315145,397.8697711457
2355,381.2577948756,325.1598155791,384.1350327176,407.2184441605
2356,390.6630751276,322.0716219487,379.406277063,416.2045753308
2357,399.1193746815,321.209282368,372.8769932703,423.8171622088
2358,404.1741899944,322.2306784773,365.0860552294,429.9180258338
2359,404.0717010399,324.535055225,356.8722321099,435.0695499782
2360,398.3425695778,327.5845826694,349.175592872,440.0431177412
2361,387.9668251636,331.1721810767,342.7028094137,445.0958280457
2362,374.9891949523,335.4581654665,337.6870912325,449.7407395697
2363,361.8753868945,340.8258470834,333.7697051199,452.8739527459
2364,350.7031008548,347.5254635795,330.2376595502,453.4732745406
2365,342.7273142627,355.328593064,326.4659072309,451.1511397047
2366,338.2346657135,363.393976377,322.4421253475,446.5268488301
2367,336.7880874423,370.4425341545,319.014884703,440.9797676226
2368,337.5646904011,375.1789770046,317.817657694,436.0665111804
2369,339.6229739244,376.8001167851,320.7501114704,432.9040597229
2370,342.1012391107,375.3225790778,329.3095197697,431.9148731341
2371,344.3781513158,371.5072031952,343.9030694393,432.9908344486
2372,346.2172028642,366.5301343745,363.6105421644,435.8548965705
2373,347.8394183057,361.4616429744,386.2984542412,440.3378004015
2374,349.905735461,356.9480931209,409.1432186209,446.3858457694
2375,353.2931503407,353.1765327997,429.301006475,453.7651922608
2376,358.8546469924,350.0873658902,444.4676082665,461.7893241583
2377,367.1577398173,347.6572466202,453.2219277603,469.1828260725
2378,378.2879574455,346.0635739794,455.0800619649,474.362038207
2379,391.7627926161,345.5894385525,450.4125944939,475.9011184914
2380,406.44526421,346.39735839,440.3079381145,473.0882605704
2381,420.6834352289,348.2933031041,426.375901169,466.2064647873
2382,432.5247979752,350.702396744,410.5900442899,456.5016681251
2383,440.1116079419,352.8733665835,395.0064171068,445.7997901498
2384,442.2034124987,354.1663311167,381.4879428942,435.8611130789
2385,438.5138031624,354.3254119467,371.4231938612,427.812600552
2386,429.8869128219,353.5410236306,365.5511241139,421.8896259871
2387,418.1499781831,352.326761173,363.9178381967,417.6055082735
2388,405.6315351726,351.3266283576,365.958502966,414.2428638244
2389,394.5825881852,351.0750184136,370.6587824618,411.3599441044
2390,386.6021984714,351.9015732678,376.8061427679,409.0948645577
2391,382.3073647975,353.9156220224,383.1903707047,407.9844703085
2392,381.280705582,357.0599167498,388.8633492944,408.6124043844
2393,382.42784264,361.1667510512,393.2320158612,411.122227447
2394,384.4147525185,365.9781371317,396.0474930632,415.0458157631
2395,386.0728411496,371.1118886202,397.2081746546,419.3252496267
2396,386.5130277712,376.0092878239,396.5608799937,422.6791249486
2397,385.0958915033,379.9397307059,393.7501019214,423.9620376069
2398,381.2785651598,382.0542399317,388.2602781629,422.4750756003
2399,374.6291724158,381.5872691002,379.6351261945,418.1470720808
2400,364.9553125464,378.165792026,367.8199690847,411.5709010116
2401,352.5710356193,372.0204305592,353.3894194901,403.9477628778
2402,338.4835775158,364.1076270056,337.6454135167,396.838693487
2403,324.3771992389,355.8910814569,322.5239890214,391.8175684728
2404,312.3919007024,348.9922502707,310.3628015803,390.054229138
2405,304.6683849454,344.7628125494,303.4680004477,392.0231838455
2406,302.8799001158,343.9524073392,303.5408272205,397.4479423031
2407,307.7945283768,346.549309944,311.0698515876,405.501347079
2408,319.0613144722,351.8489924884,324.8817797041,415.1579823804
2409,335.2671107306,358.6268053379,342.1223631669,425.4602914379
2410,354.1631744808,365.3970455339,358.9209831632,435.6215631703
2411,373.2422209346,370.7317530124,371.4190327372,444.9419294572
2412,390.3428406236,373.538947367,376.9491301368,452.7708035905
2413,404.1138851263,373.2981571079,374.805394351,458.61256248
2414,414.2782180161,370.1617667295,366.3271852164,462.3269767587
2415,421.4807226047,364.8969875211,354.3593322903,464.3264144143
2416,426.8719729652,358.6744947843,342.3048652266,465.463569362
2417,431.6245599287,352.8037523132,333.2055579083,466.7242703994
2418,436.5650390925,348.4560822766,329.0655069641,468.7847360992
2419,441.9994232193,346.3999632271,330.5731385956,471.7808440937
2420,447.7542079738,346.874167598,337.1970393619,475.3314775477
2421,453.2763295016,349.574499115,347.526902897,478.822930389
2422,457.7683648789,353.7989050641,359.7385702003,481.7466747705
2423,460.2680705476,358.67620403,372.0063510225,483.8095666532
2424,459.812273034,363.4263971158,382.7884561685,484.9391598061
2425,455.5550340913,367.5295476514,390.9361323786,485.0975407707
2426,447.044892018,370.7607183018,395.7287898949,484.24566109
2427,434.5130776567,373.1177480585,396.9086176445,482.4162649965
2428,419.0129319695,374.6575247779,394.7137678651,479.861853052
2429,402.4272608861,375.3698908094,389.8835948332,477.1282992305
2430,387.1277660752,375.1300239344,383.5009902464,474.9403315172
2431,375.3915481221,373.7567662626,376.6937045221,473.9763640137
2432,368.7481795005,371.1788723863,370.3019337425,474.5637758463
2433,367.538443651,367.588201387,364.6047086469,476.5537253411
2434,370.843706401,363.5320975824,359.3573579488,479.4033364337
2435,376.8187865696,359.8437440724,354.0846471556,482.4868756408
2436,383.367115351,357.417522921,348.4694074549,485.4143741893
2437,388.7320524652,356.8784021723,342.7091980567,488.2039392438
2438,391.9148772222,358.3477622886,337.5458379145,491.2259877406
2439,392.7334421377,361.3820266746,333.9807222946,494.909724453
2440,391.6050111906,365.1450646511,332.854051456,499.3613396682
2441,389.2247520325,368.7296260821,334.4695429965,504.093132322
2442,386.3244243612,371.4332186527,338.5104720719,508.0140453533
2443,383.4146139616,372.867026085,344.2775845009,509.7496711197
2444,380.7109597413,372.921722165,351.1112630325,508.1420098809
2445,378.1607648161,371.6521718565,358.6826206969,502.7767586195
2446,375.5467397886,369.1830492362,366.973252178,494.2198696856
2447,372.6758245335,365.7221830855,375.9694089533,483.9380237364
2448,369.5547068062,361.6189952529,385.2887493444,473.8530532231
2449,366.3810806325,357.4018584444,393.9991644435,465.9022004963
2450,363.371324747,353.7089294784,400.7379464011,461.581524744
2451,360.4610214538,351.1523249534,404.1203697448,461.6877983003
2452,357.1808843305,350.1208136873,403.1299028051,466.2301152286
2453,352.8091217438,350.6314533423,397.4208569579,474.2559135744
2454,346.8711470208,352.353681847,387.3573407476,483.9507199645
2455,339.635059609,354.7636099119,373.9472289675,492.829268395
2456,332.3504361537,357.3637273786,358.7191467106,498.2732803639
2457,327.030966536,359.8800212287,343.6127717017,498.2978801975
2458,325.7733154254,362.2630339788,330.74023765,492.2729096195
2459,329.9635274904,364.5679042791,322.1329646723,481.2472968573
2460,339.7167814003,366.7662336192,319.2706010158,467.6971788527
2461,353.7607565951,368.6429623926,322.7064130177,454.7614429677
2462,369.8270886692,369.842822076,331.891069489,445.276919781
2463,385.4743224762,370.0606789281,345.3307450898,440.9708129924
2464,398.8833569705,369.2594315592,360.9862167397,442.0683160268
2465,409.3296382235,367.7880964944,376.8430936406,447.4219851674
2466,417.1627392935,366.3497798794,391.3307498088,455.0787897244
2467,423.2928685582,365.8451130529,403.5282603613,462.9225543103
2468,428.5259986875,367.063739419,413.0892768374,469.2759437177
2469,433.0946844505,370.3975806197,420.00671935,473.2342514578
2470,436.5363418797,375.5779724495,424.4520794216,474.6799892507
2471,437.9647995425,381.6656991052,426.6311995176,474.0409441972
2472,436.5042176417,387.309501469,426.7782311065,471.9721839584
2473,431.6990032602,391.3136128214,425.1937437816,469.1116217132
2474,423.7507534503,393.122982555,422.3057518523,465.9564312101
2475,413.549391131,393.0820712612,418.6259956839,462.8546260324
2476,402.5155703646,392.2403862205,414.6607357783,460.0607724314
2477,392.2492718141,391.8264056946,410.7080647755,457.7236637494
2478,384.1058609136,392.665070229,406.7154827656,455.8207035296
2479,378.7933901032,394.844965681,402.2647948328,454.150074091
2480,376.233279911,397.7241203192,396.7478100296,452.4306004865
2481,375.7281631203,400.2435874973,389.7238704562,450.4387001479
2482,376.3403490048,401.3041192273,381.2217114241,448.2324431623
2483,377.362267452,400.0719493199,371.9426176421,446.195739844
2484,378.5621788039,396.1246309982,363.1243407111,444.9625465262
2485,380.1590815404,389.5197283934,356.1902138644,445.1789208305
2486,382.5766844702,380.7645778878,352.2603734394,447.211539411
2487,386.0727553641,370.7774226623,351.8084585673,450.9346759542
2488,390.4625454534,360.7564264353,354.4532592116,455.7272519634
2489,395.038693577,351.9554355259,359.1198399694,460.6289815008
2490,398.7751589652,345.4380208131,364.3331641938,464.6056443347
2491,400.7925962886,341.8770482236,368.6708114032,466.7907432858
2492,400.7354588871,341.4230319707,371.1080440007,466.6763824393
2493,399.0049921107,343.7341515439,371.247700139,464.1912783025
2494,396.540273713,348.1139781823,369.2713388262,459.6951828587
2495,394.2458551594,353.71266243,365.6787726903,453.9044375681
2496,392.4677008232,359.6917707188,361.0328706448,447.7320245248
2497,390.7851414752,365.3134095042,355.692581747,442.0968031872
2498,388.2652899383,369.9382603594,349.7557794063,437.7318128217
2499,384.0741401635,373.0651935919,343.1463130416,435.110047007
2500,377.975548032,374.4029101387,335.861535643,434.4739003542
2501,370.544272424,373.9521658537,328.1489912978,435.9318094456
2502,362.9931901067,372.0617083951,320.5607189024,439.5160803423
2503,356.7645118711,369.4343238841,313.7580889015,445.1782021691
2504,353.1706611543,366.9301105619,308.2867627002,452.6802984725
2505,353.0361493005,365.3800701953,304.284549278,461.5096971264
2506,356.5073582533,365.3756512365,301.4392931567,470.9152534608
2507,362.931470531,367.1645963621,299.2193199527,480.0269311664
2508,370.9288816382,370.6622576875,297.2722227666,488.0895479161
2509,378.6535954636,375.5169023023,295.8026372501,494.6323436996
2510,384.3061729027,381.2056821414,295.655898171,499.5929227185
2511,386.7289087663,387.1287325859,298.00251486,503.2781428686
2512,385.7012435666,392.6834552467,303.7134311721,506.1911214343
2513,382.0075764373,397.3803131959,312.7051423348,508.8333696825
2514,377.0362493681,400.9344340712,323.6626395249,511.4723712633
2515,372.1619176117,403.2988228833,334.26050982,513.9982911074
2516,368.2222142899,404.6323677443,341.9246602404,515.964334479
2517,365.2642768887,405.158656703,344.7749496273,516.6461345464
2518,362.6940201491,405.0393342418,342.305742378,515.2439489696
2519,359.6999007669,404.3408582166,335.5397944378,511.0921450998
2520,355.6922125653,403.0426737414,326.6295767102,503.8550797623
2521,350.6450173652,401.1633854428,318.1142652661,493.6726855912
2522,345.1576448075,398.7796238153,312.1460585137,481.2581372485
2523,340.2529369387,395.9892472948,310.0545104575,467.8277391866
2524,337.105069471,392.7950050674,312.1458128214,454.9003744059
2525,336.5894377687,389.0197418824,317.7995115427,443.9815163565
2526,338.9841296157,384.4194291308,325.8018672957,436.137413213
2527,343.8606817435,378.8530059635,334.7215798471,431.7256970492
2528,350.2288898276,372.5332946767,343.2188103553,430.3070138553
2529,356.9589464341,366.0821222319,350.330054386,430.8679378361
2530,363.1872454155,360.4096344753,355.5154007265,432.2032021326
2531,368.5545478652,356.3777465511,358.6248986763,433.3571874823
2532,373.1529412835,354.4792704662,359.8545283461,433.970165042
2533,377.1583909148,354.7177265961,359.6309925194,434.4677671079
2534,380.5518588388,356.6809698599,358.6150802096,435.9194752851
2535,382.9504189635,359.8437789581,357.5724517683,439.6243334413
2536,383.7502461714,363.8141900608,357.1532789789,446.4982219867
2537,382.3876872107,368.3863564637,357.6317056122,456.491317939
2538,378.5641403946,373.3859557819,358.7314085916,468.3867729496
2539,372.3406313383,378.3755376192,359.6270680665,480.1434249402
2540,364.1056212732,382.558708895,359.1987864749,489.6534317062
2541,354.543001585,384.8865408449,356.3862547975,495.6182361491
2542,344.5428863471,384.5349193315,350.5635317306,497.9905698066
2543,335.1702972802,381.3651659666,341.7536854647,497.8793060043
2544,327.535086412,376.2124038997,330.6867723843,496.9122480162
2545,322.6959972837,370.8094263702,318.6142762034,496.4640117087
2546,321.503971059,367.3104831753,307.0822234928,497.1849382756
2547,324.4695408935,367.6145282753,297.5743120988,498.9090354974
2548,331.6684960201,372.8172654731,291.2240320443,500.9470837043
2549,342.6783354466,382.9268737659,288.5973112563,502.4981271299
2550,356.5991116413,396.9225105456,289.6504949268,503.0040702695
2551,372.0692294934,413.0779598315,293.8507542643,502.2758218641
2552,387.5236361871,429.3607986573,300.3705040553,500.4963545431
2553,401.4068659832,443.793772909,308.4031267742,498.0553975581
2554,412.5348810527,454.7546834644,317.3261190428,495.3805906265
2555,420.2984960159,461.1063594912,326.8265231323,492.8126555413
2556,424.7316782056,462.3544725637,336.7912559383,490.5819516752
2557,426.3921449399,458.6336360348,347.0931318836,488.8354556627
2558,426.0871423157,450.6786125636,357.308823351,487.7210347745
2559,424.5443440727,439.6771400569,366.5578035809,487.4568996233
2560,422.1828063317,427.115244685,373.5934544141,488.3213576981
2561,418.9631976454,414.6177999398,377.1806712095,490.5775088223
2562,414.4988688758,403.7525178505,376.6424789807,494.2589683319
2563,408.2095343591,395.8089629413,372.2687164986,499.0225534722
2564,399.6841884782,391.4962221903,365.3577024089,504.0866083458
2565,388.9503950522,390.6651254731,357.8285293155,508.3648866206
2566,376.6925369782,392.2238554135,351.5228991897,510.7546073055
2567,364.2603988138,394.3661467962,347.5362636448,510.5098387993
2568,353.4301771614,395.1009764922,345.9519891513,507.4686789272
2569,345.9551140097,392.91260199,346.0099386993,502.1531103358
2570,343.0671249379,387.3180281032,346.6602176126,495.6203785042
2571,345.0964191524,378.9626784358,347.1992865103,489.2828721673
2572,351.3649815145,369.4472286838,347.5799095557,484.5280425693
2573,360.3939333049,360.7849573776,348.3399558577,482.3970145294
2574,370.2822636176,354.8544919965,350.1493164982,483.2597328651
2575,379.1333134883,352.9929973337,353.3330704739,486.7471738698
2576,385.3883879541,355.7557119224,357.6655106304,491.9242754022
2577,388.0041076889,362.8471265852,362.5420453933,497.7119006439
2578,386.5860982296,373.2231588686,367.3928226068,503.2867273054
2579,381.5109476106,385.2480283673,372.0721209122,508.2320051425
2580,373.9718984546,396.9746514899,376.8649508245,512.3982628676
2581,365.7732540454,406.472767093,382.1442984472,515.5922624655
2582,358.841506967,412.2224698312,387.8715608976,517.3704566339
2583,354.5631730391,413.4127724248,393.2348691007,517.0802866235
2584,353.2283197809,410.1214391449,396.6801389494,514.1223718742
2585,353.9403641183,403.1874793308,396.4271979723,508.2640365355
2586,355.0483720195,393.9665419278,391.230408211,499.8397402469
2587,354.8914231224,384.0032167156,381.0215709123,489.7774420488
2588,352.4789080066,374.7752016559,367.1919942648,479.4393910916
2589,347.7347113482,367.5105751403,352.2455361247,470.3930897979
2590,341.3703279115,363.0604926899,338.9939173601,464.0185904683
2591,334.3895642894,361.8073223828,329.6895887567,461.2048387685
2592,327.7150036241,363.5629918577,325.4353704262,462.0652403273
2593,321.9008760146,367.6231120327,326.1391841711,465.8893655102
2594,317.1774028459,372.9832553316,330.8500604806,471.3953247552
2595,313.6021919505,378.6111531998,338.3088866775,477.181802296
2596,311.2863818766,383.7539227156,347.3568247146,482.1725701727
2597,310.5730638113,388.0346389628,357.0384948506,485.9381779238
2598,312.0826316201,391.3326203406,366.5393287668,488.7042689865
2599,316.5342017428,393.582844951,375.0482258497,491.1025399879
2600,324.4039682511,394.631070433,381.7241768046,493.75978098
2601,335.5436418654,394.2575651696,385.8677102991,496.9776667036
2602,348.9266089249,392.357215432,387.1646276175,500.5427762456
2603,362.7517405626,389.1079463947,385.892465854,503.8063064763
2604,374.9244897552,385.0419659701,382.9767909568,505.8951535325
2605,383.6729961854,380.9376581282,379.8521288024,506.0480941051
2606,388.0901538238,377.5480883176,378.1113440478,503.8937366237
2607,388.259451324,375.3946719127,379.0668753826,499.6051263183
2608,385.0518313894,374.5927287738,383.2738224581,493.9115853463
2609,379.615521702,374.8695941461,390.2671785838,487.9437997497
2610,372.9066144028,375.7286242959,398.5703909024,482.973537779
2611,365.452172387,376.679095887,406.0583114783,480.1273498725
2612,357.3895844797,377.5183078666,410.675702955,480.0999286003
2613,348.7664010871,378.458111398,411.1974007908,482.9859677528
2614,339.8165766227,380.1351989322,407.7327717229,488.266789935
2615,331.1397931895,383.3518037321,401.6985678326,494.9763597618
2616,323.7109640749,388.7299114367,395.2469602711,501.9480309884
2617,318.6808585526,396.3446304588,390.3417615847,508.1313491348
2618,317.0443077591,405.5642490845,387.9907904499,512.7615639468
2619,319.3075002492,415.1623293209,387.9767796429,515.4378277478
2620,325.1660001749,423.618829407,389.1315728271,516.039808847
2621,333.3805613525,429.5550379537,390.0467973193,514.7200064888
2622,341.9368002468,432.0273250488,389.7195032993,511.900893737
2623,348.4877887758,430.6757279665,387.8992192751,508.3153888744
2624,351.055347635,425.7214450923,384.9816670317,504.9723494264
2625,348.6782841892,417.8229284198,381.6786019893,502.9972526459
2626,341.7566660973,407.959607481,378.6720159173,503.268555596
2627,331.9257908208,397.3168203464,376.4116836326,506.0257030504
2628,321.4598700415,387.1259352999,375.0964907703,510.6923072861
2629,312.5015678033,378.4454254148,374.707594796,515.9440443918
2630,306.4675314178,371.9211302824,374.9786874903,520.1116338966
2631,303.7738623818,367.6565502777,375.4029317091,521.6999323127
2632,303.9652478149,365.2435519323,375.3030401661,519.841237365
2633,306.0317429577,364.0525814647,374.0368894432,514.5126738366
2634,308.7729470526,363.56944963,371.2986006757,506.4440420335
2635,311.1243702056,363.6100798459,367.3315135915,496.9199051986
2636,312.4396178351,364.1684327624,362.8329736447,487.4811127115
2637,312.6174576751,365.11133715,358.7027773081,479.6553046295
2638,312.141613849,365.8137857686,355.6270079754,474.7553206419
2639,311.8021116848,365.1643460311,353.8895464667,473.6448347721
2640,312.2547956742,361.9466264845,353.4252621535,476.5198006564
2641,313.5231184303,355.4367551114,354.0795596489,482.7712985991
2642,314.7732106232,345.9029431603,355.8233395486,490.9325910914
2643,314.6179169745,334.6432819198,358.793540606,499.0009058364
2644,311.7648104442,323.6445344272,363.0422161363,504.8969149572
2645,305.8476164282,314.9211537544,368.2901246102,507.1064217577
2646,297.8513909313,309.93417702,373.7549166291,505.0786775513
2647,289.9702156907,309.2694990964,378.2915022744,499.3058993902
2648,284.9080732018,312.6356106552,380.7421870237,490.9944714501
2649,285.0416829322,319.0963252901,380.3702361314,481.5070646408
2650,291.6496623074,327.3945139596,377.0511729099,471.8653555705
2651,304.6212716193,336.2147370568,371.3111528711,462.6101959058
2652,322.5407758749,344.4160278455,364.0939915007,453.9586835949
2653,343.0717018034,351.1156992792,356.4882147856,446.1707972254
2654,363.5175620312,355.734722914,349.5196572791,439.682798891
2655,381.3787382338,357.9639621117,344.10126015,435.0940826951
2656,394.7962789001,357.7521538534,341.0407940009,432.8348563118
2657,402.8154845189,355.3402659552,341.1106309627,432.8105123648
2658,405.4152265075,351.3012524076,345.0214219761,434.3231950476
2659,403.3149947664,346.5420982653,353.2952064903,436.2798364911
2660,397.772729757,342.1936706714,366.0094153884,437.6444643477
2661,390.3238114991,339.4158675143,382.5171040091,437.8717509018
2662,382.6478374577,339.1337465311,401.2817510681,437.0562035927
2663,376.4326411929,341.7952257887,420.0010577117,435.8193398893
2664,373.1869677449,347.2218298823,436.0394405787,434.9155798299
2665,374.0346709425,354.5663521606,447.1166583803,434.8932831413
2666,379.4784923425,362.4372161332,451.8846589417,435.8583605368
2667,389.1769588445,369.1502222766,450.359195112,437.4735224385
2668,401.8432841061,373.0746754103,443.8341304462,439.1219746645
2669,415.4122550516,373.0729368543,434.4946070849,440.1052518504
2670,427.4514997852,368.8066801813,424.7507342157,439.7813175572
2671,435.8134226986,360.8886044761,416.5410893593,437.7629387371
2672,439.1821324266,350.7316807625,410.8162010217,433.9311064174
2673,437.4079190452,340.1955139398,407.3470175443,428.5740505642
2674,431.3572147696,331.1052013657,404.9825864233,422.3053033309
2675,422.4863727508,324.8865132386,402.2805028264,416.0101985991
2676,412.337386731,322.3011125345,398.1636519206,410.6518872135
2677,402.1707287082,323.4559589895,392.458028499,407.0595602656
2678,392.8714844397,327.949228775,385.9368132476,405.7190000077
2679,385.0584468922,335.106211973,380.0773696829,406.6149395476
2680,379.1779359632,344.2018990961,376.4958606306,409.2023827333
2681,375.5242441294,354.5508234705,376.4285693913,412.5084795194
2682,374.1847493278,365.5263564127,380.3817224673,415.3577515002
2683,375.011645165,376.3920037636,387.993962175,416.6723075029
2684,377.6683750832,386.2033548192,398.1279913684,415.7030318172
2685,381.7504998289,393.763550252,409.1579732155,412.2523370714
2686,386.9174031255,397.8687277696,419.2697247307,406.7914857083
2687,392.9026170015,397.6804329572,426.8573705732,400.3718617068
2688,399.4612249491,393.1552484333,430.7314546824,394.3613636429
2689,406.2046164001,385.2293320488,430.2908834205,390.0181842017
2690,412.5246340554,375.6403920681,425.6346010958,388.0548085228
2691,417.556907115,366.4221090982,417.6043489918,388.4014071144
2692,420.29784399,359.3110946713,407.6636962679,390.291232823
2693,419.8146719859,355.2946404325,397.6321361951,392.694721856
2694,415.5231666198,354.4505488314,389.2162959288,394.7724461114
2695,407.4446226101,356.0861983316,383.5567715939,396.2086315952
2696,396.3194347432,359.1021345073,380.8711403467,397.2544969411
2697,383.4601290726,362.3543196916,380.4595497959,398.5306794751
2698,370.4125570184,364.9077777208,380.9354959291,400.8028017358
2699,358.5085116895,366.2683093609,380.7513890371,404.800557835
2700,348.6277637097,366.4174053953,378.7390340413,411.0543822181
2701,341.2344969089,365.8418133694,374.527620899,419.7800650452
2702,336.64309293,365.4080106418,368.6711076592,430.6942455039
2703,335.2622505226,366.16445776,362.393146874,442.9932893207
2704,337.6482021415,369.0056573219,357.1154267301,455.4546479712
2705,344.20154814,374.4138019207,353.8380920357,466.8191187612
2706,354.82040524,382.2475913595,352.7648751217,476.2441213327
2707,368.6087777917,391.7873871563,353.3095089038,483.6155182132
2708,383.9947665707,401.9573788047,354.4101165165,489.4772874365
2709,399.1465631646,411.6458789705,355.1002928092,494.6674850004
2710,412.6155114305,419.9161132362,354.9490799648,499.8131621388
2711,423.7345481765,426.05354369,354.1260710404,504.9500068943
2712,432.6337997064,429.5199009786,353.2807947911,509.5197525212
2713,439.9089279786,429.839028082,353.233991726,512.6004952025
2714,446.1281990571,426.6382568032,354.6761687281,513.282902785
2715,451.539731152,419.7858480476,357.9968378108,510.9626106701
2716,456.1303575387,409.612885176,363.2202539378,505.4697919632
2717,459.9261823535,397.0012136055,370.0739634859,497.0984953373
2718,463.22149057,383.2961194639,378.0413428818,486.5852185119
2719,466.5197134939,370.0227027141,386.4084283763,475.1425697836
2720,470.1031751186,358.5061748249,394.2621564319,464.3827548871
2721,473.4759028774,349.588849196,400.5468233352,456.1324957572
2722,475.1207760879,343.578454417,404.0942807386,452.0353666756
2723,472.8320894698,340.3904549975,403.8941647144,453.1383594131
2724,464.5694003606,339.7547690181,399.3215855389,459.4743223187
2725,449.5045301149,341.4037930192,390.5662583286,469.9536250918
2726,428.6626170276,345.079774064,378.8153874084,482.6352515712
2727,404.7975924319,350.4502975142,366.2373892746,495.2836805393
2728,381.601202024,356.9875982529,355.5569891523,506.1070958039
2729,362.5575153701,363.9790681728,349.3513189772,514.3564464975
2730,350.0072388843,370.6124358064,349.2678169545,520.5496083716
2731,344.7287594814,376.1468155518,355.4629870863,526.1491642733
2732,346.0989493134,380.0402150226,366.4917049653,532.8091447835
2733,352.4753930817,381.9888038095,379.6817736279,541.5223397667
2734,361.7103096753,381.9240209586,391.9727517764,552.0565810252
2735,371.5441312887,379.9923656727,400.7324882207,562.930178445
2736,380.0740523122,376.5483106177,404.5133252974,571.9624146959
2737,386.1042417185,372.1227945005,403.2770630782,577.0926531347
2738,389.3229732977,367.3328863803,398.2604254926,577.0909280338
2739,390.1946933632,362.7517481531,391.5252551153,571.8982588285
2740,389.5655373603,358.7242515561,385.4501892371,562.5403129409
2741,388.2392385724,355.2976966967,382.0897389876,550.648566823
2742,386.7030109235,352.2660130618,382.7356134605,537.9222925084
2743,385.22940154,349.3282644743,387.6384884525,525.6681540871
2744,384.1161315334,346.279833761,395.9520360021,514.5469590678
2745,383.9030502358,343.1455137715,405.9643854776,504.6285209752
2746,385.3476440744,340.2369645541,415.6014832284,495.6030400782
2747,389.1153588052,338.0869493997,422.9966028541,487.0859399217
2748,395.3061709262,337.3069609674,427.0007120205,478.8860016113
2749,403.2018807231,338.4077140191,427.3934639078,471.141550417
2750,411.2331952529,341.6179738827,424.7350766533,464.1679645602
2751,417.3734594769,346.7337607607,419.9156902812,458.3221992148
2752,419.8589661625,353.1221121276,413.6754193487,453.77200429
2753,417.9603246493,359.7944799089,406.4595607744,450.4291532645
2754,412.4101070426,365.5823804751,398.501313228,447.998546575
2755,405.3004976872,369.4399482417,390.3115229045,446.1358393902
2756,399.3850249689,370.6976396736,382.9349049363,444.626210012
2757,397.1067858749,369.2814353492,377.8033064265,443.5522893851
2758,399.7519413139,365.7706020806,376.1453134365,443.2169884562
2759,407.106219274,361.2406039391,378.2461151435,443.9851781869
2760,417.6491880853,356.9650245546,383.0321064897,445.9602105965
2761,429.1040519277,354.0200633639,388.3269118969,448.8266198935
2762,439.1099168359,352.9898194681,391.6698857524,451.8228685255
2763,445.799384305,353.8656375187,391.2262748046,454.0127730962
2764,448.2053512783,356.133673759,386.5134524509,454.6407099525
2765,446.4892103146,358.9711373937,378.4236468087,453.4200550047
2766,441.8985672185,361.5280527999,368.8828498648,450.5513608249
2767,436.4311970098,363.1439012046,360.1645831587,446.5328387544
2768,432.1003255234,363.5514012899,354.3224824424,441.8815527316
2769,430.214491641,362.9486443834,352.7755135232,436.9638284936
2770,430.804820051,361.9328839877,356.1509672194,432.0242970534
2771,432.6507865427,361.2698816344,364.2569352332,427.326139318
2772,433.8386602697,361.5844070741,376.0734348669,423.2800924032
2773,432.6381264854,363.083178254,389.9034122504,420.4054276135
2774,428.2964586457,365.5107002429,403.6048560322,419.1128565042
2775,421.4052798717,368.2867361962,415.0343726436,419.4871347067
2776,413.7045169572,370.7950324404,422.622128087,421.2126003141
2777,407.4775971618,372.6117265224,425.886724822,423.6737035751
2778,404.7864366858,373.5769512704,425.5963675992,426.2570376208
2779,406.8949311016,373.7195849252,423.5408896259,428.6405457239
2780,413.8451753065,373.1359675572,421.9004001196,430.8372174499
2781,424.5308924055,371.894867604,422.3930037995,433.0914113664
2782,437.0615080526,370.0537916975,425.6815922901,435.6022989611
2783,449.319374984,367.6924847032,431.1203697225,438.3294782935
2784,459.5723532836,364.9495416258,436.9504530563,440.9685122107
2785,466.8099285672,362.0622431053,440.909079027,443.1320381243
2786,470.7731153053,359.3744405089,440.8947642549,444.5910472734
2787,471.7636274771,357.3579642824,435.6785038436,445.5317043765
2788,470.4038822367,356.5632037247,425.325925666,446.5120507358
2789,467.4502582358,357.5191727392,411.3973340305,448.3255464132
2790,463.7581469862,360.5465639387,396.6816465733,451.5740825345
2791,460.2514056194,365.5843930893,384.6461133077,456.4213505759
2792,457.7036438238,372.0734041013,378.613817531,462.3415962314
2793,456.5120278265,379.0424446593,380.8556163053,468.2371012283
2794,456.3636033174,385.3332894258,391.9908224739,472.6402980173
2795,456.1597292026,389.8663780039,410.7320232203,474.125433968
2796,454.2706044383,391.9582031857,434.1969764873,471.6820328104
2797,449.0143396898,391.4578048861,458.6759059238,465.0432994493
2798,439.2811718105,388.8228949096,480.5287597872,454.8615639616
2799,425.0442681468,384.9637942481,496.9782012725,442.667990611
2800,407.5522660444,381.0072795008,506.4005068696,430.5422260011
2801,389.1435163721,377.9783611006,508.2974079085,420.5725646126
2802,372.7117255585,376.5442646875,502.9125604737,414.194787831
2803,360.894048078,376.872526078,490.938482235,411.7553768614
2804,355.3389741181,378.6611180861,473.4211062979,412.3867523178
2805,356.299177152,381.2833991873,451.8479321023,414.3699513559
2806,362.7618556664,384.0027651595,428.2605838198,415.8001399316
2807,372.9240107375,386.2143336983,405.1739715586,415.2340706782
2808,384.9381882381,387.5691097979,385.1761487584,412.1423399443
2809,397.5522078458,388.0769074473,370.3863481711,406.9460555412
2810,410.2541344538,388.0357763275,361.99356258,400.7082156519
2811,423.1320327768,387.8713497718,359.9641546807,394.736083403
2812,436.4495941895,387.9387589722,363.242442175,390.1899019477
2813,450.1238638268,388.3468908459,370.070306773,387.9219758132
2814,463.4751793632,388.9328209211,378.5009104829,388.4197858429
2815,475.2280783174,389.3644829322,386.8630333967,391.790030209
2816,483.7559982109,389.3599775823,394.0711352724,397.6988909173
2817,487.5295800181,388.8872809736,399.8081659759,405.3732223493
2818,485.5180047588,388.22350752,404.5173110843,413.7090160364
2819,477.5086099754,387.8925205351,409.2297869464,421.6572831496
2820,464.1735844906,388.4423238476,415.1734668249,428.6034776291
2821,446.9873400225,390.2365311651,423.3223855962,434.7431148043
2822,427.9282135388,393.2620121008,433.9772339391,440.9635183385
2823,409.1923049752,397.0689081225,446.5670200743,448.3708915536
2824,392.9022060178,400.8660736964,459.8321051468,457.5706747453
2825,380.8170422457,403.7167697248,472.220732306,468.1934782092
2826,374.1435367727,404.8302578132,482.3143808392,478.8818401282
2827,373.2294989181,403.7767851702,489.1793869886,487.815059799
2828,377.4185456344,400.6380564019,492.4186560572,493.4235512581
2829,385.0926403901,395.9665630722,492.1808951079,494.9395008914
2830,394.0225323314,390.6714391482,489.0407609359,492.5369652318
2831,401.9893593218,385.7851378548,483.9340057682,487.0965428001
2832,407.4850229963,382.2242793778,477.9795577815,479.7578596115
2833,410.1715390028,380.5675439829,472.2115048716,471.6110320711
2834,410.869674811,380.9278418245,467.2246366148,463.567961474
2835,411.0974914605,382.9192973814,462.8682923376,456.3968141373
2836,412.4536639532,385.7817096908,458.2532056669,450.7781586514
2837,416.0126392104,388.6268494883,451.9834544297,447.2117966605
2838,421.9626197185,390.7253763151,442.7850123034,445.8206057949
2839,429.553521132,391.7362365749,430.1771155577,446.2390117296
2840,437.2460816729,391.8001837607,415.0135246085,447.5728978713
2841,443.0712837361,391.3719193588,399.4933692148,448.629190751
2842,445.1799973879,390.9334100202,386.7698590108,448.2532524309
2843,442.3358480895,390.6636471331,379.985117074,445.6599051422
2844,434.2047256905,390.2987374812,381.3199778223,440.699909714
2845,421.335506125,389.2351486739,391.2471474685,433.8844127241
2846,404.7914612545,386.8955129917,408.4164333373,426.2871706463
2847,385.8418163805,383.105001471,430.0757718194,419.3428968581
2848,365.794699036,378.2893771964,452.8963886972,414.5119865682
2849,346.1129963951,373.3584516749,473.8391939255,412.9573231045
2850,328.5445701936,369.3202852028,490.6579745367,415.1129216371
2851,315.0530646966,366.8615946111,502.0098267283,420.4363964138
2852,307.3982397663,366.1078419226,507.2688061398,427.4922887174
2853,306.6149246856,366.6249139777,506.2102186075,434.3084149489
2854,312.6393777525,367.6205563278,498.8619355057,439.0567528189
2855,324.2830080056,368.251055882,485.5695599368,440.6756663476
2856,339.6371907008,367.8618125058,467.1481862815,439.1575174381
2857,356.6260984223,366.1222421889,445.0883045596,435.4501529758
2858,373.4671103439,363.1024117174,421.5563518059,431.0016114323
2859,388.8862143931,359.2274991941,399.2348847884,427.2026097545
2860,402.1026026068,355.2326569828,380.9328611691,425.0062534503
2861,412.59980667,351.985868247,369.1003158333,424.818886227
2862,419.8805343624,350.3080023458,365.357561153,426.570891129
2863,423.4536606,350.7382328728,370.1896572518,429.9154155957
2864,423.008105501,353.3410211443,382.8879046574,434.3914359362
2865,418.8186630851,357.6565490431,401.7070236514,439.559688471
2866,411.9282380176,362.8383727548,424.2237549546,445.1059341408
2867,404.1210248922,367.9464401262,447.6194512709,450.8914756916
2868,397.3773297965,372.3390678646,468.977718876,456.9041030501
2869,393.1350517623,375.8963527584,485.494388856,463.1834320268
2870,391.7261018928,379.0008141178,494.7762972088,469.6636998152
2871,392.3166726589,382.1826319897,495.2547976268,476.0436793808
2872,393.4299605183,385.6638806922,486.6640895453,481.7873317281
2873,393.7457370386,389.0139707893,470.2824202368,486.2200727054
2874,392.6556316387,391.1883749908,448.9536252916,488.748506807
2875,390.4808228591,390.9415229233,426.6353623926,489.0659358921
2876,388.1253698993,387.4350014451,407.6821854071,487.3381847621
2877,386.5148477887,380.7273286142,395.9052056246,484.2997871941
2878,386.1451486458,371.8873292375,393.7516351316,481.1041597344
2879,386.8667616685,362.6622880551,401.7732868368,479.1114295077
2880,387.9878888101,354.888956347,418.4845373891,479.5194143354
2881,388.5866440725,349.9094939177,440.6721495899,482.9719743428
2882,387.8303664734,348.2895431745,464.1313635831,489.4117619871
2883,385.2551712735,349.8550946724,484.6267294783,498.0524190616
2884,380.9272213868,353.9618804917,498.7979387722,507.6213823533
2885,375.3941391391,359.8339231465,504.79324939,516.7238576697
2886,369.5187938264,366.7695523496,502.5032225652,524.1786109564
2887,364.208889797,374.1787958367,493.3527109027,529.1879538888
2888,360.1361258519,381.5253045943,479.8354234356,531.3686910445
2889,357.4330192464,388.2101069915,464.9058755705,530.6014282994
2890,355.6485922726,393.5832583538,451.3532707211,526.9104199781
2891,353.8814691662,396.9857489321,441.3326284798,520.5120038899
2892,351.0798769816,397.9285587782,436.0715467627,511.8685195134
2893,346.527175743,396.2864130223,435.7595806776,501.8883508943
2894,340.1407532187,392.4036535101,439.7477370688,491.9501608864
2895,332.5487947795,387.0566992639,446.792754818,483.6776760414
2896,324.7816458366,381.242975428,455.3172350255,478.6080592916
2897,317.8521375059,375.8420858004,463.646875735,477.7280110493
2898,312.3745837167,371.2989476256,470.1890454736,481.1527392681
2899,308.4086535958,367.5265130418,473.6828537789,488.0235668148
2900,305.5574138493,364.0353187323,473.4547022721,496.6496274035
2901,303.2134547426,360.2900583359,469.6539041171,504.8794749449
2902,300.7747237256,356.072599355,463.2813790554,510.6338078086
2903,297.7963864272,351.6554220248,455.8303909902,512.4585191663
2904,293.9972330814,347.7361586245,448.7075453827,509.9215136488
2905,289.3286108959,345.1628388106,442.7008734008,503.7562181018
2906,284.0779239494,344.5939995966,437.7794118243,495.6650104933
2907,278.9489725182,346.2423064434,433.2920169568,487.8704197039
2908,274.9798626124,349.844497883,428.6034326457,482.4673836246
2909,273.2977059351,354.7290737567,423.6596927486,480.9039842498
2910,274.6568475047,360.0479562647,419.2346243149,483.5615616032
2911,279.1021157312,364.9991838816,416.7228585745,489.6669481098
2912,285.8766445847,369.0261582802,417.5417687418,497.5106554282
2913,293.7141122827,371.9050206574,422.3995742414,504.915943085
2914,301.353335094,373.7241453541,430.8619360329,509.8742435235
2915,307.9936441407,374.7822752422,441.2479004477,511.1887137062
2916,313.3858415827,375.4054771759,451.111438411,508.8387121744
2917,317.6548934215,375.8014921441,458.0197903244,503.9527991617
2918,320.9659058551,376.018542349,460.3931754611,498.3650032037
2919,323.3091423098,375.9807956375,458.0836190216,493.8531713945
2920,324.6236075293,375.6626203845,452.4273378168,491.3951735765
2921,325.0520751913,375.2478589781,445.7809891819,490.8023609913
2922,325.1657898637,375.223384738,440.7022218876,490.787803951
2923,326.0305258618,376.2589837214,439.0700340618,489.5002446295
2924,328.9074640353,378.936040924,441.5828054454,485.3778659697
2925,334.7965953045,383.3584575137,447.6358647924,477.7767018241
2926,344.0527649968,388.9198543932,455.6277294081,467.360265003
2927,356.2655192492,394.3295590307,463.4992584414,455.9187859759
2928,370.4454340899,397.9725269189,469.2046589404,445.7946476338
2929,385.3823473428,398.4755138909,471.1489135841,439.0677032201
2930,399.8943895328,395.2135267705,468.500605623,436.9046206466
2931,412.8606668121,388.5299360524,461.2974618823,439.2150959808
2932,423.1308646705,379.6493321427,450.4698253111,444.8464537733
2933,429.4531179826,370.2480200918,437.6615272708,452.0524046318
2934,430.7366647289,361.9742911087,424.8458745579,459.1181792522
2935,426.4551146406,356.0667964169,413.9492513691,464.7865748664
2936,417.0651235367,353.2119625218,406.4621631391,468.417948385
2937,404.1605114718,353.5487507052,403.1549993858,469.9079058829
2938,390.1478087405,356.7809889332,403.997408446,469.4682567995
2939,377.7345062465,362.2418215788,408.1861034401,467.4813106207
2940,369.3032375208,368.9920753621,414.2601074254,464.3990409307
2941,366.4390673388,375.9407502372,420.4039034925,460.7454453885
2942,369.6726208276,382.1014851729,424.8457543589,457.101106623
2943,378.4959661111,386.8878082468,426.2002282533,454.0664324422
2944,391.5243666884,390.2994001887,423.9262094632,452.2330496633
2945,406.8730099773,392.9372424167,418.5084766245,452.1431575744
2946,422.5000779296,395.6885713918,411.461261549,454.1497107627
2947,436.5738068603,399.3348948963,405.045703425,458.2918736549
2948,447.6995049863,404.1655346201,401.6616875473,464.1274216496
2949,455.0536778921,409.8506107208,403.0785102975,470.6927941821
2950,458.4345439077,415.5894410339,409.8103529806,476.6835319843
2951,458.1991626669,420.4129495122,420.8625692132,480.8597185957
2952,455.1473586846,423.5112328277,433.9976769318,482.5893794228
2953,450.2811999332,424.4010940621,446.4733689235,482.1568088511
2954,444.5583314179,422.9685483624,455.8650222031,480.7446981544
2955,438.716314734,419.3880028988,460.6745157494,479.8623507706
2956,433.2553193969,414.0979433198,460.4480985185,480.6384293021
2957,428.4986391604,407.719034135,455.5990643296,483.1422113744
2958,424.7050527848,400.9572850469,447.0567452074,486.3478737957
2959,422.0414887286,394.4392878904,436.024924305,488.5829090345
2960,420.458506474,388.5191908982,423.913034865,488.4240894644
2961,419.550556836,383.1842334248,412.2714882458,485.415349611
2962,418.5572974915,378.1631827938,402.5929053456,480.2977065081
2963,416.5162928842,373.1758576884,395.9780957246,474.6534591564
2964,412.6485300093,368.2335100972,392.782640648,470.1169181449
2965,406.6839859362,363.7756366452,392.5045822491,467.677871355
2966,399.1013477487,360.5961167031,393.9868326875,467.3824898127
2967,391.0551279966,359.6029504778,395.9520556463,468.5988873468
2968,384.0434651706,361.5063991759,397.5791416542,470.5809363614
2969,379.4399211387,366.6274613675,398.8852792043,472.9447247809
2970,378.0293011206,374.8023157492,400.6561033925,475.8388187808
2971,379.6707311491,385.4073490049,404.0480334021,479.6801650662
2972,383.2680270986,397.4344199517,410.0356489492,484.7389344735
2973,387.0075069624,409.6632645519,418.8828307336,490.8417077109
2974,388.8936924354,420.8189686211,429.9494460796,497.3877347028
2975,387.3670810078,429.8114408106,441.7952142493,503.5974751025
2976,381.8574635077,435.8632199641,452.5405439719,508.7398389616
2977,373.0214531748,438.6129333575,460.3597064494,512.2682444478
2978,362.5053084243,438.0400742983,463.9147111127,513.7465349172
2979,352.4090777628,434.3619547407,462.6525088618,512.8396869031
2980,344.5532005635,427.9653602993,456.8832855746,509.4035035527
2981,339.9307678241,419.3734845352,447.7159258374,503.732665362
2982,338.5468335428,409.2735348398,436.7717358947,496.7570962628
2983,339.6286934373,398.5140145852,425.8812670705,489.9630828819
2984,342.099424325,388.0612599047,416.6629204024,485.0626047363
2985,345.0274363976,378.8440254974,410.2275343662,483.382274884
2986,347.9340311287,371.6839035478,407.0084699551,485.4109180521
2987,350.708901479,367.2087850972,406.8315463491,490.4992790555
2988,353.4033477567,365.8074584787,409.1984681505,497.0183129063
2989,355.8823245647,367.6080493555,413.6974057906,502.8618769719
2990,357.6456141193,372.3521374102,420.2715591018,506.1034283218
2991,357.85813391,379.3551397459,429.2192828021,505.6358964631
2992,355.6059750051,387.4821238037,440.8959158142,501.3885985826
2993,350.2426717282,395.3028245408,455.11617316,494.3030614289
2994,341.7287681599,401.3810082887,470.7566868573,485.7726618337
2995,330.7687913633,404.6560263118,485.7557544538,477.0655892886
2996,318.724848976,404.7032408727,497.5968789152,468.8661327988
2997,307.2688968095,401.8979403668,504.1542001941,461.2092124353
2998,298.0212730506,397.232796721,504.4584532745,453.712715431
2999,292.1889364271,392.0606791204,499.0335997575,445.9831890345
3000,290.4176563833,387.6957261343,489.6144199744,437.9872701053
3001,292.7898178048,385.1095004004,478.4639731754,430.1304217493
3002,298.9798429592,384.7634186649,467.6563057788,423.2683111152
3003,308.3472907621,386.6408857754,458.5821403065,418.4397041624
3004,320.044959125,390.4124010652,451.8517787539,416.5318039562
3005,333.0141284299,395.6512325867,447.4734652554,417.9694041207
3006,345.9947831209,401.9744961932,445.1407743954,422.4608011573
3007,357.674156241,409.0868298273,444.4072696621,429.0404726366
3008,366.8974077231,416.6341736925,444.7944937581,436.3358221833
3009,372.9536272285,424.0518154208,445.8662530906,443.1546203357
3010,375.828229955,430.5523544933,447.2504671052,448.9573992626
3011,376.2197124229,435.2727579034,448.7472259099,454.0830353738
3012,375.3484778397,437.6165248886,450.3055868829,459.5181236059
3013,374.5309536529,437.5362754045,452.0114161261,466.2654278082
3014,374.6811775662,435.6702143041,453.9995181983,474.7325446753
3015,375.9883827262,433.1438861975,456.2836058027,484.3748743907
3016,378.012771102,431.2139901579,458.6698106029,493.867019431
3017,380.042926983,430.8166843221,460.7005464184,501.7067915321
3018,381.7024712633,432.2295445999,461.7346567256,506.8499083611
3019,383.3072580948,434.9624035986,461.2213986384,509.2287529001
3020,385.9320416958,437.8808883648,458.9887553931,509.7415886972
3021,390.9882409716,439.5332975926,455.4005749194,509.9272694761
3022,399.6719589945,438.5586766918,451.4050858857,511.3336481762
3023,412.3976148893,434.1381175829,448.1823178143,515.0631320696
3024,428.4882437674,426.2535948976,446.7423253498,521.4713373341
3025,446.2303116181,415.7515118964,447.5295542712,530.1869916632
3026,463.2617819147,404.0620023997,450.2657226653,540.2305718676
3027,477.1429125914,392.8067652826,454.0966053531,550.2067269807
3028,486.0345692913,383.2864502899,457.9330497344,558.4812752028
3029,489.1482096206,376.1791263887,460.8456483028,563.3913620369
3030,486.853584723,371.4981931076,462.302553342,563.5726329092
3031,480.39342931,368.7607403726,462.2140642511,558.2608109419
3032,471.3244983826,367.3123891973,460.8789188554,547.6674806299
3033,460.9296571002,366.5827851897,458.8637532296,533.0743546997
3034,449.9442940054,366.2545409537,456.9335115817,516.5897639087
3035,438.5287578043,366.2650480679,455.9094751323,500.651243209
3036,426.5308403548,366.6945642078,456.665836876,487.3590617515
3037,413.7785388441,367.6429397946,459.9730943539,477.9241846445
3038,400.3179797269,369.1131313418,466.3621044765,472.3913552243
3039,386.4595764596,370.9358779859,475.9332465752,469.8321631657
3040,372.7978059956,372.7857905304,488.1286856815,468.8007522474
3041,360.1146232574,374.256961094,501.6885394414,467.9793141907
3042,349.2992420847,375.0094059939,514.7054845968,466.6474224118
3043,341.2294747381,374.9155057005,524.9575964032,464.9111954013
3044,336.5741980348,374.1443719996,530.3780990466,463.4971182509
3045,335.6144401725,373.1255691868,529.5768994152,463.3934870993
3046,338.1896935714,372.4046166851,522.2166078722,465.3359265749
3047,343.6811698683,372.4490155399,509.1267316322,469.4908109589
3048,351.1849941429,373.4691278369,492.1461658459,475.2101232238
3049,359.6676122243,375.3377506,473.7016517004,481.155177833
3050,368.1948331194,377.6863859082,456.2117115119,485.6342649347
3051,376.0890317642,380.1009325956,441.5041190626,487.1829641217
3052,383.1578038657,382.3416020329,430.4351604509,485.1042559964
3053,389.7654569771,384.5202339023,422.8258232705,479.8223684767
3054,396.836152825,387.1023247143,417.8126030251,472.7554590393
3055,405.5307718579,390.7227946583,414.3207797547,465.8780115704
3056,416.8168199289,395.9183714249,411.5059035173,461.0176072032
3057,430.9710132519,402.8758209473,408.948264995,459.3166974447
3058,447.3074459855,411.3046391654,406.5768556438,461.000294223
3059,464.2523551283,420.4438207248,404.4498042643,465.5116533983
3060,479.7128237664,429.2479507273,402.6648861835,471.9081877346
3061,491.5986910701,436.5876474278,401.3412289327,479.278326416
3062,498.3180130653,441.540534002,400.6739139819,487.0093271919
3063,499.0749302687,443.5879255463,401.0275560956,494.8425492706
3064,494.1645115642,442.7539381211,402.95666317,502.6834064061
3065,484.976738723,439.6142712297,407.0361612794,510.2956057804
3066,473.8392397998,435.1538471848,413.7520685747,517.058700297
3067,463.5361994295,430.522940799,423.2234341383,521.9300084139
3068,456.5316303348,426.7744793946,435.0529637349,523.7259072255
3069,454.1983333936,424.6411313185,448.323995392,521.6515481933
3070,456.2929264796,424.4667560509,461.748225202,515.7832300148
3071,461.0935014285,426.1881129544,474.1373850083,507.3206215546
3072,466.0644094199,429.37879731,484.7806510973,498.2898938145
3073,468.8214983813,433.2949090123,493.6702822175,490.9671827822
3074,467.9248409712,436.9484023732,501.3497153211,487.0733068636
3075,463.195262365,439.2793907253,508.4664743992,487.2470577098
3076,455.5081224285,439.4316768634,515.3485960574,490.9737064172
3077,446.2259269559,437.0195398748,521.7447695483,496.9356822822
3078,436.6655130152,432.2938465589,526.94874663,503.6196484997
3079,427.7075540005,426.0479809113,530.0930546672,509.8412239971
3080,419.7463286827,419.3585268517,530.4821085116,514.9928399884
3081,412.8107574715,413.2387775205,527.7609958501,519.0002352124
3082,406.804337678,408.3739172261,521.9283073729,522.0301316383
3083,401.6085803447,405.0228918976,513.2782805935,524.1285399739
3084,397.1357302792,403.0713151767,502.3856690297,524.9698821121
3085,393.1883681521,402.1394042157,490.1089033889,523.8148323818
3086,389.3620301841,401.731298375,477.6069145784,519.7114766463
3087,385.0060021603,401.3788828493,466.2809029297,511.9667625443
3088,379.478959695,400.8133544882,457.5859990127,500.6082963897
3089,372.4883814332,400.0520526095,452.7700508819,486.6455878739
3090,364.4100676912,399.3761077557,452.6770377053,471.9737549947
3091,356.2691083677,399.1384850949,457.6427968142,458.8611061254
3092,349.4207047945,399.5715348179,467.3736172376,449.2769699478
3093,344.9659840032,400.6661721136,480.9541921263,444.2649537267
3094,343.3386605047,402.1847940489,496.8079599381,443.7319784736
3095,344.2140640398,403.8736934399,512.728760298,446.618669833
3096,346.7591402283,405.6011792409,526.1288317016,451.4138147952
3097,350.1813028656,407.4243359304,534.4397457838,456.7132554081
3098,354.0974623702,409.5038700495,535.7252952001,461.6453837478
3099,358.6869017257,411.9451964702,529.2710019613,465.9849888315
3100,364.4089736529,414.7361348891,515.8653608202,470.0419181493
3101,371.5534561644,417.7338099276,497.7073517087,474.4144797855
3102,379.865481024,420.7758009788,477.8238628416,479.7373865158
3103,388.4190623466,423.7607215442,459.2422624076,486.5102399157
3104,395.8482765479,426.6742375946,444.245487145,495.021928463
3105,400.8310648321,429.5174490797,433.8660912911,505.2727332225
3106,402.5469010093,432.2498256865,427.8785595498,516.9646490524
3107,400.9648738397,434.6995169873,425.1614440377,529.4153604617
3108,396.8493560587,436.5670353379,424.3146153246,541.5556760938
3109,391.4284570653,437.4637083193,424.2764673929,552.0363566103
3110,385.960818604,436.9440280369,424.7477754424,559.4131699828
3111,381.4069028217,434.600677375,426.2300242037,562.4141655363
3112,378.2678638744,430.1774517076,429.7358530516,560.2886532991
3113,376.6646985099,423.6948752729,436.2559046894,552.9493297608
3114,376.51534219,415.5669049974,446.2099083575,541.0624505626
3115,377.6486750584,406.6017047421,459.1180196893,525.9140274993
3116,379.8355752418,397.8369596533,473.6632938701,509.1534988787
3117,382.6858617703,390.2755800077,488.0618918619,492.5041745807
3118,385.7220104947,384.6271209346,500.5508490391,477.537618387
3119,388.5377584377,381.1768340342,509.8122777994,465.5565219614
3120,391.1204382457,379.7835073675,515.1534801616,457.5588817212
3121,393.9379532758,380.0447226377,516.5005713502,454.2420234816
3122,397.7724165693,381.4790058507,514.2316977229,455.9900914484
3123,403.313890937,383.7320465756,509.0987120617,462.7520556266
3124,410.6892672672,386.6470672178,502.1382509311,473.9215258366
3125,419.3823310145,390.2875937478,494.6566850378,488.2039175656
3126,428.3686124368,394.8504436305,488.0249027287,503.74651851
3127,436.642597563,400.4708921272,483.4683312259,518.3972510633
3128,443.591140959,407.0057075689,481.7495488081,530.2178345453
3129,449.1473311495,413.9458707862,482.947301722,537.9026334295
3130,453.575616864,420.4785199982,486.4626893878,541.0346114109
3131,457.0921459754,425.7344739683,491.2311823149,539.989396446
3132,459.5259837944,429.1363932093,496.0593062206,535.6056796369
3133,460.2561720284,430.6212941922,499.9852868919,528.7719052452
3134,458.3867791555,430.6856654301,502.4647621508,520.2261114237
3135,453.2090141738,430.1591560018,503.3743755959,510.6540570876
3136,444.6158102842,429.8925329472,502.8889238301,500.9201012728
3137,433.3608921503,430.4509548742,501.3361840833,492.2003288786
3138,421.0469971014,431.9617519764,499.0994399714,485.8583595435
3139,409.7376280952,434.2096729901,496.6412715564,483.0213457261
3140,401.3881925091,436.7913807874,494.4839469184,484.1113752921
3141,397.2966937463,439.3582510333,493.1471531926,488.5542964597
3142,397.7161122778,441.7042163339,492.9360514717,494.9609568139
3143,401.74499931,443.7532171267,493.7927115138,501.5684709397
3144,407.5585782701,445.4631785608,495.1665558515,506.8445757395
3145,412.9051167067,446.778677948,496.1144996785,509.9538364636
3146,415.6949386859,447.6154922637,495.5812705418,510.8631479418
3147,414.5412337698,447.945634899,492.7559555383,510.154260454
3148,409.123933495,447.8277033104,487.4133532695,508.6671835573
3149,400.2179660556,447.4269477784,480.1382013899,507.227828485
3150,389.5051076785,446.9187354841,472.3349860535,506.4157108647
3151,379.070394627,446.4596137135,466.0478140134,506.5307822545
3152,370.8376242976,446.1876833471,463.5029206099,507.5387577084
3153,366.0466318145,446.2368164163,466.5509815287,509.0827153478
3154,364.9568419161,446.7311103634,476.0083925268,510.509608547
3155,366.8940389873,447.6450658308,491.284738705,511.0341191322
3156,370.4717348239,448.6749006684,510.2575424647,510.0139885669
3157,374.0635664293,449.1528279223,529.666140255,507.1269555922
3158,376.2255418546,448.159464864,545.8738908836,502.5182293929
3159,376.0525622927,444.8088113552,555.8102501465,496.7181150178
3160,373.2787786581,438.5930833213,557.8606083438,490.5557685771
3161,368.3220026772,429.6191169544,552.295308854,485.0255656929
3162,362.1189568857,418.6898862926,541.0666538614,481.1760871844
3163,355.9490681228,407.1760916902,527.1014547381,479.9070152009
3164,351.1556456745,396.7682673522,513.3163765986,481.6496149323
3165,348.8781109455,389.1065566338,501.7914302727,486.120367073
3166,349.8348796529,385.4191663947,493.4040302285,492.2495877819
3167,354.1508102802,386.1612713143,487.9626301319,498.4344076576
3168,361.380823745,390.9254856773,484.6355620671,503.1204185906
3169,370.5732915681,398.5776189782,482.4822264435,505.3797337281
3170,380.430745821,407.6484095889,480.8207072941,505.2278581586
3171,389.5274723875,416.8948397754,479.3731065607,503.5486395378
3172,396.5166845577,425.674087028,478.1841197024,501.671552727
3173,400.4268135753,434.10921739,477.4828307684,500.815918405
3174,400.9094279431,442.8550952556,477.588764448,501.701553997
3175,398.4681155342,452.6681318861,478.8875975092,504.4569646304
3176,394.3797457474,463.8615331179,481.8734182045,508.7661261512
3177,390.3210812553,475.9678479644,487.1204468596,514.0989937724
3178,387.7775858795,487.6319580773,495.1612895572,519.8511760123
3179,387.4281323121,496.9238495425,506.2262736336,525.3140668258
3180,388.8732084572,501.8746670137,519.9174236484,529.5689752139
3181,390.7723626311,501.1144997614,535.0810806733,531.4849595182
3182,391.4460433517,494.3796292521,549.8875427021,529.961790554
3183,389.5663601943,482.6050207471,562.2250195666,524.3584555116
3184,384.8101870513,467.6404279852,570.186117917,514.8648646731
3185,378.06252209,451.6785634581,572.490276224,502.6727106491
3186,371.0888474486,436.6444309854,568.7303215536,489.7035988699
3187,365.821322303,423.7757837524,559.3639290611,478.0138315864
3188,363.6131396748,413.4930119369,545.5980983456,469.1876288417
3189,364.7426355878,405.5506921759,529.1650430292,463.8787165027
3190,368.3715257678,399.3609653847,512.1253770375,461.7846404791
3191,373.0697297946,394.3161669746,496.5834586672,461.9117826132
3192,377.5396663731,389.9936429792,484.321147995,463.0517111632
3193,381.1526794584,386.220118049,476.4240942484,464.2039060968
3194,384.0379153994,383.0061007978,472.9762193747,464.7987232995
3195,386.7028066691,380.4025969171,473.045195035,464.7419153573
3196,389.3739206102,378.4372725345,475.0297440755,464.2480251857
3197,391.5106570955,377.0412295796,477.2238647647,463.7011548926
3198,391.7364171221,376.1643613751,478.4095540026,463.5350867789
3199,388.3123824245,375.8498066108,478.1580932176,464.1997127817
3200,379.8643617846,376.2596624421,476.8418893482,466.11374555
3201,366.1223502516,377.6414658991,475.2781068878,469.6247237671
3202,348.2797871244,380.1641015738,474.2943599918,474.9249023278
3203,328.8516459243,383.7872989218,474.3796726804,482.0182291036
3204,311.0470756008,388.189438643,475.5733601534,490.7504336024
3205,297.8720891415,392.854279387,477.5839859599,500.9041177457
3206,291.2733264209,397.2303908537,480.0133197635,512.2679163303
3207,291.5990958559,400.9273961547,482.5311824275,524.6164935682
3208,297.5517647674,403.7867462936,484.8847963949,537.6474134282
3209,306.6580334211,405.8416512032,486.8065658996,550.7644755266
3210,316.1673885079,407.1759166087,487.8610659276,563.037092243
3211,323.968870072,407.7747040386,487.4668014558,573.1779040213
3212,329.2661617316,407.4825897175,485.0898393484,579.7767415346
3213,332.6200305755,406.1000961868,480.5655319639,581.6380864655
3214,335.4977282827,403.5783789162,474.3818991102,578.1525710766
3215,339.4433524816,400.2260298994,467.6817455483,569.5588345377
3216,345.3068964434,396.7904198904,461.9874583653,556.9857813025
3217,352.8061266676,394.3908192261,458.7130014885,542.2011660414
3218,360.6984107488,394.2122497838,458.7404253198,527.1848862299
3219,367.4185284514,397.0951860466,462.154850952,513.6740188399
3220,371.8698471666,403.1730433359,468.364965746,502.8267396524
3221,374.0406628131,411.7215908458,476.3820256812,495.0470954785
3222,375.0829505135,421.2470993087,485.1441440474,490.0103810267
3223,376.9129410484,429.9013956617,493.7224019937,486.8790187125
3224,381.4054612876,436.0122397262,501.3651798435,484.6027990227
3225,389.6554743321,438.5742781092,507.4439638136,482.3468255635
3226,401.5361376903,437.5275999148,511.4747099647,479.798228396
3227,415.7625860918,433.7337251267,513.2225055648,477.3376889042
3228,430.3754526289,428.7183542527,512.8094470506,475.913889455
3229,443.3708187702,424.234891225,510.7003564485,476.6573856346
3230,453.246460308,421.7725178047,507.4710955755,480.4047811798
3231,459.2226704121,422.1912892006,503.5360808827,487.2989398656
3232,461.1931818544,425.4871934286,498.8791474044,496.6722873405
3233,459.542134125,430.8173000066,493.1208615687,507.2044695467
3234,454.8980614423,436.7797884252,485.8876291231,517.2904886194
3235,447.9715402703,441.8962623501,477.3077247393,525.4703825025
3236,439.4154223007,445.1316649603,468.3581335216,530.7288881123
3237,429.7249506137,446.2477516637,460.8607473184,532.6080531162
3238,419.1436182841,445.8237108626,456.9299136858,531.1670814695
3239,407.667809621,444.9570389135,458.235014715,526.8329190379
3240,395.2107623437,444.7815641456,465.2736172278,520.306429812
3241,381.8820601969,446.0836681666,477.0584400705,512.5315044438
3242,368.2140133132,449.0594838259,491.3189050636,504.6543718739
3243,355.1332975475,453.3263174642,505.1232926109,497.9247790244
3244,343.7461255068,458.0750181014,515.7089179596,493.4479247823
3245,334.9782534843,462.2475136527,521.1241926982,491.8497154497
3246,329.3422157841,464.7408020659,520.5808764898,493.0821444791
3247,326.9260178228,464.6559723509,514.3606788819,496.4541151452
3248,327.5591710863,461.5402096637,503.5290502391,500.8856442878
3249,330.9589119551,455.5466333733,489.5175010947,505.3120351262
3250,336.8098692544,447.4557289312,473.830549275,508.9959976804
3251,344.6587669116,438.5054895922,457.9211379875,511.6469920465
3252,353.7226485009,430.0283879395,443.1971679828,513.2764674801
3253,362.9097526541,423.1137307682,431.0003080811,514.0217622899
3254,371.0107476021,418.3448547469,422.505550357,513.9366904995
3255,377.0939779359,415.763997509,418.4967773385,513.0130289247
3256,380.8913680934,414.9646650044,419.1075223558,511.2322687676
3257,382.8387396474,415.2797384582,423.7902946492,508.7296322727
3258,383.8571220649,416.0313085031,431.4323175806,505.9041033594
3259,384.8021457924,416.7135836684,440.6764967003,503.3729061004
3260,386.0474168691,417.1142164254,450.1739230282,501.8952328924
3261,387.3348077609,417.4003401371,458.7996594252,502.1176490845
3262,387.8865234679,418.068871819,465.7218714941,504.3704527282
3263,386.8159989513,419.8019617184,470.3778403957,508.5469358758
3264,383.3919842049,423.2475507458,472.5086447149,514.1364047992
3265,377.2747073972,428.7628405176,472.1220332841,520.4785344142
3266,368.5785153458,436.2171711301,469.4443836804,527.037176117
3267,357.9865388865,444.9716553542,464.8815321327,533.6390685719
3268,346.6880662468,454.0048284485,458.9790403288,540.3938458278
3269,336.209187753,462.2280552839,452.3854799845,547.4356710061
3270,327.9662369868,468.8156024807,445.8461754901,554.5598565922
3271,322.8265991654,473.4811828641,440.1077745509,561.029470635
3272,320.9060354347,476.5216786478,435.7284599098,565.6928853653
3273,321.6550907645,478.6154873266,432.8486373111,567.3227307505
3274,324.2653173814,480.5043785309,431.1328235374,565.0310584766
3275,327.9840313837,482.6144188181,429.9442847493,558.6191165213
3276,332.2214356024,484.8695844468,428.7675799932,548.6760389267
3277,336.3990096722,486.7633891483,427.5771821122,536.4947387334
3278,339.8546306649,487.6271377637,426.94564147,523.7438263327
3279,341.876978541,487.0095903655,427.8167715853,511.9981891084
3280,342.0287796762,484.9151764078,431.013330128,502.2645346384
3281,340.4364651313,481.8405201885,436.7675253064,494.6758947797
3282,337.8592327325,478.5270569016,444.4972957862,488.5803424937
3283,335.5266759016,475.6449950901,452.9577615759,482.9977712991
3284,334.6630291675,473.4948583918,460.6579208908,477.1959753868
3285,336.0675283186,471.9263561304,466.4250218647,471.1706778325
3286,339.9320866771,470.4500123027,469.8141269827,465.6369567142
3287,345.7950778911,468.4166638589,471.2474646527,461.5983504402
3288,352.8387987937,465.2215167201,471.7578495122,459.8602475589
3289,360.1604682878,460.4298126338,472.495658303,460.6378849469
3290,367.0264662705,453.8475960851,474.1635728438,463.6323307666
3291,372.9717929601,445.6062655183,476.7293719173,468.3432005345
3292,377.6597595789,436.2843900553,479.4973856746,474.4177992916
3293,380.7725416801,426.9277703283,481.4684240842,481.7920888287
3294,381.9125541845,418.9443644775,481.7755711963,490.5097470636
3295,380.6845146112,413.7877769064,479.9300931523,500.4108571107
3296,376.8339173686,412.5004382799,475.8417202586,510.8216444862
3297,370.5040625867,415.3596451101,469.7013199823,520.5566036197
3298,362.2778028932,421.703775414,461.9548330948,528.2073792067
3299,353.1384015691,430.0880641154,453.2947751949,532.5988369534
3300,344.1824598169,438.6537621405,444.7519836097,533.2276464093
3301,336.3144666139,445.6083177379,437.5761417791,530.3991180679
3302,330.0838626733,449.6466894104,432.9744515946,525.1303372342
3303,325.7353971806,450.1939031735,431.7338108845,518.8061877947
3304,323.440487866,447.4707472278,433.9596145496,512.7502429355
3305,323.5471638116,442.354513022,439.0767101232,507.9711094666
3306,326.6635276734,436.1551507324,446.0868167433,505.0288520195
3307,333.3820295936,430.2751279097,453.9814416494,504.0638182169
3308,343.8879331898,425.8710866345,462.0169490528,504.9051167618
3309,357.6122961836,423.6133501902,469.7810600378,507.1713871849
3310,373.2123035482,423.5733455386,477.031139636,510.3842720702
3311,388.8752625306,425.360390838,483.4775704831,514.0180330919
3312,402.8037860943,428.3443199399,488.6970338558,517.6013245675
3313,413.6879320702,431.9079080785,492.1822582053,520.7720668631
3314,420.847474284,435.61024138,493.4415732131,523.3774326703
3315,424.163464629,439.11095729,492.0713363546,525.5308226158
3316,423.8372603435,442.0794616863,487.8012724042,527.5831123207
3317,420.1751452185,444.0891129183,480.5778679145,529.9168452431
3318,413.4789170092,444.6664461329,470.6969125206,532.7874211893
3319,404.0563559625,443.4988178841,459.0547849847,536.0858257547
3320,392.2924712982,440.7042331964,447.1821224321,539.2828116245
3321,378.789294913,436.9395512324,437.0693592492,541.4617691405
3322,364.3774206228,433.3318094005,430.6566184519,541.5200575662
3323,350.1107180187,431.1588895816,429.2241822422,538.4456863458
3324,337.1672032376,431.4258443035,432.9000698115,531.6299547729
3325,326.6832384377,434.5588576696,440.4755146954,521.1056709756
3326,319.5960421812,440.2668798724,449.6678719297,507.6160022016
3327,316.5045398305,447.6728698298,457.7275391212,492.4300278447
3328,317.6108238064,455.5923826828,462.2054636082,476.9567097434
3329,322.8232589739,462.8188417511,461.6516989384,462.3441299351
3330,331.8634940154,468.3526449666,456.0833356785,449.2751396332
3331,344.2496841617,471.5174719667,446.9425214735,438.1201698997
3332,359.2824021401,472.0169498427,436.695024897,429.271132572
3333,375.9494008601,469.9709173562,428.1054495912,423.4388593904
3334,392.8222204026,465.9403035202,423.4842751963,421.5335591178
3335,408.2776421377,460.8647931845,424.13234449,424.1691478154
3336,420.8292792519,455.9585700159,430.1007997066,431.0750294908
3337,429.5871176379,452.4264124287,440.2212374497,440.7616233418
3338,434.4844297991,451.1949897094,452.4721991841,450.6949819758
3339,436.1329669361,452.6615375197,464.5095379179,458.0561912389
3340,435.4959854289,456.5781992929,474.2876976719,460.6948370013
3341,433.419339038,462.1502113577,480.5708904317,457.9295127221
3342,430.4455552767,468.2693705904,483.2057973633,450.8447737405
3343,426.8989031141,473.7896578507,483.0324433002,441.9285921648
3344,423.1074316245,477.8013546529,481.5064333261,434.1999326743
3345,419.6090837715,479.7324477849,480.1868474096,430.1584790943
3346,417.036183303,479.3746230649,480.3738919461,430.992013158
3347,415.9029256427,476.8319826152,482.8898918424,436.2697240803
3348,416.3736227753,472.4878524537,487.911118638,444.2965225811
3349,418.2116981805,466.9171343144,494.9963983326,452.864805007
3350,420.8401722143,460.8376555637,503.0923929833,460.0940001858
3351,423.5497552709,455.0149334992,510.7289182415,465.0534886892
3352,425.5942909178,450.2257703674,516.3378713145,467.9514750727
3353,426.2013164889,447.2099767589,518.6708911224,469.9706457694
3354,424.592230145,446.5845924287,517.1801257617,472.8195459769
3355,420.0875396598,448.7556698309,512.1939137595,478.1556147903
3356,412.449254553,453.7457981927,504.8881470375,486.9521731715
3357,402.137379179,461.0434588833,497.0223733442,499.0384143429
3358,390.4077512273,469.6657806895,490.5448070021,512.9354526049
3359,379.100261405,478.2914112214,487.0926077157,526.1278600326
3360,370.2255283389,485.5835771211,487.5104545507,535.6801607306
3361,365.3739746893,490.5040276961,491.502305138,539.0911056776
3362,365.4081231247,492.5187238731,497.6538364904,535.0287693683
3363,370.3616338511,491.673169951,503.8401982446,523.7890428386
3364,379.4251979943,488.5671261883,507.9190845783,507.2302652276
3365,391.053807446,484.1779738623,508.4386370617,488.3513085908
3366,402.9498859341,479.6463530085,505.1028098089,470.5413300844
3367,412.2435504881,475.9565374192,498.6698437871,456.807866852
3368,415.9206774363,473.6524014791,490.5526192375,449.1460719229
3369,411.4252435475,472.6739723035,482.2255961053,448.2282284486
3370,397.4627498192,472.3582749974,474.8014343436,453.4898403117
3371,374.554170524,471.6926584894,468.8652510205,463.5005176291
3372,345.1063895263,469.6945401891,464.5834480754,476.4492927356
3373,312.95923797,465.7588805928,461.9103574054,490.5945563729
3374,282.5654511947,459.8864868854,460.8072021762,504.5260259897
3375,257.983931068,452.6950127846,461.231249717,517.2007157432
3376,242.1573743716,445.2607400728,463.0278766675,527.9509912389
3377,236.3817900506,438.8122846669,465.7300953994,536.3781792469
3378,240.2309889253,434.414727551,468.3744003655,542.2669612687
3379,251.8277816069,432.6653752913,469.5795455243,545.510271995
3380,268.3168063096,433.5174077754,467.8623088084,546.0013223076
3381,286.4973640806,436.2338957185,462.2029509412,543.7208183777
3382,303.4757152916,439.5771287407,452.6578369234,538.8353273632
3383,317.1128212835,442.1467241342,440.6653247649,531.9120051876
3384,326.273524724,442.7677192893,428.8286568193,523.9755626043
3385,330.7234648489,440.8542143627,420.1981927093,516.384079187
3386,330.9866590496,436.5385186024,417.2331825135,510.4757889077
3387,328.104943304,430.5012291578,420.9100504731,507.1322893908
3388,323.422010125,423.6753516517,430.3886204949,506.4794093967
3389,318.4388290386,416.8766416517,443.2935557848,507.9472360391
3390,314.579836969,410.6228944307,456.6059283824,510.5839704632
3391,312.9277371451,405.1533337749,467.7246520662,513.4698428653
3392,313.9523623842,400.5965316811,475.326396535,516.1117653856
3393,317.4323007488,397.1491921028,479.6707162198,518.547178523
3394,322.5606749332,395.1079931838,482.2311344559,521.1736319491
3395,328.2580289644,394.7058959305,484.8103691681,524.4360364594
3396,333.5285222081,395.8788613855,488.5806177489,528.4284138329
3397,337.7055814317,398.10106669,493.4738476283,532.7147816572
3398,340.4857691332,400.4487590887,498.2585348325,536.4271403744
3399,341.8541731147,401.9429786207,501.2445058158,538.5975948986


==> logs/value_estimates_DQVMax_Boxing.txt <==
states	sign
0	1
1	1
2	1
3	-1
4	1
5	1
6	1
7	1
8	1
9	1
10	1
11	1
12	1
13	1
14	1
15	1
16	1
17	1
18	-1
19	1
20	-1
21	1
22	1
23	-1
24	-1
25	1
26	1
27	1
28	1
29	1
30	-1
31	-1
32	-1
33	-1
34	-1
35	1
36	-1
37	-1
38	1
39	1
40	1
41	-1
42	1
43	-1
44	1
45	1
46	1
47	-1
48	1
49	-1
50	1
51	1
52	-1
53	1
54	-1
55	1
56	1
57	1
58	-1
59	-1
60	-1
61	-1
62	-1
63	1
64	-1
65	1
66	1
67	1
68	1
69	1
70	1
71	1
72	1
73	1
74	1
75	1
76	1
77	1
78	1
79	1
80	1
81	1
82	1
83	-1
84	1
85	-1
86	1
87	1
88	1
89	-1
90	1
91	1
92	1
93	1
94	1
95	1
96	1
97	1
98	1
99	1
100	1
101	-1
102	1
103	1
104	1
105	1
106	1
107	1
108	1
109	1
110	1
111	1
112	1
113	1
114	1
115	-1
116	1
117	-1
118	1
119	1
120	1
121	-1
122	1
123	1
124	-1
125	-1
126	1
127	-1
128	-1
129	1
130	-1
131	1
132	1
133	1
134	1
135	1
136	1
137	1
138	-1
139	1
140	-1
141	-1
142	-1
143	1
144	-1
145	1
146	-1
147	1
148	-1
149	1
150	-1
151	1
152	1
153	-1
154	1
155	1
156	1
157	1
158	1
159	1
160	1
161	1
162	1
163	1
164	1
165	1
166	1
167	1
168	1
169	-1
170	1
171	1
172	1
173	-1
174	-1
175	1
176	-1
177	1
178	-1
179	1
180	-1
181	1
182	-1
183	1
184	-1
185	1
186	1
187	1
188	1
189	1
190	1
191	-1
192	1
193	1
194	-1
195	1
196	1
197	1
198	-1
199	1
200	1
201	-1
202	1
203	1
204	1
205	1
206	1


==> logs/value_estimates_DQVMax_Pong.txt <==
states	sign
0	1
1	1
2	1
3	1
4	1
5	1
6	1
7	1
8	1
9	1
10	1
11	1
12	1
13	1
14	-1
15	1
16	1
17	-1
18	-1
19	1
20	-1
21	1
22	1
23	1
24	1
25	-1
26	-1
27	1
28	-1
29	1
30	-1
31	1
32	1
33	1
34	1
35	1
36	1
37	1
38	-1
39	1
40	1
41	1
42	1
43	-1
44	-1
45	1
46	1
47	1
48	-1
49	1
50	1
51	-1
52	-1
53	1
54	-1
55	-1
56	1
57	-1
58	1
59	1
60	1
61	1
62	1
63	1
64	1
65	-1
66	1
67	1
68	1
69	-1
70	-1
71	1
72	-1
73	1
74	1
75	-1
76	-1
77	-1
78	1
79	1
80	1
81	1
82	1
83	1
84	1
85	1
86	1
87	-1
88	1
89	-1
90	-1
91	1
92	-1
93	1
94	-1
95	-1
96	-1
97	1
98	-1
99	-1
100	1
101	1
102	1
103	-1
104	-1
105	1
106	1
107	1
108	1
109	1
110	1
111	1
112	1
113	1
114	1
115	-1
116	1
117	-1
118	-1
119	1
120	1
121	1
122	-1
123	-1
124	1
125	1
126	1
127	1
128	1
129	1
130	1
131	1
132	-1
133	1
134	1
135	1
136	-1
137	-1
138	1
139	-1
140	1
141	1
142	1
143	1
144	1
145	1
146	1
147	1
148	1
149	-1
150	-1
151	1
152	-1
153	1
154	-1
155	1
156	-1
157	1
158	-1
159	1
160	1
161	1
162	1
163	1
164	1
165	1
166	1
167	1
168	-1
169	-1
170	1
171	-1
172	1
173	1
174	1
175	1
176	1
177	1
178	1
179	1
180	1
181	1
182	-1
183	1
184	1
185	1
186	1
187	1
188	1
189	1
190	1
191	1
192	1
193	1
194	-1
195	1
196	1
197	1
198	1
199	1
200	1
201	1
202	1
203	1
204	1
205	-1
206	1


==> logs/value_estimates_DQV_Enduro.txt <==
states	sign
0	-1
1	1
2	-1
3	1
4	1
5	-1
6	1
7	1
8	-1
9	-1
10	-1
11	1
12	1
13	1
14	1
15	-1
16	1
17	-1
18	1
19	-1
20	-1
21	1
22	1
23	-1
24	1
25	1
26	1
27	1
28	1
29	1
30	1
31	1
32	1
33	1
34	-1
35	-1
36	-1
37	1
38	1
39	1
40	1
41	1
42	1
43	1
44	1
45	1
46	1
47	1
48	1
49	1
50	1
51	1
52	1
53	1
54	1
55	1
56	1
57	1
58	1
59	1
60	1
61	1
62	1
63	1
64	1
65	1
66	1
67	1
68	1
69	1
70	1
71	1
72	1
73	1
74	1
75	1
76	-1
77	-1
78	1
79	1
80	1
81	1
82	1
83	1
84	1
85	1
86	1
87	1
88	1
89	1
90	1
91	-1
92	-1
93	-1
94	1
95	-1
96	1
97	1
98	1
99	1
100	-1
101	-1
102	1
103	1
104	-1
105	-1
106	-1
107	-1
108	-1
109	-1
110	1
111	1
112	1
113	1
114	-1
115	-1
116	-1
117	-1
118	-1
119	1
120	-1
121	-1
122	-1
123	1
124	-1
125	-1
126	-1
127	-1
128	-1
129	-1
130	1
131	-1
132	-1
133	-1
134	-1
135	-1
136	1
137	1
138	1
139	1
140	1
141	1
142	1
143	1
144	1
145	-1
146	1
147	1
148	1
149	1
150	1
151	-1
152	-1
153	-1
154	1
155	1
156	1
157	1
158	1
159	-1
160	1
161	1
162	1
163	1
164	1
165	1
166	-1
167	1
168	-1
169	-1
170	1
171	1
172	1
173	1
174	-1
175	-1
176	-1
177	-1
178	-1
179	-1
180	1
181	-1
182	-1
183	1
184	-1
185	-1
186	1
187	1
188	1
189	1
190	1
191	1
192	1
193	1
194	1
195	-1
196	1
197	1
198	1
199	1
200	1
201	1
202	1

